SpaceTime: Causal Discovery from Non-Stationary Time Series

Understanding causality is challenging and often complicated by changing causal relationships over time and across environments. Climate patterns, for example, shift over time with recurring seasonal trends, while also depending on geographical characteristics such as ecosystem variability. Existing methods for discovering causal graphs from time series either assume stationarity, do not permit both temporal and spatial distribution changes, or are unaware of locations with the same causal relationships. In this work, we therefore unify the three tasks of causal graph discovery in the non-stationary multi-context setting, of reconstructing temporal regimes, and of partitioning datasets and time intervals into those where invariant causal relationships hold. To construct a consistent score that forms the basis of our method, we employ the Minimum Description Length principle. Our resulting algorithm SPACETIME simultaneously accounts for heterogeneity across space and non-stationarity over time. Given multiple time series, it discovers regime changepoints and a temporal causal graph using non-parametric functional modeling and kernelized discrepancy testing. We also show that our method provides insights into real-world phenomena such as river-runoff measured at different catchments and biosphere-atmosphere interactions across ecosystems.

==> bib/references.txt <==
abbrev.bib
abbreviations.bib
 These files define venue-macros, such that we can write
  booktitle = KDD17
 and by including either abbrev.bib OR abbreviations.bib these get expanded to either
  booktitle = {KDD} (abbrev.bib)
 or 
  booktitle = {ACM SIGKDD Conference on Knowledge Discovery and Data Mining (KDD'17)} (abbreviations.bib)
 Always use these files, add venues when needed, but make sure to always update *both* files.

bib-jilles.bib
 This is Jilles' standard reference library. Feel free to correct any errors, but do *not* add or remove entries without asking.

bib-paper.bib
 This is the paper-specific reference file. Feel free to add entries. The naming convention is author:<year>:<keyword>, e.g. vreeken:11:krimp. Make sure you use correct abbrev/abbreviation macros for venues.

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_exp_ns_gauss_hi_True/successes_10/J-pcmci-kncps.csv <==
X	J-pcmci-kncps_shd	J-pcmci-kncps_sid	J-pcmci-kncps_f1	J-pcmci-kncps_tpr	J-pcmci-kncps_fpr	J-pcmci-kncps_fdr	J-pcmci-kncps_tp	J-pcmci-kncps_fp	J-pcmci-kncps_tn	J-pcmci-kncps_fn	J-pcmci-kncps_mcc	J-pcmci-kncps_shd-timed	J-pcmci-kncps_sid-timed	J-pcmci-kncps_f1-timed	J-pcmci-kncps_tpr-timed	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_tp-timed	J-pcmci-kncps_fp-timed	J-pcmci-kncps_tn-timed	J-pcmci-kncps_fn-timed	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_time
0	1	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	2	-1	0.8	0.67	0.0	0.0	4	0	69	2	0.8	70.0
1	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	3	-1	0.73	0.67	0.01	0.2	4	1	68	2	0.71	60.0
2	1	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	2	-1	0.86	0.75	0.0	0.0	6	0	67	2	0.85	65.0
3	4	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	9	-1	0.31	0.25	0.04	0.6	2	3	64	6	0.25	46.0
4	2	-1	0.67	0.5	0.0	0.0	2	0	21	2	0.68	13	-1	0.55	0.89	0.18	0.6	8	12	54	1	0.52	132.0
5	2	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	6	-1	0.62	0.71	0.06	0.44	5	4	64	2	0.59	112.0
6	4	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	7	-1	0.63	0.67	0.06	0.4	6	4	62	3	0.58	111.0
7	2	-1	0.5	0.33	0.0	0.0	1	0	22	2	0.55	3	-1	0.77	0.62	0.0	0.0	5	0	67	3	0.77	49.0
8	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	2	-1	0.8	0.67	0.0	0.0	4	0	69	2	0.8	24.0
9	0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	2	-1	0.86	0.86	0.01	0.14	6	1	67	1	0.84	28.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_exp_ns_gauss_hi_True/successes_10/J-pcmci.csv <==
X	J-pcmci_shd	J-pcmci_sid	J-pcmci_f1	J-pcmci_tpr	J-pcmci_fpr	J-pcmci_fdr	J-pcmci_tp	J-pcmci_fp	J-pcmci_tn	J-pcmci_fn	J-pcmci_mcc	J-pcmci_shd-timed	J-pcmci_sid-timed	J-pcmci_f1-timed	J-pcmci_tpr-timed	J-pcmci_fpr-timed	J-pcmci_fdr-timed	J-pcmci_tp-timed	J-pcmci_fp-timed	J-pcmci_tn-timed	J-pcmci_fn-timed	J-pcmci_mcc-timed	J-pcmci_time
0	1.0	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	168.0
1	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	3.0	-1	0.77	0.83	0.03	0.29	5	2	67	1	0.75	163.0
2	1.0	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	1.0	-1	0.93	0.88	0.0	0.0	7	0	67	1	0.93	185.0
3	2.0	-1	0.67	0.5	0.0	0.0	2	0	21	2	0.68	6.0	-1	0.57	0.5	0.03	0.33	4	2	65	4	0.53	114.0
4	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	13.0	-1	0.55	0.89	0.18	0.6	8	12	54	1	0.52	205.0
5	4.0	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	7.0	-1	0.53	0.57	0.06	0.5	4	4	64	3	0.48	368.0
6	4.0	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	9.0	-1	0.47	0.44	0.06	0.5	4	4	62	5	0.4	151.0
7	2.0	-1	0.5	0.33	0.0	0.0	1	0	22	2	0.55	4.0	-1	0.71	0.62	0.01	0.17	5	1	66	3	0.69	124.0
8	4.0	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	7.0	-1	0.59	0.83	0.09	0.55	5	6	63	1	0.57	197.0
9	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	6.0	-1	0.62	0.71	0.06	0.44	5	4	64	2	0.59	129.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_exp_ns_gauss_hi_True/successes_10/R-pcmci-kncps.csv <==
X	R-pcmci-kncps_shd	R-pcmci-kncps_sid	R-pcmci-kncps_f1	R-pcmci-kncps_tpr	R-pcmci-kncps_fpr	R-pcmci-kncps_fdr	R-pcmci-kncps_tp	R-pcmci-kncps_fp	R-pcmci-kncps_tn	R-pcmci-kncps_fn	R-pcmci-kncps_mcc	R-pcmci-kncps_shd-timed	R-pcmci-kncps_sid-timed	R-pcmci-kncps_f1-timed	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_tp-timed	R-pcmci-kncps_fp-timed	R-pcmci-kncps_tn-timed	R-pcmci-kncps_fn-timed	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_failed	R-pcmci-kncps_time
0	0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	2	-1	0.86	1.0	0.03	0.25	6	2	67	0	0.85	0	34.0
1	2	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	4	-1	0.71	0.83	0.04	0.38	5	3	66	1	0.69	0	26.0
2	0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	2	-1	0.89	1.0	0.03	0.2	8	2	65	0	0.88	0	38.0
3	4	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	13	-1	0.38	0.5	0.13	0.69	4	9	58	4	0.3	0	32.0
4	2	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	6	-1	0.7	0.78	0.06	0.36	7	4	62	2	0.66	0	55.0
5	5	-1	0.44	0.67	0.18	0.67	2	4	18	1	0.37	11	-1	0.35	0.43	0.1	0.7	3	7	61	4	0.28	0	69.0
6	4	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	8	-1	0.56	0.56	0.06	0.44	5	4	62	4	0.49	0	38.0
7	4	-1	0.6	1.0	0.18	0.57	3	4	18	0	0.59	14	-1	0.36	0.5	0.15	0.71	4	10	57	4	0.28	0	35.0
8	1	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	4	-1	0.67	0.67	0.03	0.33	4	2	67	2	0.64	0	18.0
9	2	-1	0.67	1.0	0.09	0.5	2	2	21	0	0.68	4	-1	0.75	0.86	0.04	0.33	6	3	65	1	0.73	0	18.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_exp_ns_gauss_hi_True/successes_10/R-pcmci.csv <==
X	R-pcmci_failed	R-pcmci_valid
0	1	0
1	0	0
2	0	0
3	1	0
4	0	0
5	0	0
6	0	0
7	0	0
8	1	0
9	0	0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_exp_ns_gauss_hi_True/successes_10/cdnod-kncps.csv <==
X	cdnod-kncps_shd-pooled	cdnod-kncps_sid-pooled	cdnod-kncps_f1-pooled	cdnod-kncps_tpr-pooled	cdnod-kncps_fpr-pooled	cdnod-kncps_fdr-pooled	cdnod-kncps_tp-pooled	cdnod-kncps_fp-pooled	cdnod-kncps_tn-pooled	cdnod-kncps_fn-pooled	cdnod-kncps_mcc-pooled	cdnod-kncps_shd	cdnod-kncps_sid	cdnod-kncps_f1	cdnod-kncps_tpr	cdnod-kncps_fpr	cdnod-kncps_fdr	cdnod-kncps_tp	cdnod-kncps_fp	cdnod-kncps_tn	cdnod-kncps_fn	cdnod-kncps_mcc	cdnod-kncps_time
0	2.0	-1	0.0	0.0	0.0	0	0	0	23	2	1	2	-1	0.0	0.0	0.0	0	0	0	23	2	1	1.0
1	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	2.0
2	2.0	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	2	-1	0.5	0.33	0.0	0.0	1	0	22	2	0.55	12.0
3	4.0	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	6	-1	0.4	0.5	0.19	0.67	2	4	17	2	0.27	3.0
4	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	5	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	6.0
5	4.0	-1	0.0	0.0	0.05	1.0	0	1	21	3	-0.08	3	-1	0.0	0.0	0.0	0	0	0	22	3	1	5.0
6	4.0	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	4	-1	0.0	0.0	0.0	0	0	0	21	4	1	4.0
7	3.0	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	5	-1	0.55	1.0	0.23	0.62	3	5	17	0	0.54	3.0
8	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	4.0
9	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	2.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_exp_ns_gauss_hi_True/successes_10/cdnod.csv <==
X	cdnod_shd-pooled	cdnod_sid-pooled	cdnod_f1-pooled	cdnod_tpr-pooled	cdnod_fpr-pooled	cdnod_fdr-pooled	cdnod_tp-pooled	cdnod_fp-pooled	cdnod_tn-pooled	cdnod_fn-pooled	cdnod_mcc-pooled	cdnod_shd	cdnod_sid	cdnod_f1	cdnod_tpr	cdnod_fpr	cdnod_fdr	cdnod_tp	cdnod_fp	cdnod_tn	cdnod_fn	cdnod_mcc	cdnod_time
0	2.0	-1	0.0	0.0	0.0	0	0	0	23	2	1	2	-1	0.0	0.0	0.0	0	0	0	23	2	1	1.0
1	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	3	-1	0.0	0.0	0.08	1.0	0	2	22	1	-0.06	2.0
2	3.0	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	2	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	15.0
3	4.0	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	4	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	4.0
4	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	4	-1	0.0	0.0	0.0	0	0	0	21	4	1	7.0
5	4.0	-1	0.0	0.0	0.05	1.0	0	1	21	3	-0.08	2	-1	0.5	0.33	0.0	0.0	1	0	22	2	0.55	3.0
6	4.0	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	5	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	5.0
7	3.0	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	4	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	4.0
8	2.0	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	6	-1	0.0	0.0	0.21	1.0	0	5	19	1	-0.1	5.0
9	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	2	-1	0.5	0.5	0.04	0.5	1	1	22	1	0.46	3.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_exp_ns_gauss_hi_True/successes_10/dynotears-kncps.csv <==
X	dynotears-kncps_shd-pooled	dynotears-kncps_sid-pooled	dynotears-kncps_f1-pooled	dynotears-kncps_tpr-pooled	dynotears-kncps_fpr-pooled	dynotears-kncps_fdr-pooled	dynotears-kncps_tp-pooled	dynotears-kncps_fp-pooled	dynotears-kncps_tn-pooled	dynotears-kncps_fn-pooled	dynotears-kncps_mcc-pooled	dynotears-kncps_shd-timed-pooled	dynotears-kncps_sid-timed-pooled	dynotears-kncps_f1-timed-pooled	dynotears-kncps_tpr-timed-pooled	dynotears-kncps_fpr-timed-pooled	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_tp-timed-pooled	dynotears-kncps_fp-timed-pooled	dynotears-kncps_tn-timed-pooled	dynotears-kncps_fn-timed-pooled	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_shd	dynotears-kncps_sid	dynotears-kncps_f1	dynotears-kncps_tpr	dynotears-kncps_fpr	dynotears-kncps_fdr	dynotears-kncps_tp	dynotears-kncps_fp	dynotears-kncps_tn	dynotears-kncps_fn	dynotears-kncps_mcc	dynotears-kncps_shd-timed	dynotears-kncps_sid-timed	dynotears-kncps_f1-timed	dynotears-kncps_tpr-timed	dynotears-kncps_fpr-timed	dynotears-kncps_fdr-timed	dynotears-kncps_tp-timed	dynotears-kncps_fp-timed	dynotears-kncps_tn-timed	dynotears-kncps_fn-timed	dynotears-kncps_mcc-timed	dynotears-kncps_time
0	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	59.0	-1	0.14	0.83	0.84	0.92	5	58	11	1	-0.01	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	6.0
1	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.14	0.83	0.91	0.93	5	63	6	1	-0.07	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	10.0
2	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	61.0	-1	0.21	1.0	0.91	0.88	8	61	6	0	0.1	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	5.0
3	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	63.0	-1	0.18	0.88	0.93	0.9	7	62	5	1	-0.06	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	12.0
4	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	7.0
5	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	58.0	-1	0.19	1.0	0.85	0.89	7	58	10	0	0.13	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	12.0
6	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	60.0	-1	0.23	1.0	0.91	0.87	9	60	6	0	0.11	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	11.0
7	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	9.0
8	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	5.0
9	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	62.0	-1	0.18	1.0	0.91	0.9	7	62	6	0	0.09	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	6.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_exp_ns_gauss_hi_True/successes_10/dynotears.csv <==
X	dynotears_shd-pooled	dynotears_sid-pooled	dynotears_f1-pooled	dynotears_tpr-pooled	dynotears_fpr-pooled	dynotears_fdr-pooled	dynotears_tp-pooled	dynotears_fp-pooled	dynotears_tn-pooled	dynotears_fn-pooled	dynotears_mcc-pooled	dynotears_shd-timed-pooled	dynotears_sid-timed-pooled	dynotears_f1-timed-pooled	dynotears_tpr-timed-pooled	dynotears_fpr-timed-pooled	dynotears_fdr-timed-pooled	dynotears_tp-timed-pooled	dynotears_fp-timed-pooled	dynotears_tn-timed-pooled	dynotears_fn-timed-pooled	dynotears_mcc-timed-pooled	dynotears_shd	dynotears_sid	dynotears_f1	dynotears_tpr	dynotears_fpr	dynotears_fdr	dynotears_tp	dynotears_fp	dynotears_tn	dynotears_fn	dynotears_mcc	dynotears_shd-timed	dynotears_sid-timed	dynotears_f1-timed	dynotears_tpr-timed	dynotears_fpr-timed	dynotears_fdr-timed	dynotears_tp-timed	dynotears_fp-timed	dynotears_tn-timed	dynotears_fn-timed	dynotears_mcc-timed	dynotears_time
0	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	59.0	-1	0.14	0.83	0.84	0.92	5	58	11	1	-0.01	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	62	-1	0.16	1.0	0.9	0.91	6	62	7	0	0.09	3.0
1	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	63.0	-1	0.16	1.0	0.91	0.91	6	63	6	0	0.09	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	3.0
2	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	3.0
3	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.21	1.0	0.91	0.88	8	61	6	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	6.0
4	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	2.0
5	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	57.0	-1	0.2	1.0	0.84	0.89	7	57	11	0	0.13	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	6.0
6	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	58.0	-1	0.24	1.0	0.88	0.87	9	58	8	0	0.13	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	6.0
7	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	61.0	-1	0.21	1.0	0.91	0.88	8	61	6	0	0.1	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	5.0
8	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	2.0
9	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63.0	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	3.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_exp_ns_gauss_hi_True/successes_10/gp-kncps.csv <==
X	gp-kncps_shd	gp-kncps_sid	gp-kncps_f1	gp-kncps_tpr	gp-kncps_fpr	gp-kncps_fdr	gp-kncps_tp	gp-kncps_fp	gp-kncps_tn	gp-kncps_fn	gp-kncps_mcc	gp-kncps_shd-timed	gp-kncps_sid-timed	gp-kncps_f1-timed	gp-kncps_tpr-timed	gp-kncps_fpr-timed	gp-kncps_fdr-timed	gp-kncps_tp-timed	gp-kncps_fp-timed	gp-kncps_tn-timed	gp-kncps_fn-timed	gp-kncps_mcc-timed	gp-kncps_n_iterations	gp-kncps_time
0	1.0	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0	133.0
1	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	1.0	-1	0.91	0.83	0.0	0.0	5	0	69	1	0.91	0	84.0
2	0.0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	4.0	-1	0.75	0.75	0.03	0.25	6	2	65	2	0.72	0	186.0
3	1.0	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	2.0	-1	0.89	1.0	0.03	0.2	8	2	65	0	0.88	0	227.0
4	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	2.0	-1	0.89	0.89	0.02	0.11	8	1	65	1	0.87	0	215.0
5	3.0	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	8.0	-1	0.5	0.57	0.07	0.56	4	5	63	3	0.45	0	254.0
6	3.0	-1	0.57	0.5	0.05	0.33	2	1	20	2	0.51	5.0	-1	0.71	0.67	0.03	0.25	6	2	64	3	0.67	0	223.0
7	2.0	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	4.0	-1	0.75	0.75	0.03	0.25	6	2	65	2	0.72	0	318.0
8	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	1.0	-1	0.91	0.83	0.0	0.0	5	0	69	1	0.91	0	114.0
9	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	3.0	-1	0.8	0.86	0.03	0.25	6	2	66	1	0.78	0	160.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_exp_ns_gauss_hi_True/successes_10/gp-kndag.csv <==
X	gp-kndag_cps-dist	gp-kndag_cps-prec	gp-kndag_cps-rec	gp-kndag_cps-f1	gp-kndag_cps-ari	gp-kndag_cps-nmi	gp-kndag_valid	gp-kndag_n_iterations	gp-kndag_time
0	0.0	0.0	0.0	0.0	0.0	0.0	0	0	3.0
1	0.0	0.5	1.0	0.67	0.86	0.84	0	1	5.0
2	2.0	1.0	1.0	1.0	0.96	0.93	1	0	4.0
3	0.0	0.0	0.0	0.0	0.0	0.0	0	0	4.0
4	0.0	0.0	0.0	0.0	-0.06	0.15	0	1	5.0
5	8.0	1.0	1.0	1.0	0.82	0.73	1	0	4.0
6	6.0	1.0	1.0	1.0	0.87	0.8	1	0	7.0
7	1.0	0.5	1.0	0.67	0.63	0.7	0	0	5.0
8	1.0	1.0	1.0	1.0	0.98	0.96	1	0	4.0
9	0.0	1.0	1.0	1.0	1.0	1.0	1	0	3.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_exp_ns_gauss_hi_True/successes_10/gp.csv <==
X	gp_shd	gp_sid	gp_f1	gp_tpr	gp_fpr	gp_fdr	gp_tp	gp_fp	gp_tn	gp_fn	gp_mcc	gp_shd-timed	gp_sid-timed	gp_f1-timed	gp_tpr-timed	gp_fpr-timed	gp_fdr-timed	gp_tp-timed	gp_fp-timed	gp_tn-timed	gp_fn-timed	gp_mcc-timed	gp_cps-dist	gp_cps-prec	gp_cps-rec	gp_cps-f1	gp_cps-ari	gp_cps-nmi	gp_valid	gp_n_iterations	gp_time
0	1.0	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0.0	0.0	0.0	0.0	0.0	0.0	0	0	173.0
1	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	1.0	-1	0.91	0.83	0.0	0.0	5	0	69	1	0.91	0.0	1.0	1.0	1.0	1.0	1.0	1	0	96.0
2	0.0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	4.0	-1	0.75	0.75	0.03	0.25	6	2	65	2	0.72	3.0	1.0	1.0	1.0	0.94	0.9	1	0	137.0
3	2.0	-1	0.8	1.0	0.1	0.33	4	2	19	0	0.78	3.0	-1	0.84	1.0	0.04	0.27	8	3	64	0	0.83	0.0	0.0	0.0	0.0	0.0	0.0	0	0	650.0
4	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	3.0	-1	0.82	0.78	0.02	0.12	7	1	65	2	0.8	0.0	0.0	0.0	0.0	-0.06	0.15	0	1	468.0
5	3.0	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	8.0	-1	0.5	0.57	0.07	0.56	4	5	63	3	0.45	9.0	1.0	1.0	1.0	0.8	0.71	1	0	339.0
6	3.0	-1	0.57	0.5	0.05	0.33	2	1	20	2	0.51	5.0	-1	0.71	0.67	0.03	0.25	6	2	64	3	0.67	6.0	1.0	1.0	1.0	0.87	0.8	1	0	219.0
7	1.0	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	3.0	-1	0.8	0.75	0.01	0.14	6	1	66	2	0.78	1.0	0.5	1.0	0.67	0.63	0.7	0	0	252.0
8	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	1.0	-1	0.91	0.83	0.0	0.0	5	0	69	1	0.91	1.0	1.0	1.0	1.0	0.98	0.96	1	0	136.0
9	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	3.0	-1	0.8	0.86	0.03	0.25	6	2	66	1	0.78	0.0	1.0	1.0	1.0	1.0	1.0	1	0	212.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_exp_ns_gauss_hi_True/successes_10/pcmciplus.csv <==
X	pcmciplus_shd	pcmciplus_sid	pcmciplus_f1	pcmciplus_tpr	pcmciplus_fpr	pcmciplus_fdr	pcmciplus_tp	pcmciplus_fp	pcmciplus_tn	pcmciplus_fn	pcmciplus_mcc	pcmciplus_shd-timed	pcmciplus_sid-timed	pcmciplus_f1-timed	pcmciplus_tpr-timed	pcmciplus_fpr-timed	pcmciplus_fdr-timed	pcmciplus_tp-timed	pcmciplus_fp-timed	pcmciplus_tn-timed	pcmciplus_fn-timed	pcmciplus_mcc-timed	pcmciplus_shd-pooled	pcmciplus_sid-pooled	pcmciplus_f1-pooled	pcmciplus_tpr-pooled	pcmciplus_fpr-pooled	pcmciplus_fdr-pooled	pcmciplus_tp-pooled	pcmciplus_fp-pooled	pcmciplus_tn-pooled	pcmciplus_fn-pooled	pcmciplus_mcc-pooled	pcmciplus_shd-timed-pooled	pcmciplus_sid-timed-pooled	pcmciplus_f1-timed-pooled	pcmciplus_tpr-timed-pooled	pcmciplus_fpr-timed-pooled	pcmciplus_fdr-timed-pooled	pcmciplus_tp-timed-pooled	pcmciplus_fp-timed-pooled	pcmciplus_tn-timed-pooled	pcmciplus_fn-timed-pooled	pcmciplus_mcc-timed-pooled	pcmciplus_time
0	0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	1	-1	0.92	1.0	0.01	0.14	6	1	68	0	0.92	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	1.0	-1	0.92	1.0	0.01	0.14	6	1	68	0	0.92	63.0
1	1	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	4	-1	0.75	1.0	0.06	0.4	6	4	65	0	0.75	2.0	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	5.0	-1	0.71	1.0	0.07	0.45	6	5	64	0	0.71	59.0
2	1	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	4	-1	0.8	1.0	0.06	0.33	8	4	63	0	0.79	3.0	-1	0.67	1.0	0.14	0.5	3	3	19	0	0.66	7.0	-1	0.67	0.88	0.09	0.46	7	6	61	1	0.64	136.0
3	3	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	12	-1	0.33	0.38	0.1	0.7	3	7	60	5	0.25	2.0	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	11.0	-1	0.35	0.38	0.09	0.67	3	6	61	5	0.27	94.0
4	4	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	13	-1	0.55	0.89	0.18	0.6	8	12	54	1	0.52	7.0	-1	0.46	0.75	0.29	0.67	3	6	15	1	0.35	17.0	-1	0.48	0.89	0.24	0.67	8	16	50	1	0.45	516.0
5	3	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	6	-1	0.62	0.71	0.06	0.44	5	4	64	2	0.59	4.0	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	10.0	-1	0.44	0.57	0.1	0.64	4	7	61	3	0.39	162.0
6	2	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	6	-1	0.7	0.78	0.06	0.36	7	4	62	2	0.66	2.0	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	7.0	-1	0.67	0.78	0.08	0.42	7	5	61	2	0.62	128.0
7	3	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	7	-1	0.63	0.75	0.07	0.45	6	5	62	2	0.59	6.0	-1	0.4	0.67	0.23	0.71	2	5	17	1	0.32	13.0	-1	0.43	0.62	0.15	0.67	5	10	57	3	0.37	158.0
8	1	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	3	-1	0.8	1.0	0.04	0.33	6	3	66	0	0.8	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	5.0	-1	0.67	0.83	0.06	0.44	5	4	65	1	0.65	101.0
9	3	-1	0.4	0.5	0.09	0.67	1	2	21	1	0.34	4	-1	0.75	0.86	0.04	0.33	6	3	65	1	0.73	1.0	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	4.0	-1	0.75	0.86	0.04	0.33	6	3	65	1	0.73	107.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_exp_ns_gauss_hi_True/successes_10/varLINGAM-kncps.csv <==
X	varLINGAM-kncps_time
0	1.0
1	1.0
2	1.0
3	0.0
4	0.0
5	0.0
6	1.0
7	0.0
8	0.0
9	0.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_exp_ns_gauss_hi_True/successes_10/varLINGAM.csv <==
X	varLINGAM_shd-pooled	varLINGAM_sid-pooled	varLINGAM_f1-pooled	varLINGAM_tpr-pooled	varLINGAM_fpr-pooled	varLINGAM_fdr-pooled	varLINGAM_tp-pooled	varLINGAM_fp-pooled	varLINGAM_tn-pooled	varLINGAM_fn-pooled	varLINGAM_mcc-pooled	varLINGAM_shd-timed-pooled	varLINGAM_sid-timed-pooled	varLINGAM_f1-timed-pooled	varLINGAM_tpr-timed-pooled	varLINGAM_fpr-timed-pooled	varLINGAM_fdr-timed-pooled	varLINGAM_tp-timed-pooled	varLINGAM_fp-timed-pooled	varLINGAM_tn-timed-pooled	varLINGAM_fn-timed-pooled	varLINGAM_mcc-timed-pooled	varLINGAM_shd	varLINGAM_sid	varLINGAM_f1	varLINGAM_tpr	varLINGAM_fpr	varLINGAM_fdr	varLINGAM_tp	varLINGAM_fp	varLINGAM_tn	varLINGAM_fn	varLINGAM_mcc	varLINGAM_shd-timed	varLINGAM_sid-timed	varLINGAM_f1-timed	varLINGAM_tpr-timed	varLINGAM_fpr-timed	varLINGAM_fdr-timed	varLINGAM_tp-timed	varLINGAM_fp-timed	varLINGAM_tn-timed	varLINGAM_fn-timed	varLINGAM_mcc-timed	varLINGAM_time
0	1.33	-1	0.5	0.5	0.04	0.5	1	1	22	1	0.46	8.84	-1	0.59	0.83	0.09	0.55	5	6	63	1	0.57	4	-1	0.33	0.5	0.13	0.75	1	3	20	1	0.27	12	-1	0.14	0.17	0.1	0.88	1	7	62	5	0.06	0.0
1	3.93	-1	0.2	1.0	0.33	0.89	1	8	16	0	0.27	12.08	-1	0.36	1.0	0.3	0.78	6	21	48	0	0.39	5	-1	0.0	0.0	0.17	1.0	0	4	20	1	-0.09	19	-1	0.1	0.17	0.2	0.93	1	14	55	5	-0.02	0.0
2	4.87	-1	0.33	1.0	0.55	0.8	3	12	10	0	0.3	15.98	-1	0.3	0.88	0.46	0.82	7	31	36	1	0.25	10	-1	0.29	0.67	0.41	0.82	2	9	13	1	0.17	26	-1	0.28	0.62	0.34	0.82	5	23	44	3	0.18	0.0
3	9.93	-1	0.36	1.0	0.67	0.78	4	14	7	0	0.27	19.84	-1	0.26	0.75	0.48	0.84	6	32	35	2	0.17	9	-1	0.18	0.25	0.29	0.86	1	6	15	3	-0.03	29	-1	0.12	0.25	0.34	0.92	2	23	44	6	-0.06	0.0
4	7.03	-1	0.42	1.0	0.52	0.73	4	11	10	0	0.36	17.11	-1	0.36	0.89	0.42	0.78	8	28	38	1	0.3	12	-1	0.25	0.5	0.48	0.83	2	10	11	2	0.02	33	-1	0.11	0.22	0.39	0.93	2	26	40	7	-0.12	0.0
5	3.25	-1	0.36	0.67	0.27	0.75	2	6	16	1	0.27	13.99	-1	0.38	0.71	0.21	0.74	5	14	54	2	0.34	8	-1	0.33	0.67	0.32	0.78	2	7	15	1	0.24	22	-1	0.08	0.14	0.24	0.94	1	16	52	6	-0.06	0.0
6	6.49	-1	0.35	0.75	0.48	0.77	3	10	11	1	0.2	17.5	-1	0.25	0.56	0.39	0.84	5	26	40	4	0.11	8	-1	0.2	0.25	0.24	0.83	1	5	16	3	0.01	22	-1	0.21	0.33	0.24	0.84	3	16	50	6	0.07	0.0
7	6.83	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	19.05	-1	0.29	0.88	0.51	0.83	7	34	33	1	0.23	9	-1	0.18	0.33	0.32	0.88	1	7	15	2	0.01	28	-1	0.18	0.38	0.34	0.88	3	23	44	5	0.02	0.0
8	5.63	-1	0.13	1.0	0.54	0.93	1	13	11	0	0.18	14.32	-1	0.26	0.83	0.39	0.84	5	27	42	1	0.24	8	-1	0.0	0.0	0.29	1.0	0	7	17	1	-0.13	22	-1	0.0	0.0	0.23	1.0	0	16	53	6	-0.15	0.0
9	5.56	-1	0.25	1.0	0.52	0.86	2	12	11	0	0.26	14.8	-1	0.26	0.71	0.38	0.84	5	26	42	2	0.2	9	-1	0.18	0.5	0.35	0.89	1	8	15	1	0.09	22	-1	0.08	0.14	0.24	0.94	1	16	52	6	-0.06	0.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_exp_ns_gauss_hi_True/successes_5/varLINGAM-kncps.csv <==
X	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_tn-pooled	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_tpr-timed-pooled	varLINGAM-kncps_fpr-timed-pooled	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_shd	varLINGAM-kncps_sid	varLINGAM-kncps_f1	varLINGAM-kncps_tpr	varLINGAM-kncps_fpr	varLINGAM-kncps_fdr	varLINGAM-kncps_tp	varLINGAM-kncps_fp	varLINGAM-kncps_tn	varLINGAM-kncps_fn	varLINGAM-kncps_mcc	varLINGAM-kncps_shd-timed	varLINGAM-kncps_sid-timed	varLINGAM-kncps_f1-timed	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_tp-timed	varLINGAM-kncps_fp-timed	varLINGAM-kncps_tn-timed	varLINGAM-kncps_fn-timed	varLINGAM-kncps_mcc-timed	varLINGAM-kncps_failed
0	1.26	-1	0.5	0.5	0.04	0.5	1	1	22	1	0.46	8.54	-1	0.56	0.83	0.1	0.58	5	7	62	1	0.54	7	-1	0.22	0.5	0.26	0.86	1	6	17	1	0.14	14	-1	0.12	0.17	0.13	0.9	1	9	60	5	0.03	1
1	4.84	-1	0.33	1.0	0.55	0.8	3	12	10	0	0.3	15.22	-1	0.31	0.88	0.45	0.81	7	30	37	1	0.26	9	-1	0.31	0.67	0.36	0.8	2	8	14	1	0.2	30	-1	0.21	0.5	0.39	0.87	4	26	41	4	0.07	1
2	9.59	-1	0.38	1.0	0.62	0.76	4	13	8	0	0.3	19.52	-1	0.17	0.5	0.51	0.89	4	34	33	4	-0.0	8	-1	0.33	0.5	0.29	0.75	2	6	15	2	0.17	31	-1	0.11	0.25	0.37	0.93	2	25	42	6	-0.08	1
3	7.61	-1	0.4	1.0	0.57	0.75	4	12	9	0	0.33	17.42	-1	0.34	0.89	0.45	0.79	8	30	36	1	0.28	14	-1	0.22	0.5	0.57	0.86	2	12	9	2	-0.05	34	-1	0.15	0.33	0.42	0.9	3	28	38	6	-0.06	1
4	7.39	-1	0.29	0.75	0.67	0.82	3	14	7	1	0.07	18.58	-1	0.21	0.56	0.52	0.87	5	34	32	4	0.03	10	-1	0.29	0.5	0.38	0.8	2	8	13	2	0.09	33	-1	0.15	0.33	0.41	0.9	3	27	39	6	-0.05	1

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_exp_ns_gauss_hi_True/successes_7/R-pcmci.csv <==
X	R-pcmci_cps-prec	R-pcmci_cps-rec	R-pcmci_cps-f1	R-pcmci_cps-ari	R-pcmci_cps-nmi	R-pcmci_time	R-pcmci_shd	R-pcmci_sid	R-pcmci_f1	R-pcmci_tpr	R-pcmci_fpr	R-pcmci_fdr	R-pcmci_tp	R-pcmci_fp	R-pcmci_tn	R-pcmci_fn	R-pcmci_mcc	R-pcmci_shd-timed	R-pcmci_sid-timed	R-pcmci_f1-timed	R-pcmci_tpr-timed	R-pcmci_fpr-timed	R-pcmci_fdr-timed	R-pcmci_tp-timed	R-pcmci_fp-timed	R-pcmci_tn-timed	R-pcmci_fn-timed	R-pcmci_mcc-timed
0	0	0	0	0	0	868.0	3	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	5	-1	0.71	1.0	0.07	0.45	6	5	64	0	0.71
1	0	0	0	0	0	1237.0	2	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	5	-1	0.76	1.0	0.07	0.38	8	5	62	0	0.75
2	0	0	0	0	0	2153.0	1	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	4	-1	0.78	0.78	0.03	0.22	7	2	64	2	0.75
3	0	0	0	0	0	1061.0	6	-1	0.25	0.33	0.18	0.8	1	4	18	2	0.12	10	-1	0.38	0.43	0.09	0.67	3	6	62	4	0.3
4	0.33	1.0	0.5	0.06	0.22	1461.0	6	-1	0.57	1.0	0.29	0.6	4	6	15	0	0.53	13	-1	0.55	0.89	0.18	0.6	8	12	54	1	0.52
5	0.5	1.0	0.67	-0.03	-0.0	1239.0	2	-1	0.5	0.33	0.0	0.0	1	0	22	2	0.55	2	-1	0.86	0.75	0.0	0.0	6	0	67	2	0.85
6	0.5	1.0	0.67	0.03	0.08	1119.0	0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	1	-1	0.93	1.0	0.01	0.12	7	1	67	0	0.93

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_1/varLINGAM-kncps.csv <==
X	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_tn-pooled	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_tpr-timed-pooled	varLINGAM-kncps_fpr-timed-pooled	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_shd	varLINGAM-kncps_sid	varLINGAM-kncps_f1	varLINGAM-kncps_tpr	varLINGAM-kncps_fpr	varLINGAM-kncps_fdr	varLINGAM-kncps_tp	varLINGAM-kncps_fp	varLINGAM-kncps_tn	varLINGAM-kncps_fn	varLINGAM-kncps_mcc	varLINGAM-kncps_shd-timed	varLINGAM-kncps_sid-timed	varLINGAM-kncps_f1-timed	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_tp-timed	varLINGAM-kncps_fp-timed	varLINGAM-kncps_tn-timed	varLINGAM-kncps_fn-timed	varLINGAM-kncps_mcc-timed
0	3.14	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	6.77	-1	0.78	0.88	0.04	0.3	7	3	64	1	0.75	4	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	9	-1	0.53	0.62	0.09	0.55	5	6	61	3	0.47

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_10/J-pcmci-kncps.csv <==
X	J-pcmci-kncps_shd	J-pcmci-kncps_sid	J-pcmci-kncps_f1	J-pcmci-kncps_tpr	J-pcmci-kncps_fpr	J-pcmci-kncps_fdr	J-pcmci-kncps_tp	J-pcmci-kncps_fp	J-pcmci-kncps_tn	J-pcmci-kncps_fn	J-pcmci-kncps_mcc	J-pcmci-kncps_shd-timed	J-pcmci-kncps_sid-timed	J-pcmci-kncps_f1-timed	J-pcmci-kncps_tpr-timed	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_tp-timed	J-pcmci-kncps_fp-timed	J-pcmci-kncps_tn-timed	J-pcmci-kncps_fn-timed	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_time
0	1	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	2	-1	0.8	0.67	0.0	0.0	4	0	69	2	0.8	0.0
1	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0.0
2	1	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	2	-1	0.88	0.88	0.01	0.12	7	1	66	1	0.86	0.0
3	2	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	3	-1	0.8	0.75	0.01	0.14	6	1	66	2	0.78	0.0
4	1	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	2	-1	0.89	0.89	0.02	0.11	8	1	65	1	0.87	0.0
5	0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	1	-1	0.93	1.0	0.01	0.12	7	1	67	0	0.93	1.0
6	2	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	2	-1	0.89	0.89	0.02	0.11	8	1	65	1	0.87	0.0
7	1	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	1	-1	0.93	0.88	0.0	0.0	7	0	67	1	0.93	0.0
8	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0.0
9	0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	0	-1	1.0	1.0	0.0	0.0	7	0	68	0	1.0	0.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_10/J-pcmci.csv <==
X	J-pcmci_shd	J-pcmci_sid	J-pcmci_f1	J-pcmci_tpr	J-pcmci_fpr	J-pcmci_fdr	J-pcmci_tp	J-pcmci_fp	J-pcmci_tn	J-pcmci_fn	J-pcmci_mcc	J-pcmci_shd-timed	J-pcmci_sid-timed	J-pcmci_f1-timed	J-pcmci_tpr-timed	J-pcmci_fpr-timed	J-pcmci_fdr-timed	J-pcmci_tp-timed	J-pcmci_fp-timed	J-pcmci_tn-timed	J-pcmci_fn-timed	J-pcmci_mcc-timed	J-pcmci_time
0	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	1.0	-1	0.91	0.83	0.0	0.0	5	0	69	1	0.91	0.0
1	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	1.0	-1	0.91	0.83	0.0	0.0	5	0	69	1	0.91	0.0
2	1.0	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	2.0	-1	0.88	0.88	0.01	0.12	7	1	66	1	0.86	0.0
3	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	2.0	-1	0.86	0.75	0.0	0.0	6	0	67	2	0.85	0.0
4	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	4.0	-1	0.78	0.78	0.03	0.22	7	2	64	2	0.75	0.0
5	0.0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	1.0	-1	0.93	1.0	0.01	0.12	7	1	67	0	0.93	0.0
6	2.0	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	2.0	-1	0.89	0.89	0.02	0.11	8	1	65	1	0.87	0.0
7	1.0	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	4.0	-1	0.75	0.75	0.03	0.25	6	2	65	2	0.72	0.0
8	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0.0
9	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	2.0	-1	0.86	0.86	0.01	0.14	6	1	67	1	0.84	0.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_10/R-pcmci-kncps.csv <==
X	R-pcmci-kncps_shd	R-pcmci-kncps_sid	R-pcmci-kncps_f1	R-pcmci-kncps_tpr	R-pcmci-kncps_fpr	R-pcmci-kncps_fdr	R-pcmci-kncps_tp	R-pcmci-kncps_fp	R-pcmci-kncps_tn	R-pcmci-kncps_fn	R-pcmci-kncps_mcc	R-pcmci-kncps_shd-timed	R-pcmci-kncps_sid-timed	R-pcmci-kncps_f1-timed	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_tp-timed	R-pcmci-kncps_fp-timed	R-pcmci-kncps_tn-timed	R-pcmci-kncps_fn-timed	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_failed	R-pcmci-kncps_time
0	1	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	1	-1	0.92	1.0	0.01	0.14	6	1	68	0	0.92	0	1.0
1	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	1	-1	0.91	0.83	0.0	0.0	5	0	69	1	0.91	0	1.0
2	0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	3	-1	0.82	0.88	0.03	0.22	7	2	65	1	0.8	0	1.0
3	5	-1	0.55	0.75	0.19	0.57	3	4	17	1	0.46	10	-1	0.5	0.62	0.1	0.58	5	7	60	3	0.44	0	1.0
4	4	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	6	-1	0.62	0.56	0.03	0.29	5	2	64	4	0.59	0	1.0
5	2	-1	0.5	0.33	0.0	0.0	1	0	22	2	0.55	2	-1	0.83	0.71	0.0	0.0	5	0	68	2	0.83	0	1.0
6	2	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	3	-1	0.82	0.78	0.02	0.12	7	1	65	2	0.8	0	1.0
7	3	-1	0.67	1.0	0.14	0.5	3	3	19	0	0.66	8	-1	0.5	0.5	0.06	0.5	4	4	63	4	0.44	0	1.0
8	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2	-1	0.8	0.67	0.0	0.0	4	0	69	2	0.8	0	1.0
9	3	-1	0.57	1.0	0.13	0.6	2	3	20	0	0.59	4	-1	0.75	0.86	0.04	0.33	6	3	65	1	0.73	0	1.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_10/R-pcmci.csv <==
X	R-pcmci_failed	R-pcmci_valid
0	0	0
1	1	0
2	0	0
3	1	0
4	1	0
5	0	0
6	1	0
7	1	0
8	0	0
9	1	0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_10/cdnod-kncps.csv <==
X	cdnod-kncps_shd-pooled	cdnod-kncps_sid-pooled	cdnod-kncps_f1-pooled	cdnod-kncps_tpr-pooled	cdnod-kncps_fpr-pooled	cdnod-kncps_fdr-pooled	cdnod-kncps_tp-pooled	cdnod-kncps_fp-pooled	cdnod-kncps_tn-pooled	cdnod-kncps_fn-pooled	cdnod-kncps_mcc-pooled	cdnod-kncps_shd	cdnod-kncps_sid	cdnod-kncps_f1	cdnod-kncps_tpr	cdnod-kncps_fpr	cdnod-kncps_fdr	cdnod-kncps_tp	cdnod-kncps_fp	cdnod-kncps_tn	cdnod-kncps_fn	cdnod-kncps_mcc	cdnod-kncps_time
0	2.0	-1	0.0	0.0	0.0	0	0	0	23	2	1	2	-1	0.0	0.0	0.0	0	0	0	23	2	1	0.0
1	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	2	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	1.0
2	5.0	-1	0.0	0.0	0.09	1.0	0	2	20	3	-0.11	2	-1	0.5	0.33	0.0	0.0	1	0	22	2	0.55	4.0
3	2.0	-1	0.67	0.5	0.0	0.0	2	0	21	2	0.68	5	-1	0.55	0.75	0.19	0.57	3	4	17	1	0.46	2.0
4	7.0	-1	0.0	0.0	0.14	1.0	0	3	18	4	-0.16	5	-1	0.44	0.5	0.14	0.6	2	3	18	2	0.33	8.0
5	5.0	-1	0.0	0.0	0.09	1.0	0	2	20	3	-0.11	1	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	3.0
6	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	4	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	1.0
7	3.0	-1	0.0	0.0	0.0	0	0	0	22	3	1	4	-1	0.33	0.33	0.09	0.67	1	2	20	2	0.24	3.0
8	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	1.0
9	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	1	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	1.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_10/cdnod.csv <==
X	cdnod_shd-pooled	cdnod_sid-pooled	cdnod_f1-pooled	cdnod_tpr-pooled	cdnod_fpr-pooled	cdnod_fdr-pooled	cdnod_tp-pooled	cdnod_fp-pooled	cdnod_tn-pooled	cdnod_fn-pooled	cdnod_mcc-pooled	cdnod_shd	cdnod_sid	cdnod_f1	cdnod_tpr	cdnod_fpr	cdnod_fdr	cdnod_tp	cdnod_fp	cdnod_tn	cdnod_fn	cdnod_mcc	cdnod_time
0	2.0	-1	0.0	0.0	0.0	0	0	0	23	2	1	2	-1	0.0	0.0	0.0	0	0	0	23	2	1	0.0
1	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	2	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	1.0
2	5.0	-1	0.0	0.0	0.09	1.0	0	2	20	3	-0.11	2	-1	0.5	0.33	0.0	0.0	1	0	22	2	0.55	5.0
3	2.0	-1	0.67	0.5	0.0	0.0	2	0	21	2	0.68	2	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	2.0
4	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	6	-1	0.0	0.0	0.1	1.0	0	2	19	4	-0.13	9.0
5	5.0	-1	0.0	0.0	0.09	1.0	0	2	20	3	-0.11	1	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	5.0
6	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	5	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	1.0
7	3.0	-1	0.0	0.0	0.0	0	0	0	22	3	1	4	-1	0.33	0.33	0.09	0.67	1	2	20	2	0.24	2.0
8	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	2.0
9	3.0	-1	0.0	0.0	0.04	1.0	0	1	22	2	-0.06	4	-1	0.0	0.0	0.09	1.0	0	2	21	2	-0.09	1.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_10/dynotears-kncps.csv <==
X	dynotears-kncps_shd-pooled	dynotears-kncps_sid-pooled	dynotears-kncps_f1-pooled	dynotears-kncps_tpr-pooled	dynotears-kncps_fpr-pooled	dynotears-kncps_fdr-pooled	dynotears-kncps_tp-pooled	dynotears-kncps_fp-pooled	dynotears-kncps_tn-pooled	dynotears-kncps_fn-pooled	dynotears-kncps_mcc-pooled	dynotears-kncps_shd-timed-pooled	dynotears-kncps_sid-timed-pooled	dynotears-kncps_f1-timed-pooled	dynotears-kncps_tpr-timed-pooled	dynotears-kncps_fpr-timed-pooled	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_tp-timed-pooled	dynotears-kncps_fp-timed-pooled	dynotears-kncps_tn-timed-pooled	dynotears-kncps_fn-timed-pooled	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_shd	dynotears-kncps_sid	dynotears-kncps_f1	dynotears-kncps_tpr	dynotears-kncps_fpr	dynotears-kncps_fdr	dynotears-kncps_tp	dynotears-kncps_fp	dynotears-kncps_tn	dynotears-kncps_fn	dynotears-kncps_mcc	dynotears-kncps_shd-timed	dynotears-kncps_sid-timed	dynotears-kncps_f1-timed	dynotears-kncps_tpr-timed	dynotears-kncps_fpr-timed	dynotears-kncps_fdr-timed	dynotears-kncps_tp-timed	dynotears-kncps_fp-timed	dynotears-kncps_tn-timed	dynotears-kncps_fn-timed	dynotears-kncps_mcc-timed	dynotears-kncps_time
0	4.0	-1	0.5	1.0	0.17	0.67	2	4	19	0	0.52	14.0	-1	0.12	0.17	0.13	0.9	1	9	60	5	0.03	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	56	-1	0.18	1.0	0.81	0.9	6	56	13	0	0.14	1.0
1	3.0	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	14.0	-1	0.22	0.33	0.14	0.83	2	10	59	4	0.14	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	56	-1	0.15	0.83	0.8	0.92	5	55	14	1	0.02	0.0
2	7.0	-1	0.46	1.0	0.32	0.7	3	7	15	0	0.45	21.0	-1	0.32	0.62	0.27	0.78	5	18	49	3	0.24	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	54	-1	0.18	0.75	0.78	0.9	6	52	15	2	-0.02	0.0
3	10.0	-1	0.44	1.0	0.48	0.71	4	10	11	0	0.39	25.0	-1	0.29	0.62	0.33	0.81	5	22	45	3	0.19	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	58	-1	0.19	0.88	0.85	0.89	7	57	10	1	0.02	3.0
4	14.0	-1	0.36	1.0	0.67	0.78	4	14	7	0	0.27	50.0	-1	0.24	0.89	0.74	0.86	8	49	17	1	0.11	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	57	-1	0.24	1.0	0.86	0.86	9	57	9	0	0.14	7.0
5	14.0	-1	0.3	1.0	0.64	0.82	3	14	8	0	0.25	26.0	-1	0.24	0.57	0.34	0.85	4	23	45	3	0.14	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	58	-1	0.17	0.86	0.84	0.9	6	57	11	1	0.02	4.0
6	8.0	-1	0.43	0.75	0.33	0.7	3	7	14	1	0.31	22.0	-1	0.21	0.33	0.24	0.84	3	16	50	6	0.07	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	59	-1	0.14	0.56	0.83	0.92	5	55	11	4	-0.23	1.0
7	9.0	-1	0.4	1.0	0.41	0.75	3	9	13	0	0.38	25.0	-1	0.24	0.5	0.31	0.84	4	21	46	4	0.12	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	58	-1	0.22	1.0	0.87	0.88	8	58	9	0	0.13	3.0
8	10.0	-1	0.17	1.0	0.42	0.91	1	10	14	0	0.23	22.0	-1	0.08	0.17	0.25	0.94	1	17	52	5	-0.05	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	56	-1	0.12	0.67	0.78	0.93	4	54	15	2	-0.08	1.0
9	11.0	-1	0.27	1.0	0.48	0.85	2	11	12	0	0.28	26.0	-1	0.13	0.29	0.31	0.91	2	21	47	5	-0.01	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	54	-1	0.13	0.57	0.75	0.93	4	51	17	3	-0.12	0.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_10/dynotears.csv <==
X	dynotears_shd-pooled	dynotears_sid-pooled	dynotears_f1-pooled	dynotears_tpr-pooled	dynotears_fpr-pooled	dynotears_fdr-pooled	dynotears_tp-pooled	dynotears_fp-pooled	dynotears_tn-pooled	dynotears_fn-pooled	dynotears_mcc-pooled	dynotears_shd-timed-pooled	dynotears_sid-timed-pooled	dynotears_f1-timed-pooled	dynotears_tpr-timed-pooled	dynotears_fpr-timed-pooled	dynotears_fdr-timed-pooled	dynotears_tp-timed-pooled	dynotears_fp-timed-pooled	dynotears_tn-timed-pooled	dynotears_fn-timed-pooled	dynotears_mcc-timed-pooled	dynotears_shd	dynotears_sid	dynotears_f1	dynotears_tpr	dynotears_fpr	dynotears_fdr	dynotears_tp	dynotears_fp	dynotears_tn	dynotears_fn	dynotears_mcc	dynotears_shd-timed	dynotears_sid-timed	dynotears_f1-timed	dynotears_tpr-timed	dynotears_fpr-timed	dynotears_fdr-timed	dynotears_tp-timed	dynotears_fp-timed	dynotears_tn-timed	dynotears_fn-timed	dynotears_mcc-timed	dynotears_time
0	6.0	-1	0.4	1.0	0.26	0.75	2	6	17	0	0.43	16.0	-1	0.11	0.17	0.16	0.92	1	11	58	5	0.01	13	-1	0.24	1.0	0.57	0.87	2	13	10	0	0.24	31	-1	0.06	0.17	0.38	0.96	1	26	43	5	-0.12	0.0
1	3.0	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	14.0	-1	0.22	0.33	0.14	0.83	2	10	59	4	0.14	17	-1	0.11	1.0	0.71	0.94	1	17	7	0	0.13	35	-1	0.1	0.33	0.45	0.94	2	31	38	4	-0.06	0.0
2	9.0	-1	0.4	1.0	0.41	0.75	3	9	13	0	0.38	24.0	-1	0.2	0.38	0.28	0.86	3	19	48	5	0.06	13	-1	0.32	1.0	0.59	0.81	3	13	9	0	0.28	33	-1	0.2	0.5	0.43	0.88	4	29	38	4	0.04	0.0
3	10.0	-1	0.44	1.0	0.48	0.71	4	10	11	0	0.39	20.0	-1	0.38	0.75	0.27	0.75	6	18	49	2	0.32	13	-1	0.38	1.0	0.62	0.76	4	13	8	0	0.3	27	-1	0.23	0.5	0.34	0.85	4	23	44	4	0.1	1.0
4	15.0	-1	0.35	1.0	0.71	0.79	4	15	6	0	0.25	49.0	-1	0.27	1.0	0.74	0.84	9	49	17	0	0.2	15	-1	0.35	1.0	0.71	0.79	4	15	6	0	0.25	52	-1	0.26	1.0	0.79	0.85	9	52	14	0	0.18	4.0
5	14.0	-1	0.3	1.0	0.64	0.82	3	14	8	0	0.25	28.0	-1	0.22	0.57	0.37	0.86	4	25	43	3	0.12	16	-1	0.27	1.0	0.73	0.84	3	16	6	0	0.21	40	-1	0.13	0.43	0.53	0.92	3	36	32	4	-0.06	2.0
6	8.0	-1	0.43	0.75	0.33	0.7	3	7	14	1	0.31	22.0	-1	0.21	0.33	0.24	0.84	3	16	50	6	0.07	13	-1	0.38	1.0	0.62	0.76	4	13	8	0	0.3	37	-1	0.21	0.56	0.5	0.87	5	33	33	4	0.04	0.0
7	9.0	-1	0.4	1.0	0.41	0.75	3	9	13	0	0.38	24.0	-1	0.25	0.5	0.3	0.83	4	20	47	4	0.13	14	-1	0.3	1.0	0.64	0.82	3	14	8	0	0.25	33	-1	0.27	0.75	0.46	0.84	6	31	36	2	0.18	1.0
8	7.0	-1	0.22	1.0	0.29	0.88	1	7	17	0	0.3	19.0	-1	0.1	0.17	0.2	0.93	1	14	55	5	-0.02	16	-1	0.11	1.0	0.67	0.94	1	16	8	0	0.14	34	-1	0.11	0.33	0.43	0.94	2	30	39	4	-0.06	0.0
9	12.0	-1	0.25	1.0	0.52	0.86	2	12	11	0	0.26	26.0	-1	0.13	0.29	0.31	0.91	2	21	47	5	-0.01	14	-1	0.22	1.0	0.61	0.88	2	14	9	0	0.22	33	-1	0.15	0.43	0.43	0.91	3	29	39	4	0.0	0.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_10/gp-kncps.csv <==
X	gp-kncps_shd	gp-kncps_sid	gp-kncps_f1	gp-kncps_tpr	gp-kncps_fpr	gp-kncps_fdr	gp-kncps_tp	gp-kncps_fp	gp-kncps_tn	gp-kncps_fn	gp-kncps_mcc	gp-kncps_shd-timed	gp-kncps_sid-timed	gp-kncps_f1-timed	gp-kncps_tpr-timed	gp-kncps_fpr-timed	gp-kncps_fdr-timed	gp-kncps_tp-timed	gp-kncps_fp-timed	gp-kncps_tn-timed	gp-kncps_fn-timed	gp-kncps_mcc-timed	gp-kncps_n_iterations	gp-kncps_time
0	1.0	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0	112.0
1	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	1.0	-1	0.91	0.83	0.0	0.0	5	0	69	1	0.91	0	92.0
2	0.0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	8	0	67	0	1.0	0	149.0
3	4.0	-1	0.67	1.0	0.19	0.5	4	4	17	0	0.64	5.0	-1	0.76	1.0	0.07	0.38	8	5	62	0	0.75	0	282.0
4	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	9	0	66	0	1.0	0	306.0
5	2.0	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	3.0	-1	0.8	0.86	0.03	0.25	6	2	66	1	0.78	0	211.0
6	1.0	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	1.0	-1	0.95	1.0	0.02	0.1	9	1	65	0	0.94	0	272.0
7	2.0	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	2.0	-1	0.88	0.88	0.01	0.12	7	1	66	1	0.86	0	205.0
8	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0	129.0
9	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	7	0	68	0	1.0	0	149.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_10/gp-kndag.csv <==
X	gp-kndag_cps-dist	gp-kndag_cps-prec	gp-kndag_cps-rec	gp-kndag_cps-f1	gp-kndag_cps-ari	gp-kndag_cps-nmi	gp-kndag_valid	gp-kndag_n_iterations	gp-kndag_time
0	0.0	0.0	0.0	0.0	0.0	0.0	0	1	41.0
1	0.0	0.0	0.0	0.0	0.0	0.0	0	0	3.0
2	0.0	0.0	0.0	0.0	0.0	0.0	0	0	3.0
3	0.0	0.0	0.0	0.0	0.0	0.0	0	0	4.0
4	0.0	0.0	0.0	0.0	0.0	0.0	0	0	5.0
5	0.0	0.0	0.0	0.0	0.0	0.0	0	1	9.0
6	0.0	0.0	0.0	0.0	0.0	0.0	0	1	6.0
7	0.0	0.0	0.0	0.0	-0.02	0.18	0	0	5.0
8	4.0	0.5	1.0	0.67	0.12	0.13	0	0	6.0
9	0.0	0.0	0.0	0.0	0.0	0.0	0	0	5.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_10/gp.csv <==
X	gp_shd	gp_sid	gp_f1	gp_tpr	gp_fpr	gp_fdr	gp_tp	gp_fp	gp_tn	gp_fn	gp_mcc	gp_shd-timed	gp_sid-timed	gp_f1-timed	gp_tpr-timed	gp_fpr-timed	gp_fdr-timed	gp_tp-timed	gp_fp-timed	gp_tn-timed	gp_fn-timed	gp_mcc-timed	gp_cps-dist	gp_cps-prec	gp_cps-rec	gp_cps-f1	gp_cps-ari	gp_cps-nmi	gp_valid	gp_n_iterations	gp_time
0	1.0	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0.0	0.0	0.0	0.0	0.19	0.33	0	0	121.0
1	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0.0	0.0	0.0	0.0	0.0	0.0	0	0	162.0
2	0.0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	8	0	67	0	1.0	0.0	0.0	0.0	0.0	0.0	0.0	0	0	235.0
3	5.0	-1	0.62	1.0	0.24	0.56	4	5	16	0	0.58	6.0	-1	0.73	1.0	0.09	0.43	8	6	61	0	0.72	0.0	0.0	0.0	0.0	0.0	0.0	0	0	396.0
4	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	3.0	-1	0.82	0.78	0.02	0.12	7	1	65	2	0.8	0.0	0.0	0.0	0.0	0.0	0.0	0	0	248.0
5	2.0	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	3.0	-1	0.8	0.86	0.03	0.25	6	2	66	1	0.78	0.0	0.0	0.0	0.0	0.0	0.0	0	1	449.0
6	2.0	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	2.0	-1	0.89	0.89	0.02	0.11	8	1	65	1	0.87	0.0	0.0	0.0	0.0	0.0	0.0	0	1	517.0
7	2.0	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	4.0	-1	0.75	0.75	0.03	0.25	6	2	65	2	0.72	0.0	0.0	0.0	0.0	0.0	0.0	0	1	482.0
8	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	4.0	0.5	1.0	0.67	0.12	0.13	0	0	140.0
9	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	2.0	-1	0.86	0.86	0.01	0.14	6	1	67	1	0.84	0.0	0.0	0.0	0.0	0.0	0.0	0	0	262.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_10/pcmciplus.csv <==
X	pcmciplus_shd	pcmciplus_sid	pcmciplus_f1	pcmciplus_tpr	pcmciplus_fpr	pcmciplus_fdr	pcmciplus_tp	pcmciplus_fp	pcmciplus_tn	pcmciplus_fn	pcmciplus_mcc	pcmciplus_shd-timed	pcmciplus_sid-timed	pcmciplus_f1-timed	pcmciplus_tpr-timed	pcmciplus_fpr-timed	pcmciplus_fdr-timed	pcmciplus_tp-timed	pcmciplus_fp-timed	pcmciplus_tn-timed	pcmciplus_fn-timed	pcmciplus_mcc-timed	pcmciplus_shd-pooled	pcmciplus_sid-pooled	pcmciplus_f1-pooled	pcmciplus_tpr-pooled	pcmciplus_fpr-pooled	pcmciplus_fdr-pooled	pcmciplus_tp-pooled	pcmciplus_fp-pooled	pcmciplus_tn-pooled	pcmciplus_fn-pooled	pcmciplus_mcc-pooled	pcmciplus_shd-timed-pooled	pcmciplus_sid-timed-pooled	pcmciplus_f1-timed-pooled	pcmciplus_tpr-timed-pooled	pcmciplus_fpr-timed-pooled	pcmciplus_fdr-timed-pooled	pcmciplus_tp-timed-pooled	pcmciplus_fp-timed-pooled	pcmciplus_tn-timed-pooled	pcmciplus_fn-timed-pooled	pcmciplus_mcc-timed-pooled	pcmciplus_time
0	5	-1	0.44	1.0	0.22	0.71	2	5	18	0	0.47	8	-1	0.6	1.0	0.12	0.57	6	8	61	0	0.62	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0.0
1	6	-1	0.25	1.0	0.25	0.86	1	6	18	0	0.33	8	-1	0.6	1.0	0.12	0.57	6	8	61	0	0.62	4.0	-1	0.33	1.0	0.17	0.8	1	4	20	0	0.41	6.0	-1	0.67	1.0	0.09	0.5	6	6	63	0	0.68	0.0
2	3	-1	0.67	1.0	0.14	0.5	3	3	19	0	0.66	7	-1	0.67	0.88	0.09	0.46	7	6	61	1	0.64	1.0	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	4.0	-1	0.78	0.88	0.04	0.3	7	3	64	1	0.75	0.0
3	7	-1	0.53	1.0	0.33	0.64	4	7	14	0	0.49	14	-1	0.42	0.62	0.16	0.69	5	11	56	3	0.35	3.0	-1	0.73	1.0	0.14	0.43	4	3	18	0	0.7	11.0	-1	0.42	0.5	0.1	0.64	4	7	60	4	0.35	0.0
4	0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	5	-1	0.76	0.89	0.06	0.33	8	4	62	1	0.73	3.0	-1	0.4	0.25	0.0	0.0	1	0	21	3	0.47	8.0	-1	0.43	0.33	0.03	0.4	3	2	64	6	0.39	0.0
5	4	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	8	-1	0.56	0.71	0.09	0.55	5	6	62	2	0.51	5.0	-1	0.44	0.67	0.18	0.67	2	4	18	1	0.37	9.0	-1	0.53	0.71	0.1	0.58	5	7	61	2	0.49	0.0
6	3	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	5	-1	0.76	0.89	0.06	0.33	8	4	62	1	0.73	4.0	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	7.0	-1	0.7	0.89	0.09	0.43	8	6	60	1	0.67	1.0
7	8	-1	0.43	1.0	0.36	0.73	3	8	14	0	0.42	12	-1	0.54	0.88	0.16	0.61	7	11	56	1	0.51	3.0	-1	0.67	1.0	0.14	0.5	3	3	19	0	0.66	7.0	-1	0.63	0.75	0.07	0.45	6	5	62	2	0.59	1.0
8	4	-1	0.33	1.0	0.17	0.8	1	4	20	0	0.41	6	-1	0.67	1.0	0.09	0.5	6	6	63	0	0.68	2.0	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	3.0	-1	0.8	1.0	0.04	0.33	6	3	66	0	0.8	0.0
9	4	-1	0.5	1.0	0.17	0.67	2	4	19	0	0.52	7	-1	0.67	1.0	0.1	0.5	7	7	61	0	0.67	6.0	-1	0.4	1.0	0.26	0.75	2	6	17	0	0.43	8.0	-1	0.64	1.0	0.12	0.53	7	8	60	0	0.64	1.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_10/varLINGAM-kncps.csv <==
X	varLINGAM-kncps_time
0	0.0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_10/varLINGAM.csv <==
X	varLINGAM_time
0	0.0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_4/R-pcmci.csv <==
X	R-pcmci_shd	R-pcmci_sid	R-pcmci_f1	R-pcmci_tpr	R-pcmci_fpr	R-pcmci_fdr	R-pcmci_tp	R-pcmci_fp	R-pcmci_tn	R-pcmci_fn	R-pcmci_mcc	R-pcmci_shd-timed	R-pcmci_sid-timed	R-pcmci_f1-timed	R-pcmci_tpr-timed	R-pcmci_fpr-timed	R-pcmci_fdr-timed	R-pcmci_tp-timed	R-pcmci_fp-timed	R-pcmci_tn-timed	R-pcmci_fn-timed	R-pcmci_mcc-timed	R-pcmci_cps-prec	R-pcmci_cps-rec	R-pcmci_cps-f1	R-pcmci_cps-ari	R-pcmci_cps-nmi	R-pcmci_time
0	2	-1	0.67	1.0	0.09	0.5	2	2	21	0	0.68	2	-1	0.86	1.0	0.03	0.25	6	2	67	0	0.85	0	0	0	0	0	39.0
1	1	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	4	-1	0.78	0.88	0.04	0.3	7	3	64	1	0.75	0	0	0	0	0	26.0
2	5	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	5	-1	0.67	0.71	0.04	0.38	5	3	65	2	0.63	0.5	1.0	0.67	0.36	0.3	36.0
3	3	-1	0.0	0.0	0.08	1.0	0	2	22	1	-0.06	7	-1	0.22	0.17	0.03	0.67	1	2	67	5	0.19	0	0	0	0	0	60.0

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_4/varLINGAM.csv <==
X	varLINGAM_shd-pooled	varLINGAM_sid-pooled	varLINGAM_f1-pooled	varLINGAM_tpr-pooled	varLINGAM_fpr-pooled	varLINGAM_fdr-pooled	varLINGAM_tp-pooled	varLINGAM_fp-pooled	varLINGAM_tn-pooled	varLINGAM_fn-pooled	varLINGAM_mcc-pooled	varLINGAM_shd-timed-pooled	varLINGAM_sid-timed-pooled	varLINGAM_f1-timed-pooled	varLINGAM_tpr-timed-pooled	varLINGAM_fpr-timed-pooled	varLINGAM_fdr-timed-pooled	varLINGAM_tp-timed-pooled	varLINGAM_fp-timed-pooled	varLINGAM_tn-timed-pooled	varLINGAM_fn-timed-pooled	varLINGAM_mcc-timed-pooled	varLINGAM_shd	varLINGAM_sid	varLINGAM_f1	varLINGAM_tpr	varLINGAM_fpr	varLINGAM_fdr	varLINGAM_tp	varLINGAM_fp	varLINGAM_tn	varLINGAM_fn	varLINGAM_mcc	varLINGAM_shd-timed	varLINGAM_sid-timed	varLINGAM_f1-timed	varLINGAM_tpr-timed	varLINGAM_fpr-timed	varLINGAM_fdr-timed	varLINGAM_tp-timed	varLINGAM_fp-timed	varLINGAM_tn-timed	varLINGAM_fn-timed	varLINGAM_mcc-timed
0	2.93	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	6.57	-1	0.88	0.88	0.01	0.12	7	1	66	1	0.86	2	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	5	-1	0.67	0.62	0.03	0.29	5	2	65	3	0.63
1	4.95	-1	0.31	0.5	0.33	0.78	2	7	14	2	0.13	8.52	-1	0.48	0.62	0.12	0.62	5	8	59	3	0.41	5	-1	0.44	0.5	0.14	0.6	2	3	18	2	0.33	6	-1	0.62	0.62	0.04	0.38	5	3	64	3	0.58
2	3.52	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	11.22	-1	0.74	0.78	0.05	0.3	7	3	63	2	0.7	5	-1	0.62	1.0	0.24	0.56	4	5	16	0	0.58	16	-1	0.27	0.33	0.15	0.77	3	10	56	6	0.16
3	4.01	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	9.49	-1	0.63	0.75	0.07	0.45	6	5	62	2	0.59	4	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	14	-1	0.3	0.38	0.13	0.75	3	9	58	5	0.2

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_6/varLINGAM.csv <==
X	varLINGAM_failed
0	1
1	1
2	1
3	1
4	1
5	1

==> expres/box/c_2_r_2_cps_1_n_5_t_200_d_1_i_1_ivs_50_f_lin_ns_gauss_hi_True/successes_9/varLINGAM-kncps.csv <==
X	varLINGAM-kncps_failed
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False/successes_11/J-pcmci-kncps.csv <==
X	J-pcmci-kncps_shd	J-pcmci-kncps_sid	J-pcmci-kncps_f1	J-pcmci-kncps_tpr	J-pcmci-kncps_fpr	J-pcmci-kncps_fdr	J-pcmci-kncps_tp	J-pcmci-kncps_fp	J-pcmci-kncps_tn	J-pcmci-kncps_fn	J-pcmci-kncps_mcc	J-pcmci-kncps_shd-timed	J-pcmci-kncps_sid-timed	J-pcmci-kncps_f1-timed	J-pcmci-kncps_tpr-timed	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_tp-timed	J-pcmci-kncps_fp-timed	J-pcmci-kncps_tn-timed	J-pcmci-kncps_fn-timed	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_time
0	4	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	6	-1	0.62	0.83	0.07	0.5	5	5	64	1	0.61	61.0
1	1	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	8	-1	0.6	0.67	0.08	0.45	6	5	61	3	0.54	44.0
2	1	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	7	-1	0.59	0.62	0.06	0.44	5	4	63	3	0.54	37.0
3	2	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	6	-1	0.5	0.5	0.04	0.5	3	3	66	3	0.46	33.0
4	8	-1	0.33	0.5	0.29	0.75	2	6	15	2	0.17	17	-1	0.41	0.67	0.21	0.7	6	14	52	3	0.33	56.0
5	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	3	-1	0.73	0.67	0.01	0.2	4	1	68	2	0.71	30.0
6	6	-1	0.0	0.0	0.1	1.0	0	2	19	4	-0.13	8	-1	0.5	0.44	0.05	0.43	4	3	63	5	0.45	35.0
7	1	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	5	-1	0.71	0.86	0.06	0.4	6	4	64	1	0.68	44.0
8	5	-1	0.29	0.25	0.1	0.67	1	2	19	3	0.17	7	-1	0.63	0.67	0.06	0.4	6	4	62	3	0.58	37.0
9	4	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	12	-1	0.33	0.33	0.09	0.67	3	6	60	6	0.24	40.0
10	0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	3	-1	0.77	0.62	0.0	0.0	5	0	67	3	0.77	58.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False/successes_11/J-pcmci.csv <==
X	J-pcmci_shd	J-pcmci_sid	J-pcmci_f1	J-pcmci_tpr	J-pcmci_fpr	J-pcmci_fdr	J-pcmci_tp	J-pcmci_fp	J-pcmci_tn	J-pcmci_fn	J-pcmci_mcc	J-pcmci_shd-timed	J-pcmci_sid-timed	J-pcmci_f1-timed	J-pcmci_tpr-timed	J-pcmci_fpr-timed	J-pcmci_fdr-timed	J-pcmci_tp-timed	J-pcmci_fp-timed	J-pcmci_tn-timed	J-pcmci_fn-timed	J-pcmci_mcc-timed	J-pcmci_time
0	3.0	-1	0.0	0.0	0.08	1.0	0	2	22	1	-0.06	7.0	-1	0.59	0.83	0.09	0.55	5	6	63	1	0.57	187.0
1	2.0	-1	0.67	0.5	0.0	0.0	2	0	21	2	0.68	11.0	-1	0.48	0.56	0.11	0.58	5	7	59	4	0.4	214.0
2	3.0	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	7.0	-1	0.53	0.5	0.04	0.43	4	3	64	4	0.48	118.0
3	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	3.0	-1	0.73	0.67	0.01	0.2	4	1	68	2	0.71	82.0
4	2.0	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	7.0	-1	0.59	0.56	0.05	0.38	5	3	63	4	0.54	107.0
5	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	4.0	-1	0.75	1.0	0.06	0.4	6	4	65	0	0.75	159.0
6	3.0	-1	0.4	0.25	0.0	0.0	1	0	21	3	0.47	8.0	-1	0.33	0.22	0.02	0.33	2	1	65	7	0.34	101.0
7	1.0	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	6.0	-1	0.67	0.86	0.07	0.45	6	5	63	1	0.64	143.0
8	5.0	-1	0.29	0.25	0.1	0.67	1	2	19	3	0.17	10.0	-1	0.44	0.44	0.08	0.56	4	5	61	5	0.37	92.0
9	2.0	-1	0.67	0.5	0.0	0.0	2	0	21	2	0.68	9.0	-1	0.4	0.33	0.05	0.5	3	3	63	6	0.34	148.0
10	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	3.0	-1	0.8	0.75	0.01	0.14	6	1	66	2	0.78	108.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False/successes_11/R-pcmci-kncps.csv <==
X	R-pcmci-kncps_shd	R-pcmci-kncps_sid	R-pcmci-kncps_f1	R-pcmci-kncps_tpr	R-pcmci-kncps_fpr	R-pcmci-kncps_fdr	R-pcmci-kncps_tp	R-pcmci-kncps_fp	R-pcmci-kncps_tn	R-pcmci-kncps_fn	R-pcmci-kncps_mcc	R-pcmci-kncps_shd-timed	R-pcmci-kncps_sid-timed	R-pcmci-kncps_f1-timed	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_tp-timed	R-pcmci-kncps_fp-timed	R-pcmci-kncps_tn-timed	R-pcmci-kncps_fn-timed	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_failed	R-pcmci-kncps_time
0	4	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	5	-1	0.67	0.83	0.06	0.44	5	4	65	1	0.65	0	231.0
1	2	-1	0.8	1.0	0.1	0.33	4	2	19	0	0.78	11	-1	0.59	0.89	0.15	0.56	8	10	56	1	0.56	0	75.0
2	2	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	6	-1	0.62	0.62	0.04	0.38	5	3	64	3	0.58	0	78.0
3	4	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	6	-1	0.62	0.83	0.07	0.5	5	5	64	1	0.61	0	57.0
4	4	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	12	-1	0.45	0.56	0.12	0.62	5	8	58	4	0.37	0	68.0
5	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	3	-1	0.77	0.83	0.03	0.29	5	2	67	1	0.75	0	66.0
6	5	-1	0.29	0.25	0.1	0.67	1	2	19	3	0.17	10	-1	0.44	0.44	0.08	0.56	4	5	61	5	0.37	0	75.0
7	3	-1	0.57	1.0	0.13	0.6	2	3	20	0	0.59	6	-1	0.67	0.86	0.07	0.45	6	5	63	1	0.64	0	68.0
8	4	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	7	-1	0.63	0.67	0.06	0.4	6	4	62	3	0.58	0	71.0
9	8	-1	0.43	0.75	0.33	0.7	3	7	14	1	0.31	16	-1	0.47	0.78	0.21	0.67	7	14	52	2	0.41	0	127.0
10	0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	3	-1	0.84	1.0	0.04	0.27	8	3	64	0	0.83	0	68.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False/successes_11/R-pcmci.csv <==
X	R-pcmci_shd	R-pcmci_sid	R-pcmci_f1	R-pcmci_tpr	R-pcmci_fpr	R-pcmci_fdr	R-pcmci_tp	R-pcmci_fp	R-pcmci_tn	R-pcmci_fn	R-pcmci_mcc	R-pcmci_shd-timed	R-pcmci_sid-timed	R-pcmci_f1-timed	R-pcmci_tpr-timed	R-pcmci_fpr-timed	R-pcmci_fdr-timed	R-pcmci_tp-timed	R-pcmci_fp-timed	R-pcmci_tn-timed	R-pcmci_fn-timed	R-pcmci_mcc-timed	R-pcmci_cps-prec	R-pcmci_cps-rec	R-pcmci_cps-f1	R-pcmci_cps-ari	R-pcmci_cps-nmi	R-pcmci_valid	R-pcmci_failed	R-pcmci_time
0	7	-1	0.22	1.0	0.29	0.88	1	7	17	0	0.3	13	-1	0.48	1.0	0.19	0.68	6	13	56	0	0.51	1.0	1.0	1.0	0.97	0.93	1	0	4594.0
1	7	-1	0.53	1.0	0.33	0.64	4	7	14	0	0.49	18	-1	0.47	0.89	0.26	0.68	8	17	49	1	0.44	0.5	0.5	0.5	0.44	0.57	0	0	3526.0
2	7	-1	0.36	0.67	0.27	0.75	2	6	16	1	0.27	16	-1	0.38	0.62	0.19	0.72	5	13	54	3	0.31	1.0	1.0	1.0	0.91	0.9	1	0	1994.0
3	6	-1	0.0	0.0	0.21	1.0	0	5	19	1	-0.1	9	-1	0.53	0.83	0.12	0.62	5	8	61	1	0.51	0.5	0.5	0.5	0.43	0.56	0	0	1429.0
4	7	-1	0.53	1.0	0.33	0.64	4	7	14	0	0.49	16	-1	0.47	0.78	0.21	0.67	7	14	52	2	0.41	0.67	1.0	0.8	0.37	0.4	0	0	1465.0
5	3	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	7	-1	0.59	0.83	0.09	0.55	5	6	63	1	0.57	0.33	0.5	0.4	0.36	0.46	0	0	1897.0
6	5	-1	0.62	1.0	0.24	0.56	4	5	16	0	0.58	13	-1	0.55	0.89	0.18	0.6	8	12	54	1	0.52	0.33	0.5	0.4	0.13	0.2	0	0	2000.0
7	8	-1	0.33	1.0	0.35	0.8	2	8	15	0	0.36	15	-1	0.48	1.0	0.22	0.68	7	15	53	0	0.5	0.5	0.5	0.5	0.18	0.3	0	0	1826.0
8	4	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	9	-1	0.61	0.78	0.11	0.5	7	7	59	2	0.56	0.67	1.0	0.8	0.32	0.47	0	0	1704.0
9	8	-1	0.5	1.0	0.38	0.67	4	8	13	0	0.45	17	-1	0.41	0.67	0.21	0.7	6	14	52	3	0.33	0.33	0.5	0.4	0.63	0.57	0	0	2429.0
10	6	-1	0.5	1.0	0.27	0.67	3	6	16	0	0.49	11	-1	0.59	1.0	0.16	0.58	8	11	56	0	0.59	0.33	0.5	0.4	0.32	0.32	0	0	1449.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False/successes_11/cdnod-kncps.csv <==
X	cdnod-kncps_shd-pooled	cdnod-kncps_sid-pooled	cdnod-kncps_f1-pooled	cdnod-kncps_tpr-pooled	cdnod-kncps_fpr-pooled	cdnod-kncps_fdr-pooled	cdnod-kncps_tp-pooled	cdnod-kncps_fp-pooled	cdnod-kncps_tn-pooled	cdnod-kncps_fn-pooled	cdnod-kncps_mcc-pooled	cdnod-kncps_shd	cdnod-kncps_sid	cdnod-kncps_f1	cdnod-kncps_tpr	cdnod-kncps_fpr	cdnod-kncps_fdr	cdnod-kncps_tp	cdnod-kncps_fp	cdnod-kncps_tn	cdnod-kncps_fn	cdnod-kncps_mcc	cdnod-kncps_time
0	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	2	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	11.0
1	5.0	-1	0.44	0.5	0.14	0.6	2	3	18	2	0.33	8	-1	0.0	0.0	0.19	1.0	0	4	17	4	-0.19	25.0
2	3.0	-1	0.0	0.0	0.0	0	0	0	22	3	1	3	-1	0.0	0.0	0.0	0	0	0	22	3	1	12.0
3	4.0	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	15.0
4	7.0	-1	0.22	0.25	0.19	0.8	1	4	17	3	0.05	6	-1	0.25	0.25	0.14	0.75	1	3	18	3	0.11	10.0
5	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	13.0
6	5.0	-1	0.29	0.25	0.1	0.67	1	2	19	3	0.17	3	-1	0.4	0.25	0.0	0.0	1	0	21	3	0.47	20.0
7	3.0	-1	0.4	0.5	0.09	0.67	1	2	21	1	0.34	2	-1	0.67	1.0	0.09	0.5	2	2	21	0	0.68	21.0
8	4.0	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	4	-1	0.0	0.0	0.0	0	0	0	21	4	1	9.0
9	7.0	-1	0.36	0.5	0.24	0.71	2	5	16	2	0.21	12	-1	0.25	0.5	0.48	0.83	2	10	11	2	0.02	44.0
10	3.0	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	5	-1	0.0	0.0	0.09	1.0	0	2	20	3	-0.11	12.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False/successes_11/cdnod.csv <==
X	cdnod_shd-pooled	cdnod_sid-pooled	cdnod_f1-pooled	cdnod_tpr-pooled	cdnod_fpr-pooled	cdnod_fdr-pooled	cdnod_tp-pooled	cdnod_fp-pooled	cdnod_tn-pooled	cdnod_fn-pooled	cdnod_mcc-pooled	cdnod_shd	cdnod_sid	cdnod_f1	cdnod_tpr	cdnod_fpr	cdnod_fdr	cdnod_tp	cdnod_fp	cdnod_tn	cdnod_fn	cdnod_mcc	cdnod_time
0	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	3	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	16.0
1	5.0	-1	0.44	0.5	0.14	0.6	2	3	18	2	0.33	3	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	36.0
2	3.0	-1	0.0	0.0	0.0	0	0	0	22	3	1	7	-1	0.0	0.0	0.18	1.0	0	4	18	3	-0.16	17.0
3	4.0	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	4	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	20.0
4	7.0	-1	0.22	0.25	0.19	0.8	1	4	17	3	0.05	5	-1	0.44	0.5	0.14	0.6	2	3	18	2	0.33	14.0
5	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	2	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	18.0
6	5.0	-1	0.44	0.5	0.14	0.6	2	3	18	2	0.33	5	-1	0.29	0.25	0.1	0.67	1	2	19	3	0.17	30.0
7	3.0	-1	0.4	0.5	0.09	0.67	1	2	21	1	0.34	4	-1	0.0	0.0	0.09	1.0	0	2	21	2	-0.09	28.0
8	5.0	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	4	-1	0.0	0.0	0.0	0	0	0	21	4	1	12.0
9	8.0	-1	0.2	0.25	0.24	0.83	1	5	16	3	0.01	9	-1	0.18	0.25	0.29	0.86	1	6	15	3	-0.03	51.0
10	4.0	-1	0.33	0.33	0.09	0.67	1	2	20	2	0.24	3	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	14.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False/successes_11/dynotears-kncps.csv <==
X	dynotears-kncps_shd-pooled	dynotears-kncps_sid-pooled	dynotears-kncps_f1-pooled	dynotears-kncps_tpr-pooled	dynotears-kncps_fpr-pooled	dynotears-kncps_fdr-pooled	dynotears-kncps_tp-pooled	dynotears-kncps_fp-pooled	dynotears-kncps_tn-pooled	dynotears-kncps_fn-pooled	dynotears-kncps_mcc-pooled	dynotears-kncps_shd-timed-pooled	dynotears-kncps_sid-timed-pooled	dynotears-kncps_f1-timed-pooled	dynotears-kncps_tpr-timed-pooled	dynotears-kncps_fpr-timed-pooled	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_tp-timed-pooled	dynotears-kncps_fp-timed-pooled	dynotears-kncps_tn-timed-pooled	dynotears-kncps_fn-timed-pooled	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_shd	dynotears-kncps_sid	dynotears-kncps_f1	dynotears-kncps_tpr	dynotears-kncps_fpr	dynotears-kncps_fdr	dynotears-kncps_tp	dynotears-kncps_fp	dynotears-kncps_tn	dynotears-kncps_fn	dynotears-kncps_mcc	dynotears-kncps_shd-timed	dynotears-kncps_sid-timed	dynotears-kncps_f1-timed	dynotears-kncps_tpr-timed	dynotears-kncps_fpr-timed	dynotears-kncps_fdr-timed	dynotears-kncps_tp-timed	dynotears-kncps_fp-timed	dynotears-kncps_tn-timed	dynotears-kncps_fn-timed	dynotears-kncps_mcc-timed	dynotears-kncps_time
0	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	63.0	-1	0.16	1.0	0.91	0.91	6	63	6	0	0.09	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	9.0
1	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	17.0
2	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	18.0
3	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	63.0	-1	0.16	1.0	0.91	0.91	6	63	6	0	0.09	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	10.0
4	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	19.0
5	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	7.0
6	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	19.0
7	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63.0	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	20.0
8	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	60.0	-1	0.23	1.0	0.91	0.87	9	60	6	0	0.11	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16.0
9	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	29.0
10	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False/successes_11/dynotears.csv <==
X	dynotears_shd-pooled	dynotears_sid-pooled	dynotears_f1-pooled	dynotears_tpr-pooled	dynotears_fpr-pooled	dynotears_fdr-pooled	dynotears_tp-pooled	dynotears_fp-pooled	dynotears_tn-pooled	dynotears_fn-pooled	dynotears_mcc-pooled	dynotears_shd-timed-pooled	dynotears_sid-timed-pooled	dynotears_f1-timed-pooled	dynotears_tpr-timed-pooled	dynotears_fpr-timed-pooled	dynotears_fdr-timed-pooled	dynotears_tp-timed-pooled	dynotears_fp-timed-pooled	dynotears_tn-timed-pooled	dynotears_fn-timed-pooled	dynotears_mcc-timed-pooled	dynotears_shd	dynotears_sid	dynotears_f1	dynotears_tpr	dynotears_fpr	dynotears_fdr	dynotears_tp	dynotears_fp	dynotears_tn	dynotears_fn	dynotears_mcc	dynotears_shd-timed	dynotears_sid-timed	dynotears_f1-timed	dynotears_tpr-timed	dynotears_fpr-timed	dynotears_fdr-timed	dynotears_tp-timed	dynotears_fp-timed	dynotears_tn-timed	dynotears_fn-timed	dynotears_mcc-timed	dynotears_time
0	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	63.0	-1	0.16	1.0	0.91	0.91	6	63	6	0	0.09	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	3.0
1	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	7.0
2	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	7.0
3	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	2.0
4	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	7.0
5	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	63.0	-1	0.16	1.0	0.91	0.91	6	63	6	0	0.09	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	2.0
6	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	4.0
7	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63.0	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	10.0
8	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	7.0
9	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	19.0
10	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	7.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False/successes_11/gp-kncps.csv <==
X	gp-kncps_shd	gp-kncps_sid	gp-kncps_f1	gp-kncps_tpr	gp-kncps_fpr	gp-kncps_fdr	gp-kncps_tp	gp-kncps_fp	gp-kncps_tn	gp-kncps_fn	gp-kncps_mcc	gp-kncps_shd-timed	gp-kncps_sid-timed	gp-kncps_f1-timed	gp-kncps_tpr-timed	gp-kncps_fpr-timed	gp-kncps_fdr-timed	gp-kncps_tp-timed	gp-kncps_fp-timed	gp-kncps_tn-timed	gp-kncps_fn-timed	gp-kncps_mcc-timed	gp-kncps_n_iterations	gp-kncps_time
0	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0	304.0
1	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	4.0	-1	0.78	0.78	0.03	0.22	7	2	64	2	0.75	0	191.0
2	2.0	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	2.0	-1	0.88	0.88	0.01	0.12	7	1	66	1	0.86	0	159.0
3	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	6	0	69	0	1.0	0	101.0
4	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	2.0	-1	0.89	0.89	0.02	0.11	8	1	65	1	0.87	0	194.0
5	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0	129.0
6	4.0	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	8.0	-1	0.5	0.44	0.05	0.43	4	3	63	5	0.45	0	140.0
7	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	3.0	-1	0.8	0.86	0.03	0.25	6	2	66	1	0.78	0	173.0
8	2.0	-1	0.67	0.5	0.0	0.0	2	0	21	2	0.68	4.0	-1	0.75	0.67	0.02	0.14	6	1	65	3	0.73	0	132.0
9	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	2.0	-1	0.89	0.89	0.02	0.11	8	1	65	1	0.87	0	164.0
10	0.0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	2.0	-1	0.88	0.88	0.01	0.12	7	1	66	1	0.86	0	191.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False/successes_11/gp-kndag.csv <==
X	gp-kndag_cps-dist	gp-kndag_cps-prec	gp-kndag_cps-rec	gp-kndag_cps-f1	gp-kndag_cps-ari	gp-kndag_cps-nmi	gp-kndag_valid	gp-kndag_n_iterations	gp-kndag_time
0	7.5	1.0	1.0	1.0	0.84	0.76	1	0	12.0
1	7.5	0.5	0.5	0.5	0.62	0.66	0	0	6.0
2	12.5	0.67	1.0	0.8	0.79	0.75	0	0	6.0
3	1.5	1.0	0.5	0.67	0.49	0.62	0	0	4.0
4	11.0	0.67	1.0	0.8	0.56	0.65	0	0	5.0
5	5.0	1.0	1.0	1.0	0.84	0.82	1	0	4.0
6	12.0	1.0	1.0	1.0	0.85	0.78	1	0	5.0
7	3.5	0.5	0.5	0.5	0.64	0.67	0	0	5.0
8	0.0	0.5	0.5	0.5	0.63	0.73	0	0	5.0
9	9.0	0.67	1.0	0.8	0.42	0.41	0	0	6.0
10	0.0	0.0	0.0	0.0	0.0	0.0	0	1	8.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False/successes_11/gp.csv <==
X	gp_shd	gp_sid	gp_f1	gp_tpr	gp_fpr	gp_fdr	gp_tp	gp_fp	gp_tn	gp_fn	gp_mcc	gp_shd-timed	gp_sid-timed	gp_f1-timed	gp_tpr-timed	gp_fpr-timed	gp_fdr-timed	gp_tp-timed	gp_fp-timed	gp_tn-timed	gp_fn-timed	gp_mcc-timed	gp_cps-dist	gp_cps-prec	gp_cps-rec	gp_cps-f1	gp_cps-ari	gp_cps-nmi	gp_valid	gp_n_iterations	gp_time
0	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	9.0	-1	0.18	0.17	0.06	0.8	1	4	65	5	0.12	1.0	1.0	0.5	0.67	0.83	0.78	0	1	892.0
1	2.0	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	8.0	-1	0.56	0.56	0.06	0.44	5	4	62	4	0.49	7.5	0.5	0.5	0.5	0.62	0.66	0	0	279.0
2	0.0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	6.0	-1	0.62	0.62	0.04	0.38	5	3	64	3	0.58	12.5	0.67	1.0	0.8	0.69	0.61	0	0	184.0
3	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	5.0	-1	0.62	0.67	0.04	0.43	4	3	66	2	0.58	1.5	1.0	0.5	0.67	0.49	0.62	0	0	176.0
4	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	2.0	-1	0.89	0.89	0.02	0.11	8	1	65	1	0.87	11.0	0.67	1.0	0.8	0.56	0.65	0	0	191.0
5	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	5.0	1.0	1.0	1.0	0.84	0.82	1	0	115.0
6	4.0	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	8.0	-1	0.56	0.56	0.06	0.44	5	4	62	4	0.49	12.0	1.0	1.0	1.0	0.85	0.78	1	0	186.0
7	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	3.0	-1	0.8	0.86	0.03	0.25	6	2	66	1	0.78	3.5	0.5	0.5	0.5	0.64	0.67	0	0	176.0
8	2.0	-1	0.67	0.5	0.0	0.0	2	0	21	2	0.68	4.0	-1	0.75	0.67	0.02	0.14	6	1	65	3	0.73	0.0	0.5	0.5	0.5	0.63	0.73	0	0	127.0
9	7.0	-1	0.36	0.5	0.24	0.71	2	5	16	2	0.21	11.0	-1	0.48	0.56	0.11	0.58	5	7	59	4	0.4	9.0	1.0	1.0	1.0	0.79	0.73	1	2	750.0
10	0.0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	2.0	-1	0.88	0.88	0.01	0.12	7	1	66	1	0.86	0.0	0.0	0.0	0.0	0.0	0.0	0	2	598.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False/successes_11/pcmciplus.csv <==
X	pcmciplus_shd	pcmciplus_sid	pcmciplus_f1	pcmciplus_tpr	pcmciplus_fpr	pcmciplus_fdr	pcmciplus_tp	pcmciplus_fp	pcmciplus_tn	pcmciplus_fn	pcmciplus_mcc	pcmciplus_shd-timed	pcmciplus_sid-timed	pcmciplus_f1-timed	pcmciplus_tpr-timed	pcmciplus_fpr-timed	pcmciplus_fdr-timed	pcmciplus_tp-timed	pcmciplus_fp-timed	pcmciplus_tn-timed	pcmciplus_fn-timed	pcmciplus_mcc-timed	pcmciplus_shd-pooled	pcmciplus_sid-pooled	pcmciplus_f1-pooled	pcmciplus_tpr-pooled	pcmciplus_fpr-pooled	pcmciplus_fdr-pooled	pcmciplus_tp-pooled	pcmciplus_fp-pooled	pcmciplus_tn-pooled	pcmciplus_fn-pooled	pcmciplus_mcc-pooled	pcmciplus_shd-timed-pooled	pcmciplus_sid-timed-pooled	pcmciplus_f1-timed-pooled	pcmciplus_tpr-timed-pooled	pcmciplus_fpr-timed-pooled	pcmciplus_fdr-timed-pooled	pcmciplus_tp-timed-pooled	pcmciplus_fp-timed-pooled	pcmciplus_tn-timed-pooled	pcmciplus_fn-timed-pooled	pcmciplus_mcc-timed-pooled	pcmciplus_time
0	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	5	-1	0.67	0.83	0.06	0.44	5	4	65	1	0.65	3.0	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	7.0	-1	0.63	1.0	0.1	0.54	6	7	62	0	0.64	227.0
1	2	-1	0.8	1.0	0.1	0.33	4	2	19	0	0.78	13	-1	0.52	0.78	0.17	0.61	7	11	55	2	0.46	2.0	-1	0.8	1.0	0.1	0.33	4	2	19	0	0.78	13.0	-1	0.52	0.78	0.17	0.61	7	11	55	2	0.46	179.0
2	4	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	11	-1	0.52	0.75	0.13	0.6	6	9	58	2	0.48	4.0	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	11.0	-1	0.52	0.75	0.13	0.6	6	9	58	2	0.48	144.0
3	1	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	4	-1	0.71	0.83	0.04	0.38	5	3	66	1	0.69	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	7.0	-1	0.53	0.67	0.07	0.56	4	5	64	2	0.5	105.0
4	3	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	8	-1	0.64	0.78	0.09	0.46	7	6	60	2	0.59	1.0	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	9.0	-1	0.53	0.56	0.08	0.5	5	5	61	4	0.46	112.0
5	2	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	7	-1	0.63	1.0	0.1	0.54	6	7	62	0	0.64	2.0	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	7.0	-1	0.59	0.83	0.09	0.55	5	6	63	1	0.57	109.0
6	5	-1	0.62	1.0	0.24	0.56	4	5	16	0	0.58	11	-1	0.56	0.78	0.14	0.56	7	9	57	2	0.51	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	7.0	-1	0.63	0.67	0.06	0.4	6	4	62	3	0.58	136.0
7	4	-1	0.5	1.0	0.17	0.67	2	4	19	0	0.52	8	-1	0.6	0.86	0.1	0.54	6	7	61	1	0.58	5.0	-1	0.44	1.0	0.22	0.71	2	5	18	0	0.47	12.0	-1	0.5	0.86	0.16	0.65	6	11	57	1	0.48	150.0
8	3	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	7	-1	0.67	0.78	0.08	0.42	7	5	61	2	0.62	7.0	-1	0.36	0.5	0.24	0.71	2	5	16	2	0.21	15.0	-1	0.44	0.67	0.18	0.67	6	12	54	3	0.37	131.0
9	5	-1	0.62	1.0	0.24	0.56	4	5	16	0	0.58	13	-1	0.55	0.89	0.18	0.6	8	12	54	1	0.52	7.0	-1	0.36	0.5	0.24	0.71	2	5	16	2	0.21	14.0	-1	0.42	0.56	0.15	0.67	5	10	56	4	0.33	206.0
10	0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	1	-1	0.93	0.88	0.0	0.0	7	0	67	1	0.93	5.0	-1	0.55	1.0	0.23	0.62	3	5	17	0	0.54	7.0	-1	0.7	1.0	0.1	0.47	8	7	60	0	0.69	141.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False/successes_11/varLINGAM-kncps.csv <==
X	varLINGAM-kncps_time
0	0.0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False/successes_11/varLINGAM.csv <==
X	varLINGAM_shd-pooled	varLINGAM_sid-pooled	varLINGAM_f1-pooled	varLINGAM_tpr-pooled	varLINGAM_fpr-pooled	varLINGAM_fdr-pooled	varLINGAM_tp-pooled	varLINGAM_fp-pooled	varLINGAM_tn-pooled	varLINGAM_fn-pooled	varLINGAM_mcc-pooled	varLINGAM_shd-timed-pooled	varLINGAM_sid-timed-pooled	varLINGAM_f1-timed-pooled	varLINGAM_tpr-timed-pooled	varLINGAM_fpr-timed-pooled	varLINGAM_fdr-timed-pooled	varLINGAM_tp-timed-pooled	varLINGAM_fp-timed-pooled	varLINGAM_tn-timed-pooled	varLINGAM_fn-timed-pooled	varLINGAM_mcc-timed-pooled	varLINGAM_shd	varLINGAM_sid	varLINGAM_f1	varLINGAM_tpr	varLINGAM_fpr	varLINGAM_fdr	varLINGAM_tp	varLINGAM_fp	varLINGAM_tn	varLINGAM_fn	varLINGAM_mcc	varLINGAM_shd-timed	varLINGAM_sid-timed	varLINGAM_f1-timed	varLINGAM_tpr-timed	varLINGAM_fpr-timed	varLINGAM_fdr-timed	varLINGAM_tp-timed	varLINGAM_fp-timed	varLINGAM_tn-timed	varLINGAM_fn-timed	varLINGAM_mcc-timed	varLINGAM_time
0	3.83	-1	0.17	1.0	0.42	0.91	1	10	14	0	0.23	13.11	-1	0.3	0.83	0.32	0.81	5	22	47	1	0.29	6	-1	0.25	1.0	0.25	0.86	1	6	18	0	0.33	22	-1	0.08	0.17	0.25	0.94	1	17	52	5	-0.05	0.0
1	5.34	-1	0.33	0.75	0.52	0.79	3	11	10	1	0.17	16.54	-1	0.27	0.56	0.35	0.82	5	23	43	4	0.14	10	-1	0.44	1.0	0.48	0.71	4	10	11	0	0.39	31	-1	0.21	0.44	0.39	0.87	4	26	40	5	0.03	0.0
2	8.65	-1	0.38	1.0	0.45	0.77	3	10	12	0	0.35	16.77	-1	0.32	0.88	0.43	0.81	7	29	38	1	0.27	13	-1	0.0	0.0	0.45	1.0	0	10	12	3	-0.3	31	-1	0.16	0.38	0.39	0.9	3	26	41	5	-0.01	0.0
3	5.23	-1	0.11	1.0	0.67	0.94	1	16	8	0	0.14	15.13	-1	0.13	0.5	0.52	0.92	3	36	33	3	-0.01	13	-1	0.0	0.0	0.5	1.0	0	12	12	1	-0.2	30	-1	0.06	0.17	0.36	0.96	1	25	44	5	-0.11	0.0
4	8.69	-1	0.35	1.0	0.71	0.79	4	15	6	0	0.25	20.57	-1	0.23	0.67	0.58	0.86	6	38	28	3	0.06	7	-1	0.36	0.5	0.24	0.71	2	5	16	2	0.21	24	-1	0.08	0.11	0.24	0.94	1	16	50	8	-0.1	0.0
5	3.84	-1	0.12	1.0	0.58	0.93	1	14	10	0	0.17	13.93	-1	0.28	1.0	0.45	0.84	6	31	38	0	0.3	9	-1	0.18	1.0	0.38	0.9	1	9	15	0	0.25	27	-1	0.07	0.17	0.32	0.96	1	22	47	5	-0.09	0.0
6	6.49	-1	0.38	1.0	0.62	0.76	4	13	8	0	0.3	15.92	-1	0.3	0.78	0.45	0.81	7	30	36	2	0.21	10	-1	0.38	0.75	0.43	0.75	3	9	12	1	0.24	27	-1	0.23	0.44	0.33	0.85	4	22	44	5	0.08	0.0
7	6.65	-1	0.19	1.0	0.74	0.89	2	17	6	0	0.17	18.14	-1	0.23	0.86	0.59	0.87	6	40	28	1	0.16	13	-1	0.0	0.0	0.48	1.0	0	11	12	2	-0.26	33	-1	0.06	0.14	0.4	0.96	1	27	41	6	-0.15	0.0
8	7.11	-1	0.38	1.0	0.62	0.76	4	13	8	0	0.3	15.68	-1	0.23	0.56	0.45	0.86	5	30	36	4	0.07	11	-1	0.27	0.5	0.43	0.82	2	9	12	2	0.05	28	-1	0.26	0.56	0.36	0.83	5	24	42	4	0.13	0.0
9	7.48	-1	0.36	1.0	0.67	0.78	4	14	7	0	0.27	17.5	-1	0.39	1.0	0.42	0.76	9	28	38	0	0.37	12	-1	0.25	0.5	0.48	0.83	2	10	11	2	0.02	35	-1	0.22	0.56	0.47	0.86	5	31	35	4	0.06	0.0
10	5.51	-1	0.3	1.0	0.64	0.82	3	14	8	0	0.25	17.35	-1	0.31	0.88	0.45	0.81	7	30	37	1	0.26	12	-1	0.0	0.0	0.41	1.0	0	9	13	3	-0.28	28	-1	0.22	0.5	0.36	0.86	4	24	43	4	0.09	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False/successes_6/varLINGAM-kncps.csv <==
X	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_tn-pooled	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_tpr-timed-pooled	varLINGAM-kncps_fpr-timed-pooled	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_shd	varLINGAM-kncps_sid	varLINGAM-kncps_f1	varLINGAM-kncps_tpr	varLINGAM-kncps_fpr	varLINGAM-kncps_fdr	varLINGAM-kncps_tp	varLINGAM-kncps_fp	varLINGAM-kncps_tn	varLINGAM-kncps_fn	varLINGAM-kncps_mcc	varLINGAM-kncps_shd-timed	varLINGAM-kncps_sid-timed	varLINGAM-kncps_f1-timed	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_tp-timed	varLINGAM-kncps_fp-timed	varLINGAM-kncps_tn-timed	varLINGAM-kncps_fn-timed	varLINGAM-kncps_mcc-timed
0	5.65	-1	0.12	1.0	0.62	0.94	1	15	9	0	0.15	14.69	-1	0.15	0.5	0.45	0.91	3	31	38	3	0.03	12	-1	0.14	1.0	0.5	0.92	1	12	12	0	0.2	33	-1	0.06	0.17	0.41	0.97	1	28	41	5	-0.13
1	8.82	-1	0.36	1.0	0.67	0.78	4	14	7	0	0.27	21.86	-1	0.27	0.78	0.53	0.83	7	35	31	2	0.16	13	-1	0.24	0.5	0.52	0.85	2	11	10	2	-0.02	37	-1	0.0	0.0	0.42	1.0	0	28	38	9	-0.29
2	2.94	-1	0.15	1.0	0.46	0.92	1	11	13	0	0.21	12.96	-1	0.32	1.0	0.36	0.81	6	25	44	0	0.35	9	-1	0.18	1.0	0.38	0.9	1	9	15	0	0.25	22	-1	0.08	0.17	0.25	0.94	1	17	52	5	-0.05
3	9.54	-1	0.35	1.0	0.71	0.79	4	15	6	0	0.25	19.01	-1	0.23	0.67	0.56	0.86	6	37	29	3	0.07	7	-1	0.46	0.75	0.29	0.67	3	6	15	1	0.35	31	-1	0.21	0.44	0.39	0.87	4	26	40	5	0.03
4	7.05	-1	0.36	1.0	0.67	0.78	4	14	7	0	0.27	16.48	-1	0.37	1.0	0.47	0.78	9	31	35	0	0.35	14	-1	0.12	0.25	0.52	0.92	1	11	10	3	-0.2	40	-1	0.13	0.33	0.52	0.92	3	34	32	6	-0.12
5	5.93	-1	0.3	1.0	0.64	0.82	3	14	8	0	0.25	16.62	-1	0.34	1.0	0.46	0.79	8	31	36	0	0.33	12	-1	0.25	0.67	0.5	0.85	2	11	11	1	0.11	35	-1	0.19	0.5	0.46	0.89	4	31	36	4	0.02

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_0/R-pcmci.csv <==
X	R-pcmci_cps-ari-adjusted	R-pcmci_cps-ari-unsuccessful	R-pcmci_cps-nmi-adjusted	R-pcmci_cps-nmi-unsuccessful

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_0/gp-kndag.csv <==
X	gp-kndag_cps-ari-unsuccessful	gp-kndag_cps-nmi-unsuccessful

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_0/gp.csv <==
X	gp_cps-ari-unsuccessful	gp_cps-nmi-unsuccessful

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_11/varLINGAM-kncps.csv <==
X	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_tn-pooled	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_tpr-timed-pooled	varLINGAM-kncps_fpr-timed-pooled	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_shd	varLINGAM-kncps_sid	varLINGAM-kncps_f1	varLINGAM-kncps_tpr	varLINGAM-kncps_fpr	varLINGAM-kncps_fdr	varLINGAM-kncps_tp	varLINGAM-kncps_fp	varLINGAM-kncps_tn	varLINGAM-kncps_fn	varLINGAM-kncps_mcc	varLINGAM-kncps_shd-timed	varLINGAM-kncps_sid-timed	varLINGAM-kncps_f1-timed	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_tp-timed	varLINGAM-kncps_fp-timed	varLINGAM-kncps_tn-timed	varLINGAM-kncps_fn-timed	varLINGAM-kncps_mcc-timed
0	5.48	-1	0.25	1.0	0.52	0.86	2	12	11	0	0.26	14.92	-1	0.26	0.86	0.49	0.85	6	33	35	1	0.22	10	-1	0.29	1.0	0.43	0.83	2	10	13	0	0.31	32	-1	0.11	0.29	0.4	0.93	2	27	41	5	-0.07
1	8.56	-1	0.3	0.75	0.62	0.81	3	13	8	1	0.1	17.94	-1	0.14	0.33	0.47	0.91	3	31	35	6	-0.09	12	-1	0.14	0.25	0.43	0.9	1	9	12	3	-0.13	35	-1	0.05	0.11	0.41	0.96	1	27	39	8	-0.2
2	6.56	-1	0.32	0.75	0.57	0.8	3	12	9	1	0.13	15.7	-1	0.29	0.67	0.41	0.82	6	27	39	3	0.17	13	-1	0.24	0.5	0.52	0.85	2	11	10	2	-0.02	43	-1	0.09	0.22	0.55	0.95	2	36	30	7	-0.21
3	8.05	-1	0.33	0.75	0.52	0.79	3	11	10	1	0.17	15.78	-1	0.28	0.56	0.33	0.81	5	22	44	4	0.15	14	-1	0.22	0.5	0.57	0.86	2	12	9	2	-0.05	34	-1	0.15	0.33	0.42	0.9	3	28	38	6	-0.06
4	4.77	-1	0.43	1.0	0.36	0.73	3	8	14	0	0.42	13.43	-1	0.41	0.88	0.28	0.73	7	19	48	1	0.38	11	-1	0.27	0.67	0.45	0.83	2	10	12	1	0.14	35	-1	0.1	0.25	0.43	0.94	2	29	38	6	-0.11
5	5.78	-1	0.14	0.5	0.48	0.92	1	11	12	1	0.01	13.04	-1	0.33	0.71	0.26	0.78	5	18	50	2	0.28	9	-1	0.18	0.5	0.35	0.89	1	8	15	1	0.09	30	-1	0.06	0.14	0.35	0.96	1	24	44	6	-0.13
6	8.54	-1	0.27	1.0	0.73	0.84	3	16	6	0	0.21	18.29	-1	0.2	0.62	0.57	0.88	5	38	29	3	0.04	14	-1	0.0	0.0	0.5	1.0	0	11	11	3	-0.33	37	-1	0.05	0.12	0.45	0.97	1	30	37	7	-0.2
7	5.8	-1	0.24	0.5	0.52	0.85	2	11	10	2	-0.02	15.99	-1	0.14	0.33	0.47	0.91	3	31	35	6	-0.09	11	-1	0.27	0.5	0.43	0.82	2	9	12	2	0.05	37	-1	0.14	0.33	0.47	0.91	3	31	35	6	-0.09
8	7.54	-1	0.38	1.0	0.45	0.77	3	10	12	0	0.35	17.85	-1	0.26	0.62	0.37	0.83	5	25	42	3	0.16	14	-1	0.22	0.67	0.59	0.87	2	13	9	1	0.05	39	-1	0.17	0.5	0.52	0.9	4	35	32	4	-0.01
9	6.45	-1	0.22	0.5	0.57	0.86	2	12	9	2	-0.05	15.81	-1	0.31	0.67	0.36	0.8	6	24	42	3	0.2	8	-1	0.43	0.75	0.33	0.7	3	7	14	1	0.31	35	-1	0.15	0.33	0.44	0.91	3	29	37	6	-0.07
10	6.13	-1	0.22	1.0	0.61	0.88	2	14	9	0	0.22	15.75	-1	0.3	0.86	0.4	0.82	6	27	41	1	0.27	8	-1	0.2	0.5	0.3	0.88	1	7	16	1	0.11	24	-1	0.14	0.29	0.28	0.9	2	19	49	5	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_12/gp.csv <==
X	gp_cps-ari-adjusted	gp_cps-nmi-adjusted
0	0.91	0.87
1	0.89	0.84
2	0.93	0.88
3	0.87	0.84
4	0.91	0.87
5	0.98	0.97
6	0.88	0.88
7	0.88	0.86
8	0.95	0.9
9	0.97	0.94
10	0.97	0.94
11	0.87	0.83

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_13/gp-kndag.csv <==
X	gp-kndag_cps-ari-adjusted	gp-kndag_cps-nmi-adjusted
0	0.91	0.87
1	0.79	0.76
2	0.97	0.94
3	0.89	0.84
4	0.93	0.88
5	0.87	0.84
6	0.91	0.87
7	0.98	0.97
8	0.88	0.88
9	0.88	0.86
10	0.95	0.9
11	0.97	0.94
12	0.87	0.83

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_20/J-pcmci-kncps.csv <==
X	J-pcmci-kncps_shd	J-pcmci-kncps_sid	J-pcmci-kncps_f1	J-pcmci-kncps_tpr	J-pcmci-kncps_fpr	J-pcmci-kncps_fdr	J-pcmci-kncps_tp	J-pcmci-kncps_fp	J-pcmci-kncps_tn	J-pcmci-kncps_fn	J-pcmci-kncps_mcc	J-pcmci-kncps_shd-timed	J-pcmci-kncps_sid-timed	J-pcmci-kncps_f1-timed	J-pcmci-kncps_tpr-timed	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_tp-timed	J-pcmci-kncps_fp-timed	J-pcmci-kncps_tn-timed	J-pcmci-kncps_fn-timed	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_time
0	1	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	7	-1	0.36	0.29	0.03	0.5	2	2	66	5	0.33	54.0
1	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	2	-1	0.8	0.67	0.0	0.0	4	0	69	2	0.8	50.0
2	1	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	8	-1	0.43	0.38	0.04	0.5	3	3	64	5	0.38	47.0
3	4	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	6	-1	0.67	0.67	0.05	0.33	6	3	63	3	0.62	49.0
4	3	-1	0.57	0.5	0.05	0.33	2	1	20	2	0.51	6	-1	0.73	0.89	0.08	0.38	8	5	61	1	0.7	87.0
5	3	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	8	-1	0.43	0.38	0.04	0.5	3	3	64	5	0.38	63.0
6	2	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	6	-1	0.7	0.78	0.06	0.36	7	4	62	2	0.66	48.0
7	2	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	5	-1	0.71	0.75	0.04	0.33	6	3	64	2	0.67	50.0
8	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	2	-1	0.8	0.67	0.0	0.0	4	0	69	2	0.8	34.0
9	0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	1	-1	0.92	0.86	0.0	0.0	6	0	68	1	0.92	32.0
10	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	4	-1	0.67	0.67	0.03	0.33	4	2	67	2	0.64	38.0
11	2	-1	0.5	0.33	0.0	0.0	1	0	22	2	0.55	4	-1	0.75	0.75	0.03	0.25	6	2	65	2	0.72	40.0
12	2	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	8	-1	0.56	0.62	0.07	0.5	5	5	62	3	0.5	103.0
13	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	3	-1	0.67	0.5	0.0	0.0	3	0	69	3	0.69	76.0
14	3	-1	0.57	0.5	0.05	0.33	2	1	20	2	0.51	9	-1	0.47	0.44	0.06	0.5	4	4	62	5	0.4	86.0
15	4	-1	0.33	0.33	0.09	0.67	1	2	20	2	0.24	8	-1	0.5	0.5	0.06	0.5	4	4	63	4	0.44	130.0
16	3	-1	0.73	1.0	0.14	0.43	4	3	18	0	0.7	8	-1	0.6	0.67	0.08	0.45	6	5	61	3	0.54	68.0
17	3	-1	0.57	0.5	0.05	0.33	2	1	20	2	0.51	6	-1	0.67	0.67	0.05	0.33	6	3	63	3	0.62	39.0
18	1	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	6	-1	0.62	0.71	0.06	0.44	5	4	64	2	0.59	40.0
19	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	3	-1	0.73	0.67	0.01	0.2	4	1	68	2	0.71	51.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_20/J-pcmci.csv <==
X	J-pcmci_shd	J-pcmci_sid	J-pcmci_f1	J-pcmci_tpr	J-pcmci_fpr	J-pcmci_fdr	J-pcmci_tp	J-pcmci_fp	J-pcmci_tn	J-pcmci_fn	J-pcmci_mcc	J-pcmci_shd-timed	J-pcmci_sid-timed	J-pcmci_f1-timed	J-pcmci_tpr-timed	J-pcmci_fpr-timed	J-pcmci_fdr-timed	J-pcmci_tp-timed	J-pcmci_fp-timed	J-pcmci_tn-timed	J-pcmci_fn-timed	J-pcmci_mcc-timed	J-pcmci_time
0	1.0	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	7.0	-1	0.46	0.43	0.04	0.5	3	3	65	4	0.41	192.0
1	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	144.0
2	5.0	-1	0.44	0.67	0.18	0.67	2	4	18	1	0.37	15.0	-1	0.44	0.75	0.19	0.68	6	13	54	2	0.39	585.0
3	3.0	-1	0.57	0.5	0.05	0.33	2	1	20	2	0.51	10.0	-1	0.44	0.44	0.08	0.56	4	5	61	5	0.37	183.0
4	5.0	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	8.0	-1	0.56	0.56	0.06	0.44	5	4	62	4	0.49	180.0
5	3.0	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	8.0	-1	0.43	0.38	0.04	0.5	3	3	64	5	0.38	206.0
6	4.0	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	9.0	-1	0.53	0.56	0.08	0.5	5	5	61	4	0.46	382.0
7	2.0	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	11.0	-1	0.42	0.5	0.1	0.64	4	7	60	4	0.35	311.0
8	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	5.0	-1	0.62	0.67	0.04	0.43	4	3	66	2	0.58	168.0
9	1.0	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	5.0	-1	0.62	0.57	0.03	0.33	4	2	66	3	0.58	122.0
10	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	7.0	-1	0.46	0.5	0.06	0.57	3	4	65	3	0.41	156.0
11	4.0	-1	0.0	0.0	0.05	1.0	0	1	21	3	-0.08	11.0	-1	0.27	0.25	0.07	0.71	2	5	62	6	0.19	121.0
12	4.0	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	14.0	-1	0.22	0.25	0.12	0.8	2	8	59	6	0.12	265.0
13	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	7.0	-1	0.46	0.5	0.06	0.57	3	4	65	3	0.41	267.0
14	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	7.0	-1	0.53	0.44	0.03	0.33	4	2	64	5	0.5	231.0
15	4.0	-1	0.0	0.0	0.05	1.0	0	1	21	3	-0.08	8.0	-1	0.33	0.25	0.03	0.5	2	2	65	6	0.3	191.0
16	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	7.0	-1	0.59	0.56	0.05	0.38	5	3	63	4	0.54	198.0
17	2.0	-1	0.67	0.5	0.0	0.0	2	0	21	2	0.68	10.0	-1	0.38	0.33	0.06	0.57	3	4	62	6	0.3	186.0
18	4.0	-1	0.33	0.5	0.13	0.75	1	3	20	1	0.27	7.0	-1	0.63	0.86	0.09	0.5	6	6	62	1	0.61	198.0
19	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	7.0	-1	0.46	0.5	0.06	0.57	3	4	65	3	0.41	183.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_20/R-pcmci-kncps.csv <==
X	R-pcmci-kncps_shd	R-pcmci-kncps_sid	R-pcmci-kncps_f1	R-pcmci-kncps_tpr	R-pcmci-kncps_fpr	R-pcmci-kncps_fdr	R-pcmci-kncps_tp	R-pcmci-kncps_fp	R-pcmci-kncps_tn	R-pcmci-kncps_fn	R-pcmci-kncps_mcc	R-pcmci-kncps_shd-timed	R-pcmci-kncps_sid-timed	R-pcmci-kncps_f1-timed	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_tp-timed	R-pcmci-kncps_fp-timed	R-pcmci-kncps_tn-timed	R-pcmci-kncps_fn-timed	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_failed	R-pcmci-kncps_time
0	1	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	6	-1	0.62	0.71	0.06	0.44	5	4	64	2	0.59	0	102.0
1	2	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	3	-1	0.8	1.0	0.04	0.33	6	3	66	0	0.8	0	103.0
2	2	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	10	-1	0.58	0.88	0.13	0.56	7	9	58	1	0.56	0	108.0
3	7	-1	0.53	1.0	0.33	0.64	4	7	14	0	0.49	17	-1	0.41	0.67	0.21	0.7	6	14	52	3	0.33	0	132.0
4	5	-1	0.62	1.0	0.24	0.56	4	5	16	0	0.58	14	-1	0.56	1.0	0.21	0.61	9	14	52	0	0.56	0	176.0
5	6	-1	0.4	0.67	0.23	0.71	2	5	17	1	0.32	12	-1	0.45	0.62	0.13	0.64	5	9	58	3	0.39	0	96.0
6	7	-1	0.22	0.25	0.19	0.8	1	4	17	3	0.05	9	-1	0.57	0.67	0.09	0.5	6	6	60	3	0.51	0	94.0
7	4	-1	0.6	1.0	0.18	0.57	3	4	18	0	0.59	13	-1	0.48	0.75	0.16	0.65	6	11	56	2	0.43	0	101.0
8	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	5	-1	0.62	0.67	0.04	0.43	4	3	66	2	0.58	0	53.0
9	1	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	3	-1	0.77	0.71	0.01	0.17	5	1	67	2	0.75	0	62.0
10	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	4	-1	0.67	0.67	0.03	0.33	4	2	67	2	0.64	0	74.0
11	5	-1	0.44	0.67	0.18	0.67	2	4	18	1	0.37	11	-1	0.35	0.38	0.09	0.67	3	6	61	5	0.27	0	65.0
12	4	-1	0.6	1.0	0.18	0.57	3	4	18	0	0.59	13	-1	0.48	0.75	0.16	0.65	6	11	56	2	0.43	0	161.0
13	3	-1	0.0	0.0	0.08	1.0	0	2	22	1	-0.06	6	-1	0.4	0.33	0.03	0.5	2	2	67	4	0.37	0	158.0
14	1	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	5	-1	0.74	0.78	0.05	0.3	7	3	63	2	0.7	0	152.0
15	3	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	9	-1	0.53	0.62	0.09	0.55	5	6	61	3	0.47	0	142.0
16	2	-1	0.8	1.0	0.1	0.33	4	2	19	0	0.78	9	-1	0.61	0.78	0.11	0.5	7	7	59	2	0.56	0	118.0
17	4	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	9	-1	0.64	0.89	0.12	0.5	8	8	58	1	0.61	0	113.0
18	2	-1	0.67	1.0	0.09	0.5	2	2	21	0	0.68	7	-1	0.63	0.86	0.09	0.5	6	6	62	1	0.61	0	71.0
19	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2	-1	0.86	1.0	0.03	0.25	6	2	67	0	0.85	0	119.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_20/R-pcmci.csv <==
X	R-pcmci_failed	R-pcmci_valid
0	1	0
1	0	0
2	1	0
3	1	0
4	1	0
5	0	0
6	1	0
7	0	0
8	1	0
9	1	0
10	1	0
11	1	0
12	1	0
13	1	0
14	1	0
15	1	0
16	1	0
17	1	0
18	0	0
19	0	0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_20/cdnod-kncps.csv <==
X	cdnod-kncps_shd-pooled	cdnod-kncps_sid-pooled	cdnod-kncps_f1-pooled	cdnod-kncps_tpr-pooled	cdnod-kncps_fpr-pooled	cdnod-kncps_fdr-pooled	cdnod-kncps_tp-pooled	cdnod-kncps_fp-pooled	cdnod-kncps_tn-pooled	cdnod-kncps_fn-pooled	cdnod-kncps_mcc-pooled	cdnod-kncps_shd	cdnod-kncps_sid	cdnod-kncps_f1	cdnod-kncps_tpr	cdnod-kncps_fpr	cdnod-kncps_fdr	cdnod-kncps_tp	cdnod-kncps_fp	cdnod-kncps_tn	cdnod-kncps_fn	cdnod-kncps_mcc	cdnod-kncps_time
0	2.0	-1	0.5	0.5	0.04	0.5	1	1	22	1	0.46	2	-1	0.0	0.0	0.0	0	0	0	23	2	1	24.0
1	4.0	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	2	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	11.0
2	6.0	-1	0.25	0.33	0.18	0.8	1	4	18	2	0.12	3	-1	0.0	0.0	0.0	0	0	0	22	3	1	17.0
3	3.0	-1	0.57	0.5	0.05	0.33	2	1	20	2	0.51	2	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	18.0
4	4.0	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	4	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	7.0
5	5.0	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	5	-1	0.44	0.67	0.18	0.67	2	4	18	1	0.37	18.0
6	3.0	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	3	-1	0.4	0.25	0.0	0.0	1	0	21	3	0.47	11.0
7	6.0	-1	0.25	0.33	0.18	0.8	1	4	18	2	0.12	3	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	18.0
8	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	12.0
9	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	2	-1	0.67	1.0	0.09	0.5	2	2	21	0	0.68	13.0
10	4.0	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	14.0
11	3.0	-1	0.0	0.0	0.0	0	0	0	22	3	1	3	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	14.0
12	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	4	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	36.0
13	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	23.0
14	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	4	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	30.0
15	2.0	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	2	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	19.0
16	7.0	-1	0.22	0.25	0.19	0.8	1	4	17	3	0.05	8	-1	0.33	0.5	0.29	0.75	2	6	15	2	0.17	16.0
17	5.0	-1	0.29	0.25	0.1	0.67	1	2	19	3	0.17	2	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	17.0
18	6.0	-1	0.0	0.0	0.17	1.0	0	4	19	2	-0.13	1	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	13.0
19	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	12.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_20/cdnod.csv <==
X	cdnod_shd-pooled	cdnod_sid-pooled	cdnod_f1-pooled	cdnod_tpr-pooled	cdnod_fpr-pooled	cdnod_fdr-pooled	cdnod_tp-pooled	cdnod_fp-pooled	cdnod_tn-pooled	cdnod_fn-pooled	cdnod_mcc-pooled	cdnod_shd	cdnod_sid	cdnod_f1	cdnod_tpr	cdnod_fpr	cdnod_fdr	cdnod_tp	cdnod_fp	cdnod_tn	cdnod_fn	cdnod_mcc	cdnod_time
0	2.0	-1	0.5	0.5	0.04	0.5	1	1	22	1	0.46	1	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	32.0
1	4.0	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	4	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	15.0
2	5.0	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	5	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	22.0
3	3.0	-1	0.57	0.5	0.05	0.33	2	1	20	2	0.51	4	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	23.0
4	4.0	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	4	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	10.0
5	5.0	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	5	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	21.0
6	3.0	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	2	-1	0.8	1.0	0.1	0.33	4	2	19	0	0.78	16.0
7	5.0	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	8	-1	0.2	0.33	0.27	0.86	1	6	16	2	0.04	23.0
8	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	15.0
9	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	18.0
10	2.0	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	4	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	18.0
11	3.0	-1	0.0	0.0	0.0	0	0	0	22	3	1	2	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	20.0
12	5.0	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	3	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	44.0
13	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	3	-1	0.0	0.0	0.08	1.0	0	2	22	1	-0.06	37.0
14	3.0	-1	0.73	1.0	0.14	0.43	4	3	18	0	0.7	1	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	43.0
15	4.0	-1	0.33	0.33	0.09	0.67	1	2	20	2	0.24	4	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	33.0
16	7.0	-1	0.22	0.25	0.19	0.8	1	4	17	3	0.05	5	-1	0.44	0.5	0.14	0.6	2	3	18	2	0.33	25.0
17	3.0	-1	0.4	0.25	0.0	0.0	1	0	21	3	0.47	4	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	24.0
18	6.0	-1	0.0	0.0	0.17	1.0	0	4	19	2	-0.13	6	-1	0.25	0.5	0.22	0.83	1	5	18	1	0.18	16.0
19	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	4	-1	0.33	1.0	0.17	0.8	1	4	20	0	0.41	18.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_20/dynotears-kncps.csv <==
X	dynotears-kncps_shd-pooled	dynotears-kncps_sid-pooled	dynotears-kncps_f1-pooled	dynotears-kncps_tpr-pooled	dynotears-kncps_fpr-pooled	dynotears-kncps_fdr-pooled	dynotears-kncps_tp-pooled	dynotears-kncps_fp-pooled	dynotears-kncps_tn-pooled	dynotears-kncps_fn-pooled	dynotears-kncps_mcc-pooled	dynotears-kncps_shd-timed-pooled	dynotears-kncps_sid-timed-pooled	dynotears-kncps_f1-timed-pooled	dynotears-kncps_tpr-timed-pooled	dynotears-kncps_fpr-timed-pooled	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_tp-timed-pooled	dynotears-kncps_fp-timed-pooled	dynotears-kncps_tn-timed-pooled	dynotears-kncps_fn-timed-pooled	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_shd	dynotears-kncps_sid	dynotears-kncps_f1	dynotears-kncps_tpr	dynotears-kncps_fpr	dynotears-kncps_fdr	dynotears-kncps_tp	dynotears-kncps_fp	dynotears-kncps_tn	dynotears-kncps_fn	dynotears-kncps_mcc	dynotears-kncps_shd-timed	dynotears-kncps_sid-timed	dynotears-kncps_f1-timed	dynotears-kncps_tpr-timed	dynotears-kncps_fpr-timed	dynotears-kncps_fdr-timed	dynotears-kncps_tp-timed	dynotears-kncps_fp-timed	dynotears-kncps_tn-timed	dynotears-kncps_fn-timed	dynotears-kncps_mcc-timed	dynotears-kncps_time
0	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63.0	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	12.0
1	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19.0
2	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	15.0
3	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	26.0
4	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	38.0
5	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	23.0
6	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	20.0
7	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	11.0
8	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	63.0	-1	0.16	1.0	0.91	0.91	6	63	6	0	0.09	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	8.0
9	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63.0	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	14.0
10	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	16.0
11	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	61.0	-1	0.21	1.0	0.91	0.88	8	61	6	0	0.1	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	12.0
12	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	25.0
13	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19.0
14	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	25.0
15	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	38.0
16	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	20.0
17	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	15.0
18	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63.0	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	15.0
19	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	8.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_20/dynotears.csv <==
X	dynotears_shd-pooled	dynotears_sid-pooled	dynotears_f1-pooled	dynotears_tpr-pooled	dynotears_fpr-pooled	dynotears_fdr-pooled	dynotears_tp-pooled	dynotears_fp-pooled	dynotears_tn-pooled	dynotears_fn-pooled	dynotears_mcc-pooled	dynotears_shd-timed-pooled	dynotears_sid-timed-pooled	dynotears_f1-timed-pooled	dynotears_tpr-timed-pooled	dynotears_fpr-timed-pooled	dynotears_fdr-timed-pooled	dynotears_tp-timed-pooled	dynotears_fp-timed-pooled	dynotears_tn-timed-pooled	dynotears_fn-timed-pooled	dynotears_mcc-timed-pooled	dynotears_shd	dynotears_sid	dynotears_f1	dynotears_tpr	dynotears_fpr	dynotears_fdr	dynotears_tp	dynotears_fp	dynotears_tn	dynotears_fn	dynotears_mcc	dynotears_shd-timed	dynotears_sid-timed	dynotears_f1-timed	dynotears_tpr-timed	dynotears_fpr-timed	dynotears_fdr-timed	dynotears_tp-timed	dynotears_fp-timed	dynotears_tn-timed	dynotears_fn-timed	dynotears_mcc-timed	dynotears_time
0	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63.0	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	3.0
1	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	8.0
2	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	7.0
3	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	13.0
4	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	32.0
5	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	9.0
6	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	4.0
7	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	5.0
8	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	2.0
9	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63.0	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	3.0
10	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	63.0	-1	0.16	1.0	0.91	0.91	6	63	6	0	0.09	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	2.0
11	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	2.0
12	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	14.0
13	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	4.0
14	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	5.0
15	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	8.0
16	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	6.0
17	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	7.0
18	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63.0	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	6.0
19	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	2.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_20/gp-kncps.csv <==
X	gp-kncps_shd	gp-kncps_sid	gp-kncps_f1	gp-kncps_tpr	gp-kncps_fpr	gp-kncps_fdr	gp-kncps_tp	gp-kncps_fp	gp-kncps_tn	gp-kncps_fn	gp-kncps_mcc	gp-kncps_shd-timed	gp-kncps_sid-timed	gp-kncps_f1-timed	gp-kncps_tpr-timed	gp-kncps_fpr-timed	gp-kncps_fdr-timed	gp-kncps_tp-timed	gp-kncps_fp-timed	gp-kncps_tn-timed	gp-kncps_fn-timed	gp-kncps_mcc-timed	gp-kncps_n_iterations	gp-kncps_time
0	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	4.0	-1	0.71	0.71	0.03	0.29	5	2	66	2	0.68	0	117.0
1	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0	101.0
2	0.0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	6.0	-1	0.62	0.62	0.04	0.38	5	3	64	3	0.58	0	210.0
3	2.0	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	2.0	-1	0.89	0.89	0.02	0.11	8	1	65	1	0.87	0	244.0
4	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	1.0	-1	0.94	0.89	0.0	0.0	8	0	66	1	0.94	0	150.0
5	0.0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	4.0	-1	0.75	0.75	0.03	0.25	6	2	65	2	0.72	0	201.0
6	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	2.0	-1	0.89	0.89	0.02	0.11	8	1	65	1	0.87	0	234.0
7	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	5.0	-1	0.71	0.75	0.04	0.33	6	3	64	2	0.67	0	280.0
8	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	1.0	-1	0.91	0.83	0.0	0.0	5	0	69	1	0.91	0	85.0
9	1.0	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	3.0	-1	0.77	0.71	0.01	0.17	5	1	67	2	0.75	0	148.0
10	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0	159.0
11	0.0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	4.0	-1	0.75	0.75	0.03	0.25	6	2	65	2	0.72	0	203.0
12	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	1.0	-1	0.94	1.0	0.01	0.11	8	1	66	0	0.94	0	168.0
13	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	6	0	69	0	1.0	0	119.0
14	1.0	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	7.0	-1	0.63	0.67	0.06	0.4	6	4	62	3	0.58	0	262.0
15	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	5.0	-1	0.71	0.75	0.04	0.33	6	3	64	2	0.67	0	245.0
16	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	4.0	-1	0.78	0.78	0.03	0.22	7	2	64	2	0.75	0	316.0
17	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	5.0	-1	0.71	0.67	0.03	0.25	6	2	64	3	0.67	0	290.0
18	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	4.0	-1	0.71	0.71	0.03	0.29	5	2	66	2	0.68	0	175.0
19	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0	153.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_20/gp-kndag.csv <==
X	gp-kndag_cps-dist	gp-kndag_cps-prec	gp-kndag_cps-rec	gp-kndag_cps-f1	gp-kndag_cps-ari	gp-kndag_cps-nmi	gp-kndag_valid	gp-kndag_n_iterations	gp-kndag_time
0	1.0	1.0	0.5	0.67	0.78	0.77	0	0	4.0
1	5.5	1.0	1.0	1.0	0.91	0.87	1	0	3.0
2	0.0	0.5	1.0	0.67	0.83	0.89	0	0	5.0
3	7.5	1.0	1.0	1.0	0.79	0.76	1	1	7.0
4	2.5	0.33	0.5	0.4	0.3	0.49	0	1	7.0
5	1.0	1.0	1.0	1.0	0.97	0.94	1	1	7.0
6	10.5	1.0	1.0	1.0	0.89	0.84	1	0	3.0
7	12.0	1.0	1.0	1.0	0.93	0.88	1	0	4.0
8	5.0	1.0	1.0	1.0	0.87	0.84	1	0	4.0
9	0.0	0.0	0.0	0.0	0.0	0.0	0	0	3.0
10	3.5	1.0	1.0	1.0	0.91	0.87	1	0	4.0
11	0.5	1.0	1.0	1.0	0.98	0.97	1	0	4.0
12	3.5	1.0	1.0	1.0	0.88	0.88	1	0	4.0
13	1.5	1.0	0.5	0.67	0.76	0.76	0	0	3.0
14	5.5	1.0	1.0	1.0	0.88	0.86	1	0	4.0
15	2.5	1.0	1.0	1.0	0.95	0.9	1	0	5.0
16	1.5	0.5	1.0	0.67	0.88	0.86	0	1	14.0
17	1.5	1.0	1.0	1.0	0.97	0.94	1	0	8.0
18	9.0	1.0	1.0	1.0	0.87	0.83	1	1	8.0
19	0.5	1.0	0.5	0.67	0.71	0.76	0	0	4.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_20/gp.csv <==
X	gp_shd	gp_sid	gp_f1	gp_tpr	gp_fpr	gp_fdr	gp_tp	gp_fp	gp_tn	gp_fn	gp_mcc	gp_shd-timed	gp_sid-timed	gp_f1-timed	gp_tpr-timed	gp_fpr-timed	gp_fdr-timed	gp_tp-timed	gp_fp-timed	gp_tn-timed	gp_fn-timed	gp_mcc-timed	gp_cps-dist	gp_cps-prec	gp_cps-rec	gp_cps-f1	gp_cps-ari	gp_cps-nmi	gp_valid	gp_n_iterations	gp_time
0	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	7.0	-1	0.53	0.57	0.06	0.5	4	4	64	3	0.48	1.0	1.0	0.5	0.67	0.78	0.77	0	0	237.0
1	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	5.5	1.0	1.0	1.0	0.91	0.87	1	0	175.0
2	0.0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	6.0	-1	0.62	0.62	0.04	0.38	5	3	64	3	0.58	0.0	0.5	1.0	0.67	0.83	0.89	0	0	250.0
3	2.0	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	4.0	-1	0.78	0.78	0.03	0.22	7	2	64	2	0.75	7.5	0.67	1.0	0.8	0.61	0.66	0	0	194.0
4	2.0	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	12.0	-1	0.33	0.33	0.09	0.67	3	6	60	6	0.24	0.0	0.0	0.0	0.0	0.0	0.0	0	1	814.0
5	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	7.0	-1	0.59	0.62	0.06	0.44	5	4	63	3	0.54	0.5	1.0	0.5	0.67	0.63	0.7	0	2	1068.0
6	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	2.0	-1	0.89	0.89	0.02	0.11	8	1	65	1	0.87	10.5	1.0	1.0	1.0	0.89	0.84	1	0	243.0
7	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	5.0	-1	0.71	0.75	0.04	0.33	6	3	64	2	0.67	12.0	1.0	1.0	1.0	0.93	0.88	1	0	250.0
8	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	5.0	-1	0.55	0.5	0.03	0.4	3	2	67	3	0.51	5.0	1.0	1.0	1.0	0.87	0.84	1	0	113.0
9	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	8.0	-1	0.43	0.43	0.06	0.57	3	4	64	4	0.37	0.0	0.0	0.0	0.0	0.0	0.0	0	0	274.0
10	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	3.5	1.0	1.0	1.0	0.91	0.87	1	0	154.0
11	0.0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	4.0	-1	0.75	0.75	0.03	0.25	6	2	65	2	0.72	0.5	1.0	1.0	1.0	0.98	0.97	1	0	202.0
12	2.0	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	4.0	-1	0.78	0.88	0.04	0.3	7	3	64	1	0.75	3.5	1.0	1.0	1.0	0.88	0.88	1	0	230.0
13	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	5.0	-1	0.62	0.67	0.04	0.43	4	3	66	2	0.58	1.5	1.0	0.5	0.67	0.76	0.76	0	0	244.0
14	1.0	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	7.0	-1	0.63	0.67	0.06	0.4	6	4	62	3	0.58	5.5	1.0	1.0	1.0	0.88	0.86	1	0	239.0
15	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	5.0	-1	0.71	0.75	0.04	0.33	6	3	64	2	0.67	2.5	1.0	1.0	1.0	0.95	0.9	1	0	208.0
16	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	4.0	-1	0.78	0.78	0.03	0.22	7	2	64	2	0.75	1.5	1.0	1.0	1.0	0.97	0.94	1	0	366.0
17	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	5.0	-1	0.71	0.67	0.03	0.25	6	2	64	3	0.67	1.5	1.0	1.0	1.0	0.97	0.94	1	0	228.0
18	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	5.0	-1	0.67	0.71	0.04	0.38	5	3	65	2	0.63	9.0	1.0	1.0	1.0	0.87	0.83	1	1	478.0
19	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0.5	1.0	0.5	0.67	0.71	0.76	0	0	171.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_20/pcmciplus.csv <==
X	pcmciplus_shd	pcmciplus_sid	pcmciplus_f1	pcmciplus_tpr	pcmciplus_fpr	pcmciplus_fdr	pcmciplus_tp	pcmciplus_fp	pcmciplus_tn	pcmciplus_fn	pcmciplus_mcc	pcmciplus_shd-timed	pcmciplus_sid-timed	pcmciplus_f1-timed	pcmciplus_tpr-timed	pcmciplus_fpr-timed	pcmciplus_fdr-timed	pcmciplus_tp-timed	pcmciplus_fp-timed	pcmciplus_tn-timed	pcmciplus_fn-timed	pcmciplus_mcc-timed	pcmciplus_shd-pooled	pcmciplus_sid-pooled	pcmciplus_f1-pooled	pcmciplus_tpr-pooled	pcmciplus_fpr-pooled	pcmciplus_fdr-pooled	pcmciplus_tp-pooled	pcmciplus_fp-pooled	pcmciplus_tn-pooled	pcmciplus_fn-pooled	pcmciplus_mcc-pooled	pcmciplus_shd-timed-pooled	pcmciplus_sid-timed-pooled	pcmciplus_f1-timed-pooled	pcmciplus_tpr-timed-pooled	pcmciplus_fpr-timed-pooled	pcmciplus_fdr-timed-pooled	pcmciplus_tp-timed-pooled	pcmciplus_fp-timed-pooled	pcmciplus_tn-timed-pooled	pcmciplus_fn-timed-pooled	pcmciplus_mcc-timed-pooled	pcmciplus_time
0	0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	5	-1	0.74	1.0	0.07	0.42	7	5	63	0	0.74	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	11.0	-1	0.42	0.57	0.12	0.67	4	8	60	3	0.36	177.0
1	2	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	6	-1	0.62	0.83	0.07	0.5	5	5	64	1	0.61	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	6.0	-1	0.62	0.83	0.07	0.5	5	5	64	1	0.61	180.0
2	1	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	9	-1	0.64	1.0	0.13	0.53	8	9	58	0	0.64	2.0	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	12.0	-1	0.5	0.75	0.15	0.62	6	10	57	2	0.45	220.0
3	4	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	12	-1	0.5	0.67	0.14	0.6	6	9	57	3	0.43	7.0	-1	0.53	1.0	0.33	0.64	4	7	14	0	0.49	17.0	-1	0.37	0.56	0.2	0.72	5	13	53	4	0.27	271.0
4	3	-1	0.73	1.0	0.14	0.43	4	3	18	0	0.7	13	-1	0.55	0.89	0.18	0.6	8	12	54	1	0.52	5.0	-1	0.55	0.75	0.19	0.57	3	4	17	1	0.46	17.0	-1	0.45	0.78	0.23	0.68	7	15	51	2	0.39	427.0
5	3	-1	0.67	1.0	0.14	0.5	3	3	19	0	0.66	11	-1	0.52	0.75	0.13	0.6	6	9	58	2	0.48	6.0	-1	0.4	0.67	0.23	0.71	2	5	17	1	0.32	14.0	-1	0.3	0.38	0.13	0.75	3	9	58	5	0.2	283.0
6	3	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	9	-1	0.61	0.78	0.11	0.5	7	7	59	2	0.56	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	8.0	-1	0.64	0.78	0.09	0.46	7	6	60	2	0.59	101.0
7	5	-1	0.55	1.0	0.23	0.62	3	5	17	0	0.54	16	-1	0.43	0.75	0.21	0.7	6	14	53	2	0.38	3.0	-1	0.67	1.0	0.14	0.5	3	3	19	0	0.66	11.0	-1	0.56	0.88	0.15	0.59	7	10	57	1	0.54	164.0
8	2	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	4	-1	0.71	0.83	0.04	0.38	5	3	66	1	0.69	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	7.0	-1	0.53	0.67	0.07	0.56	4	5	64	2	0.5	129.0
9	3	-1	0.57	1.0	0.13	0.6	2	3	20	0	0.59	7	-1	0.63	0.86	0.09	0.5	6	6	62	1	0.61	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	3.0	-1	0.82	1.0	0.04	0.3	7	3	65	0	0.82	111.0
10	1	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	7	-1	0.59	0.83	0.09	0.55	5	6	63	1	0.57	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	4.0	-1	0.75	1.0	0.06	0.4	6	4	65	0	0.75	142.0
11	6	-1	0.4	0.67	0.23	0.71	2	5	17	1	0.32	15	-1	0.4	0.62	0.18	0.71	5	12	55	3	0.33	2.0	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	7.0	-1	0.63	0.75	0.07	0.45	6	5	62	2	0.59	134.0
12	2	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	11	-1	0.48	0.62	0.12	0.62	5	8	59	3	0.41	8.0	-1	0.33	0.67	0.32	0.78	2	7	15	1	0.24	17.0	-1	0.37	0.62	0.21	0.74	5	14	53	3	0.3	249.0
13	5	-1	0.29	1.0	0.21	0.83	1	5	19	0	0.36	10	-1	0.5	0.83	0.13	0.64	5	9	60	1	0.49	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	9.0	-1	0.47	0.67	0.1	0.64	4	7	62	2	0.43	189.0
14	0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	7	-1	0.67	0.78	0.08	0.42	7	5	61	2	0.62	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	10.0	-1	0.44	0.44	0.08	0.56	4	5	61	5	0.37	198.0
15	4	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	13	-1	0.43	0.62	0.15	0.67	5	10	57	3	0.37	5.0	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	11.0	-1	0.48	0.62	0.12	0.62	5	8	59	3	0.41	141.0
16	4	-1	0.67	1.0	0.19	0.5	4	4	17	0	0.64	11	-1	0.62	1.0	0.17	0.55	9	11	55	0	0.61	2.0	-1	0.8	1.0	0.1	0.33	4	2	19	0	0.78	8.0	-1	0.69	1.0	0.12	0.47	9	8	58	0	0.68	282.0
17	1	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	8	-1	0.64	0.78	0.09	0.46	7	6	60	2	0.59	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	7.0	-1	0.7	0.89	0.09	0.43	8	6	60	1	0.67	359.0
18	5	-1	0.44	1.0	0.22	0.71	2	5	18	0	0.47	12	-1	0.5	0.86	0.16	0.65	6	11	57	1	0.48	1.0	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	4.0	-1	0.75	0.86	0.04	0.33	6	3	65	1	0.73	254.0
19	3	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	6	-1	0.62	0.83	0.07	0.5	5	5	64	1	0.61	2.0	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	8.0	-1	0.56	0.83	0.1	0.58	5	7	62	1	0.54	257.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_20/varLINGAM-kncps.csv <==
X	varLINGAM-kncps_time
0	1.0
1	1.0
2	0.0
3	0.0
4	0.0
5	1.0
6	1.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	1.0
13	1.0
14	1.0
15	1.0
16	1.0
17	0.0
18	0.0
19	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_20/varLINGAM.csv <==
X	varLINGAM_shd-pooled	varLINGAM_sid-pooled	varLINGAM_f1-pooled	varLINGAM_tpr-pooled	varLINGAM_fpr-pooled	varLINGAM_fdr-pooled	varLINGAM_tp-pooled	varLINGAM_fp-pooled	varLINGAM_tn-pooled	varLINGAM_fn-pooled	varLINGAM_mcc-pooled	varLINGAM_shd-timed-pooled	varLINGAM_sid-timed-pooled	varLINGAM_f1-timed-pooled	varLINGAM_tpr-timed-pooled	varLINGAM_fpr-timed-pooled	varLINGAM_fdr-timed-pooled	varLINGAM_tp-timed-pooled	varLINGAM_fp-timed-pooled	varLINGAM_tn-timed-pooled	varLINGAM_fn-timed-pooled	varLINGAM_mcc-timed-pooled	varLINGAM_shd	varLINGAM_sid	varLINGAM_f1	varLINGAM_tpr	varLINGAM_fpr	varLINGAM_fdr	varLINGAM_tp	varLINGAM_fp	varLINGAM_tn	varLINGAM_fn	varLINGAM_mcc	varLINGAM_shd-timed	varLINGAM_sid-timed	varLINGAM_f1-timed	varLINGAM_tpr-timed	varLINGAM_fpr-timed	varLINGAM_fdr-timed	varLINGAM_tp-timed	varLINGAM_fp-timed	varLINGAM_tn-timed	varLINGAM_fn-timed	varLINGAM_mcc-timed	varLINGAM_time
0	5.61	-1	0.24	1.0	0.57	0.87	2	13	10	0	0.24	15.16	-1	0.29	0.86	0.43	0.83	6	29	39	1	0.25	10	-1	0.17	0.5	0.39	0.9	1	9	14	1	0.06	33	-1	0.11	0.29	0.41	0.93	2	28	40	5	-0.07	0.0
1	6.35	-1	0.13	1.0	0.54	0.93	1	13	11	0	0.18	14.81	-1	0.32	1.0	0.36	0.81	6	25	44	0	0.35	10	-1	0.0	0.0	0.38	1.0	0	9	15	1	-0.15	28	-1	0.0	0.0	0.32	1.0	0	22	47	6	-0.19	0.0
2	5.35	-1	0.25	0.67	0.5	0.85	2	11	11	1	0.11	15.73	-1	0.38	0.88	0.33	0.76	7	22	45	1	0.35	5	-1	0.55	1.0	0.23	0.62	3	5	17	0	0.54	25	-1	0.19	0.38	0.3	0.87	3	20	47	5	0.05	0.0
3	7.49	-1	0.2	0.5	0.67	0.88	2	14	7	2	-0.13	16.37	-1	0.23	0.56	0.44	0.85	5	29	37	4	0.08	13	-1	0.13	0.25	0.48	0.91	1	10	11	3	-0.17	33	-1	0.06	0.11	0.38	0.96	1	25	41	8	-0.18	0.0
4	6.31	-1	0.29	0.75	0.67	0.82	3	14	7	1	0.07	16.32	-1	0.27	0.67	0.44	0.83	6	29	37	3	0.15	8	-1	0.43	0.75	0.33	0.7	3	7	14	1	0.31	26	-1	0.32	0.67	0.35	0.79	6	23	43	3	0.21	0.0
5	5.44	-1	0.35	1.0	0.5	0.79	3	11	11	0	0.33	13.99	-1	0.11	0.25	0.39	0.93	2	26	41	6	-0.09	8	-1	0.43	1.0	0.36	0.73	3	8	14	0	0.42	30	-1	0.17	0.38	0.37	0.89	3	25	42	5	0.0	0.0
6	7.01	-1	0.3	0.75	0.62	0.81	3	13	8	1	0.1	16.39	-1	0.19	0.44	0.44	0.88	4	29	37	5	0.0	13	-1	0.13	0.25	0.48	0.91	1	10	11	3	-0.17	30	-1	0.17	0.33	0.36	0.89	3	24	42	6	-0.02	0.0
7	4.71	-1	0.4	1.0	0.41	0.75	3	9	13	0	0.38	13.91	-1	0.32	0.75	0.34	0.79	6	23	44	2	0.26	11	-1	0.15	0.33	0.41	0.9	1	9	13	2	-0.05	30	-1	0.06	0.12	0.34	0.96	1	23	44	7	-0.14	0.0
8	7.2	-1	0.1	1.0	0.75	0.95	1	18	6	0	0.11	16.31	-1	0.24	1.0	0.57	0.87	6	39	30	0	0.24	12	-1	0.14	1.0	0.5	0.92	1	12	12	0	0.2	31	-1	0.06	0.17	0.38	0.96	1	26	43	5	-0.12	0.0
9	6.01	-1	0.11	0.5	0.65	0.94	1	15	8	1	-0.09	13.52	-1	0.29	0.71	0.32	0.81	5	22	46	2	0.24	8	-1	0.2	0.5	0.3	0.88	1	7	16	1	0.11	23	-1	0.15	0.29	0.26	0.9	2	18	50	5	0.01	0.0
10	4.47	-1	0.0	0.0	0.5	1.0	0	12	12	1	-0.2	12.96	-1	0.19	0.5	0.33	0.88	3	23	46	3	0.1	7	-1	0.22	1.0	0.29	0.88	1	7	17	0	0.3	23	-1	0.08	0.17	0.26	0.95	1	18	51	5	-0.06	0.0
11	6.77	-1	0.32	1.0	0.59	0.81	3	13	9	0	0.28	16.16	-1	0.3	0.75	0.39	0.81	6	26	41	2	0.23	14	-1	0.12	0.33	0.55	0.92	1	12	10	2	-0.14	29	-1	0.06	0.12	0.33	0.96	1	22	45	7	-0.14	0.0
12	8.23	-1	0.29	1.0	0.68	0.83	3	15	7	0	0.23	17.59	-1	0.18	0.5	0.49	0.89	4	33	34	4	0.0	12	-1	0.14	0.33	0.45	0.91	1	10	12	2	-0.08	27	-1	0.18	0.38	0.33	0.88	3	22	45	5	0.03	0.0
13	4.54	-1	0.2	1.0	0.33	0.89	1	8	16	0	0.27	12.48	-1	0.35	1.0	0.32	0.79	6	22	47	0	0.38	10	-1	0.0	0.0	0.38	1.0	0	9	15	1	-0.15	22	-1	0.08	0.17	0.25	0.94	1	17	52	5	-0.05	0.0
14	5.72	-1	0.38	1.0	0.62	0.76	4	13	8	0	0.3	16.54	-1	0.35	0.89	0.44	0.78	8	29	37	1	0.29	10	-1	0.29	0.5	0.38	0.8	2	8	13	2	0.09	32	-1	0.11	0.22	0.38	0.93	2	25	41	7	-0.11	0.0
15	7.3	-1	0.32	1.0	0.59	0.81	3	13	9	0	0.28	20.54	-1	0.23	0.62	0.46	0.86	5	31	36	3	0.1	8	-1	0.33	0.67	0.32	0.78	2	7	15	1	0.24	33	-1	0.06	0.12	0.39	0.96	1	26	41	7	-0.17	0.0
16	5.16	-1	0.5	1.0	0.38	0.67	4	8	13	0	0.45	16.52	-1	0.37	0.78	0.33	0.76	7	22	44	2	0.3	8	-1	0.33	0.5	0.29	0.75	2	6	15	2	0.17	27	-1	0.23	0.44	0.33	0.85	4	22	44	5	0.08	0.0
17	5.56	-1	0.4	1.0	0.57	0.75	4	12	9	0	0.33	17.31	-1	0.31	0.78	0.44	0.81	7	29	37	2	0.22	12	-1	0.33	0.75	0.52	0.79	3	11	10	1	0.17	32	-1	0.2	0.44	0.41	0.87	4	27	39	5	0.02	0.0
18	5.63	-1	0.2	1.0	0.7	0.89	2	16	7	0	0.18	15.63	-1	0.24	0.71	0.44	0.86	5	30	38	2	0.16	7	-1	0.22	0.5	0.26	0.86	1	6	17	1	0.14	23	-1	0.08	0.14	0.25	0.94	1	17	51	6	-0.07	0.0
19	4.99	-1	0.14	1.0	0.5	0.92	1	12	12	0	0.2	12.85	-1	0.35	1.0	0.32	0.79	6	22	47	0	0.38	8	-1	0.0	0.0	0.29	1.0	0	7	17	1	-0.13	22	-1	0.0	0.0	0.23	1.0	0	16	53	6	-0.15	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_5/R-pcmci.csv <==
X	R-pcmci_cps-prec	R-pcmci_cps-rec	R-pcmci_cps-f1	R-pcmci_cps-ari	R-pcmci_cps-nmi	R-pcmci_time	R-pcmci_shd	R-pcmci_sid	R-pcmci_f1	R-pcmci_tpr	R-pcmci_fpr	R-pcmci_fdr	R-pcmci_tp	R-pcmci_fp	R-pcmci_tn	R-pcmci_fn	R-pcmci_mcc	R-pcmci_shd-timed	R-pcmci_sid-timed	R-pcmci_f1-timed	R-pcmci_tpr-timed	R-pcmci_fpr-timed	R-pcmci_fdr-timed	R-pcmci_tp-timed	R-pcmci_fp-timed	R-pcmci_tn-timed	R-pcmci_fn-timed	R-pcmci_mcc-timed
0	0.5	0.5	0.5	0.23	0.31	1815.0	5	-1	0.29	1.0	0.21	0.83	1	5	19	0	0.36	6	-1	0.62	0.83	0.07	0.5	5	5	64	1	0.61
1	0.5	0.5	0.5	0.23	0.47	1569.0	4	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	10	-1	0.44	0.5	0.09	0.6	4	6	61	4	0.37
2	0	0	0	0	0	2034.0	11	-1	0.27	0.67	0.45	0.83	2	10	12	1	0.14	21	-1	0.4	0.88	0.3	0.74	7	20	47	1	0.37
3	0.5	0.5	0.5	0.43	0.57	2259.0	2	-1	0.67	1.0	0.09	0.5	2	2	21	0	0.68	10	-1	0.5	0.71	0.12	0.62	5	8	60	2	0.46
4	0	0	0	0	0	2045.0	2	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	7	-1	0.53	0.67	0.07	0.56	4	5	64	2	0.5

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_2/successes_9/varLINGAM-kncps.csv <==
X
0
1
2
3
4
5
6
7
8

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_0/R-pcmci.csv <==
X	R-pcmci_cps-ari-unsuccessful	R-pcmci_cps-nmi-unsuccessful

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_0/gp-kndag.csv <==
X	gp-kndag_cps-ari-unsuccessful	gp-kndag_cps-nmi-unsuccessful

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_0/gp.csv <==
X	gp_cps-ari-unsuccessful	gp_cps-nmi-unsuccessful

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_1/R-pcmci.csv <==
X	R-pcmci_cps-ari-adjusted	R-pcmci_cps-nmi-adjusted
0	0.94	0.91

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_14/varLINGAM-kncps.csv <==
X	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_tn-pooled	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_tpr-timed-pooled	varLINGAM-kncps_fpr-timed-pooled	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_shd	varLINGAM-kncps_sid	varLINGAM-kncps_f1	varLINGAM-kncps_tpr	varLINGAM-kncps_fpr	varLINGAM-kncps_fdr	varLINGAM-kncps_tp	varLINGAM-kncps_fp	varLINGAM-kncps_tn	varLINGAM-kncps_fn	varLINGAM-kncps_mcc	varLINGAM-kncps_shd-timed	varLINGAM-kncps_sid-timed	varLINGAM-kncps_f1-timed	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_tp-timed	varLINGAM-kncps_fp-timed	varLINGAM-kncps_tn-timed	varLINGAM-kncps_fn-timed	varLINGAM-kncps_mcc-timed
0	3.66	-1	0.38	1.0	0.45	0.77	3	10	12	0	0.35	14.83	-1	0.34	0.75	0.31	0.78	6	21	46	2	0.28	7	-1	0.46	1.0	0.32	0.7	3	7	15	0	0.45	27	-1	0.13	0.25	0.31	0.91	2	21	46	6	-0.04
1	10.68	-1	0.35	1.0	0.71	0.79	4	15	6	0	0.25	23.03	-1	0.25	0.78	0.61	0.85	7	40	26	2	0.12	10	-1	0.29	0.5	0.38	0.8	2	8	13	2	0.09	43	-1	0.09	0.22	0.55	0.95	2	36	30	7	-0.21
2	5.4	-1	0.32	1.0	0.59	0.81	3	13	9	0	0.28	18.59	-1	0.2	0.62	0.54	0.88	5	36	31	3	0.05	11	-1	0.35	1.0	0.5	0.79	3	11	11	0	0.33	38	-1	0.05	0.12	0.46	0.97	1	31	36	7	-0.21
3	9.52	-1	0.18	0.5	0.76	0.89	2	16	5	2	-0.21	18.83	-1	0.24	0.67	0.52	0.85	6	34	32	3	0.1	14	-1	0.12	0.25	0.52	0.92	1	11	10	3	-0.2	40	-1	0.17	0.44	0.53	0.9	4	35	31	5	-0.06
4	5.86	-1	0.35	1.0	0.5	0.79	3	11	11	0	0.33	17.06	-1	0.14	0.38	0.48	0.91	3	32	35	5	-0.06	10	-1	0.38	1.0	0.45	0.77	3	10	12	0	0.35	37	-1	0.18	0.5	0.49	0.89	4	33	34	4	0.0
5	4.42	-1	0.12	1.0	0.62	0.94	1	15	9	0	0.15	13.65	-1	0.23	0.83	0.48	0.87	5	33	36	1	0.19	13	-1	0.0	0.0	0.5	1.0	0	12	12	1	-0.2	34	-1	0.06	0.17	0.42	0.97	1	29	40	5	-0.14
6	5.05	-1	0.21	1.0	0.65	0.88	2	15	8	0	0.2	15.21	-1	0.22	0.71	0.49	0.87	5	33	35	2	0.13	13	-1	0.0	0.0	0.48	1.0	0	11	12	2	-0.26	30	-1	0.12	0.29	0.37	0.93	2	25	43	5	-0.05
7	4.77	-1	0.17	1.0	0.42	0.91	1	10	14	0	0.23	13.39	-1	0.34	1.0	0.33	0.79	6	23	46	0	0.37	11	-1	0.15	1.0	0.46	0.92	1	11	13	0	0.21	30	-1	0.0	0.0	0.35	1.0	0	24	45	6	-0.2
8	6.04	-1	0.24	0.67	0.55	0.86	2	12	10	1	0.08	14.63	-1	0.26	0.62	0.39	0.84	5	26	41	3	0.15	9	-1	0.31	0.67	0.36	0.8	2	8	14	1	0.2	28	-1	0.12	0.25	0.33	0.92	2	22	45	6	-0.05
9	5.67	-1	0.5	0.75	0.24	0.62	3	5	16	1	0.4	17.28	-1	0.33	0.56	0.24	0.76	5	16	50	4	0.23	10	-1	0.44	1.0	0.48	0.71	4	10	11	0	0.39	35	-1	0.15	0.33	0.44	0.91	3	29	37	6	-0.07
10	6.65	-1	0.33	1.0	0.55	0.8	3	12	10	0	0.3	17.12	-1	0.26	0.62	0.39	0.84	5	26	41	3	0.15	13	-1	0.13	0.33	0.5	0.92	1	11	11	2	-0.11	44	-1	0.15	0.5	0.6	0.91	4	40	27	4	-0.06
11	7.44	-1	0.42	1.0	0.52	0.73	4	11	10	0	0.36	18.91	-1	0.29	0.67	0.41	0.82	6	27	39	3	0.17	10	-1	0.44	1.0	0.48	0.71	4	10	11	0	0.39	34	-1	0.11	0.22	0.41	0.93	2	27	39	7	-0.12
12	4.02	-1	0.33	1.0	0.35	0.8	2	8	15	0	0.36	12.93	-1	0.25	0.57	0.31	0.84	4	21	47	3	0.16	14	-1	0.12	0.5	0.57	0.93	1	13	10	1	-0.04	37	-1	0.05	0.14	0.46	0.97	1	31	37	6	-0.18
13	3.19	-1	0.13	1.0	0.54	0.93	1	13	11	0	0.18	14.59	-1	0.3	1.0	0.41	0.82	6	28	41	0	0.32	11	-1	0.15	1.0	0.46	0.92	1	11	13	0	0.21	34	-1	0.11	0.33	0.43	0.94	2	30	39	4	-0.06

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_20/J-pcmci-kncps.csv <==
X	J-pcmci-kncps_shd	J-pcmci-kncps_sid	J-pcmci-kncps_f1	J-pcmci-kncps_tpr	J-pcmci-kncps_fpr	J-pcmci-kncps_fdr	J-pcmci-kncps_tp	J-pcmci-kncps_fp	J-pcmci-kncps_tn	J-pcmci-kncps_fn	J-pcmci-kncps_mcc	J-pcmci-kncps_shd-timed	J-pcmci-kncps_sid-timed	J-pcmci-kncps_f1-timed	J-pcmci-kncps_tpr-timed	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_tp-timed	J-pcmci-kncps_fp-timed	J-pcmci-kncps_tn-timed	J-pcmci-kncps_fn-timed	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_time
0	1	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	4	-1	0.71	0.71	0.03	0.29	5	2	66	2	0.68	39.0
1	3	-1	0.0	0.0	0.08	1.0	0	2	22	1	-0.06	3	-1	0.77	0.83	0.03	0.29	5	2	67	1	0.75	64.0
2	1	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	4	-1	0.78	0.88	0.04	0.3	7	3	64	1	0.75	48.0
3	3	-1	0.57	0.5	0.05	0.33	2	1	20	2	0.51	5	-1	0.71	0.67	0.03	0.25	6	2	64	3	0.67	53.0
4	3	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	6	-1	0.73	0.89	0.08	0.38	8	5	61	1	0.7	50.0
5	3	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	4	-1	0.75	0.75	0.03	0.25	6	2	65	2	0.72	47.0
6	3	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	6	-1	0.7	0.78	0.06	0.36	7	4	62	2	0.66	48.0
7	2	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	10	-1	0.44	0.5	0.09	0.6	4	6	61	4	0.37	48.0
8	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	34.0
9	2	-1	0.0	0.0	0.0	0	0	0	23	2	1	4	-1	0.71	0.71	0.03	0.29	5	2	66	2	0.68	58.0
10	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	4	-1	0.67	0.67	0.03	0.33	4	2	67	2	0.64	49.0
11	3	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	6	-1	0.5	0.38	0.01	0.25	3	1	66	5	0.49	48.0
12	6	-1	0.25	0.33	0.18	0.8	1	4	18	2	0.12	11	-1	0.42	0.5	0.1	0.64	4	7	60	4	0.35	72.0
13	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	3	-1	0.77	0.83	0.03	0.29	5	2	67	1	0.75	52.0
14	1	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	5	-1	0.71	0.67	0.03	0.25	6	2	64	3	0.67	57.0
15	6	-1	0.25	0.33	0.18	0.8	1	4	18	2	0.12	8	-1	0.6	0.75	0.09	0.5	6	6	61	2	0.56	47.0
16	2	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	11	-1	0.48	0.56	0.11	0.58	5	7	59	4	0.4	44.0
17	4	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	6	-1	0.67	0.67	0.05	0.33	6	3	63	3	0.62	38.0
18	4	-1	0.33	0.5	0.13	0.75	1	3	20	1	0.27	6	-1	0.62	0.71	0.06	0.44	5	4	64	2	0.59	36.0
19	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	3	-1	0.67	0.5	0.0	0.0	3	0	69	3	0.69	35.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_20/J-pcmci.csv <==
X	J-pcmci_shd	J-pcmci_sid	J-pcmci_f1	J-pcmci_tpr	J-pcmci_fpr	J-pcmci_fdr	J-pcmci_tp	J-pcmci_fp	J-pcmci_tn	J-pcmci_fn	J-pcmci_mcc	J-pcmci_shd-timed	J-pcmci_sid-timed	J-pcmci_f1-timed	J-pcmci_tpr-timed	J-pcmci_fpr-timed	J-pcmci_fdr-timed	J-pcmci_tp-timed	J-pcmci_fp-timed	J-pcmci_tn-timed	J-pcmci_fn-timed	J-pcmci_mcc-timed	J-pcmci_time
0	6.0	-1	0.25	0.5	0.22	0.83	1	5	18	1	0.18	14.0	-1	0.36	0.57	0.16	0.73	4	11	57	3	0.3	394.0
1	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	3.0	-1	0.73	0.67	0.01	0.2	4	1	68	2	0.71	179.0
2	1.0	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	6.0	-1	0.62	0.62	0.04	0.38	5	3	64	3	0.58	167.0
3	4.0	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	11.0	-1	0.42	0.44	0.09	0.6	4	6	60	5	0.34	237.0
4	5.0	-1	0.44	0.5	0.14	0.6	2	3	18	2	0.33	16.0	-1	0.47	0.78	0.21	0.67	7	14	52	2	0.41	194.0
5	7.0	-1	0.22	0.33	0.23	0.83	1	5	17	2	0.08	13.0	-1	0.38	0.5	0.13	0.69	4	9	58	4	0.3	307.0
6	3.0	-1	0.4	0.25	0.0	0.0	1	0	21	3	0.47	9.0	-1	0.4	0.33	0.05	0.5	3	3	63	6	0.34	137.0
7	3.0	-1	0.0	0.0	0.0	0	0	0	22	3	1	6.0	-1	0.57	0.5	0.03	0.33	4	2	65	4	0.53	183.0
8	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	3.0	-1	0.73	0.67	0.01	0.2	4	1	68	2	0.71	201.0
9	4.0	-1	0.0	0.0	0.09	1.0	0	2	21	2	-0.09	5.0	-1	0.67	0.71	0.04	0.38	5	3	65	2	0.63	299.0
10	3.0	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	10.0	-1	0.38	0.5	0.1	0.7	3	7	62	3	0.32	304.0
11	3.0	-1	0.0	0.0	0.0	0	0	0	22	3	1	10.0	-1	0.29	0.25	0.06	0.67	2	4	63	6	0.22	109.0
12	4.0	-1	0.0	0.0	0.05	1.0	0	1	21	3	-0.08	7.0	-1	0.59	0.62	0.06	0.44	5	4	63	3	0.54	234.0
13	3.0	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	9.0	-1	0.53	0.83	0.12	0.62	5	8	61	1	0.51	259.0
14	6.0	-1	0.4	0.5	0.19	0.67	2	4	17	2	0.27	12.0	-1	0.45	0.56	0.12	0.62	5	8	58	4	0.37	522.0
15	6.0	-1	0.0	0.0	0.14	1.0	0	3	19	3	-0.14	11.0	-1	0.27	0.25	0.07	0.71	2	5	62	6	0.19	174.0
16	7.0	-1	0.0	0.0	0.14	1.0	0	3	18	4	-0.16	11.0	-1	0.42	0.44	0.09	0.6	4	6	60	5	0.34	268.0
17	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	9.0	-1	0.53	0.56	0.08	0.5	5	5	61	4	0.46	366.0
18	2.0	-1	0.0	0.0	0.0	0	0	0	23	2	1	7.0	-1	0.53	0.57	0.06	0.5	4	4	64	3	0.48	166.0
19	4.0	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	10.0	-1	0.38	0.5	0.1	0.7	3	7	62	3	0.32	259.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_20/R-pcmci-kncps.csv <==
X	R-pcmci-kncps_shd	R-pcmci-kncps_sid	R-pcmci-kncps_f1	R-pcmci-kncps_tpr	R-pcmci-kncps_fpr	R-pcmci-kncps_fdr	R-pcmci-kncps_tp	R-pcmci-kncps_fp	R-pcmci-kncps_tn	R-pcmci-kncps_fn	R-pcmci-kncps_mcc	R-pcmci-kncps_shd-timed	R-pcmci-kncps_sid-timed	R-pcmci-kncps_f1-timed	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_tp-timed	R-pcmci-kncps_fp-timed	R-pcmci-kncps_tn-timed	R-pcmci-kncps_fn-timed	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_failed	R-pcmci-kncps_time
0	4	-1	0.5	1.0	0.17	0.67	2	4	19	0	0.52	10	-1	0.55	0.86	0.13	0.6	6	9	59	1	0.53	0	104.0
1	4	-1	0.33	1.0	0.17	0.8	1	4	20	0	0.41	7	-1	0.59	0.83	0.09	0.55	5	6	63	1	0.57	0	121.0
2	2	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	8	-1	0.6	0.75	0.09	0.5	6	6	61	2	0.56	0	100.0
3	9	-1	0.47	1.0	0.43	0.69	4	9	12	0	0.42	18	-1	0.36	0.56	0.21	0.74	5	14	52	4	0.26	0	106.0
4	2	-1	0.8	1.0	0.1	0.33	4	2	19	0	0.78	10	-1	0.58	0.78	0.12	0.53	7	8	58	2	0.53	0	170.0
5	6	-1	0.5	1.0	0.27	0.67	3	6	16	0	0.49	18	-1	0.4	0.75	0.24	0.73	6	16	51	2	0.35	0	81.0
6	5	-1	0.55	0.75	0.19	0.57	3	4	17	1	0.46	10	-1	0.55	0.67	0.11	0.54	6	7	59	3	0.48	0	105.0
7	6	-1	0.25	0.33	0.18	0.8	1	4	18	2	0.12	8	-1	0.6	0.75	0.09	0.5	6	6	61	2	0.56	0	141.0
8	6	-1	0.0	0.0	0.21	1.0	0	5	19	1	-0.1	10	-1	0.5	0.83	0.13	0.64	5	9	60	1	0.49	0	79.0
9	2	-1	0.5	0.5	0.04	0.5	1	1	22	1	0.46	7	-1	0.53	0.57	0.06	0.5	4	4	64	3	0.48	0	166.0
10	5	-1	0.0	0.0	0.17	1.0	0	4	20	1	-0.09	11	-1	0.27	0.33	0.1	0.78	2	7	62	4	0.19	0	149.0
11	4	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	10	-1	0.5	0.62	0.1	0.58	5	7	60	3	0.44	0	100.0
12	4	-1	0.6	1.0	0.18	0.57	3	4	18	0	0.59	14	-1	0.36	0.5	0.15	0.71	4	10	57	4	0.28	0	114.0
13	2	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	6	-1	0.62	0.83	0.07	0.5	5	5	64	1	0.61	0	93.0
14	4	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	9	-1	0.53	0.56	0.08	0.5	5	5	61	4	0.46	0	148.0
15	4	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	15	-1	0.29	0.38	0.15	0.77	3	10	57	5	0.18	0	137.0
16	5	-1	0.44	0.5	0.14	0.6	2	3	18	2	0.33	12	-1	0.4	0.44	0.11	0.64	4	7	59	5	0.31	0	123.0
17	1	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	6	-1	0.67	0.67	0.05	0.33	6	3	63	3	0.62	0	112.0
18	5	-1	0.29	0.5	0.17	0.8	1	4	19	1	0.22	11	-1	0.48	0.71	0.13	0.64	5	9	59	2	0.43	0	61.0
19	2	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	5	-1	0.71	1.0	0.07	0.45	6	5	64	0	0.71	0	62.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_20/R-pcmci.csv <==
X	R-pcmci_failed	R-pcmci_valid
0	1	0
1	1	0
2	1	0
3	1	0
4	1	0
5	1	0
6	1	0
7	0	0
8	1	0
9	1	0
10	1	0
11	1	0
12	0	1
13	1	0
14	1	0
15	0	0
16	1	0
17	1	0
18	1	0
19	1	0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_20/cdnod-kncps.csv <==
X	cdnod-kncps_shd-pooled	cdnod-kncps_sid-pooled	cdnod-kncps_f1-pooled	cdnod-kncps_tpr-pooled	cdnod-kncps_fpr-pooled	cdnod-kncps_fdr-pooled	cdnod-kncps_tp-pooled	cdnod-kncps_fp-pooled	cdnod-kncps_tn-pooled	cdnod-kncps_fn-pooled	cdnod-kncps_mcc-pooled	cdnod-kncps_shd	cdnod-kncps_sid	cdnod-kncps_f1	cdnod-kncps_tpr	cdnod-kncps_fpr	cdnod-kncps_fdr	cdnod-kncps_tp	cdnod-kncps_fp	cdnod-kncps_tn	cdnod-kncps_fn	cdnod-kncps_mcc	cdnod-kncps_time
0	3.0	-1	0.0	0.0	0.04	1.0	0	1	22	2	-0.06	1	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	14.0
1	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	4	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	17.0
2	3.0	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	5	-1	0.44	0.67	0.18	0.67	2	4	18	1	0.37	15.0
3	4.0	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	1	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	20.0
4	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	4	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	3.0
5	4.0	-1	0.0	0.0	0.05	1.0	0	1	21	3	-0.08	2	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	12.0
6	3.0	-1	0.57	0.5	0.05	0.33	2	1	20	2	0.51	4	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	7.0
7	5.0	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	3	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	19.0
8	4.0	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	3	-1	0.0	0.0	0.08	1.0	0	2	22	1	-0.06	12.0
9	2.0	-1	0.67	1.0	0.09	0.5	2	2	21	0	0.68	4	-1	0.5	1.0	0.17	0.67	2	4	19	0	0.52	18.0
10	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	15.0
11	6.0	-1	0.0	0.0	0.14	1.0	0	3	19	3	-0.14	3	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	10.0
12	8.0	-1	0.0	0.0	0.23	1.0	0	5	17	3	-0.18	5	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	18.0
13	3.0	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	3	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	21.0
14	7.0	-1	0.0	0.0	0.14	1.0	0	3	18	4	-0.16	4	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	24.0
15	9.0	-1	0.0	0.0	0.27	1.0	0	6	16	3	-0.21	5	-1	0.0	0.0	0.09	1.0	0	2	20	3	-0.11	27.0
16	3.0	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	7	-1	0.22	0.25	0.19	0.8	1	4	17	3	0.05	22.0
17	5.0	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	4	-1	0.0	0.0	0.0	0	0	0	21	4	1	9.0
18	4.0	-1	0.0	0.0	0.09	1.0	0	2	21	2	-0.09	6	-1	0.0	0.0	0.17	1.0	0	4	19	2	-0.13	8.0
19	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	7.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_20/cdnod.csv <==
X	cdnod_shd-pooled	cdnod_sid-pooled	cdnod_f1-pooled	cdnod_tpr-pooled	cdnod_fpr-pooled	cdnod_fdr-pooled	cdnod_tp-pooled	cdnod_fp-pooled	cdnod_tn-pooled	cdnod_fn-pooled	cdnod_mcc-pooled	cdnod_shd	cdnod_sid	cdnod_f1	cdnod_tpr	cdnod_fpr	cdnod_fdr	cdnod_tp	cdnod_fp	cdnod_tn	cdnod_fn	cdnod_mcc	cdnod_time
0	4.0	-1	0.0	0.0	0.09	1.0	0	2	21	2	-0.09	3	-1	0.4	0.5	0.09	0.67	1	2	21	1	0.34	18.0
1	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	20.0
2	4.0	-1	0.33	0.33	0.09	0.67	1	2	20	2	0.24	5	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	20.0
3	4.0	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	4	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	24.0
4	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	5	-1	0.29	0.25	0.1	0.67	1	2	19	3	0.17	4.0
5	4.0	-1	0.0	0.0	0.05	1.0	0	1	21	3	-0.08	4	-1	0.33	0.33	0.09	0.67	1	2	20	2	0.24	16.0
6	3.0	-1	0.57	0.5	0.05	0.33	2	1	20	2	0.51	9	-1	0.0	0.0	0.24	1.0	0	5	16	4	-0.22	12.0
7	5.0	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	8	-1	0.0	0.0	0.23	1.0	0	5	17	3	-0.18	25.0
8	4.0	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	3	-1	0.0	0.0	0.08	1.0	0	2	22	1	-0.06	14.0
9	2.0	-1	0.67	1.0	0.09	0.5	2	2	21	0	0.68	2	-1	0.67	1.0	0.09	0.5	2	2	21	0	0.68	21.0
10	3.0	-1	0.0	0.0	0.08	1.0	0	2	22	1	-0.06	1	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	24.0
11	6.0	-1	0.0	0.0	0.14	1.0	0	3	19	3	-0.14	2	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	14.0
12	7.0	-1	0.0	0.0	0.18	1.0	0	4	18	3	-0.16	4	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	26.0
13	3.0	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	3	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	26.0
14	5.0	-1	0.44	0.5	0.14	0.6	2	3	18	2	0.33	7	-1	0.36	0.5	0.24	0.71	2	5	16	2	0.21	27.0
15	10.0	-1	0.0	0.0	0.32	1.0	0	7	15	3	-0.23	8	-1	0.2	0.33	0.27	0.86	1	6	16	2	0.04	33.0
16	1.0	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	3	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	27.0
17	5.0	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	7	-1	0.0	0.0	0.14	1.0	0	3	18	4	-0.16	15.0
18	5.0	-1	0.0	0.0	0.13	1.0	0	3	20	2	-0.11	3	-1	0.4	0.5	0.09	0.67	1	2	21	1	0.34	11.0
19	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	4	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	9.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_20/dynotears-kncps.csv <==
X	dynotears-kncps_shd-pooled	dynotears-kncps_sid-pooled	dynotears-kncps_f1-pooled	dynotears-kncps_tpr-pooled	dynotears-kncps_fpr-pooled	dynotears-kncps_fdr-pooled	dynotears-kncps_tp-pooled	dynotears-kncps_fp-pooled	dynotears-kncps_tn-pooled	dynotears-kncps_fn-pooled	dynotears-kncps_mcc-pooled	dynotears-kncps_shd-timed-pooled	dynotears-kncps_sid-timed-pooled	dynotears-kncps_f1-timed-pooled	dynotears-kncps_tpr-timed-pooled	dynotears-kncps_fpr-timed-pooled	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_tp-timed-pooled	dynotears-kncps_fp-timed-pooled	dynotears-kncps_tn-timed-pooled	dynotears-kncps_fn-timed-pooled	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_shd	dynotears-kncps_sid	dynotears-kncps_f1	dynotears-kncps_tpr	dynotears-kncps_fpr	dynotears-kncps_fdr	dynotears-kncps_tp	dynotears-kncps_fp	dynotears-kncps_tn	dynotears-kncps_fn	dynotears-kncps_mcc	dynotears-kncps_shd-timed	dynotears-kncps_sid-timed	dynotears-kncps_f1-timed	dynotears-kncps_tpr-timed	dynotears-kncps_fpr-timed	dynotears-kncps_fdr-timed	dynotears-kncps_tp-timed	dynotears-kncps_fp-timed	dynotears-kncps_tn-timed	dynotears-kncps_fn-timed	dynotears-kncps_mcc-timed	dynotears-kncps_time
0	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63.0	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	15.0
1	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	63.0	-1	0.16	1.0	0.91	0.91	6	63	6	0	0.09	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	20.0
2	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	15.0
3	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	21.0
4	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	32.0
5	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	16.0
6	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	59.0	-1	0.23	1.0	0.89	0.87	9	59	7	0	0.12	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	23.0
7	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	18.0
8	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	15.0
9	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63.0	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	29.0
10	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	15.0
11	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	61.0	-1	0.21	1.0	0.91	0.88	8	61	6	0	0.1	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	19.0
12	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	27.0
13	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	11.0
14	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	23.0
15	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	61.0	-1	0.21	1.0	0.91	0.88	8	61	6	0	0.1	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	14.0
16	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	23.0
17	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	13.0
18	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63.0	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	16.0
19	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	63.0	-1	0.16	1.0	0.91	0.91	6	63	6	0	0.09	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	12.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_20/dynotears.csv <==
X	dynotears_shd-pooled	dynotears_sid-pooled	dynotears_f1-pooled	dynotears_tpr-pooled	dynotears_fpr-pooled	dynotears_fdr-pooled	dynotears_tp-pooled	dynotears_fp-pooled	dynotears_tn-pooled	dynotears_fn-pooled	dynotears_mcc-pooled	dynotears_shd-timed-pooled	dynotears_sid-timed-pooled	dynotears_f1-timed-pooled	dynotears_tpr-timed-pooled	dynotears_fpr-timed-pooled	dynotears_fdr-timed-pooled	dynotears_tp-timed-pooled	dynotears_fp-timed-pooled	dynotears_tn-timed-pooled	dynotears_fn-timed-pooled	dynotears_mcc-timed-pooled	dynotears_shd	dynotears_sid	dynotears_f1	dynotears_tpr	dynotears_fpr	dynotears_fdr	dynotears_tp	dynotears_fp	dynotears_tn	dynotears_fn	dynotears_mcc	dynotears_shd-timed	dynotears_sid-timed	dynotears_f1-timed	dynotears_tpr-timed	dynotears_fpr-timed	dynotears_fdr-timed	dynotears_tp-timed	dynotears_fp-timed	dynotears_tn-timed	dynotears_fn-timed	dynotears_mcc-timed	dynotears_time
0	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	61.0	-1	0.19	1.0	0.9	0.9	7	61	7	0	0.1	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	3.0
1	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	63.0	-1	0.16	1.0	0.91	0.91	6	63	6	0	0.09	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	3.0
2	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	3.0
3	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	4.0
4	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	26.0
5	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	8.0
6	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	60.0	-1	0.21	0.89	0.89	0.88	8	59	7	1	-0.01	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	60	-1	0.23	1.0	0.91	0.87	9	60	6	0	0.11	8.0
7	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	9.0
8	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	63.0	-1	0.16	1.0	0.91	0.91	6	63	6	0	0.09	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	5.0
9	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63.0	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	10.0
10	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	2.0
11	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	4.0
12	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	12.0
13	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	2.0
14	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	13.0
15	17.0	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62.0	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.21	1.0	0.93	0.89	8	62	5	0	0.09	5.0
16	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	5.0
17	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	6.0
18	18.0	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63.0	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	63	-1	0.18	1.0	0.93	0.9	7	63	5	0	0.09	3.0
19	19.0	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64.0	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	64	-1	0.16	1.0	0.93	0.91	6	64	5	0	0.08	2.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_20/gp-kncps.csv <==
X	gp-kncps_shd	gp-kncps_sid	gp-kncps_f1	gp-kncps_tpr	gp-kncps_fpr	gp-kncps_fdr	gp-kncps_tp	gp-kncps_fp	gp-kncps_tn	gp-kncps_fn	gp-kncps_mcc	gp-kncps_shd-timed	gp-kncps_sid-timed	gp-kncps_f1-timed	gp-kncps_tpr-timed	gp-kncps_fpr-timed	gp-kncps_fdr-timed	gp-kncps_tp-timed	gp-kncps_fp-timed	gp-kncps_tn-timed	gp-kncps_fn-timed	gp-kncps_mcc-timed	gp-kncps_n_iterations	gp-kncps_time
0	2.0	-1	0.0	0.0	0.0	0	0	0	23	2	1	2.0	-1	0.83	0.71	0.0	0.0	5	0	68	2	0.83	0	97.0
1	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0	108.0
2	2.0	-1	0.5	0.33	0.0	0.0	1	0	22	2	0.55	2.0	-1	0.86	0.75	0.0	0.0	6	0	67	2	0.85	0	140.0
3	3.0	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	5.0	-1	0.74	0.78	0.05	0.3	7	3	63	2	0.7	0	301.0
4	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	1.0	-1	0.94	0.89	0.0	0.0	8	0	66	1	0.94	0	143.0
5	2.0	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	6.0	-1	0.62	0.62	0.04	0.38	5	3	64	3	0.58	0	187.0
6	3.0	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	5.0	-1	0.74	0.78	0.05	0.3	7	3	63	2	0.7	0	167.0
7	3.0	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	3.0	-1	0.8	0.75	0.01	0.14	6	1	66	2	0.78	0	146.0
8	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	6	0	69	0	1.0	0	122.0
9	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	4.0	-1	0.71	0.71	0.03	0.29	5	2	66	2	0.68	0	147.0
10	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0	111.0
11	1.0	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	3.0	-1	0.8	0.75	0.01	0.14	6	1	66	2	0.78	0	161.0
12	1.0	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	3.0	-1	0.8	0.75	0.01	0.14	6	1	66	2	0.78	0	220.0
13	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	1.0	-1	0.91	0.83	0.0	0.0	5	0	69	1	0.91	0	107.0
14	2.0	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	8.0	-1	0.56	0.56	0.06	0.44	5	4	62	4	0.49	0	219.0
15	1.0	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	7.0	-1	0.53	0.5	0.04	0.43	4	3	64	4	0.48	0	125.0
16	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	5.0	-1	0.71	0.67	0.03	0.25	6	2	64	3	0.67	0	200.0
17	3.0	-1	0.4	0.25	0.0	0.0	1	0	21	3	0.47	7.0	-1	0.53	0.44	0.03	0.33	4	2	64	5	0.5	0	170.0
18	2.0	-1	0.5	0.5	0.04	0.5	1	1	22	1	0.46	6.0	-1	0.57	0.57	0.04	0.43	4	3	65	3	0.53	0	176.0
19	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0	133.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_20/gp-kndag.csv <==
X	gp-kndag_cps-dist	gp-kndag_cps-prec	gp-kndag_cps-rec	gp-kndag_cps-f1	gp-kndag_cps-ari	gp-kndag_cps-nmi	gp-kndag_valid	gp-kndag_n_iterations	gp-kndag_time
0	1.0	1.0	0.5	0.67	0.75	0.76	0	0	4.0
1	5.0	0.5	1.0	0.67	0.59	0.68	0	1	6.0
2	1.5	1.0	1.0	1.0	0.98	0.94	1	0	4.0
3	0.5	1.0	1.0	1.0	0.99	0.97	1	0	5.0
4	7.0	1.0	0.5	0.67	0.55	0.58	0	0	4.0
5	6.5	0.33	0.5	0.4	0.42	0.56	0	1	7.0
6	10.5	0.67	1.0	0.8	0.94	0.91	0	0	3.0
7	0.0	1.0	0.5	0.67	0.76	0.8	0	1	6.0
8	3.0	1.0	1.0	1.0	0.93	0.89	1	0	4.0
9	5.5	0.67	1.0	0.8	0.83	0.77	0	1	6.0
10	5.5	1.0	1.0	1.0	0.82	0.81	1	0	3.0
11	10.5	1.0	1.0	1.0	0.99	0.97	1	0	4.0
12	2.0	0.67	1.0	0.8	0.74	0.82	0	0	7.0
13	12.0	1.0	1.0	1.0	0.66	0.68	1	0	4.0
14	10.0	1.0	1.0	1.0	0.71	0.74	1	0	5.0
15	1.5	1.0	1.0	1.0	0.95	0.93	1	1	5.0
16	0.5	1.0	1.0	1.0	0.99	0.98	1	0	4.0
17	3.0	1.0	0.5	0.67	0.62	0.66	0	0	4.0
18	0.5	1.0	0.5	0.67	0.76	0.78	0	1	6.0
19	0.0	0.0	0.0	0.0	0.0	0.0	0	0	3.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_20/gp.csv <==
X	gp_shd	gp_sid	gp_f1	gp_tpr	gp_fpr	gp_fdr	gp_tp	gp_fp	gp_tn	gp_fn	gp_mcc	gp_shd-timed	gp_sid-timed	gp_f1-timed	gp_tpr-timed	gp_fpr-timed	gp_fdr-timed	gp_tp-timed	gp_fp-timed	gp_tn-timed	gp_fn-timed	gp_mcc-timed	gp_cps-dist	gp_cps-prec	gp_cps-rec	gp_cps-f1	gp_cps-ari	gp_cps-nmi	gp_valid	gp_n_iterations	gp_time
0	2.0	-1	0.0	0.0	0.0	0	0	0	23	2	1	6.0	-1	0.5	0.43	0.03	0.4	3	2	66	4	0.47	1.0	1.0	0.5	0.67	0.75	0.76	0	0	116.0
1	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	1.0	-1	0.91	0.83	0.0	0.0	5	0	69	1	0.91	5.0	1.0	1.0	1.0	0.84	0.8	1	0	134.0
2	3.0	-1	0.0	0.0	0.0	0	0	0	22	3	1	5.0	-1	0.62	0.5	0.01	0.2	4	1	66	4	0.6	1.5	1.0	1.0	1.0	0.98	0.94	1	0	106.0
3	2.0	-1	0.8	1.0	0.1	0.33	4	2	19	0	0.78	4.0	-1	0.8	0.89	0.05	0.27	8	3	63	1	0.77	2.5	1.0	1.0	1.0	0.95	0.9	1	0	244.0
4	6.0	-1	0.25	0.25	0.14	0.75	1	3	18	3	0.11	14.0	-1	0.22	0.22	0.11	0.78	2	7	59	7	0.12	0.0	0.0	0.0	0.0	0.0	0.0	0	2	833.0
5	3.0	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	5.0	-1	0.67	0.62	0.03	0.29	5	2	65	3	0.63	6.5	0.25	0.5	0.33	0.37	0.53	0	1	329.0
6	2.0	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	6.0	-1	0.67	0.67	0.05	0.33	6	3	63	3	0.62	10.5	0.67	1.0	0.8	0.94	0.91	0	0	185.0
7	3.0	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	5.0	-1	0.67	0.62	0.03	0.29	5	2	65	3	0.63	0.0	1.0	0.5	0.67	0.76	0.8	0	1	285.0
8	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	6	0	69	0	1.0	3.0	1.0	1.0	1.0	0.93	0.89	1	0	135.0
9	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	4.0	-1	0.71	0.71	0.03	0.29	5	2	66	2	0.68	4.5	0.67	1.0	0.8	0.62	0.67	0	1	392.0
10	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	9.0	-1	0.31	0.33	0.07	0.71	2	5	64	4	0.24	5.5	1.0	1.0	1.0	0.82	0.81	1	0	186.0
11	1.0	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	3.0	-1	0.8	0.75	0.01	0.14	6	1	66	2	0.78	10.5	1.0	1.0	1.0	0.99	0.97	1	0	149.0
12	2.0	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	6.0	-1	0.62	0.62	0.04	0.38	5	3	64	3	0.58	2.0	0.67	1.0	0.8	0.74	0.82	0	0	275.0
13	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	9.0	-1	0.18	0.17	0.06	0.8	1	4	65	5	0.12	10.0	1.0	1.0	1.0	0.71	0.71	1	0	252.0
14	4.0	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	12.0	-1	0.33	0.33	0.09	0.67	3	6	60	6	0.24	10.0	1.0	1.0	1.0	0.48	0.49	1	0	326.0
15	0.0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	2.0	-1	0.88	0.88	0.01	0.12	7	1	66	1	0.86	10.5	0.67	1.0	0.8	0.86	0.85	0	0	171.0
16	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	5.0	-1	0.71	0.67	0.03	0.25	6	2	64	3	0.67	0.5	1.0	1.0	1.0	0.99	0.98	1	0	253.0
17	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	4.0	-1	0.78	0.78	0.03	0.22	7	2	64	2	0.75	3.0	1.0	0.5	0.67	0.62	0.66	0	0	369.0
18	3.0	-1	0.4	0.5	0.09	0.67	1	2	21	1	0.34	9.0	-1	0.4	0.43	0.07	0.62	3	5	63	4	0.33	0.5	1.0	0.5	0.67	0.76	0.78	0	1	513.0
19	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	8.0	-1	0.33	0.33	0.06	0.67	2	4	65	4	0.28	0.0	0.0	0.0	0.0	0.0	0.0	0	0	232.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_20/pcmciplus.csv <==
X	pcmciplus_shd	pcmciplus_sid	pcmciplus_f1	pcmciplus_tpr	pcmciplus_fpr	pcmciplus_fdr	pcmciplus_tp	pcmciplus_fp	pcmciplus_tn	pcmciplus_fn	pcmciplus_mcc	pcmciplus_shd-timed	pcmciplus_sid-timed	pcmciplus_f1-timed	pcmciplus_tpr-timed	pcmciplus_fpr-timed	pcmciplus_fdr-timed	pcmciplus_tp-timed	pcmciplus_fp-timed	pcmciplus_tn-timed	pcmciplus_fn-timed	pcmciplus_mcc-timed	pcmciplus_shd-pooled	pcmciplus_sid-pooled	pcmciplus_f1-pooled	pcmciplus_tpr-pooled	pcmciplus_fpr-pooled	pcmciplus_fdr-pooled	pcmciplus_tp-pooled	pcmciplus_fp-pooled	pcmciplus_tn-pooled	pcmciplus_fn-pooled	pcmciplus_mcc-pooled	pcmciplus_shd-timed-pooled	pcmciplus_sid-timed-pooled	pcmciplus_f1-timed-pooled	pcmciplus_tpr-timed-pooled	pcmciplus_fpr-timed-pooled	pcmciplus_fdr-timed-pooled	pcmciplus_tp-timed-pooled	pcmciplus_fp-timed-pooled	pcmciplus_tn-timed-pooled	pcmciplus_fn-timed-pooled	pcmciplus_mcc-timed-pooled	pcmciplus_time
0	3	-1	0.57	1.0	0.13	0.6	2	3	20	0	0.59	9	-1	0.61	1.0	0.13	0.56	7	9	59	0	0.62	4.0	-1	0.5	1.0	0.17	0.67	2	4	19	0	0.52	13.0	-1	0.48	0.86	0.18	0.67	6	12	56	1	0.46	265.0
1	3	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	7	-1	0.59	0.83	0.09	0.55	5	6	63	1	0.57	2.0	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	9.0	-1	0.47	0.67	0.1	0.64	4	7	62	2	0.43	160.0
2	3	-1	0.67	1.0	0.14	0.5	3	3	19	0	0.66	11	-1	0.59	1.0	0.16	0.58	8	11	56	0	0.59	6.0	-1	0.4	0.67	0.23	0.71	2	5	17	1	0.32	13.0	-1	0.52	0.88	0.18	0.63	7	12	55	1	0.49	253.0
3	4	-1	0.67	1.0	0.19	0.5	4	4	17	0	0.64	17	-1	0.37	0.56	0.2	0.72	5	13	53	4	0.27	5.0	-1	0.44	0.5	0.14	0.6	2	3	18	2	0.33	13.0	-1	0.43	0.56	0.14	0.64	5	9	57	4	0.35	212.0
4	4	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	14	-1	0.53	0.89	0.2	0.62	8	13	53	1	0.5	4.0	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	14.0	-1	0.53	0.89	0.2	0.62	8	13	53	1	0.5	291.0
5	6	-1	0.5	1.0	0.27	0.67	3	6	16	0	0.49	14	-1	0.46	0.75	0.18	0.67	6	12	55	2	0.41	4.0	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	13.0	-1	0.43	0.62	0.15	0.67	5	10	57	3	0.37	276.0
6	4	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	7	-1	0.67	0.78	0.08	0.42	7	5	61	2	0.62	6.0	-1	0.5	0.75	0.24	0.62	3	5	16	1	0.4	12.0	-1	0.5	0.67	0.14	0.6	6	9	57	3	0.43	205.0
7	6	-1	0.25	0.33	0.18	0.8	1	4	18	2	0.12	11	-1	0.48	0.62	0.12	0.62	5	8	59	3	0.41	5.0	-1	0.44	0.67	0.18	0.67	2	4	18	1	0.37	14.0	-1	0.36	0.5	0.15	0.71	4	10	57	4	0.28	208.0
8	2	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	3	-1	0.8	1.0	0.04	0.33	6	3	66	0	0.8	4.0	-1	0.33	1.0	0.17	0.8	1	4	20	0	0.41	13.0	-1	0.32	0.5	0.14	0.77	3	10	59	3	0.25	162.0
9	4	-1	0.5	1.0	0.17	0.67	2	4	19	0	0.52	11	-1	0.56	1.0	0.16	0.61	7	11	57	0	0.57	2.0	-1	0.67	1.0	0.09	0.5	2	2	21	0	0.68	5.0	-1	0.74	1.0	0.07	0.42	7	5	63	0	0.74	208.0
10	3	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	6	-1	0.67	1.0	0.09	0.5	6	6	63	0	0.68	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	6.0	-1	0.62	0.83	0.07	0.5	5	5	64	1	0.61	171.0
11	3	-1	0.67	1.0	0.14	0.5	3	3	19	0	0.66	14	-1	0.42	0.62	0.16	0.69	5	11	56	3	0.35	4.0	-1	0.6	1.0	0.18	0.57	3	4	18	0	0.59	15.0	-1	0.35	0.5	0.16	0.73	4	11	56	4	0.26	197.0
12	2	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	12	-1	0.4	0.5	0.12	0.67	4	8	59	4	0.32	7.0	-1	0.22	0.33	0.23	0.83	1	5	17	2	0.08	14.0	-1	0.36	0.5	0.15	0.71	4	10	57	4	0.28	237.0
13	4	-1	0.33	1.0	0.17	0.8	1	4	20	0	0.41	13	-1	0.38	0.67	0.16	0.73	4	11	58	2	0.34	5.0	-1	0.0	0.0	0.17	1.0	0	4	20	1	-0.09	9.0	-1	0.53	0.83	0.12	0.62	5	8	61	1	0.51	203.0
14	7	-1	0.22	0.25	0.19	0.8	1	4	17	3	0.05	9	-1	0.53	0.56	0.08	0.5	5	5	61	4	0.46	4.0	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	8.0	-1	0.6	0.67	0.08	0.45	6	5	61	3	0.54	246.0
15	3	-1	0.67	1.0	0.14	0.5	3	3	19	0	0.66	15	-1	0.35	0.5	0.16	0.73	4	11	56	4	0.26	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	10.0	-1	0.5	0.62	0.1	0.58	5	7	60	3	0.44	266.0
16	4	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	11	-1	0.52	0.67	0.12	0.57	6	8	58	3	0.45	5.0	-1	0.44	0.5	0.14	0.6	2	3	18	2	0.33	9.0	-1	0.57	0.67	0.09	0.5	6	6	60	3	0.51	219.0
17	2	-1	0.8	1.0	0.1	0.33	4	2	19	0	0.78	9	-1	0.64	0.89	0.12	0.5	8	8	58	1	0.61	4.0	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	13.0	-1	0.48	0.67	0.15	0.62	6	10	56	3	0.41	215.0
18	4	-1	0.33	0.5	0.13	0.75	1	3	20	1	0.27	11	-1	0.48	0.71	0.13	0.64	5	9	59	2	0.43	6.0	-1	0.4	1.0	0.26	0.75	2	6	17	0	0.43	16.0	-1	0.43	0.86	0.22	0.71	6	15	53	1	0.41	211.0
19	5	-1	0.29	1.0	0.21	0.83	1	5	19	0	0.36	8	-1	0.6	1.0	0.12	0.57	6	8	61	0	0.62	4.0	-1	0.33	1.0	0.17	0.8	1	4	20	0	0.41	9.0	-1	0.53	0.83	0.12	0.62	5	8	61	1	0.51	114.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_20/varLINGAM-kncps.csv <==
X	varLINGAM-kncps_time
0	0.0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	1.0
10	0.0
11	0.0
12	1.0
13	1.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_20/varLINGAM.csv <==
X	varLINGAM_shd-pooled	varLINGAM_sid-pooled	varLINGAM_f1-pooled	varLINGAM_tpr-pooled	varLINGAM_fpr-pooled	varLINGAM_fdr-pooled	varLINGAM_tp-pooled	varLINGAM_fp-pooled	varLINGAM_tn-pooled	varLINGAM_fn-pooled	varLINGAM_mcc-pooled	varLINGAM_shd-timed-pooled	varLINGAM_sid-timed-pooled	varLINGAM_f1-timed-pooled	varLINGAM_tpr-timed-pooled	varLINGAM_fpr-timed-pooled	varLINGAM_fdr-timed-pooled	varLINGAM_tp-timed-pooled	varLINGAM_fp-timed-pooled	varLINGAM_tn-timed-pooled	varLINGAM_fn-timed-pooled	varLINGAM_mcc-timed-pooled	varLINGAM_shd	varLINGAM_sid	varLINGAM_f1	varLINGAM_tpr	varLINGAM_fpr	varLINGAM_fdr	varLINGAM_tp	varLINGAM_fp	varLINGAM_tn	varLINGAM_fn	varLINGAM_mcc	varLINGAM_shd-timed	varLINGAM_sid-timed	varLINGAM_f1-timed	varLINGAM_tpr-timed	varLINGAM_fpr-timed	varLINGAM_fdr-timed	varLINGAM_tp-timed	varLINGAM_fp-timed	varLINGAM_tn-timed	varLINGAM_fn-timed	varLINGAM_mcc-timed	varLINGAM_time
0	4.18	-1	0.17	0.5	0.39	0.9	1	9	14	1	0.06	13.05	-1	0.36	0.86	0.29	0.77	6	20	48	1	0.34	13	-1	0.24	1.0	0.57	0.87	2	13	10	0	0.24	37	-1	0.0	0.0	0.44	1.0	0	30	38	7	-0.26	0.0
1	4.49	-1	0.14	1.0	0.5	0.92	1	12	12	0	0.2	13.12	-1	0.32	1.0	0.38	0.81	6	26	43	0	0.34	11	-1	0.0	0.0	0.42	1.0	0	10	14	1	-0.17	29	-1	0.0	0.0	0.33	1.0	0	23	46	6	-0.2	0.0
2	4.59	-1	0.3	1.0	0.64	0.82	3	14	8	0	0.25	15.42	-1	0.32	0.88	0.43	0.81	7	29	38	1	0.27	10	-1	0.38	1.0	0.45	0.77	3	10	12	0	0.35	31	-1	0.11	0.25	0.37	0.93	2	25	42	6	-0.08	0.0
3	8.04	-1	0.42	1.0	0.52	0.73	4	11	10	0	0.36	18.01	-1	0.22	0.56	0.48	0.86	5	32	34	4	0.05	11	-1	0.15	0.25	0.38	0.89	1	8	13	3	-0.1	33	-1	0.11	0.22	0.39	0.93	2	26	40	7	-0.12	0.0
4	9.01	-1	0.38	1.0	0.62	0.76	4	13	8	0	0.3	20.52	-1	0.21	0.56	0.5	0.87	5	33	33	4	0.04	11	-1	0.35	0.75	0.48	0.77	3	10	11	1	0.2	40	-1	0.05	0.11	0.48	0.97	1	32	34	8	-0.24	0.0
5	4.55	-1	0.35	1.0	0.5	0.79	3	11	11	0	0.33	17.42	-1	0.14	0.38	0.49	0.92	3	33	34	5	-0.07	9	-1	0.4	1.0	0.41	0.75	3	9	13	0	0.38	39	-1	0.09	0.25	0.49	0.94	2	33	34	6	-0.15	0.0
6	7.78	-1	0.19	0.5	0.71	0.88	2	15	6	2	-0.17	20.36	-1	0.29	0.78	0.48	0.82	7	32	34	2	0.19	12	-1	0.25	0.5	0.48	0.83	2	10	11	2	0.02	35	-1	0.15	0.33	0.44	0.91	3	29	37	6	-0.07	0.0
7	4.89	-1	0.33	1.0	0.55	0.8	3	12	10	0	0.3	16.46	-1	0.17	0.5	0.52	0.9	4	35	32	4	-0.01	11	-1	0.35	1.0	0.5	0.79	3	11	11	0	0.33	35	-1	0.22	0.62	0.48	0.86	5	32	35	3	0.09	0.0
8	4.01	-1	0.12	1.0	0.58	0.93	1	14	10	0	0.17	13.74	-1	0.19	0.67	0.46	0.89	4	32	37	2	0.11	9	-1	0.0	0.0	0.33	1.0	0	8	16	1	-0.14	26	-1	0.24	0.67	0.35	0.86	4	24	45	2	0.18	0.0
9	4.56	-1	0.22	1.0	0.61	0.88	2	14	9	0	0.22	14.28	-1	0.29	0.86	0.43	0.83	6	29	39	1	0.25	12	-1	0.14	0.5	0.48	0.92	1	11	12	1	0.01	35	-1	0.05	0.14	0.43	0.97	1	29	39	6	-0.17	0.0
10	4.95	-1	0.15	1.0	0.46	0.92	1	11	13	0	0.21	15.07	-1	0.29	1.0	0.43	0.83	6	30	39	0	0.31	13	-1	0.0	0.0	0.5	1.0	0	12	12	1	-0.2	40	-1	0.0	0.0	0.49	1.0	0	34	35	6	-0.27	0.0
11	5.87	-1	0.24	0.67	0.55	0.86	2	12	10	1	0.08	14.43	-1	0.26	0.62	0.37	0.83	5	25	42	3	0.16	8	-1	0.33	0.67	0.32	0.78	2	7	15	1	0.24	25	-1	0.14	0.25	0.28	0.9	2	19	48	6	-0.02	0.0
12	4.57	-1	0.35	1.0	0.5	0.79	3	11	11	0	0.33	14.54	-1	0.26	0.62	0.37	0.83	5	25	42	3	0.16	10	-1	0.29	0.67	0.41	0.82	2	9	13	1	0.17	31	-1	0.11	0.25	0.37	0.93	2	25	42	6	-0.08	0.0
13	3.64	-1	0.15	1.0	0.46	0.92	1	11	13	0	0.21	12.34	-1	0.28	0.83	0.36	0.83	5	25	44	1	0.26	9	-1	0.0	0.0	0.33	1.0	0	8	16	1	-0.14	29	-1	0.0	0.0	0.33	1.0	0	23	46	6	-0.2	0.0
14	6.61	-1	0.43	0.75	0.33	0.7	3	7	14	1	0.31	17.1	-1	0.31	0.56	0.27	0.78	5	18	48	4	0.2	12	-1	0.33	0.75	0.52	0.79	3	11	10	1	0.17	39	-1	0.05	0.11	0.47	0.97	1	31	35	8	-0.24	0.0
15	6.71	-1	0.33	1.0	0.55	0.8	3	12	10	0	0.3	17.36	-1	0.15	0.38	0.42	0.9	3	28	39	5	-0.03	10	-1	0.29	0.67	0.41	0.82	2	9	13	1	0.17	30	-1	0.06	0.12	0.34	0.96	1	23	44	7	-0.14	0.0
16	5.25	-1	0.4	1.0	0.57	0.75	4	12	9	0	0.33	16.92	-1	0.34	0.78	0.38	0.78	7	25	41	2	0.26	5	-1	0.62	1.0	0.24	0.56	4	5	16	0	0.58	23	-1	0.26	0.44	0.27	0.82	4	18	48	5	0.12	0.0
17	7.62	-1	0.47	1.0	0.43	0.69	4	9	12	0	0.42	19.05	-1	0.34	0.78	0.38	0.78	7	25	41	2	0.26	14	-1	0.12	0.25	0.52	0.92	1	11	10	3	-0.2	36	-1	0.0	0.0	0.41	1.0	0	27	39	9	-0.28	0.0
18	4.24	-1	0.31	1.0	0.39	0.82	2	9	14	0	0.33	13.47	-1	0.29	0.71	0.32	0.81	5	22	46	2	0.24	8	-1	0.2	0.5	0.3	0.88	1	7	16	1	0.11	23	-1	0.08	0.14	0.25	0.94	1	17	51	6	-0.07	0.0
19	3.97	-1	0.11	1.0	0.67	0.94	1	16	8	0	0.14	15.28	-1	0.26	1.0	0.51	0.85	6	35	34	0	0.27	8	-1	0.2	1.0	0.33	0.89	1	8	16	0	0.27	23	-1	0.08	0.17	0.26	0.95	1	18	51	5	-0.06	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_3/R-pcmci.csv <==
X	R-pcmci_cps-prec	R-pcmci_cps-rec	R-pcmci_cps-f1	R-pcmci_cps-ari	R-pcmci_cps-nmi	R-pcmci_time	R-pcmci_shd	R-pcmci_sid	R-pcmci_f1	R-pcmci_tpr	R-pcmci_fpr	R-pcmci_fdr	R-pcmci_tp	R-pcmci_fp	R-pcmci_tn	R-pcmci_fn	R-pcmci_mcc	R-pcmci_shd-timed	R-pcmci_sid-timed	R-pcmci_f1-timed	R-pcmci_tpr-timed	R-pcmci_fpr-timed	R-pcmci_fdr-timed	R-pcmci_tp-timed	R-pcmci_fp-timed	R-pcmci_tn-timed	R-pcmci_fn-timed	R-pcmci_mcc-timed
0	0.25	0.5	0.33	0.53	0.63	2331.0	7	-1	0.46	1.0	0.32	0.7	3	7	15	0	0.45	17	-1	0.45	0.88	0.24	0.7	7	16	51	1	0.43
1	1.0	1.0	1.0	0.94	0.91	2207.0	5	-1	0.44	0.67	0.18	0.67	2	4	18	1	0.37	9	-1	0.53	0.62	0.09	0.55	5	6	61	3	0.47
2	0.33	0.5	0.4	0.03	0.11	1919.0	11	-1	0.0	0.0	0.36	1.0	0	8	14	3	-0.25	15	-1	0.35	0.5	0.16	0.73	4	11	56	4	0.26

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_6/varLINGAM-kncps.csv <==
X
0
1
2
3
4
5

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_9/gp-kndag.csv <==
X	gp-kndag_cps-ari-adjusted	gp-kndag_cps-nmi-adjusted
0	0.98	0.94
1	0.99	0.97
2	0.93	0.89
3	0.82	0.81
4	0.99	0.97
5	0.66	0.68
6	0.71	0.74
7	0.95	0.93
8	0.99	0.98

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False/successes_9/gp.csv <==
X	gp_cps-ari-adjusted	gp_cps-nmi-adjusted
0	0.84	0.8
1	0.98	0.94
2	0.95	0.9
3	0.93	0.89
4	0.82	0.81
5	0.99	0.97
6	0.71	0.71
7	0.48	0.49
8	0.99	0.98

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_0/R-pcmci.csv <==
X	R-pcmci_cps-ari-unsuccessful	R-pcmci_cps-nmi-unsuccessful

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_0/gp-kndag.csv <==
X	gp-kndag_cps-ari-unsuccessful	gp-kndag_cps-nmi-unsuccessful

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_0/gp.csv <==
X	gp_cps-ari-unsuccessful	gp_cps-nmi-unsuccessful

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_1/R-pcmci.csv <==
X	R-pcmci_cps-ari-adjusted	R-pcmci_cps-nmi-adjusted
0	0.74	0.72

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_13/varLINGAM.csv <==
X	varLINGAM_shd-pooled	varLINGAM_sid-pooled	varLINGAM_f1-pooled	varLINGAM_tpr-pooled	varLINGAM_fpr-pooled	varLINGAM_fdr-pooled	varLINGAM_tp-pooled	varLINGAM_fp-pooled	varLINGAM_tn-pooled	varLINGAM_fn-pooled	varLINGAM_mcc-pooled	varLINGAM_shd-timed-pooled	varLINGAM_sid-timed-pooled	varLINGAM_f1-timed-pooled	varLINGAM_tpr-timed-pooled	varLINGAM_fpr-timed-pooled	varLINGAM_fdr-timed-pooled	varLINGAM_tp-timed-pooled	varLINGAM_fp-timed-pooled	varLINGAM_tn-timed-pooled	varLINGAM_fn-timed-pooled	varLINGAM_mcc-timed-pooled	varLINGAM_shd	varLINGAM_sid	varLINGAM_f1	varLINGAM_tpr	varLINGAM_fpr	varLINGAM_fdr	varLINGAM_tp	varLINGAM_fp	varLINGAM_tn	varLINGAM_fn	varLINGAM_mcc	varLINGAM_shd-timed	varLINGAM_sid-timed	varLINGAM_f1-timed	varLINGAM_tpr-timed	varLINGAM_fpr-timed	varLINGAM_fdr-timed	varLINGAM_tp-timed	varLINGAM_fp-timed	varLINGAM_tn-timed	varLINGAM_fn-timed	varLINGAM_mcc-timed
0	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	8.0	-1	0.36	0.33	0.04	0.6	2	3	66	4	0.32	3	-1	0.0	0.0	0.08	1.0	0	2	22	1	-0.06	11	-1	0.15	0.17	0.09	0.86	1	6	63	5	0.07
1	3.44	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	9.75	-1	0.56	0.62	0.07	0.5	5	5	62	3	0.5	4	-1	0.33	0.33	0.09	0.67	1	2	20	2	0.24	13	-1	0.32	0.38	0.12	0.73	3	8	59	5	0.22
2	5.96	-1	0.67	1.0	0.19	0.5	4	4	17	0	0.64	14.22	-1	0.44	0.67	0.18	0.67	6	12	54	3	0.37	8	-1	0.2	0.25	0.24	0.83	1	5	16	3	0.01	20	-1	0.17	0.22	0.2	0.87	2	13	53	7	0.02
3	5.21	-1	0.73	1.0	0.14	0.43	4	3	18	0	0.7	12.67	-1	0.52	0.78	0.17	0.61	7	11	55	2	0.46	8	-1	0.0	0.0	0.19	1.0	0	4	17	4	-0.19	19	-1	0.3	0.44	0.21	0.78	4	14	52	5	0.18
4	4.63	-1	0.55	0.75	0.19	0.57	3	4	17	1	0.46	13.27	-1	0.44	0.67	0.18	0.67	6	12	54	3	0.37	4	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	15	-1	0.35	0.44	0.15	0.71	4	10	56	5	0.24
5	3.87	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	10.65	-1	0.45	0.62	0.13	0.64	5	9	58	3	0.39	8	-1	0.0	0.0	0.23	1.0	0	5	17	3	-0.18	16	-1	0.27	0.38	0.16	0.79	3	11	56	5	0.17
6	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	8.1	-1	0.2	0.17	0.04	0.75	1	3	66	5	0.15	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	8	-1	0.0	0.0	0.03	1.0	0	2	67	6	-0.05
7	2.92	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	10.67	-1	0.36	0.5	0.15	0.71	4	10	57	4	0.28	5	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	14	-1	0.36	0.5	0.15	0.71	4	10	57	4	0.28
8	1.45	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	9.21	-1	0.24	0.33	0.13	0.82	2	9	60	4	0.16	4	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	12	-1	0.25	0.33	0.12	0.8	2	8	61	4	0.17
9	4.61	-1	0.73	1.0	0.14	0.43	4	3	18	0	0.7	11.12	-1	0.48	0.67	0.15	0.62	6	10	56	3	0.41	6	-1	0.25	0.25	0.14	0.75	1	3	18	3	0.11	14	-1	0.3	0.33	0.12	0.73	3	8	58	6	0.19
10	3.66	-1	0.22	0.33	0.23	0.83	1	5	17	2	0.08	10.94	-1	0.32	0.5	0.19	0.76	4	13	54	4	0.23	5	-1	0.44	0.67	0.18	0.67	2	4	18	1	0.37	15	-1	0.35	0.5	0.16	0.73	4	11	56	4	0.26
11	3.52	-1	0.4	0.25	0.0	0.0	1	0	21	3	0.47	10.15	-1	0.47	0.44	0.06	0.5	4	4	62	5	0.4	4	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	12	-1	0.4	0.44	0.11	0.64	4	7	59	5	0.31
12	2.21	-1	0.67	1.0	0.09	0.5	2	2	21	0	0.68	8.87	-1	0.4	0.57	0.13	0.69	4	9	59	3	0.34	6	-1	0.25	0.5	0.22	0.83	1	5	18	1	0.18	12	-1	0.4	0.57	0.13	0.69	4	9	59	3	0.34

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_18/varLINGAM-kncps.csv <==
X
0
1
2
3
4
5
6
7
8
9
10
11
12
13
14
15
16
17

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_2/gp-kndag.csv <==
X	gp-kndag_cps-ari-adjusted	gp-kndag_cps-nmi-adjusted
0	0.31	0.36
1	0.95	0.94

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_2/gp.csv <==
X	gp_cps-ari-adjusted	gp_cps-nmi-adjusted
0	0.31	0.36
1	0.95	0.94

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_2/varLINGAM-kncps.csv <==
X	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_tn-pooled	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_tpr-timed-pooled	varLINGAM-kncps_fpr-timed-pooled	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_shd	varLINGAM-kncps_sid	varLINGAM-kncps_f1	varLINGAM-kncps_tpr	varLINGAM-kncps_fpr	varLINGAM-kncps_fdr	varLINGAM-kncps_tp	varLINGAM-kncps_fp	varLINGAM-kncps_tn	varLINGAM-kncps_fn	varLINGAM-kncps_mcc	varLINGAM-kncps_shd-timed	varLINGAM-kncps_sid-timed	varLINGAM-kncps_f1-timed	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_tp-timed	varLINGAM-kncps_fp-timed	varLINGAM-kncps_tn-timed	varLINGAM-kncps_fn-timed	varLINGAM-kncps_mcc-timed
0	4.88	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	12.44	-1	0.45	0.56	0.12	0.62	5	8	58	4	0.37	10	-1	0.29	0.5	0.38	0.8	2	8	13	2	0.09	25	-1	0.14	0.22	0.27	0.9	2	18	48	7	-0.04
1	4.69	-1	0.67	1.0	0.19	0.5	4	4	17	0	0.64	11.22	-1	0.44	0.67	0.18	0.67	6	12	54	3	0.37	10	-1	0.17	0.25	0.33	0.88	1	7	14	3	-0.07	16	-1	0.33	0.44	0.17	0.73	4	11	55	5	0.23

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_20/J-pcmci-kncps.csv <==
X	J-pcmci-kncps_shd	J-pcmci-kncps_sid	J-pcmci-kncps_f1	J-pcmci-kncps_tpr	J-pcmci-kncps_fpr	J-pcmci-kncps_fdr	J-pcmci-kncps_tp	J-pcmci-kncps_fp	J-pcmci-kncps_tn	J-pcmci-kncps_fn	J-pcmci-kncps_mcc	J-pcmci-kncps_shd-timed	J-pcmci-kncps_sid-timed	J-pcmci-kncps_f1-timed	J-pcmci-kncps_tpr-timed	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_tp-timed	J-pcmci-kncps_fp-timed	J-pcmci-kncps_tn-timed	J-pcmci-kncps_fn-timed	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_time
0	0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	5	-1	0.71	0.86	0.06	0.4	6	4	64	1	0.68	0.0
1	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2	-1	0.86	1.0	0.03	0.25	6	2	67	0	0.85	0.0
2	1	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	8	-1	0.6	0.75	0.09	0.5	6	6	61	2	0.56	0.0
3	3	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	7	-1	0.67	0.78	0.08	0.42	7	5	61	2	0.62	0.0
4	1	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	6	-1	0.75	1.0	0.09	0.4	9	6	60	0	0.74	0.0
5	1	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	5	-1	0.74	0.88	0.06	0.36	7	4	63	1	0.71	0.0
6	1	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	6	-1	0.7	0.78	0.06	0.36	7	4	62	2	0.66	0.0
7	1	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	8	-1	0.6	0.75	0.09	0.5	6	6	61	2	0.56	0.0
8	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	3	-1	0.73	0.67	0.01	0.2	4	1	68	2	0.71	0.0
9	0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	3	-1	0.82	1.0	0.04	0.3	7	3	65	0	0.82	0.0
10	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	3	-1	0.73	0.67	0.01	0.2	4	1	68	2	0.71	0.0
11	1	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	6	-1	0.67	0.75	0.06	0.4	6	4	63	2	0.63	0.0
12	0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	8	-1	0.56	0.62	0.07	0.5	5	5	62	3	0.5	0.0
13	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2	-1	0.86	1.0	0.03	0.25	6	2	67	0	0.85	0.0
14	0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	5	-1	0.74	0.78	0.05	0.3	7	3	63	2	0.7	0.0
15	3	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	4	-1	0.78	0.88	0.04	0.3	7	3	64	1	0.75	0.0
16	0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	6	-1	0.7	0.78	0.06	0.36	7	4	62	2	0.66	0.0
17	2	-1	0.67	0.5	0.0	0.0	2	0	21	2	0.68	6	-1	0.7	0.78	0.06	0.36	7	4	62	2	0.66	0.0
18	1	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	4	-1	0.75	0.86	0.04	0.33	6	3	65	1	0.73	0.0
19	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2	-1	0.86	1.0	0.03	0.25	6	2	67	0	0.85	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_20/J-pcmci.csv <==
X	J-pcmci_shd	J-pcmci_sid	J-pcmci_f1	J-pcmci_tpr	J-pcmci_fpr	J-pcmci_fdr	J-pcmci_tp	J-pcmci_fp	J-pcmci_tn	J-pcmci_fn	J-pcmci_mcc	J-pcmci_shd-timed	J-pcmci_sid-timed	J-pcmci_f1-timed	J-pcmci_tpr-timed	J-pcmci_fpr-timed	J-pcmci_fdr-timed	J-pcmci_tp-timed	J-pcmci_fp-timed	J-pcmci_tn-timed	J-pcmci_fn-timed	J-pcmci_mcc-timed	J-pcmci_time
0	1.0	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	8.0	-1	0.5	0.57	0.07	0.56	4	5	63	3	0.45	0.0
1	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	7.0	-1	0.53	0.67	0.07	0.56	4	5	64	2	0.5	0.0
2	2.0	-1	0.5	0.33	0.0	0.0	1	0	22	2	0.55	10.0	-1	0.38	0.38	0.07	0.62	3	5	62	5	0.3	0.0
3	2.0	-1	0.67	0.5	0.0	0.0	2	0	21	2	0.68	9.0	-1	0.53	0.56	0.08	0.5	5	5	61	4	0.46	1.0
4	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	9.0	-1	0.31	0.22	0.03	0.5	2	2	64	7	0.28	2.0
5	1.0	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	8.0	-1	0.56	0.62	0.07	0.5	5	5	62	3	0.5	0.0
6	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	9.0	-1	0.4	0.33	0.05	0.5	3	3	63	6	0.34	1.0
7	0.0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	9.0	-1	0.53	0.62	0.09	0.55	5	6	61	3	0.47	0.0
8	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	8.0	-1	0.2	0.17	0.04	0.75	1	3	66	5	0.15	0.0
9	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	5.0	-1	0.71	0.86	0.06	0.4	6	4	64	1	0.68	0.0
10	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	7.0	-1	0.46	0.5	0.06	0.57	3	4	65	3	0.41	1.0
11	3.0	-1	0.0	0.0	0.0	0	0	0	22	3	1	9.0	-1	0.47	0.5	0.07	0.56	4	5	62	4	0.4	0.0
12	2.0	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	12.0	-1	0.33	0.38	0.1	0.7	3	7	60	5	0.25	0.0
13	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	8.0	-1	0.43	0.5	0.07	0.62	3	5	64	3	0.38	0.0
14	1.0	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	9.0	-1	0.57	0.67	0.09	0.5	6	6	60	3	0.51	0.0
15	2.0	-1	0.5	0.33	0.0	0.0	1	0	22	2	0.55	11.0	-1	0.42	0.5	0.1	0.64	4	7	60	4	0.35	0.0
16	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	7.0	-1	0.63	0.67	0.06	0.4	6	4	62	3	0.58	1.0
17	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	10.0	-1	0.5	0.56	0.09	0.55	5	6	60	4	0.43	0.0
18	1.0	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	8.0	-1	0.43	0.43	0.06	0.57	3	4	64	4	0.37	0.0
19	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	7.0	-1	0.53	0.67	0.07	0.56	4	5	64	2	0.5	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_20/R-pcmci-kncps.csv <==
X	R-pcmci-kncps_shd	R-pcmci-kncps_sid	R-pcmci-kncps_f1	R-pcmci-kncps_tpr	R-pcmci-kncps_fpr	R-pcmci-kncps_fdr	R-pcmci-kncps_tp	R-pcmci-kncps_fp	R-pcmci-kncps_tn	R-pcmci-kncps_fn	R-pcmci-kncps_mcc	R-pcmci-kncps_shd-timed	R-pcmci-kncps_sid-timed	R-pcmci-kncps_f1-timed	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_tp-timed	R-pcmci-kncps_fp-timed	R-pcmci-kncps_tn-timed	R-pcmci-kncps_fn-timed	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_failed	R-pcmci-kncps_time
0	1	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	2	-1	0.88	1.0	0.03	0.22	7	2	66	0	0.87	0	1.0
1	4	-1	0.33	1.0	0.17	0.8	1	4	20	0	0.41	7	-1	0.63	1.0	0.1	0.54	6	7	62	0	0.64	0	1.0
2	2	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	9	-1	0.57	0.75	0.1	0.54	6	7	60	2	0.53	0	1.0
3	4	-1	0.67	1.0	0.19	0.5	4	4	17	0	0.64	15	-1	0.44	0.67	0.18	0.67	6	12	54	3	0.37	0	1.0
4	4	-1	0.67	1.0	0.19	0.5	4	4	17	0	0.64	9	-1	0.64	0.89	0.12	0.5	8	8	58	1	0.61	0	1.0
5	5	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	10	-1	0.5	0.62	0.1	0.58	5	7	60	3	0.44	0	1.0
6	3	-1	0.73	1.0	0.14	0.43	4	3	18	0	0.7	12	-1	0.5	0.67	0.14	0.6	6	9	57	3	0.43	0	1.0
7	3	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	7	-1	0.59	0.62	0.06	0.44	5	4	63	3	0.54	0	1.0
8	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	4	-1	0.67	0.67	0.03	0.33	4	2	67	2	0.64	0	1.0
9	3	-1	0.57	1.0	0.13	0.6	2	3	20	0	0.59	5	-1	0.74	1.0	0.07	0.42	7	5	63	0	0.74	0	1.0
10	2	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	4	-1	0.75	1.0	0.06	0.4	6	4	65	0	0.75	0	1.0
11	0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	4	-1	0.78	0.88	0.04	0.3	7	3	64	1	0.75	0	1.0
12	3	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	6	-1	0.67	0.75	0.06	0.4	6	4	63	2	0.63	0	1.0
13	2	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	7	-1	0.53	0.67	0.07	0.56	4	5	64	2	0.5	0	1.0
14	1	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	4	-1	0.82	1.0	0.06	0.31	9	4	62	0	0.81	0	1.0
15	4	-1	0.6	1.0	0.18	0.57	3	4	18	0	0.59	12	-1	0.4	0.5	0.12	0.67	4	8	59	4	0.32	0	1.0
16	1	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	4	-1	0.8	0.89	0.05	0.27	8	3	63	1	0.77	0	1.0
17	1	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	6	-1	0.7	0.78	0.06	0.36	7	4	62	2	0.66	0	1.0
18	1	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	4	-1	0.75	0.86	0.04	0.33	6	3	65	1	0.73	0	1.0
19	1	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	8	-1	0.33	0.33	0.06	0.67	2	4	65	4	0.28	0	1.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_20/R-pcmci.csv <==
X	R-pcmci_failed	R-pcmci_valid
0	1	0
1	1	0
2	0	0
3	1	0
4	1	0
5	1	0
6	1	0
7	1	0
8	1	0
9	1	0
10	1	0
11	1	0
12	1	0
13	1	0
14	0	1
15	1	0
16	0	0
17	1	0
18	0	0
19	1	0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_20/cdnod-kncps.csv <==
X	cdnod-kncps_shd-pooled	cdnod-kncps_sid-pooled	cdnod-kncps_f1-pooled	cdnod-kncps_tpr-pooled	cdnod-kncps_fpr-pooled	cdnod-kncps_fdr-pooled	cdnod-kncps_tp-pooled	cdnod-kncps_fp-pooled	cdnod-kncps_tn-pooled	cdnod-kncps_fn-pooled	cdnod-kncps_mcc-pooled	cdnod-kncps_shd	cdnod-kncps_sid	cdnod-kncps_f1	cdnod-kncps_tpr	cdnod-kncps_fpr	cdnod-kncps_fdr	cdnod-kncps_tp	cdnod-kncps_fp	cdnod-kncps_tn	cdnod-kncps_fn	cdnod-kncps_mcc	cdnod-kncps_time
0	2.0	-1	0.5	0.5	0.04	0.5	1	1	22	1	0.46	6	-1	0.4	1.0	0.26	0.75	2	6	17	0	0.43	7.0
1	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	3	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	4.0
2	5.0	-1	0.0	0.0	0.09	1.0	0	2	20	3	-0.11	3	-1	0.0	0.0	0.0	0	0	0	22	3	1	4.0
3	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	4	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	4.0
4	4.0	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	3	-1	0.4	0.25	0.0	0.0	1	0	21	3	0.47	11.0
5	3.0	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	5	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	4.0
6	3.0	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	8	-1	0.2	0.25	0.24	0.83	1	5	16	3	0.01	15.0
7	4.0	-1	0.0	0.0	0.05	1.0	0	1	21	3	-0.08	3	-1	0.0	0.0	0.0	0	0	0	22	3	1	3.0
8	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	2	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	1.0
9	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	2	-1	0.0	0.0	0.0	0	0	0	23	2	1	9.0
10	2.0	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	2	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	3.0
11	3.0	-1	0.0	0.0	0.0	0	0	0	22	3	1	4	-1	0.33	0.33	0.09	0.67	1	2	20	2	0.24	5.0
12	3.0	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	4	-1	0.33	0.33	0.09	0.67	1	2	20	2	0.24	3.0
13	2.0	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	3	-1	0.0	0.0	0.08	1.0	0	2	22	1	-0.06	4.0
14	5.0	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	5	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	3.0
15	6.0	-1	0.0	0.0	0.14	1.0	0	3	19	3	-0.14	6	-1	0.4	0.67	0.23	0.71	2	5	17	1	0.32	8.0
16	5.0	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	4	-1	0.0	0.0	0.0	0	0	0	21	4	1	4.0
17	4.0	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	8	-1	0.0	0.0	0.19	1.0	0	4	17	4	-0.19	7.0
18	2.0	-1	0.0	0.0	0.0	0	0	0	23	2	1	5	-1	0.0	0.0	0.13	1.0	0	3	20	2	-0.11	6.0
19	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	4	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	1.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_20/cdnod.csv <==
X	cdnod_shd-pooled	cdnod_sid-pooled	cdnod_f1-pooled	cdnod_tpr-pooled	cdnod_fpr-pooled	cdnod_fdr-pooled	cdnod_tp-pooled	cdnod_fp-pooled	cdnod_tn-pooled	cdnod_fn-pooled	cdnod_mcc-pooled	cdnod_shd	cdnod_sid	cdnod_f1	cdnod_tpr	cdnod_fpr	cdnod_fdr	cdnod_tp	cdnod_fp	cdnod_tn	cdnod_fn	cdnod_mcc	cdnod_time
0	2.0	-1	0.5	0.5	0.04	0.5	1	1	22	1	0.46	3	-1	0.4	0.5	0.09	0.67	1	2	21	1	0.34	9.0
1	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	2	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	5.0
2	2.0	-1	0.5	0.33	0.0	0.0	1	0	22	2	0.55	3	-1	0.0	0.0	0.0	0	0	0	22	3	1	3.0
3	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	6	-1	0.0	0.0	0.1	1.0	0	2	19	4	-0.13	5.0
4	4.0	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	5	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	13.0
5	3.0	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	3	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	3.0
6	5.0	-1	0.29	0.25	0.1	0.67	1	2	19	3	0.17	6	-1	0.0	0.0	0.1	1.0	0	2	19	4	-0.13	16.0
7	4.0	-1	0.0	0.0	0.05	1.0	0	1	21	3	-0.08	3	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	5.0
8	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	2	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	1.0
9	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	1	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	11.0
10	2.0	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	2	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	4.0
11	3.0	-1	0.0	0.0	0.0	0	0	0	22	3	1	3	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	7.0
12	3.0	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	2	-1	0.5	0.33	0.0	0.0	1	0	22	2	0.55	3.0
13	2.0	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	2	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	8.0
14	5.0	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	6	-1	0.0	0.0	0.1	1.0	0	2	19	4	-0.13	4.0
15	6.0	-1	0.0	0.0	0.14	1.0	0	3	19	3	-0.14	2	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	10.0
16	5.0	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	5	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	5.0
17	2.0	-1	0.67	0.5	0.0	0.0	2	0	21	2	0.68	3	-1	0.57	0.5	0.05	0.33	2	1	20	2	0.51	12.0
18	2.0	-1	0.0	0.0	0.0	0	0	0	23	2	1	2	-1	0.67	1.0	0.09	0.5	2	2	21	0	0.68	10.0
19	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	1.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_20/dynotears-kncps.csv <==
X	dynotears-kncps_shd-pooled	dynotears-kncps_sid-pooled	dynotears-kncps_f1-pooled	dynotears-kncps_tpr-pooled	dynotears-kncps_fpr-pooled	dynotears-kncps_fdr-pooled	dynotears-kncps_tp-pooled	dynotears-kncps_fp-pooled	dynotears-kncps_tn-pooled	dynotears-kncps_fn-pooled	dynotears-kncps_mcc-pooled	dynotears-kncps_shd-timed-pooled	dynotears-kncps_sid-timed-pooled	dynotears-kncps_f1-timed-pooled	dynotears-kncps_tpr-timed-pooled	dynotears-kncps_fpr-timed-pooled	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_tp-timed-pooled	dynotears-kncps_fp-timed-pooled	dynotears-kncps_tn-timed-pooled	dynotears-kncps_fn-timed-pooled	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_shd	dynotears-kncps_sid	dynotears-kncps_f1	dynotears-kncps_tpr	dynotears-kncps_fpr	dynotears-kncps_fdr	dynotears-kncps_tp	dynotears-kncps_fp	dynotears-kncps_tn	dynotears-kncps_fn	dynotears-kncps_mcc	dynotears-kncps_shd-timed	dynotears-kncps_sid-timed	dynotears-kncps_f1-timed	dynotears-kncps_tpr-timed	dynotears-kncps_fpr-timed	dynotears-kncps_fdr-timed	dynotears-kncps_tp-timed	dynotears-kncps_fp-timed	dynotears-kncps_tn-timed	dynotears-kncps_fn-timed	dynotears-kncps_mcc-timed	dynotears-kncps_time
0	14.0	-1	0.22	1.0	0.61	0.88	2	14	9	0	0.22	32.0	-1	0.27	0.86	0.46	0.84	6	31	37	1	0.23	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	61	-1	0.19	1.0	0.9	0.9	7	61	7	0	0.1	2.0
1	12.0	-1	0.14	1.0	0.5	0.92	1	12	12	0	0.2	22.0	-1	0.31	0.83	0.3	0.81	5	21	48	1	0.3	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	63	-1	0.16	1.0	0.91	0.91	6	63	6	0	0.09	2.0
2	10.0	-1	0.38	1.0	0.45	0.77	3	10	12	0	0.35	21.0	-1	0.43	1.0	0.31	0.72	8	21	46	0	0.44	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	59	-1	0.21	1.0	0.88	0.88	8	59	8	0	0.12	1.0
3	15.0	-1	0.35	1.0	0.71	0.79	4	15	6	0	0.25	43.0	-1	0.27	0.89	0.64	0.84	8	42	24	1	0.17	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	5.0
4	14.0	-1	0.36	1.0	0.67	0.78	4	14	7	0	0.27	48.0	-1	0.27	1.0	0.73	0.84	9	48	18	0	0.21	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	59	-1	0.23	1.0	0.89	0.87	9	59	7	0	0.12	4.0
5	15.0	-1	0.29	1.0	0.68	0.83	3	15	7	0	0.23	32.0	-1	0.3	0.88	0.46	0.82	7	31	36	1	0.25	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	60	-1	0.21	1.0	0.9	0.88	8	60	7	0	0.11	4.0
6	13.0	-1	0.38	1.0	0.62	0.76	4	13	8	0	0.3	44.0	-1	0.24	0.78	0.64	0.86	7	42	24	2	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	58	-1	0.24	1.0	0.88	0.87	9	58	8	0	0.13	4.0
7	12.0	-1	0.33	1.0	0.55	0.8	3	12	10	0	0.3	26.0	-1	0.38	1.0	0.39	0.76	8	26	41	0	0.38	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	60	-1	0.21	1.0	0.9	0.88	8	60	7	0	0.11	2.0
8	13.0	-1	0.0	0.0	0.5	1.0	0	12	12	1	-0.2	25.0	-1	0.24	0.67	0.33	0.85	4	23	46	2	0.19	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	63	-1	0.16	1.0	0.91	0.91	6	63	6	0	0.09	2.0
9	14.0	-1	0.22	1.0	0.61	0.88	2	14	9	0	0.22	32.0	-1	0.3	1.0	0.47	0.82	7	32	36	0	0.31	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	62	-1	0.18	1.0	0.91	0.9	7	62	6	0	0.09	2.0
10	13.0	-1	0.13	1.0	0.54	0.93	1	13	11	0	0.18	24.0	-1	0.29	0.83	0.33	0.82	5	23	46	1	0.28	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	62	-1	0.16	1.0	0.9	0.91	6	62	7	0	0.09	1.0
11	10.0	-1	0.38	1.0	0.45	0.77	3	10	12	0	0.35	26.0	-1	0.35	0.88	0.37	0.78	7	25	42	1	0.31	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	61	-1	0.19	0.88	0.9	0.9	7	60	7	1	-0.02	3.0
12	15.0	-1	0.29	1.0	0.68	0.83	3	15	7	0	0.23	38.0	-1	0.24	0.75	0.54	0.86	6	36	31	2	0.13	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	58	-1	0.22	1.0	0.87	0.88	8	58	9	0	0.13	4.0
13	14.0	-1	0.12	1.0	0.58	0.93	1	14	10	0	0.17	29.0	-1	0.29	1.0	0.42	0.83	6	29	40	0	0.32	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	61	-1	0.16	1.0	0.88	0.91	6	61	8	0	0.1	2.0
14	13.0	-1	0.38	1.0	0.62	0.76	4	13	8	0	0.3	32.0	-1	0.33	0.89	0.47	0.79	8	31	35	1	0.27	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	59	-1	0.23	1.0	0.89	0.87	9	59	7	0	0.12	1.0
15	15.0	-1	0.29	1.0	0.68	0.83	3	15	7	0	0.23	28.0	-1	0.36	1.0	0.42	0.78	8	28	39	0	0.36	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	62	-1	0.18	0.88	0.91	0.9	7	61	6	1	-0.04	3.0
16	14.0	-1	0.36	1.0	0.67	0.78	4	14	7	0	0.27	32.0	-1	0.3	0.78	0.45	0.81	7	30	36	2	0.21	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	1.0
17	9.0	-1	0.47	1.0	0.43	0.69	4	9	12	0	0.42	27.0	-1	0.37	0.89	0.39	0.76	8	26	40	1	0.32	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	60	-1	0.19	0.78	0.88	0.89	7	58	8	2	-0.1	2.0
18	14.0	-1	0.22	1.0	0.61	0.88	2	14	9	0	0.22	33.0	-1	0.3	1.0	0.49	0.82	7	33	35	0	0.3	18	-1	0.18	1.0	0.78	0.9	2	18	5	0	0.15	62	-1	0.18	1.0	0.91	0.9	7	62	6	0	0.09	2.0
19	8.0	-1	0.2	1.0	0.33	0.89	1	8	16	0	0.27	16.0	-1	0.38	0.83	0.22	0.75	5	15	54	1	0.38	19	-1	0.1	1.0	0.79	0.95	1	19	5	0	0.1	59	-1	0.14	0.83	0.84	0.92	5	58	11	1	-0.01	1.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_20/dynotears.csv <==
X	dynotears_shd-pooled	dynotears_sid-pooled	dynotears_f1-pooled	dynotears_tpr-pooled	dynotears_fpr-pooled	dynotears_fdr-pooled	dynotears_tp-pooled	dynotears_fp-pooled	dynotears_tn-pooled	dynotears_fn-pooled	dynotears_mcc-pooled	dynotears_shd-timed-pooled	dynotears_sid-timed-pooled	dynotears_f1-timed-pooled	dynotears_tpr-timed-pooled	dynotears_fpr-timed-pooled	dynotears_fdr-timed-pooled	dynotears_tp-timed-pooled	dynotears_fp-timed-pooled	dynotears_tn-timed-pooled	dynotears_fn-timed-pooled	dynotears_mcc-timed-pooled	dynotears_shd	dynotears_sid	dynotears_f1	dynotears_tpr	dynotears_fpr	dynotears_fdr	dynotears_tp	dynotears_fp	dynotears_tn	dynotears_fn	dynotears_mcc	dynotears_shd-timed	dynotears_sid-timed	dynotears_f1-timed	dynotears_tpr-timed	dynotears_fpr-timed	dynotears_fdr-timed	dynotears_tp-timed	dynotears_fp-timed	dynotears_tn-timed	dynotears_fn-timed	dynotears_mcc-timed	dynotears_time
0	14.0	-1	0.22	1.0	0.61	0.88	2	14	9	0	0.22	32.0	-1	0.27	0.86	0.46	0.84	6	31	37	1	0.23	17	-1	0.19	1.0	0.74	0.89	2	17	6	0	0.17	45	-1	0.21	0.86	0.65	0.88	6	44	24	1	0.13	0.0
1	10.0	-1	0.17	1.0	0.42	0.91	1	10	14	0	0.23	19.0	-1	0.34	0.83	0.26	0.78	5	18	51	1	0.34	18	-1	0.1	1.0	0.75	0.95	1	18	6	0	0.11	35	-1	0.22	0.83	0.49	0.87	5	34	35	1	0.18	0.0
2	10.0	-1	0.38	1.0	0.45	0.77	3	10	12	0	0.35	24.0	-1	0.4	1.0	0.36	0.75	8	24	43	0	0.4	16	-1	0.27	1.0	0.73	0.84	3	16	6	0	0.21	37	-1	0.3	1.0	0.55	0.82	8	37	30	0	0.28	0.0
3	15.0	-1	0.35	1.0	0.71	0.79	4	15	6	0	0.25	38.0	-1	0.3	0.89	0.56	0.82	8	37	29	1	0.22	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	56	-1	0.24	1.0	0.85	0.86	9	56	10	0	0.14	2.0
4	14.0	-1	0.36	1.0	0.67	0.78	4	14	7	0	0.27	51.0	-1	0.26	1.0	0.77	0.85	9	51	15	0	0.18	15	-1	0.35	1.0	0.71	0.79	4	15	6	0	0.25	57	-1	0.24	1.0	0.86	0.86	9	57	9	0	0.14	3.0
5	14.0	-1	0.3	1.0	0.64	0.82	3	14	8	0	0.25	31.0	-1	0.31	0.88	0.45	0.81	7	30	37	1	0.26	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	44	-1	0.24	0.88	0.64	0.86	7	43	24	1	0.15	1.0
6	13.0	-1	0.38	1.0	0.62	0.76	4	13	8	0	0.3	39.0	-1	0.26	0.78	0.56	0.84	7	37	29	2	0.14	15	-1	0.35	1.0	0.71	0.79	4	15	6	0	0.25	48	-1	0.25	0.89	0.71	0.85	8	47	19	1	0.13	1.0
7	14.0	-1	0.3	1.0	0.64	0.82	3	14	8	0	0.25	29.0	-1	0.36	1.0	0.43	0.78	8	29	38	0	0.35	16	-1	0.27	1.0	0.73	0.84	3	16	6	0	0.21	43	-1	0.27	1.0	0.64	0.84	8	43	24	0	0.24	1.0
8	11.0	-1	0.15	1.0	0.46	0.92	1	11	13	0	0.21	25.0	-1	0.24	0.67	0.33	0.85	4	23	46	2	0.19	17	-1	0.11	1.0	0.71	0.94	1	17	7	0	0.13	43	-1	0.12	0.5	0.58	0.93	3	40	29	3	-0.04	0.0
9	13.0	-1	0.24	1.0	0.57	0.87	2	13	10	0	0.24	23.0	-1	0.38	1.0	0.34	0.77	7	23	45	0	0.39	16	-1	0.2	1.0	0.7	0.89	2	16	7	0	0.18	36	-1	0.18	0.57	0.49	0.89	4	33	35	3	0.05	0.0
10	10.0	-1	0.17	1.0	0.42	0.91	1	10	14	0	0.23	18.0	-1	0.4	1.0	0.26	0.75	6	18	51	0	0.43	17	-1	0.11	1.0	0.71	0.94	1	17	7	0	0.13	41	-1	0.23	1.0	0.59	0.87	6	41	28	0	0.23	1.0
11	13.0	-1	0.32	1.0	0.59	0.81	3	13	9	0	0.28	24.0	-1	0.4	1.0	0.36	0.75	8	24	43	0	0.4	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	45	-1	0.26	1.0	0.67	0.85	8	45	22	0	0.22	1.0
12	16.0	-1	0.27	1.0	0.73	0.84	3	16	6	0	0.21	32.0	-1	0.27	0.75	0.45	0.83	6	30	37	2	0.19	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	49	-1	0.25	1.0	0.73	0.86	8	49	18	0	0.19	1.0
13	11.0	-1	0.15	1.0	0.46	0.92	1	11	13	0	0.21	23.0	-1	0.34	1.0	0.33	0.79	6	23	46	0	0.37	17	-1	0.11	1.0	0.71	0.94	1	17	7	0	0.13	38	-1	0.24	1.0	0.55	0.86	6	38	31	0	0.25	1.0
14	12.0	-1	0.4	1.0	0.57	0.75	4	12	9	0	0.33	27.0	-1	0.37	0.89	0.39	0.76	8	26	40	1	0.32	15	-1	0.35	1.0	0.71	0.79	4	15	6	0	0.25	48	-1	0.23	0.78	0.7	0.87	7	46	20	2	0.06	1.0
15	15.0	-1	0.29	1.0	0.68	0.83	3	15	7	0	0.23	32.0	-1	0.33	1.0	0.48	0.8	8	32	35	0	0.32	17	-1	0.26	1.0	0.77	0.85	3	17	5	0	0.18	52	-1	0.24	1.0	0.78	0.87	8	52	15	0	0.17	1.0
16	12.0	-1	0.4	1.0	0.57	0.75	4	12	9	0	0.33	31.0	-1	0.31	0.78	0.44	0.81	7	29	37	2	0.22	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	46	-1	0.21	0.67	0.65	0.88	6	43	23	3	0.01	0.0
17	11.0	-1	0.42	1.0	0.52	0.73	4	11	10	0	0.36	31.0	-1	0.34	0.89	0.45	0.79	8	30	36	1	0.28	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	45	-1	0.29	1.0	0.68	0.83	9	45	21	0	0.23	1.0
18	13.0	-1	0.24	1.0	0.57	0.87	2	13	10	0	0.24	28.0	-1	0.33	1.0	0.41	0.8	7	28	40	0	0.34	17	-1	0.19	1.0	0.74	0.89	2	17	6	0	0.17	43	-1	0.22	0.86	0.62	0.88	6	42	26	1	0.15	1.0
19	6.0	-1	0.25	1.0	0.25	0.86	1	6	18	0	0.33	14.0	-1	0.42	0.83	0.19	0.72	5	13	56	1	0.41	16	-1	0.11	1.0	0.67	0.94	1	16	8	0	0.14	31	-1	0.24	0.83	0.43	0.86	5	30	39	1	0.22	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_20/gp-kncps.csv <==
X	gp-kncps_shd	gp-kncps_sid	gp-kncps_f1	gp-kncps_tpr	gp-kncps_fpr	gp-kncps_fdr	gp-kncps_tp	gp-kncps_fp	gp-kncps_tn	gp-kncps_fn	gp-kncps_mcc	gp-kncps_shd-timed	gp-kncps_sid-timed	gp-kncps_f1-timed	gp-kncps_tpr-timed	gp-kncps_fpr-timed	gp-kncps_fdr-timed	gp-kncps_tp-timed	gp-kncps_fp-timed	gp-kncps_tn-timed	gp-kncps_fn-timed	gp-kncps_mcc-timed	gp-kncps_n_iterations	gp-kncps_time
0	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	7	0	68	0	1.0	0	140.0
1	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	6	0	69	0	1.0	0	125.0
2	0.0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	8	0	67	0	1.0	0	140.0
3	3.0	-1	0.73	1.0	0.14	0.43	4	3	18	0	0.7	3.0	-1	0.86	1.0	0.05	0.25	9	3	63	0	0.85	0	257.0
4	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	1.0	-1	0.94	0.89	0.0	0.0	8	0	66	1	0.94	0	124.0
5	2.0	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	2.0	-1	0.89	1.0	0.03	0.2	8	2	65	0	0.88	0	173.0
6	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	9	0	66	0	1.0	0	182.0
7	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	1.0	-1	0.94	1.0	0.01	0.11	8	1	66	0	0.94	0	126.0
8	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	0	88.0
9	1.0	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	1.0	-1	0.92	0.86	0.0	0.0	6	0	68	1	0.92	0	88.0
10	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	6	0	69	0	1.0	0	81.0
11	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	1.0	-1	0.94	1.0	0.01	0.11	8	1	66	0	0.94	0	158.0
12	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	1.0	-1	0.94	1.0	0.01	0.11	8	1	66	0	0.94	0	175.0
13	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	1.0	-1	0.92	1.0	0.01	0.14	6	1	68	0	0.92	0	109.0
14	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	9	0	66	0	1.0	0	145.0
15	3.0	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	3.0	-1	0.82	0.88	0.03	0.22	7	2	65	1	0.8	0	146.0
16	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	9	0	66	0	1.0	0	154.0
17	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	1.0	-1	0.94	0.89	0.0	0.0	8	0	66	1	0.94	0	138.0
18	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	1.0	-1	0.93	1.0	0.01	0.12	7	1	67	0	0.93	0	145.0
19	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	6	0	69	0	1.0	0	89.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_20/gp-kndag.csv <==
X	gp-kndag_cps-dist	gp-kndag_cps-prec	gp-kndag_cps-rec	gp-kndag_cps-f1	gp-kndag_cps-ari	gp-kndag_cps-nmi	gp-kndag_valid	gp-kndag_n_iterations	gp-kndag_time
0	2.5	0.5	0.5	0.5	0.39	0.56	0	1	5.0
1	0.0	1.0	0.5	0.67	0.47	0.64	0	0	4.0
2	9.0	1.0	1.0	1.0	0.31	0.36	1	0	4.0
3	0.0	0.0	0.0	0.0	0.0	0.0	0	1	6.0
4	0.0	0.0	0.0	0.0	0.0	0.0	0	0	4.0
5	3.5	0.5	0.5	0.5	0.21	0.32	0	1	7.0
6	0.0	0.0	0.0	0.0	-0.03	0.17	0	1	7.0
7	0.0	0.0	0.0	0.0	0.0	0.0	0	1	4.0
8	0.0	0.0	0.0	0.0	-0.04	0.12	0	1	7.0
9	0.0	0.0	0.0	0.0	0.0	0.0	0	0	4.0
10	9.5	1.0	0.5	0.67	0.24	0.34	0	1	5.0
11	0.0	0.0	0.0	0.0	-0.04	0.12	0	0	4.0
12	10.0	0.5	0.5	0.5	0.04	0.1	0	0	5.0
13	5.5	1.0	0.5	0.67	0.66	0.65	0	0	4.0
14	0.0	0.0	0.0	0.0	0.0	0.0	0	1	5.0
15	4.5	1.0	0.5	0.67	0.67	0.66	0	0	4.0
16	1.5	1.0	1.0	1.0	0.95	0.94	1	1	5.0
17	0.0	0.0	0.0	0.0	0.0	0.0	0	0	4.0
18	4.0	0.5	0.5	0.5	0.44	0.42	0	1	6.0
19	0.0	0.0	0.0	0.0	0.0	0.0	0	0	2.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_20/gp.csv <==
X	gp_shd	gp_sid	gp_f1	gp_tpr	gp_fpr	gp_fdr	gp_tp	gp_fp	gp_tn	gp_fn	gp_mcc	gp_shd-timed	gp_sid-timed	gp_f1-timed	gp_tpr-timed	gp_fpr-timed	gp_fdr-timed	gp_tp-timed	gp_fp-timed	gp_tn-timed	gp_fn-timed	gp_mcc-timed	gp_cps-dist	gp_cps-prec	gp_cps-rec	gp_cps-f1	gp_cps-ari	gp_cps-nmi	gp_valid	gp_n_iterations	gp_time
0	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	9.0	-1	0.4	0.43	0.07	0.62	3	5	63	4	0.33	0.0	0.0	0.0	0.0	0.0	0.0	0	2	657.0
1	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	8.0	-1	0.33	0.33	0.06	0.67	2	4	65	4	0.28	0.0	0.0	0.0	0.0	0.0	0.0	0	1	414.0
2	1.0	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	1.0	-1	0.93	0.88	0.0	0.0	7	0	67	1	0.93	9.0	1.0	1.0	1.0	0.31	0.36	1	0	105.0
3	4.0	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	14.0	-1	0.3	0.33	0.12	0.73	3	8	58	6	0.19	0.0	0.0	0.0	0.0	0.0	0.0	0	1	684.0
4	5.0	-1	0.55	0.75	0.19	0.57	3	4	17	1	0.46	11.0	-1	0.48	0.56	0.11	0.58	5	7	59	4	0.4	0.0	0.0	0.0	0.0	0.0	0.0	0	0	489.0
5	3.0	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	9.0	-1	0.47	0.5	0.07	0.56	4	5	62	4	0.4	0.0	0.0	0.0	0.0	0.0	0.0	0	0	400.0
6	4.0	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	12.0	-1	0.25	0.22	0.08	0.71	2	5	61	7	0.16	0.0	0.0	0.0	0.0	0.0	0.0	0	1	452.0
7	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	3.0	-1	0.82	0.88	0.03	0.22	7	2	65	1	0.8	0.0	0.0	0.0	0.0	0.0	0.0	0	2	580.0
8	3.0	-1	0.0	0.0	0.08	1.0	0	2	22	1	-0.06	3.0	-1	0.77	0.83	0.03	0.29	5	2	67	1	0.75	7.0	0.25	0.5	0.33	-0.0	0.04	0	0	121.0
9	2.0	-1	0.5	0.5	0.04	0.5	1	1	22	1	0.46	8.0	-1	0.43	0.43	0.06	0.57	3	4	64	4	0.37	0.0	0.0	0.0	0.0	0.0	0.0	0	0	260.0
10	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	1.0	-1	0.92	1.0	0.01	0.14	6	1	68	0	0.92	9.5	1.0	0.5	0.67	0.24	0.34	0	1	271.0
11	5.0	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	13.0	-1	0.24	0.25	0.1	0.78	2	7	60	6	0.14	0.0	0.0	0.0	0.0	0.19	0.3	0	1	603.0
12	4.0	-1	0.33	0.33	0.09	0.67	1	2	20	2	0.24	8.0	-1	0.5	0.5	0.06	0.5	4	4	63	4	0.44	0.0	0.0	0.0	0.0	0.0	0.0	0	1	328.0
13	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	11.0	-1	0.15	0.17	0.09	0.86	1	6	63	5	0.07	0.0	0.0	0.0	0.0	0.0	0.0	0	1	471.0
14	1.0	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	5.0	-1	0.74	0.78	0.05	0.3	7	3	63	2	0.7	0.0	0.0	0.0	0.0	0.0	0.0	0	1	461.0
15	3.0	-1	0.67	1.0	0.14	0.5	3	3	19	0	0.66	15.0	-1	0.21	0.25	0.13	0.82	2	9	58	6	0.1	0.0	0.0	0.0	0.0	0.0	0.0	0	1	867.0
16	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	9	0	66	0	1.0	1.5	1.0	1.0	1.0	0.95	0.94	1	1	325.0
17	4.0	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	12.0	-1	0.33	0.33	0.09	0.67	3	6	60	6	0.24	0.0	0.0	0.0	0.0	0.0	0.0	0	0	278.0
18	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	5.0	-1	0.67	0.71	0.04	0.38	5	3	65	2	0.63	1.0	0.5	0.5	0.5	0.44	0.58	0	2	668.0
19	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	9.0	-1	0.31	0.33	0.07	0.71	2	5	64	4	0.24	0.0	0.0	0.0	0.0	0.0	0.0	0	0	216.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_20/pcmciplus.csv <==
X	pcmciplus_shd	pcmciplus_sid	pcmciplus_f1	pcmciplus_tpr	pcmciplus_fpr	pcmciplus_fdr	pcmciplus_tp	pcmciplus_fp	pcmciplus_tn	pcmciplus_fn	pcmciplus_mcc	pcmciplus_shd-timed	pcmciplus_sid-timed	pcmciplus_f1-timed	pcmciplus_tpr-timed	pcmciplus_fpr-timed	pcmciplus_fdr-timed	pcmciplus_tp-timed	pcmciplus_fp-timed	pcmciplus_tn-timed	pcmciplus_fn-timed	pcmciplus_mcc-timed	pcmciplus_shd-pooled	pcmciplus_sid-pooled	pcmciplus_f1-pooled	pcmciplus_tpr-pooled	pcmciplus_fpr-pooled	pcmciplus_fdr-pooled	pcmciplus_tp-pooled	pcmciplus_fp-pooled	pcmciplus_tn-pooled	pcmciplus_fn-pooled	pcmciplus_mcc-pooled	pcmciplus_shd-timed-pooled	pcmciplus_sid-timed-pooled	pcmciplus_f1-timed-pooled	pcmciplus_tpr-timed-pooled	pcmciplus_fpr-timed-pooled	pcmciplus_fdr-timed-pooled	pcmciplus_tp-timed-pooled	pcmciplus_fp-timed-pooled	pcmciplus_tn-timed-pooled	pcmciplus_fn-timed-pooled	pcmciplus_mcc-timed-pooled	pcmciplus_time
0	4	-1	0.5	1.0	0.17	0.67	2	4	19	0	0.52	9	-1	0.61	1.0	0.13	0.56	7	9	59	0	0.62	7.0	-1	0.22	0.5	0.26	0.86	1	6	17	1	0.14	12.0	-1	0.5	0.86	0.16	0.65	6	11	57	1	0.48	0.0
1	5	-1	0.29	1.0	0.21	0.83	1	5	19	0	0.36	11	-1	0.52	1.0	0.16	0.65	6	11	58	0	0.54	5.0	-1	0.29	1.0	0.21	0.83	1	5	19	0	0.36	11.0	-1	0.48	0.83	0.14	0.67	5	10	59	1	0.47	0.0
2	3	-1	0.67	1.0	0.14	0.5	3	3	19	0	0.66	13	-1	0.48	0.75	0.16	0.65	6	11	56	2	0.43	3.0	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	10.0	-1	0.55	0.75	0.12	0.57	6	8	59	2	0.5	0.0
3	8	-1	0.5	1.0	0.38	0.67	4	8	13	0	0.45	20	-1	0.38	0.67	0.26	0.74	6	17	49	3	0.29	5.0	-1	0.55	0.75	0.19	0.57	3	4	17	1	0.46	13.0	-1	0.48	0.67	0.15	0.62	6	10	56	3	0.41	0.0
4	4	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	12	-1	0.54	0.78	0.15	0.59	7	10	56	2	0.49	2.0	-1	0.75	0.75	0.05	0.25	3	1	20	1	0.7	11.0	-1	0.56	0.78	0.14	0.56	7	9	57	2	0.51	0.0
5	7	-1	0.46	1.0	0.32	0.7	3	7	15	0	0.45	18	-1	0.36	0.62	0.22	0.75	5	15	52	3	0.28	5.0	-1	0.44	0.67	0.18	0.67	2	4	18	1	0.37	15.0	-1	0.35	0.5	0.16	0.73	4	11	56	4	0.26	0.0
6	4	-1	0.67	1.0	0.19	0.5	4	4	17	0	0.64	15	-1	0.44	0.67	0.18	0.67	6	12	54	3	0.37	4.0	-1	0.5	0.5	0.1	0.5	2	2	19	2	0.4	12.0	-1	0.4	0.44	0.11	0.64	4	7	59	5	0.31	0.0
7	2	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	12	-1	0.5	0.75	0.15	0.62	6	10	57	2	0.45	2.0	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	14.0	-1	0.42	0.62	0.16	0.69	5	11	56	3	0.35	0.0
8	8	-1	0.0	0.0	0.29	1.0	0	7	17	1	-0.13	11	-1	0.48	0.83	0.14	0.67	5	10	59	1	0.47	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	8.0	-1	0.33	0.33	0.06	0.67	2	4	65	4	0.28	0.0
9	5	-1	0.44	1.0	0.22	0.71	2	5	18	0	0.47	10	-1	0.58	1.0	0.15	0.59	7	10	58	0	0.59	5.0	-1	0.44	1.0	0.22	0.71	2	5	18	0	0.47	10.0	-1	0.58	1.0	0.15	0.59	7	10	58	0	0.59	0.0
10	8	-1	0.2	1.0	0.33	0.89	1	8	16	0	0.27	14	-1	0.46	1.0	0.2	0.7	6	14	55	0	0.49	3.0	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	10.0	-1	0.44	0.67	0.12	0.67	4	8	61	2	0.41	0.0
11	2	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	11	-1	0.56	0.88	0.15	0.59	7	10	57	1	0.54	4.0	-1	0.33	0.33	0.09	0.67	1	2	20	2	0.24	12.0	-1	0.4	0.5	0.12	0.67	4	8	59	4	0.32	0.0
12	3	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	9	-1	0.57	0.75	0.1	0.54	6	7	60	2	0.53	5.0	-1	0.44	0.67	0.18	0.67	2	4	18	1	0.37	12.0	-1	0.45	0.62	0.13	0.64	5	9	58	3	0.39	0.0
13	4	-1	0.33	1.0	0.17	0.8	1	4	20	0	0.41	11	-1	0.48	0.83	0.14	0.67	5	10	59	1	0.47	4.0	-1	0.33	1.0	0.17	0.8	1	4	20	0	0.41	12.0	-1	0.4	0.67	0.14	0.71	4	10	59	2	0.36	0.0
14	5	-1	0.62	1.0	0.24	0.56	4	5	16	0	0.58	12	-1	0.57	0.89	0.17	0.58	8	11	55	1	0.54	2.0	-1	0.8	1.0	0.1	0.33	4	2	19	0	0.78	11.0	-1	0.56	0.78	0.14	0.56	7	9	57	2	0.51	0.0
15	7	-1	0.46	1.0	0.32	0.7	3	7	15	0	0.45	17	-1	0.41	0.75	0.22	0.71	6	15	52	2	0.36	3.0	-1	0.67	1.0	0.14	0.5	3	3	19	0	0.66	15.0	-1	0.35	0.5	0.16	0.73	4	11	56	4	0.26	0.0
16	4	-1	0.67	1.0	0.19	0.5	4	4	17	0	0.64	9	-1	0.67	1.0	0.14	0.5	9	9	57	0	0.66	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	7.0	-1	0.7	0.89	0.09	0.43	8	6	60	1	0.67	0.0
17	5	-1	0.62	1.0	0.24	0.56	4	5	16	0	0.58	13	-1	0.55	0.89	0.18	0.6	8	12	54	1	0.52	3.0	-1	0.73	1.0	0.14	0.43	4	3	18	0	0.7	10.0	-1	0.62	0.89	0.14	0.53	8	9	57	1	0.58	0.0
18	6	-1	0.4	1.0	0.26	0.75	2	6	17	0	0.43	11	-1	0.52	0.86	0.15	0.62	6	10	58	1	0.5	4.0	-1	0.5	1.0	0.17	0.67	2	4	19	0	0.52	12.0	-1	0.4	0.57	0.13	0.69	4	9	59	3	0.34	0.0
19	5	-1	0.29	1.0	0.21	0.83	1	5	19	0	0.36	10	-1	0.55	1.0	0.14	0.62	6	10	59	0	0.57	3.0	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	10.0	-1	0.44	0.67	0.12	0.67	4	8	61	2	0.41	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_20/varLINGAM-kncps.csv <==
X	varLINGAM-kncps_time
0	0.0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_20/varLINGAM.csv <==
X	varLINGAM_time
0	0.0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_4/R-pcmci.csv <==
X	R-pcmci_cps-prec	R-pcmci_cps-rec	R-pcmci_cps-f1	R-pcmci_cps-ari	R-pcmci_cps-nmi	R-pcmci_time	R-pcmci_shd	R-pcmci_sid	R-pcmci_f1	R-pcmci_tpr	R-pcmci_fpr	R-pcmci_fdr	R-pcmci_tp	R-pcmci_fp	R-pcmci_tn	R-pcmci_fn	R-pcmci_mcc	R-pcmci_shd-timed	R-pcmci_sid-timed	R-pcmci_f1-timed	R-pcmci_tpr-timed	R-pcmci_fpr-timed	R-pcmci_fdr-timed	R-pcmci_tp-timed	R-pcmci_fp-timed	R-pcmci_tn-timed	R-pcmci_fn-timed	R-pcmci_mcc-timed
0	0.67	1.0	0.8	0.84	0.74	72.0	0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	3	-1	0.84	1.0	0.04	0.27	8	3	64	0	0.83
1	1.0	1.0	1.0	0.74	0.72	83.0	3	-1	0.73	1.0	0.14	0.43	4	3	18	0	0.7	4	-1	0.82	1.0	0.06	0.31	9	4	62	0	0.81
2	0.67	1.0	0.8	0.85	0.82	59.0	0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	0	-1	1.0	1.0	0.0	0.0	9	0	66	0	1.0
3	0.67	1.0	0.8	0.8	0.74	44.0	2	-1	0.5	0.5	0.04	0.5	1	1	22	1	0.46	3	-1	0.8	0.86	0.03	0.25	6	2	66	1	0.78

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False/successes_7/varLINGAM.csv <==
X
0
1
2
3
4
5
6

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_10/gp-kndag.csv <==
X	gp-kndag_cps-ari-adjusted	gp-kndag_cps-nmi-adjusted
0	0.83	0.82
1	0.98	0.96
2	0.93	0.87
3	0.77	0.78
4	1.0	1.0
5	0.94	0.9
6	0.98	0.97
7	0.25	0.37
8	0.89	0.89
9	0.82	0.83

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_2/varLINGAM-kncps.csv <==
X	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_tn-pooled	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_tpr-timed-pooled	varLINGAM-kncps_fpr-timed-pooled	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_shd	varLINGAM-kncps_sid	varLINGAM-kncps_f1	varLINGAM-kncps_tpr	varLINGAM-kncps_fpr	varLINGAM-kncps_fdr	varLINGAM-kncps_tp	varLINGAM-kncps_fp	varLINGAM-kncps_tn	varLINGAM-kncps_fn	varLINGAM-kncps_mcc	varLINGAM-kncps_shd-timed	varLINGAM-kncps_sid-timed	varLINGAM-kncps_f1-timed	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_tp-timed	varLINGAM-kncps_fp-timed	varLINGAM-kncps_tn-timed	varLINGAM-kncps_fn-timed	varLINGAM-kncps_mcc-timed
0	36.13	-1	0.4	0.75	0.38	0.73	3	8	13	1	0.27	45.36	-1	0.36	0.78	0.35	0.77	7	23	43	2	0.28	12	-1	0.25	0.5	0.48	0.83	2	10	11	2	0.02	28	-1	0.26	0.56	0.36	0.83	5	24	42	4	0.13
1	4.16	-1	0.33	0.67	0.32	0.78	2	7	15	1	0.24	12.83	-1	0.33	0.62	0.25	0.77	5	17	50	3	0.25	8	-1	0.33	0.67	0.32	0.78	2	7	15	1	0.24	34	-1	0.15	0.38	0.43	0.91	3	29	38	5	-0.04

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_20/J-pcmci-kncps.csv <==
X	J-pcmci-kncps_shd	J-pcmci-kncps_sid	J-pcmci-kncps_f1	J-pcmci-kncps_tpr	J-pcmci-kncps_fpr	J-pcmci-kncps_fdr	J-pcmci-kncps_tp	J-pcmci-kncps_fp	J-pcmci-kncps_tn	J-pcmci-kncps_fn	J-pcmci-kncps_mcc	J-pcmci-kncps_shd-timed	J-pcmci-kncps_sid-timed	J-pcmci-kncps_f1-timed	J-pcmci-kncps_tpr-timed	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_tp-timed	J-pcmci-kncps_fp-timed	J-pcmci-kncps_tn-timed	J-pcmci-kncps_fn-timed	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_time
0	1	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	5	-1	0.74	1.0	0.07	0.42	7	5	63	0	0.74	0.0
1	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	6	-1	0.57	0.67	0.06	0.5	4	4	65	2	0.53	0.0
2	0	-1	1.0	1.0	0.0	0.0	3	0	22	0	1.0	6	-1	0.67	0.75	0.06	0.4	6	4	63	2	0.63	0.0
3	2	-1	0.67	0.5	0.0	0.0	2	0	21	2	0.68	8	-1	0.6	0.67	0.08	0.45	6	5	61	3	0.54	0.0
4	4	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	7	-1	0.7	0.89	0.09	0.43	8	6	60	1	0.67	1.0
5	5	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	11	-1	0.42	0.5	0.1	0.64	4	7	60	4	0.35	1.0
6	1	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	3	-1	0.84	0.89	0.03	0.2	8	2	64	1	0.82	0.0
7	1	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	9	-1	0.57	0.75	0.1	0.54	6	7	60	2	0.53	0.0
8	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	3	-1	0.8	1.0	0.04	0.33	6	3	66	0	0.8	0.0
9	1	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	4	-1	0.78	1.0	0.06	0.36	7	4	64	0	0.77	0.0
10	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	4	-1	0.75	1.0	0.06	0.4	6	4	65	0	0.75	0.0
11	2	-1	0.5	0.33	0.0	0.0	1	0	22	2	0.55	5	-1	0.71	0.75	0.04	0.33	6	3	64	2	0.67	0.0
12	3	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	8	-1	0.64	0.88	0.1	0.5	7	7	60	1	0.61	0.0
13	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	4	-1	0.75	1.0	0.06	0.4	6	4	65	0	0.75	0.0
14	0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	3	-1	0.86	1.0	0.05	0.25	9	3	63	0	0.85	1.0
15	1	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	7	-1	0.67	0.88	0.09	0.46	7	6	61	1	0.64	1.0
16	1	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	10	-1	0.58	0.78	0.12	0.53	7	8	58	2	0.53	0.0
17	3	-1	0.4	0.25	0.0	0.0	1	0	21	3	0.47	8	-1	0.56	0.56	0.06	0.44	5	4	62	4	0.49	0.0
18	0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	4	-1	0.75	0.86	0.04	0.33	6	3	65	1	0.73	0.0
19	1	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	6	-1	0.57	0.67	0.06	0.5	4	4	65	2	0.53	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_20/J-pcmci.csv <==
X	J-pcmci_shd	J-pcmci_sid	J-pcmci_f1	J-pcmci_tpr	J-pcmci_fpr	J-pcmci_fdr	J-pcmci_tp	J-pcmci_fp	J-pcmci_tn	J-pcmci_fn	J-pcmci_mcc	J-pcmci_shd-timed	J-pcmci_sid-timed	J-pcmci_f1-timed	J-pcmci_tpr-timed	J-pcmci_fpr-timed	J-pcmci_fdr-timed	J-pcmci_tp-timed	J-pcmci_fp-timed	J-pcmci_tn-timed	J-pcmci_fn-timed	J-pcmci_mcc-timed	J-pcmci_time
0	1.0	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	7.0	-1	0.22	0.14	0.01	0.5	1	1	67	6	0.23	3.0
1	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	9.0	-1	0.18	0.17	0.06	0.8	1	4	65	5	0.12	1.0
2	4.0	-1	0.33	0.33	0.09	0.67	1	2	20	2	0.24	10.0	-1	0.38	0.38	0.07	0.62	3	5	62	5	0.3	2.0
3	3.0	-1	0.4	0.25	0.0	0.0	1	0	21	3	0.47	12.0	-1	0.0	0.0	0.05	1.0	0	3	63	9	-0.08	2.0
4	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	9.0	-1	0.18	0.11	0.02	0.5	1	1	65	8	0.19	2.0
5	2.0	-1	0.5	0.33	0.0	0.0	1	0	22	2	0.55	11.0	-1	0.15	0.12	0.06	0.8	1	4	63	7	0.08	1.0
6	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	9.0	-1	0.53	0.56	0.08	0.5	5	5	61	4	0.46	0.0
7	1.0	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	10.0	-1	0.29	0.25	0.06	0.67	2	4	63	6	0.22	1.0
8	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	6.0	-1	0.4	0.33	0.03	0.5	2	2	67	4	0.37	1.0
9	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	6.0	-1	0.67	0.86	0.07	0.45	6	5	63	1	0.64	0.0
10	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	5.0	-1	0.62	0.67	0.04	0.43	4	3	66	2	0.58	1.0
11	4.0	-1	0.0	0.0	0.05	1.0	0	1	21	3	-0.08	9.0	-1	0.18	0.12	0.03	0.67	1	2	65	7	0.15	2.0
12	5.0	-1	0.0	0.0	0.09	1.0	0	2	20	3	-0.11	11.0	-1	0.15	0.12	0.06	0.8	1	4	63	7	0.08	5.0
13	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	8.0	-1	0.43	0.5	0.07	0.62	3	5	64	3	0.38	1.0
14	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	8.0	-1	0.2	0.11	0.0	0.0	1	0	66	8	0.31	2.0
15	3.0	-1	0.0	0.0	0.0	0	0	0	22	3	1	8.0	-1	0.33	0.25	0.03	0.5	2	2	65	6	0.3	2.0
16	5.0	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	13.0	-1	0.0	0.0	0.06	1.0	0	4	62	9	-0.09	3.0
17	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	9.0	-1	0.31	0.22	0.03	0.5	2	2	64	7	0.28	2.0
18	1.0	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	7.0	-1	0.59	0.71	0.07	0.5	5	5	63	2	0.55	0.0
19	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	6.0	-1	0.4	0.33	0.03	0.5	2	2	67	4	0.37	1.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_20/R-pcmci-kncps.csv <==
X	R-pcmci-kncps_shd	R-pcmci-kncps_sid	R-pcmci-kncps_f1	R-pcmci-kncps_tpr	R-pcmci-kncps_fpr	R-pcmci-kncps_fdr	R-pcmci-kncps_tp	R-pcmci-kncps_fp	R-pcmci-kncps_tn	R-pcmci-kncps_fn	R-pcmci-kncps_mcc	R-pcmci-kncps_shd-timed	R-pcmci-kncps_sid-timed	R-pcmci-kncps_f1-timed	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_tp-timed	R-pcmci-kncps_fp-timed	R-pcmci-kncps_tn-timed	R-pcmci-kncps_fn-timed	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_failed	R-pcmci-kncps_time
0	1	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	3	-1	0.82	1.0	0.04	0.3	7	3	65	0	0.82	0	1.0
1	4	-1	0.33	1.0	0.17	0.8	1	4	20	0	0.41	7	-1	0.63	1.0	0.1	0.54	6	7	62	0	0.64	0	1.0
2	4	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	11	-1	0.48	0.62	0.12	0.62	5	8	59	3	0.41	0	1.0
3	5	-1	0.44	0.5	0.14	0.6	2	3	18	2	0.33	12	-1	0.4	0.44	0.11	0.64	4	7	59	5	0.31	0	1.0
4	5	-1	0.44	0.5	0.14	0.6	2	3	18	2	0.33	13	-1	0.43	0.56	0.14	0.64	5	9	57	4	0.35	0	1.0
5	2	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	11	-1	0.42	0.5	0.1	0.64	4	7	60	4	0.35	0	1.0
6	3	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	7	-1	0.67	0.78	0.08	0.42	7	5	61	2	0.62	0	1.0
7	2	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	8	-1	0.6	0.75	0.09	0.5	6	6	61	2	0.56	0	1.0
8	3	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	6	-1	0.62	0.83	0.07	0.5	5	5	64	1	0.61	0	1.0
9	3	-1	0.57	1.0	0.13	0.6	2	3	20	0	0.59	6	-1	0.67	0.86	0.07	0.45	6	5	63	1	0.64	0	1.0
10	2	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	5	-1	0.71	1.0	0.07	0.45	6	5	64	0	0.71	0	1.0
11	1	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	5	-1	0.71	0.75	0.04	0.33	6	3	64	2	0.67	0	1.0
12	4	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	7	-1	0.63	0.75	0.07	0.45	6	5	62	2	0.59	0	1.0
13	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	5	-1	0.62	0.67	0.04	0.43	4	3	66	2	0.58	0	1.0
14	4	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	10	-1	0.55	0.67	0.11	0.54	6	7	59	3	0.48	0	1.0
15	5	-1	0.0	0.0	0.09	1.0	0	2	20	3	-0.11	9	-1	0.47	0.5	0.07	0.56	4	5	62	4	0.4	0	1.0
16	4	-1	0.67	1.0	0.19	0.5	4	4	17	0	0.64	10	-1	0.62	0.89	0.14	0.53	8	9	57	1	0.58	0	1.0
17	4	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	11	-1	0.56	0.78	0.14	0.56	7	9	57	2	0.51	0	1.0
18	1	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	8	-1	0.56	0.71	0.09	0.55	5	6	62	2	0.51	0	1.0
19	0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	3	-1	0.8	1.0	0.04	0.33	6	3	66	0	0.8	0	1.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_20/R-pcmci.csv <==
X	R-pcmci_failed	R-pcmci_valid
0	1	0
1	1	0
2	0	1
3	1	0
4	1	0
5	0	1
6	0	0
7	1	0
8	1	0
9	1	0
10	0	1
11	1	0
12	1	0
13	1	0
14	1	0
15	1	0
16	1	0
17	1	0
18	1	0
19	1	0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_20/cdnod-kncps.csv <==
X	cdnod-kncps_shd-pooled	cdnod-kncps_sid-pooled	cdnod-kncps_f1-pooled	cdnod-kncps_tpr-pooled	cdnod-kncps_fpr-pooled	cdnod-kncps_fdr-pooled	cdnod-kncps_tp-pooled	cdnod-kncps_fp-pooled	cdnod-kncps_tn-pooled	cdnod-kncps_fn-pooled	cdnod-kncps_mcc-pooled	cdnod-kncps_shd	cdnod-kncps_sid	cdnod-kncps_f1	cdnod-kncps_tpr	cdnod-kncps_fpr	cdnod-kncps_fdr	cdnod-kncps_tp	cdnod-kncps_fp	cdnod-kncps_tn	cdnod-kncps_fn	cdnod-kncps_mcc	cdnod-kncps_time
0	5.0	-1	0.0	0.0	0.13	1.0	0	3	20	2	-0.11	0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	10.0
1	4.0	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	4	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	14.0
2	6.0	-1	0.25	0.33	0.18	0.8	1	4	18	2	0.12	4	-1	0.0	0.0	0.05	1.0	0	1	21	3	-0.08	17.0
3	9.0	-1	0.0	0.0	0.24	1.0	0	5	16	4	-0.22	3	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	17.0
4	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	4	-1	0.0	0.0	0.0	0	0	0	21	4	1	6.0
5	6.0	-1	0.25	0.33	0.18	0.8	1	4	18	2	0.12	4	-1	0.33	0.33	0.09	0.67	1	2	20	2	0.24	14.0
6	5.0	-1	0.29	0.25	0.1	0.67	1	2	19	3	0.17	4	-1	0.33	0.25	0.05	0.5	1	1	20	3	0.27	11.0
7	2.0	-1	0.67	0.67	0.05	0.33	2	1	21	1	0.62	6	-1	0.25	0.33	0.18	0.8	1	4	18	2	0.12	23.0
8	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	2	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	7.0
9	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	3	-1	0.0	0.0	0.04	1.0	0	1	22	2	-0.06	13.0
10	6.0	-1	0.0	0.0	0.21	1.0	0	5	19	1	-0.1	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	13.0
11	6.0	-1	0.25	0.33	0.18	0.8	1	4	18	2	0.12	5	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	13.0
12	4.0	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	4	-1	0.33	0.33	0.09	0.67	1	2	20	2	0.24	19.0
13	3.0	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	2	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	14.0
14	6.0	-1	0.4	0.5	0.19	0.67	2	4	17	2	0.27	3	-1	0.57	0.5	0.05	0.33	2	1	20	2	0.51	17.0
15	3.0	-1	0.0	0.0	0.0	0	0	0	22	3	1	1	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	15.0
16	6.0	-1	0.0	0.0	0.1	1.0	0	2	19	4	-0.13	5	-1	0.44	0.5	0.14	0.6	2	3	18	2	0.33	8.0
17	5.0	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	3	-1	0.4	0.25	0.0	0.0	1	0	21	3	0.47	20.0
18	2.0	-1	0.0	0.0	0.0	0	0	0	23	2	1	1	-1	0.67	0.5	0.0	0.0	1	0	23	1	0.69	9.0
19	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	2	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	7.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_20/cdnod.csv <==
X	cdnod_shd-pooled	cdnod_sid-pooled	cdnod_f1-pooled	cdnod_tpr-pooled	cdnod_fpr-pooled	cdnod_fdr-pooled	cdnod_tp-pooled	cdnod_fp-pooled	cdnod_tn-pooled	cdnod_fn-pooled	cdnod_mcc-pooled	cdnod_shd	cdnod_sid	cdnod_f1	cdnod_tpr	cdnod_fpr	cdnod_fdr	cdnod_tp	cdnod_fp	cdnod_tn	cdnod_fn	cdnod_mcc	cdnod_time
0	4.0	-1	0.33	0.5	0.13	0.75	1	3	20	1	0.27	4	-1	0.0	0.0	0.09	1.0	0	2	21	2	-0.09	13.0
1	5.0	-1	0.0	0.0	0.17	1.0	0	4	20	1	-0.09	1	-1	0.0	0.0	0.0	0	0	0	24	1	1	20.0
2	8.0	-1	0.0	0.0	0.23	1.0	0	5	17	3	-0.18	6	-1	0.25	0.33	0.18	0.8	1	4	18	2	0.12	23.0
3	8.0	-1	0.2	0.25	0.24	0.83	1	5	16	3	0.01	7	-1	0.46	0.75	0.29	0.67	3	6	15	1	0.35	25.0
4	4.0	-1	0.0	0.0	0.0	0	0	0	21	4	1	3	-1	0.57	0.5	0.05	0.33	2	1	20	2	0.51	9.0
5	6.0	-1	0.25	0.33	0.18	0.8	1	4	18	2	0.12	6	-1	0.0	0.0	0.14	1.0	0	3	19	3	-0.14	17.0
6	5.0	-1	0.29	0.25	0.1	0.67	1	2	19	3	0.17	3	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	15.0
7	8.0	-1	0.0	0.0	0.23	1.0	0	5	17	3	-0.18	3	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	32.0
8	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	3	-1	0.0	0.0	0.08	1.0	0	2	22	1	-0.06	10.0
9	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	4	-1	0.0	0.0	0.09	1.0	0	2	21	2	-0.09	16.0
10	6.0	-1	0.0	0.0	0.21	1.0	0	5	19	1	-0.1	3	-1	0.0	0.0	0.08	1.0	0	2	22	1	-0.06	20.0
11	3.0	-1	0.0	0.0	0.0	0	0	0	22	3	1	1	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	19.0
12	5.0	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	5	-1	0.44	0.67	0.18	0.67	2	4	18	1	0.37	23.0
13	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	2	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	20.0
14	6.0	-1	0.4	0.5	0.19	0.67	2	4	17	2	0.27	3	-1	0.57	0.5	0.05	0.33	2	1	20	2	0.51	21.0
15	3.0	-1	0.0	0.0	0.0	0	0	0	22	3	1	5	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	19.0
16	6.0	-1	0.0	0.0	0.1	1.0	0	2	19	4	-0.13	6	-1	0.0	0.0	0.1	1.0	0	2	19	4	-0.13	12.0
17	5.0	-1	0.0	0.0	0.05	1.0	0	1	20	4	-0.09	6	-1	0.0	0.0	0.1	1.0	0	2	19	4	-0.13	23.0
18	2.0	-1	0.0	0.0	0.0	0	0	0	23	2	1	2	-1	0.5	0.5	0.04	0.5	1	1	22	1	0.46	12.0
19	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	3	-1	0.0	0.0	0.08	1.0	0	2	22	1	-0.06	10.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_20/dynotears-kncps.csv <==
X	dynotears-kncps_shd-pooled	dynotears-kncps_sid-pooled	dynotears-kncps_f1-pooled	dynotears-kncps_tpr-pooled	dynotears-kncps_fpr-pooled	dynotears-kncps_fdr-pooled	dynotears-kncps_tp-pooled	dynotears-kncps_fp-pooled	dynotears-kncps_tn-pooled	dynotears-kncps_fn-pooled	dynotears-kncps_mcc-pooled	dynotears-kncps_shd-timed-pooled	dynotears-kncps_sid-timed-pooled	dynotears-kncps_f1-timed-pooled	dynotears-kncps_tpr-timed-pooled	dynotears-kncps_fpr-timed-pooled	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_tp-timed-pooled	dynotears-kncps_fp-timed-pooled	dynotears-kncps_tn-timed-pooled	dynotears-kncps_fn-timed-pooled	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_shd	dynotears-kncps_sid	dynotears-kncps_f1	dynotears-kncps_tpr	dynotears-kncps_fpr	dynotears-kncps_fdr	dynotears-kncps_tp	dynotears-kncps_fp	dynotears-kncps_tn	dynotears-kncps_fn	dynotears-kncps_mcc	dynotears-kncps_shd-timed	dynotears-kncps_sid-timed	dynotears-kncps_f1-timed	dynotears-kncps_tpr-timed	dynotears-kncps_fpr-timed	dynotears-kncps_fdr-timed	dynotears-kncps_tp-timed	dynotears-kncps_fp-timed	dynotears-kncps_tn-timed	dynotears-kncps_fn-timed	dynotears-kncps_mcc-timed	dynotears-kncps_time
0	13.0	-1	0.24	1.0	0.57	0.87	2	13	10	0	0.24	38.0	-1	0.24	0.86	0.54	0.86	6	37	31	1	0.18	17	-1	0.19	1.0	0.74	0.89	2	17	6	0	0.17	57	-1	0.2	1.0	0.84	0.89	7	57	11	0	0.13	3.0
1	11.0	-1	0.15	1.0	0.46	0.92	1	11	13	0	0.21	25.0	-1	0.29	0.83	0.35	0.83	5	24	45	1	0.27	14	-1	0.12	1.0	0.58	0.93	1	14	10	0	0.17	41	-1	0.23	1.0	0.59	0.87	6	41	28	0	0.23	1.0
2	8.0	-1	0.43	1.0	0.36	0.73	3	8	14	0	0.42	16.0	-1	0.47	0.88	0.22	0.68	7	15	52	1	0.44	16	-1	0.27	1.0	0.73	0.84	3	16	6	0	0.21	41	-1	0.28	1.0	0.61	0.84	8	41	26	0	0.25	0.0
3	12.0	-1	0.33	0.75	0.52	0.79	3	11	10	1	0.17	22.0	-1	0.39	0.78	0.3	0.74	7	20	46	2	0.32	12	-1	0.4	1.0	0.57	0.75	4	12	9	0	0.33	38	-1	0.32	1.0	0.58	0.81	9	38	28	0	0.29	2.0
4	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	41.0
5	11.0	-1	0.15	0.33	0.41	0.9	1	9	13	2	-0.05	18.0	-1	0.4	0.75	0.24	0.73	6	16	51	2	0.35	16	-1	0.27	1.0	0.73	0.84	3	16	6	0	0.21	43	-1	0.22	0.75	0.61	0.87	6	41	26	2	0.09	1.0
6	6.0	-1	0.4	0.5	0.19	0.67	2	4	17	2	0.27	14.0	-1	0.46	0.67	0.17	0.65	6	11	55	3	0.39	13	-1	0.38	1.0	0.62	0.76	4	13	8	0	0.3	40	-1	0.26	0.78	0.58	0.84	7	38	28	2	0.13	1.0
7	10.0	-1	0.38	1.0	0.45	0.77	3	10	12	0	0.35	20.0	-1	0.44	1.0	0.3	0.71	8	20	47	0	0.45	16	-1	0.27	1.0	0.73	0.84	3	16	6	0	0.21	38	-1	0.27	0.88	0.55	0.84	7	37	30	1	0.2	1.0
8	5.0	-1	0.0	0.0	0.17	1.0	0	4	20	1	-0.09	12.0	-1	0.4	0.67	0.14	0.71	4	10	59	2	0.36	14	-1	0.12	1.0	0.58	0.93	1	14	10	0	0.17	43	-1	0.19	0.83	0.61	0.89	5	42	27	1	0.13	0.0
9	5.0	-1	0.44	1.0	0.22	0.71	2	5	18	0	0.47	14.0	-1	0.42	0.71	0.18	0.71	5	12	56	2	0.37	9	-1	0.31	1.0	0.39	0.82	2	9	14	0	0.33	34	-1	0.11	0.29	0.43	0.94	2	29	39	5	-0.08	1.0
10	8.0	-1	0.0	0.0	0.29	1.0	0	7	17	1	-0.13	16.0	-1	0.38	0.83	0.22	0.75	5	15	54	1	0.38	14	-1	0.12	1.0	0.58	0.93	1	14	10	0	0.17	35	-1	0.22	0.83	0.49	0.87	5	34	35	1	0.18	1.0
11	12.0	-1	0.25	0.67	0.5	0.85	2	11	11	1	0.11	28.0	-1	0.33	0.88	0.4	0.79	7	27	40	1	0.29	16	-1	0.27	1.0	0.73	0.84	3	16	6	0	0.21	42	-1	0.19	0.62	0.58	0.89	5	39	28	3	0.03	2.0
12	9.0	-1	0.31	0.67	0.36	0.8	2	8	14	1	0.2	17.0	-1	0.41	0.75	0.22	0.71	6	15	52	2	0.36	14	-1	0.3	1.0	0.64	0.82	3	14	8	0	0.25	43	-1	0.19	0.62	0.6	0.89	5	40	27	3	0.02	2.0
13	9.0	-1	0.0	0.0	0.33	1.0	0	8	16	1	-0.14	20.0	-1	0.29	0.67	0.26	0.82	4	18	51	2	0.24	12	-1	0.14	1.0	0.5	0.92	1	12	12	0	0.2	37	-1	0.21	0.83	0.52	0.88	5	36	33	1	0.17	0.0
14	12.0	-1	0.4	1.0	0.57	0.75	4	12	9	0	0.33	38.0	-1	0.27	0.78	0.55	0.84	7	36	30	2	0.15	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	53	-1	0.21	0.78	0.77	0.88	7	51	15	2	0.0	2.0
15	14.0	-1	0.3	1.0	0.64	0.82	3	14	8	0	0.25	42.0	-1	0.22	0.75	0.6	0.87	6	40	27	2	0.1	15	-1	0.29	1.0	0.68	0.83	3	15	7	0	0.23	49	-1	0.22	0.88	0.72	0.87	7	48	19	1	0.11	5.0
16	16.0	-1	0.27	0.75	0.71	0.83	3	15	6	1	0.03	51.0	-1	0.24	0.89	0.76	0.86	8	50	16	1	0.1	15	-1	0.35	1.0	0.71	0.79	4	15	6	0	0.25	58	-1	0.24	1.0	0.88	0.87	9	58	8	0	0.13	7.0
17	12.0	-1	0.33	0.75	0.52	0.79	3	11	10	1	0.17	30.0	-1	0.29	0.67	0.41	0.82	6	27	39	3	0.17	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	46	-1	0.23	0.78	0.67	0.86	7	44	22	2	0.08	1.0
18	5.0	-1	0.44	1.0	0.22	0.71	2	5	18	0	0.47	17.0	-1	0.41	0.86	0.24	0.73	6	16	52	1	0.4	12	-1	0.25	1.0	0.52	0.86	2	12	11	0	0.26	37	-1	0.21	0.71	0.51	0.88	5	35	33	2	0.12	0.0
19	8.0	-1	0.0	0.0	0.29	1.0	0	7	17	1	-0.13	20.0	-1	0.17	0.33	0.23	0.89	2	16	53	4	0.06	8	-1	0.2	1.0	0.33	0.89	1	8	16	0	0.27	32	-1	0.11	0.33	0.41	0.93	2	28	41	4	-0.04	1.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_20/dynotears.csv <==
X	dynotears_shd-pooled	dynotears_sid-pooled	dynotears_f1-pooled	dynotears_tpr-pooled	dynotears_fpr-pooled	dynotears_fdr-pooled	dynotears_tp-pooled	dynotears_fp-pooled	dynotears_tn-pooled	dynotears_fn-pooled	dynotears_mcc-pooled	dynotears_shd-timed-pooled	dynotears_sid-timed-pooled	dynotears_f1-timed-pooled	dynotears_tpr-timed-pooled	dynotears_fpr-timed-pooled	dynotears_fdr-timed-pooled	dynotears_tp-timed-pooled	dynotears_fp-timed-pooled	dynotears_tn-timed-pooled	dynotears_fn-timed-pooled	dynotears_mcc-timed-pooled	dynotears_shd	dynotears_sid	dynotears_f1	dynotears_tpr	dynotears_fpr	dynotears_fdr	dynotears_tp	dynotears_fp	dynotears_tn	dynotears_fn	dynotears_mcc	dynotears_shd-timed	dynotears_sid-timed	dynotears_f1-timed	dynotears_tpr-timed	dynotears_fpr-timed	dynotears_fdr-timed	dynotears_tp-timed	dynotears_fp-timed	dynotears_tn-timed	dynotears_fn-timed	dynotears_mcc-timed	dynotears_time
0	16.0	-1	0.2	1.0	0.7	0.89	2	16	7	0	0.18	45.0	-1	0.24	1.0	0.66	0.87	7	45	23	0	0.21	17	-1	0.19	1.0	0.74	0.89	2	17	6	0	0.17	42	-1	0.22	0.86	0.6	0.87	6	41	27	1	0.15	4.0
1	10.0	-1	0.17	1.0	0.42	0.91	1	10	14	0	0.23	20.0	-1	0.33	0.83	0.28	0.79	5	19	50	1	0.32	15	-1	0.12	1.0	0.62	0.94	1	15	9	0	0.15	39	-1	0.17	0.67	0.54	0.9	4	37	32	2	0.07	1.0
2	9.0	-1	0.4	1.0	0.41	0.75	3	9	13	0	0.38	19.0	-1	0.39	0.75	0.25	0.74	6	17	50	2	0.33	14	-1	0.3	1.0	0.64	0.82	3	14	8	0	0.25	27	-1	0.37	1.0	0.4	0.77	8	27	40	0	0.37	0.0
3	14.0	-1	0.22	0.5	0.57	0.86	2	12	9	2	-0.05	27.0	-1	0.31	0.67	0.36	0.8	6	24	42	3	0.2	11	-1	0.42	1.0	0.52	0.73	4	11	10	0	0.36	33	-1	0.3	0.78	0.47	0.82	7	31	35	2	0.2	1.0
4	16.0	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61.0	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	61	-1	0.23	1.0	0.92	0.87	9	61	5	0	0.1	8.0
5	8.0	-1	0.2	0.33	0.27	0.86	1	6	16	2	0.04	12.0	-1	0.5	0.75	0.15	0.62	6	10	57	2	0.45	9	-1	0.4	1.0	0.41	0.75	3	9	13	0	0.38	21	-1	0.36	0.75	0.28	0.76	6	19	48	2	0.31	0.0
6	6.0	-1	0.4	0.5	0.19	0.67	2	4	17	2	0.27	13.0	-1	0.52	0.78	0.17	0.61	7	11	55	2	0.46	9	-1	0.47	1.0	0.43	0.69	4	9	12	0	0.42	28	-1	0.3	0.67	0.38	0.81	6	25	41	3	0.19	0.0
7	9.0	-1	0.4	1.0	0.41	0.75	3	9	13	0	0.38	23.0	-1	0.38	0.88	0.33	0.76	7	22	45	1	0.35	13	-1	0.32	1.0	0.59	0.81	3	13	9	0	0.28	35	-1	0.29	0.88	0.51	0.83	7	34	33	1	0.23	1.0
8	5.0	-1	0.0	0.0	0.17	1.0	0	4	20	1	-0.09	13.0	-1	0.38	0.67	0.16	0.73	4	11	58	2	0.34	9	-1	0.18	1.0	0.38	0.9	1	9	15	0	0.25	22	-1	0.31	0.83	0.3	0.81	5	21	48	1	0.3	0.0
9	5.0	-1	0.44	1.0	0.22	0.71	2	5	18	0	0.47	15.0	-1	0.4	0.71	0.19	0.72	5	13	55	2	0.36	6	-1	0.4	1.0	0.26	0.75	2	6	17	0	0.43	23	-1	0.26	0.57	0.29	0.83	4	20	48	3	0.17	0.0
10	7.0	-1	0.0	0.0	0.25	1.0	0	6	18	1	-0.11	14.0	-1	0.42	0.83	0.19	0.72	5	13	56	1	0.41	8	-1	0.2	1.0	0.33	0.89	1	8	16	0	0.27	23	-1	0.34	1.0	0.33	0.79	6	23	46	0	0.37	0.0
11	14.0	-1	0.12	0.33	0.55	0.92	1	12	10	2	-0.14	31.0	-1	0.28	0.75	0.43	0.83	6	29	38	2	0.2	15	-1	0.29	1.0	0.68	0.83	3	15	7	0	0.23	43	-1	0.25	0.88	0.63	0.86	7	42	25	1	0.16	2.0
12	8.0	-1	0.33	0.67	0.32	0.78	2	7	15	1	0.24	16.0	-1	0.43	0.75	0.21	0.7	6	14	53	2	0.38	16	-1	0.2	0.67	0.68	0.88	2	15	7	1	-0.01	38	-1	0.24	0.75	0.54	0.86	6	36	31	2	0.13	1.0
13	9.0	-1	0.0	0.0	0.33	1.0	0	8	16	1	-0.14	19.0	-1	0.3	0.67	0.25	0.81	4	17	52	2	0.25	11	-1	0.0	0.0	0.42	1.0	0	10	14	1	-0.17	28	-1	0.22	0.67	0.38	0.87	4	26	43	2	0.16	0.0
14	12.0	-1	0.4	1.0	0.57	0.75	4	12	9	0	0.33	33.0	-1	0.27	0.67	0.45	0.83	6	30	36	3	0.14	16	-1	0.33	1.0	0.76	0.8	4	16	5	0	0.22	40	-1	0.23	0.67	0.56	0.86	6	37	29	3	0.07	3.0
15	13.0	-1	0.32	1.0	0.59	0.81	3	13	9	0	0.28	39.0	-1	0.26	0.88	0.57	0.84	7	38	29	1	0.19	14	-1	0.3	1.0	0.64	0.82	3	14	8	0	0.25	42	-1	0.28	1.0	0.63	0.84	8	42	25	0	0.24	6.0
16	15.0	-1	0.35	1.0	0.71	0.79	4	15	6	0	0.25	53.0	-1	0.23	0.89	0.79	0.87	8	52	14	1	0.08	15	-1	0.35	1.0	0.71	0.79	4	15	6	0	0.25	53	-1	0.21	0.78	0.77	0.88	7	51	15	2	0.0	11.0
17	10.0	-1	0.44	1.0	0.48	0.71	4	10	11	0	0.39	29.0	-1	0.33	0.78	0.41	0.79	7	27	39	2	0.24	12	-1	0.4	1.0	0.57	0.75	4	12	9	0	0.33	38	-1	0.3	0.89	0.56	0.82	8	37	29	1	0.22	1.0
18	5.0	-1	0.44	1.0	0.22	0.71	2	5	18	0	0.47	14.0	-1	0.46	0.86	0.19	0.68	6	13	55	1	0.45	6	-1	0.4	1.0	0.26	0.75	2	6	17	0	0.43	16	-1	0.43	0.86	0.22	0.71	6	15	53	1	0.41	0.0
19	9.0	-1	0.0	0.0	0.33	1.0	0	8	16	1	-0.14	23.0	-1	0.21	0.5	0.29	0.87	3	20	49	3	0.12	10	-1	0.0	0.0	0.38	1.0	0	9	15	1	-0.15	27	-1	0.18	0.5	0.35	0.89	3	24	45	3	0.09	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_20/gp-kncps.csv <==
X	gp-kncps_shd	gp-kncps_sid	gp-kncps_f1	gp-kncps_tpr	gp-kncps_fpr	gp-kncps_fdr	gp-kncps_tp	gp-kncps_fp	gp-kncps_tn	gp-kncps_fn	gp-kncps_mcc	gp-kncps_shd-timed	gp-kncps_sid-timed	gp-kncps_f1-timed	gp-kncps_tpr-timed	gp-kncps_fpr-timed	gp-kncps_fdr-timed	gp-kncps_tp-timed	gp-kncps_fp-timed	gp-kncps_tn-timed	gp-kncps_fn-timed	gp-kncps_mcc-timed	gp-kncps_n_iterations	gp-kncps_time
0	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	1.0	-1	0.93	1.0	0.01	0.12	7	1	67	0	0.93	0	116.0
1	1.0	-1	0.0	0.0	0.0	0	0	0	24	1	1	3.0	-1	0.73	0.67	0.01	0.2	4	1	68	2	0.71	0	95.0
2	1.0	-1	0.8	0.67	0.0	0.0	2	0	22	1	0.8	1.0	-1	0.93	0.88	0.0	0.0	7	0	67	1	0.93	0	94.0
3	1.0	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	1.0	-1	0.95	1.0	0.02	0.1	9	1	65	0	0.94	0	191.0
4	3.0	-1	0.4	0.25	0.0	0.0	1	0	21	3	0.47	5.0	-1	0.67	0.56	0.02	0.17	5	1	65	4	0.65	0	94.0
5	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	1.0	-1	0.94	1.0	0.01	0.11	8	1	66	0	0.94	0	136.0
6	1.0	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	1.0	-1	0.95	1.0	0.02	0.1	9	1	65	0	0.94	0	159.0
7	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	1.0	-1	0.94	1.0	0.01	0.11	8	1	66	0	0.94	0	147.0
8	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	6	0	69	0	1.0	0	93.0
9	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	2.0	-1	0.86	0.86	0.01	0.14	6	1	67	1	0.84	0	129.0
10	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	6	0	69	0	1.0	0	78.0
11	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	3.0	-1	0.82	0.88	0.03	0.22	7	2	65	1	0.8	0	129.0
12	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	1.0	-1	0.94	1.0	0.01	0.11	8	1	66	0	0.94	0	146.0
13	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	1.0	-1	0.92	1.0	0.01	0.14	6	1	68	0	0.92	0	108.0
14	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	9	0	66	0	1.0	0	119.0
15	3.0	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	3.0	-1	0.82	0.88	0.03	0.22	7	2	65	1	0.8	0	137.0
16	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	9	0	66	0	1.0	0	124.0
17	3.0	-1	0.4	0.25	0.0	0.0	1	0	21	3	0.47	3.0	-1	0.8	0.67	0.0	0.0	6	0	66	3	0.8	0	84.0
18	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	1.0	-1	0.93	1.0	0.01	0.12	7	1	67	0	0.93	0	114.0
19	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	1.0	-1	0.92	1.0	0.01	0.14	6	1	68	0	0.92	0	109.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_20/gp-kndag.csv <==
X	gp-kndag_cps-dist	gp-kndag_cps-prec	gp-kndag_cps-rec	gp-kndag_cps-f1	gp-kndag_cps-ari	gp-kndag_cps-nmi	gp-kndag_valid	gp-kndag_n_iterations	gp-kndag_time
0	0.0	0.33	0.5	0.4	0.37	0.5	0	1	6.0
1	5.5	1.0	1.0	1.0	0.83	0.82	1	0	3.0
2	1.0	1.0	1.0	1.0	0.98	0.96	1	1	5.0
3	4.0	1.0	1.0	1.0	0.93	0.87	1	0	3.0
4	0.0	0.0	0.0	0.0	0.0	0.0	0	0	3.0
5	7.5	1.0	1.0	1.0	0.77	0.78	1	0	3.0
6	0.0	1.0	1.0	1.0	1.0	1.0	1	0	4.0
7	1.0	0.67	1.0	0.8	0.71	0.82	0	1	5.0
8	2.5	1.0	1.0	1.0	0.94	0.9	1	0	4.0
9	3.0	0.67	1.0	0.8	0.85	0.83	0	0	3.0
10	0.0	1.0	0.5	0.67	0.74	0.8	0	1	4.0
11	1.0	1.0	0.5	0.67	0.68	0.74	0	1	5.0
12	0.5	1.0	1.0	1.0	0.98	0.97	1	0	4.0
13	5.5	1.0	1.0	1.0	0.25	0.37	1	0	3.0
14	3.5	1.0	1.0	1.0	0.89	0.89	1	0	3.0
15	1.0	0.5	0.5	0.5	0.52	0.64	0	0	3.0
16	10.5	0.5	1.0	0.67	0.89	0.88	0	1	6.0
17	7.0	1.0	1.0	1.0	0.82	0.83	1	0	3.0
18	2.0	0.67	1.0	0.8	0.72	0.8	0	0	3.0
19	0.0	0.0	0.0	0.0	0.0	0.0	0	0	4.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_20/gp.csv <==
X	gp_shd	gp_sid	gp_f1	gp_tpr	gp_fpr	gp_fdr	gp_tp	gp_fp	gp_tn	gp_fn	gp_mcc	gp_shd-timed	gp_sid-timed	gp_f1-timed	gp_tpr-timed	gp_fpr-timed	gp_fdr-timed	gp_tp-timed	gp_fp-timed	gp_tn-timed	gp_fn-timed	gp_mcc-timed	gp_cps-dist	gp_cps-prec	gp_cps-rec	gp_cps-f1	gp_cps-ari	gp_cps-nmi	gp_valid	gp_n_iterations	gp_time
0	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	7	0	68	0	1.0	0.0	0.33	0.5	0.4	0.37	0.5	0	1	313.0
1	2.0	-1	0.0	0.0	0.04	1.0	0	1	23	1	-0.04	4.0	-1	0.67	0.67	0.03	0.33	4	2	67	2	0.64	1.0	1.0	0.5	0.67	0.37	0.56	0	1	273.0
2	3.0	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	5.0	-1	0.71	0.75	0.04	0.33	6	3	64	2	0.67	1.0	1.0	1.0	1.0	0.98	0.96	1	1	306.0
3	4.0	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	6.0	-1	0.7	0.78	0.06	0.36	7	4	62	2	0.66	4.0	1.0	1.0	1.0	0.93	0.87	1	0	242.0
4	5.0	-1	0.44	0.5	0.14	0.6	2	3	18	2	0.33	9.0	-1	0.53	0.56	0.08	0.5	5	5	61	4	0.46	12.0	1.0	1.0	1.0	0.79	0.74	1	2	560.0
5	2.0	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	2.0	-1	0.89	1.0	0.03	0.2	8	2	65	0	0.88	7.5	1.0	1.0	1.0	0.77	0.78	1	0	169.0
6	1.0	-1	0.89	1.0	0.05	0.2	4	1	20	0	0.87	1.0	-1	0.95	1.0	0.02	0.1	9	1	65	0	0.94	0.0	1.0	1.0	1.0	1.0	1.0	1	0	152.0
7	1.0	-1	0.86	1.0	0.05	0.25	3	1	21	0	0.85	1.0	-1	0.94	1.0	0.01	0.11	8	1	66	0	0.94	1.0	0.67	1.0	0.8	0.71	0.82	0	1	289.0
8	0.0	-1	1.0	1.0	0.0	0.0	1	0	24	0	1.0	2.0	-1	0.83	0.83	0.01	0.17	5	1	68	1	0.82	2.5	1.0	1.0	1.0	0.94	0.9	1	0	114.0
9	0.0	-1	1.0	1.0	0.0	0.0	2	0	23	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	7	0	68	0	1.0	3.0	0.67	1.0	0.8	0.85	0.83	0	0	119.0
10	3.0	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	9.0	-1	0.4	0.5	0.09	0.67	3	6	63	3	0.34	0.0	0.0	0.0	0.0	0.0	0.0	0	0	267.0
11	2.0	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	4.0	-1	0.78	0.88	0.04	0.3	7	3	64	1	0.75	1.0	1.0	0.5	0.67	0.68	0.74	0	1	318.0
12	4.0	-1	0.6	1.0	0.18	0.57	3	4	18	0	0.59	4.0	-1	0.8	1.0	0.06	0.33	8	4	63	0	0.79	0.0	1.0	0.5	0.67	0.72	0.79	0	1	345.0
13	2.0	-1	0.5	1.0	0.08	0.67	1	2	22	0	0.55	6.0	-1	0.57	0.67	0.06	0.5	4	4	65	2	0.53	2.0	1.0	0.5	0.67	0.76	0.73	0	1	243.0
14	1.0	-1	0.86	0.75	0.0	0.0	3	0	21	1	0.85	3.0	-1	0.82	0.78	0.02	0.12	7	1	65	2	0.8	3.5	1.0	1.0	1.0	0.89	0.89	1	0	115.0
15	6.0	-1	0.25	0.33	0.18	0.8	1	4	18	2	0.12	10.0	-1	0.44	0.5	0.09	0.6	4	6	61	4	0.37	1.0	0.5	0.5	0.5	0.52	0.64	0	0	151.0
16	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	0.0	-1	1.0	1.0	0.0	0.0	9	0	66	0	1.0	10.5	0.5	1.0	0.67	0.89	0.88	0	1	291.0
17	2.0	-1	0.67	0.5	0.0	0.0	2	0	21	2	0.68	2.0	-1	0.88	0.78	0.0	0.0	7	0	66	2	0.87	7.0	1.0	1.0	1.0	0.82	0.83	1	0	104.0
18	1.0	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	1.0	-1	0.93	1.0	0.01	0.12	7	1	67	0	0.93	1.0	1.0	1.0	1.0	0.97	0.96	1	1	241.0
19	4.0	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	8.0	-1	0.43	0.5	0.07	0.62	3	5	64	3	0.38	0.0	0.0	0.0	0.0	0.0	0.0	0	0	166.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_20/pcmciplus.csv <==
X	pcmciplus_shd	pcmciplus_sid	pcmciplus_f1	pcmciplus_tpr	pcmciplus_fpr	pcmciplus_fdr	pcmciplus_tp	pcmciplus_fp	pcmciplus_tn	pcmciplus_fn	pcmciplus_mcc	pcmciplus_shd-timed	pcmciplus_sid-timed	pcmciplus_f1-timed	pcmciplus_tpr-timed	pcmciplus_fpr-timed	pcmciplus_fdr-timed	pcmciplus_tp-timed	pcmciplus_fp-timed	pcmciplus_tn-timed	pcmciplus_fn-timed	pcmciplus_mcc-timed	pcmciplus_shd-pooled	pcmciplus_sid-pooled	pcmciplus_f1-pooled	pcmciplus_tpr-pooled	pcmciplus_fpr-pooled	pcmciplus_fdr-pooled	pcmciplus_tp-pooled	pcmciplus_fp-pooled	pcmciplus_tn-pooled	pcmciplus_fn-pooled	pcmciplus_mcc-pooled	pcmciplus_shd-timed-pooled	pcmciplus_sid-timed-pooled	pcmciplus_f1-timed-pooled	pcmciplus_tpr-timed-pooled	pcmciplus_fpr-timed-pooled	pcmciplus_fdr-timed-pooled	pcmciplus_tp-timed-pooled	pcmciplus_fp-timed-pooled	pcmciplus_tn-timed-pooled	pcmciplus_fn-timed-pooled	pcmciplus_mcc-timed-pooled	pcmciplus_time
0	3	-1	0.57	1.0	0.13	0.6	2	3	20	0	0.59	9	-1	0.61	1.0	0.13	0.56	7	9	59	0	0.62	2.0	-1	0.67	1.0	0.09	0.5	2	2	21	0	0.68	11.0	-1	0.42	0.57	0.12	0.67	4	8	60	3	0.36	0.0
1	4	-1	0.33	1.0	0.17	0.8	1	4	20	0	0.41	11	-1	0.48	0.83	0.14	0.67	5	10	59	1	0.47	4.0	-1	0.0	0.0	0.12	1.0	0	3	21	1	-0.08	9.0	-1	0.47	0.67	0.1	0.64	4	7	62	2	0.43	0.0
2	7	-1	0.46	1.0	0.32	0.7	3	7	15	0	0.45	16	-1	0.47	0.88	0.22	0.68	7	15	52	1	0.44	2.0	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	11.0	-1	0.48	0.62	0.12	0.62	5	8	59	3	0.41	0.0
3	9	-1	0.31	0.5	0.33	0.78	2	7	14	2	0.13	19	-1	0.34	0.56	0.23	0.75	5	15	51	4	0.24	7.0	-1	0.22	0.25	0.19	0.8	1	4	17	3	0.05	17.0	-1	0.26	0.33	0.17	0.79	3	11	55	6	0.14	0.0
4	4	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	12	-1	0.57	0.89	0.17	0.58	8	11	55	1	0.54	6.0	-1	0.0	0.0	0.1	1.0	0	2	19	4	-0.13	11.0	-1	0.27	0.22	0.06	0.67	2	4	62	7	0.19	0.0
5	3	-1	0.67	1.0	0.14	0.5	3	3	19	0	0.66	12	-1	0.5	0.75	0.15	0.62	6	10	57	2	0.45	4.0	-1	0.5	0.67	0.14	0.6	2	3	19	1	0.43	14.0	-1	0.36	0.5	0.15	0.71	4	10	57	4	0.28	0.0
6	3	-1	0.73	1.0	0.14	0.43	4	3	18	0	0.7	14	-1	0.5	0.78	0.18	0.63	7	12	54	2	0.45	0.0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	9.0	-1	0.61	0.78	0.11	0.5	7	7	59	2	0.56	0.0
7	9	-1	0.4	1.0	0.41	0.75	3	9	13	0	0.38	22	-1	0.35	0.75	0.3	0.77	6	20	47	2	0.29	6.0	-1	0.5	1.0	0.27	0.67	3	6	16	0	0.49	18.0	-1	0.31	0.5	0.21	0.78	4	14	53	4	0.21	0.0
8	5	-1	0.29	1.0	0.21	0.83	1	5	19	0	0.36	11	-1	0.48	0.83	0.14	0.67	5	10	59	1	0.47	4.0	-1	0.33	1.0	0.17	0.8	1	4	20	0	0.41	10.0	-1	0.5	0.83	0.13	0.64	5	9	60	1	0.49	0.0
9	4	-1	0.5	1.0	0.17	0.67	2	4	19	0	0.52	11	-1	0.56	1.0	0.16	0.61	7	11	57	0	0.57	3.0	-1	0.57	1.0	0.13	0.6	2	3	20	0	0.59	10.0	-1	0.55	0.86	0.13	0.6	6	9	59	1	0.53	0.0
10	8	-1	0.2	1.0	0.33	0.89	1	8	16	0	0.27	16	-1	0.43	1.0	0.23	0.73	6	16	53	0	0.46	1.0	-1	0.67	1.0	0.04	0.5	1	1	23	0	0.69	6.0	-1	0.67	1.0	0.09	0.5	6	6	63	0	0.68	0.0
11	5	-1	0.55	1.0	0.23	0.62	3	5	17	0	0.54	15	-1	0.44	0.75	0.19	0.68	6	13	54	2	0.39	3.0	-1	0.4	0.33	0.05	0.5	1	1	21	2	0.34	8.0	-1	0.6	0.75	0.09	0.5	6	6	61	2	0.56	0.0
12	4	-1	0.6	1.0	0.18	0.57	3	4	18	0	0.59	14	-1	0.42	0.62	0.16	0.69	5	11	56	3	0.35	5.0	-1	0.29	0.33	0.14	0.75	1	3	19	2	0.17	14.0	-1	0.36	0.5	0.15	0.71	4	10	57	4	0.28	0.0
13	9	-1	0.18	1.0	0.38	0.9	1	9	15	0	0.25	18	-1	0.36	0.83	0.25	0.77	5	17	52	1	0.35	5.0	-1	0.29	1.0	0.21	0.83	1	5	19	0	0.36	12.0	-1	0.45	0.83	0.16	0.69	5	11	58	1	0.45	0.0
14	8	-1	0.33	0.5	0.29	0.75	2	6	15	2	0.17	14	-1	0.46	0.67	0.17	0.65	6	11	55	3	0.39	3.0	-1	0.67	0.75	0.1	0.4	3	2	19	1	0.6	10.0	-1	0.58	0.78	0.12	0.53	7	8	58	2	0.53	0.0
15	8	-1	0.0	0.0	0.23	1.0	0	5	17	3	-0.18	15	-1	0.4	0.62	0.18	0.71	5	12	55	3	0.33	4.0	-1	0.33	0.33	0.09	0.67	1	2	20	2	0.24	12.0	-1	0.45	0.62	0.13	0.64	5	9	58	3	0.39	0.0
16	8	-1	0.5	1.0	0.38	0.67	4	8	13	0	0.45	20	-1	0.38	0.67	0.26	0.74	6	17	49	3	0.29	4.0	-1	0.6	0.75	0.14	0.5	3	3	18	1	0.52	16.0	-1	0.27	0.33	0.15	0.77	3	10	56	6	0.16	0.0
17	7	-1	0.46	0.75	0.29	0.67	3	6	15	1	0.35	14	-1	0.53	0.89	0.2	0.62	8	13	53	1	0.5	5.0	-1	0.55	0.75	0.19	0.57	3	4	17	1	0.46	15.0	-1	0.44	0.67	0.18	0.67	6	12	54	3	0.37	0.0
18	3	-1	0.4	0.5	0.09	0.67	1	2	21	1	0.34	7	-1	0.63	0.86	0.09	0.5	6	6	62	1	0.61	2.0	-1	0.67	1.0	0.09	0.5	2	2	21	0	0.68	11.0	-1	0.48	0.71	0.13	0.64	5	9	59	2	0.43	0.0
19	8	-1	0.2	1.0	0.33	0.89	1	8	16	0	0.27	13	-1	0.48	1.0	0.19	0.68	6	13	56	0	0.51	6.0	-1	0.25	1.0	0.25	0.86	1	6	18	0	0.33	11.0	-1	0.48	0.83	0.14	0.67	5	10	59	1	0.47	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_20/varLINGAM-kncps.csv <==
X	varLINGAM-kncps_time
0	0.0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_20/varLINGAM.csv <==
X	varLINGAM_shd-pooled	varLINGAM_sid-pooled	varLINGAM_f1-pooled	varLINGAM_tpr-pooled	varLINGAM_fpr-pooled	varLINGAM_fdr-pooled	varLINGAM_tp-pooled	varLINGAM_fp-pooled	varLINGAM_tn-pooled	varLINGAM_fn-pooled	varLINGAM_mcc-pooled	varLINGAM_shd-timed-pooled	varLINGAM_sid-timed-pooled	varLINGAM_f1-timed-pooled	varLINGAM_tpr-timed-pooled	varLINGAM_fpr-timed-pooled	varLINGAM_fdr-timed-pooled	varLINGAM_tp-timed-pooled	varLINGAM_fp-timed-pooled	varLINGAM_tn-timed-pooled	varLINGAM_fn-timed-pooled	varLINGAM_mcc-timed-pooled	varLINGAM_shd	varLINGAM_sid	varLINGAM_f1	varLINGAM_tpr	varLINGAM_fpr	varLINGAM_fdr	varLINGAM_tp	varLINGAM_fp	varLINGAM_tn	varLINGAM_fn	varLINGAM_mcc	varLINGAM_shd-timed	varLINGAM_sid-timed	varLINGAM_f1-timed	varLINGAM_tpr-timed	varLINGAM_fpr-timed	varLINGAM_fdr-timed	varLINGAM_tp-timed	varLINGAM_fp-timed	varLINGAM_tn-timed	varLINGAM_fn-timed	varLINGAM_mcc-timed	varLINGAM_time
0	4.39	-1	0.2	1.0	0.7	0.89	2	16	7	0	0.18	11.96	-1	0.26	0.71	0.38	0.84	5	26	42	2	0.2	10	-1	0.0	0.0	0.35	1.0	0	8	15	2	-0.2	27	-1	0.23	0.57	0.35	0.86	4	24	44	3	0.13	0.0
1	1.55	-1	0.0	0.0	0.25	1.0	0	6	18	1	-0.11	10.12	-1	0.2	0.33	0.17	0.86	2	12	57	4	0.11	14	-1	0.12	1.0	0.58	0.93	1	14	10	0	0.17	31	-1	0.11	0.33	0.39	0.93	2	27	42	4	-0.03	0.0
2	3.61	-1	0.46	1.0	0.32	0.7	3	7	15	0	0.45	13.58	-1	0.36	0.75	0.28	0.76	6	19	48	2	0.31	11	-1	0.15	0.33	0.41	0.9	1	9	13	2	-0.05	27	-1	0.13	0.25	0.31	0.91	2	21	46	6	-0.04	0.0
3	4.74	-1	0.4	0.75	0.38	0.73	3	8	13	1	0.27	14.94	-1	0.34	0.67	0.3	0.77	6	20	46	3	0.25	10	-1	0.17	0.25	0.33	0.88	1	7	14	3	-0.07	26	-1	0.19	0.33	0.3	0.87	3	20	46	6	0.02	0.0
4	68.84	-1	0.36	1.0	0.67	0.78	4	14	7	0	0.27	107.84	-1	0.34	1.0	0.53	0.8	9	35	31	0	0.31	9	-1	0.31	0.5	0.33	0.78	2	7	14	2	0.13	27	-1	0.13	0.22	0.3	0.91	2	20	46	7	-0.06	0.0
5	4.1	-1	0.33	0.67	0.32	0.78	2	7	15	1	0.24	13.52	-1	0.3	0.62	0.3	0.8	5	20	47	3	0.21	8	-1	0.2	0.33	0.27	0.86	1	6	16	2	0.04	24	-1	0.2	0.38	0.28	0.86	3	19	48	5	0.06	0.0
6	4.81	-1	0.31	0.5	0.33	0.78	2	7	14	2	0.13	11.44	-1	0.38	0.67	0.26	0.74	6	17	49	3	0.29	11	-1	0.15	0.25	0.38	0.89	1	8	13	3	-0.1	22	-1	0.21	0.33	0.24	0.84	3	16	50	6	0.07	0.0
7	4.35	-1	0.4	1.0	0.41	0.75	3	9	13	0	0.38	13.28	-1	0.29	0.62	0.31	0.81	5	21	46	3	0.2	8	-1	0.33	0.67	0.32	0.78	2	7	15	1	0.24	28	-1	0.18	0.38	0.34	0.88	3	23	44	5	0.02	0.0
8	1.95	-1	0.2	1.0	0.33	0.89	1	8	16	0	0.27	10.82	-1	0.36	0.83	0.25	0.77	5	17	52	1	0.35	6	-1	0.0	0.0	0.21	1.0	0	5	19	1	-0.1	17	-1	0.26	0.5	0.2	0.82	3	14	55	3	0.19	0.0
9	6.98	-1	0.22	1.0	0.61	0.88	2	14	9	0	0.22	14.55	-1	0.2	0.57	0.44	0.88	4	30	38	3	0.08	1	-1	0.8	1.0	0.04	0.33	2	1	22	0	0.8	14	-1	0.42	0.71	0.18	0.71	5	12	56	2	0.37	0.0
10	3.14	-1	0.13	1.0	0.54	0.93	1	13	11	0	0.18	11.58	-1	0.29	0.83	0.33	0.82	5	23	46	1	0.28	4	-1	0.33	1.0	0.17	0.8	1	4	20	0	0.41	20	-1	0.23	0.5	0.25	0.85	3	17	52	3	0.16	0.0
11	5.07	-1	0.21	0.67	0.64	0.88	2	14	8	1	0.02	13.9	-1	0.33	0.88	0.42	0.8	7	28	39	1	0.28	11	-1	0.15	0.33	0.41	0.9	1	9	13	2	-0.05	26	-1	0.28	0.62	0.34	0.82	5	23	44	3	0.18	0.0
12	3.17	-1	0.5	1.0	0.27	0.67	3	6	16	0	0.49	14.58	-1	0.36	0.75	0.28	0.76	6	19	48	2	0.31	13	-1	0.13	0.33	0.5	0.92	1	11	11	2	-0.11	28	-1	0.18	0.38	0.34	0.88	3	23	44	5	0.02	0.0
13	3.25	-1	0.15	1.0	0.46	0.92	1	11	13	0	0.21	10.64	-1	0.3	0.83	0.32	0.81	5	22	47	1	0.29	3	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	15	-1	0.21	0.33	0.16	0.85	2	11	58	4	0.12	0.0
14	4.88	-1	0.44	1.0	0.48	0.71	4	10	11	0	0.39	14.02	-1	0.37	0.78	0.33	0.76	7	22	44	2	0.3	7	-1	0.22	0.25	0.19	0.8	1	4	17	3	0.05	20	-1	0.41	0.78	0.27	0.72	7	18	48	2	0.35	0.0
15	3.77	-1	0.35	1.0	0.5	0.79	3	11	11	0	0.33	18.14	-1	0.34	1.0	0.46	0.79	8	31	36	0	0.33	12	-1	0.25	0.67	0.5	0.85	2	11	11	1	0.11	33	-1	0.2	0.5	0.43	0.88	4	29	38	4	0.04	0.0
16	4.97	-1	0.4	0.75	0.38	0.73	3	8	13	1	0.27	16.43	-1	0.39	0.78	0.3	0.74	7	20	46	2	0.32	13	-1	0.13	0.25	0.48	0.91	1	10	11	3	-0.17	33	-1	0.15	0.33	0.41	0.9	3	27	39	6	-0.05	0.0
17	4.77	-1	0.53	1.0	0.33	0.64	4	7	14	0	0.49	13.51	-1	0.35	0.67	0.29	0.76	6	19	47	3	0.26	6	-1	0.4	0.5	0.19	0.67	2	4	17	2	0.27	20	-1	0.38	0.67	0.26	0.74	6	17	49	3	0.29	0.0
18	4.35	-1	0.29	1.0	0.43	0.83	2	10	13	0	0.31	13.23	-1	0.38	1.0	0.34	0.77	7	23	45	0	0.39	9	-1	0.0	0.0	0.3	1.0	0	7	16	2	-0.18	21	-1	0.16	0.29	0.24	0.89	2	16	52	5	0.03	0.0
19	1.76	-1	0.0	0.0	0.54	1.0	0	13	11	1	-0.21	10.78	-1	0.24	0.67	0.35	0.86	4	24	45	2	0.18	3	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	13	-1	0.43	0.83	0.17	0.71	5	12	57	1	0.43	0.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_3/R-pcmci.csv <==
X	R-pcmci_cps-ari-adjusted	R-pcmci_cps-nmi-adjusted
0	1.0	1.0
1	0.98	0.97
2	1.0	1.0

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_4/R-pcmci.csv <==
X	R-pcmci_cps-prec	R-pcmci_cps-rec	R-pcmci_cps-f1	R-pcmci_cps-ari	R-pcmci_cps-nmi	R-pcmci_time	R-pcmci_shd	R-pcmci_sid	R-pcmci_f1	R-pcmci_tpr	R-pcmci_fpr	R-pcmci_fdr	R-pcmci_tp	R-pcmci_fp	R-pcmci_tn	R-pcmci_fn	R-pcmci_mcc	R-pcmci_shd-timed	R-pcmci_sid-timed	R-pcmci_f1-timed	R-pcmci_tpr-timed	R-pcmci_fpr-timed	R-pcmci_fdr-timed	R-pcmci_tp-timed	R-pcmci_fp-timed	R-pcmci_tn-timed	R-pcmci_fn-timed	R-pcmci_mcc-timed
0	1.0	1.0	1.0	1.0	1.0	42.0	2	-1	0.75	1.0	0.09	0.4	3	2	20	0	0.74	2	-1	0.89	1.0	0.03	0.2	8	2	65	0	0.88
1	1.0	1.0	1.0	0.98	0.97	49.0	3	-1	0.57	0.67	0.09	0.5	2	2	20	1	0.51	9	-1	0.57	0.75	0.1	0.54	6	7	60	2	0.53
2	0.5	1.0	0.67	0.93	0.91	55.0	0	-1	1.0	1.0	0.0	0.0	4	0	21	0	1.0	3	-1	0.84	0.89	0.03	0.2	8	2	64	1	0.82
3	1.0	1.0	1.0	1.0	1.0	71.0	3	-1	0.4	1.0	0.12	0.75	1	3	21	0	0.47	3	-1	0.8	1.0	0.04	0.33	6	3	66	0	0.8

==> expres/box/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False/successes_9/gp.csv <==
X	gp_cps-ari-adjusted	gp_cps-nmi-adjusted
0	0.98	0.96
1	0.93	0.87
2	0.79	0.74
3	0.77	0.78
4	1.0	1.0
5	0.94	0.9
6	0.89	0.89
7	0.82	0.83
8	0.97	0.96

==> expres/line/C2_D1_R2_N5_I2_IVS50_CPS4_Fexp_vary_T.csv <==
T	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
200	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01
500	0.73	0.28	0.08	0.03	0.02	0.0	0.2	0.42	0.18	-1	0.0	0	70.2	2.04	4.18	0.71	0.3	0.09	1.4	0.7	0.49	0.9	1.1	1.21	0.7	0.48	0.23	0.18	0.2	0.04	1343.8	1487.25	2211906.84	2.1	1.29	1.66	1.1	1.37	1.88	0.86	0.31	0.1	0.88	0.31	0.1	2.5	0.97	0.94	0.9	0.32	0.1	0.79	0.28	0.08	0.32	0.33	0.11	1.3	1.34	1.79	0.37	0.36	0.13	21.4	2.07	4.27	0.04	0.05	0.0	0.86	0.17	0.03	-1	0.0	0	0.3	0.33	0.11	2.9	2.76	7.63	3.5	1.84	3.39	0.95	0.11	0.01	0.87	0.15	0.02	0.02	0.01	0.0	0.2	0.42	0.18	-1	0.0	0	70.7	1.57	2.46	0.64	0.37	0.14	1.3	0.67	0.46	0.5	0.71	0.5	417.8	121.55	14773.73	0.11	0.15	0.02	1.6	0.97	0.93	0.7	0.95	0.9	2.5	0.97	0.94	0.37	0.36	0.13	1.4	1.43	2.04	0.39	0.38	0.14	21.8	1.69	2.84	0.02	0.03	0.0	0.9	0.13	0.02	-1	0.0	0	0.35	0.37	0.14	2.9	1.52	2.32	0.95	0.11	0.01	0.91	0.11	0.01	0.73	0.29	0.08	0.9	0.32	0.1	0.77	0.29	0.09	2.9	2.76	7.63	33.3	3.33	11.12	0.8	0.42	0.18	0.88	0.32	0.1	0.89	0.31	0.1	0.19	0.06	0.0	0.2	0.42	0.18	-1	0.0	0	58.5	5.25	27.61	0.87	0.05	0.0	0.8	1.03	1.07	3.2	2.39	5.73	162.0	70.47	4965.33	0.49	0.21	0.04	13.8	4.26	18.18	3	2.45	6	2.5	0.97	0.94	0.21	0.09	0.01	1.9	0.88	0.77	0.78	0.29	0.08	19.1	3.38	11.43	0.15	0.12	0.01	0.63	0.19	0.04	-1	0.0	0	0.25	0.14	0.02	14	5.2	27	0.95	0.11	0.01	0.65	0.17	0.03	0.15	0.06	0.0	0.9	0.74	0.54	-1	0.0	0	61.3	4.83	23.34	0.83	0.09	0.01	0.5	0.53	0.28	1.6	1.17	1.38	1878.8	1160.16	1345961.29	0.39	0.26	0.07	11	4.35	18.89	2.5	1.18	1.39	1.8	1.14	1.29	0.28	0.13	0.02	2.2	1.23	1.51	0.81	0.22	0.05	20.7	1.7	2.9	0.07	0.05	0.0	0.6	0.21	0.04	-1	0.0	0	0.32	0.14	0.02	11.5	4.58	20.94	0.64	0.32	0.11	0.52	0.23	0.05	0.09	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	65.6	3.1	9.6	0.85	0.08	0.01	1.4	0.84	0.71	1.1	1.45	2.1	66.8	38.26	1464.18	0.28	0.33	0.11	6.7	2.26	5.12	2	2.24	5	1.4	0.84	0.71	0.23	0.12	0.01	1.3	0.82	0.68	0.48	0.28	0.08	21.2	2.35	5.51	0.05	0.07	0.0	0.62	0.35	0.12	-1	0.0	0	0.22	0.14	0.02	8	2.65	7	0.54	0.33	0.11	0.56	0.34	0.11	0.7	0.67	0.46	0.23	0.35	0.12	2	1.05	1.11	4	2.0	4	2.3	1.25	1.57	0.0	0.0	0.0	0.68	0.31	0.1	20	2.05	4.22	-1	0.0	0	0.24	0.22	0.05	0.22	0.21	0.04	0.1	0.06	0.0	0.9	0.88	0.77	0.09	0.22	0.05	1.8	0.92	0.84	6	3.61	13	4.2	3.26	10.62	0.9	0.32	0.1	0.86	0.14	0.02	18.1	4.25	18.1	-1	0.0	0	0.33	0.33	0.11	0.2	0.19	0.04	0.19	0.16	0.02	1.2	0.79	0.62	0.13	0.22	0.05	1.5	1.08	1.17	4.44	1.55	2.4	5.9	2.13	4.54	0.0	0.0	0.0	0.81	0.15	0.02	16.4	1.84	3.38	-1	0.0	0	0.43	0.36	0.13	0.24	0.16	0.03	0.26	0.09	0.01

==> expres/line/C2_D1_R2_T200_I2_IVS50_CPS4_Fexp_vary_N.csv <==
N	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
5	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01
6	0.41	0.23	0.06	0.02	0.01	0.0	1.6	1.07	1.16	-1	0.0	0	102.3	2.58	6.68	0.7	0.31	0.1	2.9	1.45	2.1	0.9	0.99	0.99	0.6	0.52	0.27	0.26	0.24	0.06	396.9	139.07	19339.43	2.2	1.48	2.18	2.5	1.27	1.61	0.85	0.34	0.11	0.77	0.35	0.12	1.9	1.1	1.21	0.72	0.38	0.15	0.38	0.27	0.07	0.19	0.21	0.04	0.6	0.52	0.27	0.22	0.3	0.09	31.6	1.9	3.6	0.03	0.03	0.0	0.63	0.21	0.04	-1	0.0	0	0.27	0.33	0.11	4.35	3.82	14.6	5.1	2.42	5.88	0.54	0.32	0.1	0.54	0.24	0.06	0.01	0.01	0.0	1.4	1.07	1.16	-1	0.0	0	103	2.16	4.67	0.65	0.32	0.1	2.7	1.16	1.34	0.2	0.42	0.18	199.9	61.7	3807.21	0.05	0.11	0.01	1.5	0.97	0.94	1.6	0.97	0.93	2.1	1.37	1.88	0.21	0.19	0.04	0.8	0.79	0.62	0.19	0.19	0.03	32.3	1.57	2.46	0.01	0.01	0.0	0.77	0.18	0.03	-1	0.0	0	0.29	0.31	0.09	4.2	1.69	2.84	0.58	0.34	0.11	0.65	0.3	0.09	0.43	0.25	0.06	0.75	0.35	0.12	0.43	0.29	0.08	4.4	3.5	12.27	9.4	1.17	1.38	0.6	0.52	0.27	0.87	0.32	0.1	0.79	0.33	0.11	0.16	0.06	0.0	0.4	0.84	0.71	-1	0.0	0	87.8	6.78	45.96	0.88	0.05	0.0	1.2	1.32	1.73	5.1	2.6	6.77	34.6	8.19	67.16	0.58	0.24	0.06	16.7	5.76	33.12	5	2.24	5	3.1	1.45	2.1	0.2	0.08	0.01	2.3	1.25	1.57	0.72	0.28	0.08	27.4	3.27	10.71	0.16	0.08	0.01	0.53	0.13	0.02	-1	0.0	0	0.24	0.11	0.01	17	6.24	39	0.91	0.19	0.04	0.52	0.15	0.02	0.08	0.02	0.0	1.4	0.84	0.71	-1	0.0	0	95.9	3.03	9.21	0.87	0.1	0.01	2.1	1.2	1.43	1.5	1.51	2.28	256.3	101.07	10214.9	0.31	0.27	0.07	8.6	1.84	3.38	2.9	2.02	4.1	2.1	0.88	0.77	0.19	0.14	0.02	1.4	1.26	1.6	0.39	0.33	0.11	31	2.62	6.89	0.05	0.05	0.0	0.62	0.25	0.06	-1	0.0	0	0.18	0.17	0.03	10.7	2.58	6.68	0.66	0.21	0.05	0.66	0.22	0.05	0.04	0.01	0.0	2.2	1.23	1.51	-1	0.0	0	100.8	2.66	7.07	0.82	0.18	0.03	2.5	1.18	1.39	0.3	0.48	0.23	22.8	4.59	21.07	0.17	0.32	0.1	3.7	1.49	2.23	2	1.41	2	1.3	1.06	1.12	0.2	0.19	0.04	1	1.05	1.11	0.23	0.25	0.06	32.2	1.81	3.29	0.01	0.02	0.0	0.66	0.33	0.11	-1	0.0	0	0.17	0.2	0.04	6	2.0	4	0.38	0.33	0.11	0.46	0.36	0.13	1.4	0.97	0.93	0.17	0.2	0.04	2.1	0.99	0.99	7	3.61	13	4.9	3.25	10.54	0.0	0.0	0.0	0.78	0.2	0.04	27.6	3.98	15.82	-1	0.0	0	0.34	0.23	0.05	0.26	0.19	0.04	0.15	0.1	0.01	1.3	0.95	0.9	0.07	0.14	0.02	2.2	1.55	2.4	11	3.87	15	9.1	4.61	21.21	1.0	0.0	0.0	0.89	0.08	0.01	23.4	4.62	21.38	-1	0.0	0	0.41	0.32	0.11	0.17	0.11	0.01	0.28	0.14	0.02	2.2	1.4	1.96	0.28	0.22	0.05	1.3	1.25	1.57	5.49	1.59	2.54	7.6	3.06	9.38	0.0	0.0	0.0	0.76	0.16	0.03	24.9	2.56	6.54	-1	0.0	0	0.68	0.32	0.1	0.33	0.19	0.04	0.23	0.09	0.01
10	0.32	0.31	0.1	0.01	0.01	0.0	1.8	2.15	4.62	-1	0.0	0	290.5	4.6	21.17	0.53	0.3	0.09	3.4	2.41	5.82	2	1.76	3.11	0.3	0.48	0.23	0.3	0.25	0.06	1334.3	317.92	101073.34	3.6	2.59	6.71	3.8	2.9	8.4	0.7	0.48	0.23	0.59	0.43	0.18	4.1	2.08	4.32	0.52	0.42	0.17	0.31	0.35	0.13	0.45	0.29	0.08	2.5	1.51	2.28	0.45	0.29	0.08	92.1	3.78	14.32	0.02	0.02	0.0	0.7	0.21	0.04	-1	0.0	0	0.44	0.29	0.09	2.17	2.11	4.43	7.0	4.24	18.0	0.77	0.24	0.06	0.7	0.21	0.04	0.01	0.01	0.0	1.6	1.96	3.82	-1	0.0	0	292	3.74	14	0.43	0.28	0.08	3.2	2.15	4.62	0.5	0.71	0.5	560.6	110.22	12148.49	0.11	0.17	0.03	2.1	1.6	2.54	2.1	1.79	3.21	4.3	2.21	4.9	0.5	0.27	0.07	2.7	1.64	2.68	0.47	0.28	0.08	93.6	2.99	8.93	0.01	0.01	0.0	0.81	0.14	0.02	-1	0.0	0	0.5	0.27	0.07	5.3	2.98	8.9	0.79	0.23	0.05	0.81	0.16	0.02	0.29	0.28	0.08	0.52	0.42	0.17	0.27	0.3	0.09	2.17	2.11	4.43	12.9	3.21	10.32	0.3	0.48	0.23	0.7	0.48	0.23	0.59	0.43	0.18	0.12	0.04	0.0	1	1.25	1.56	-1	0.0	0	259.4	12.76	162.93	0.9	0.04	0.0	1.8	1.87	3.51	13.1	4.23	17.88	102.3	35.69	1274.01	0.74	0.09	0.01	34.7	10.69	114.23	14	4.47	20	4.9	2.6	6.77	0.17	0.07	0.0	4.1	2.23	4.99	0.75	0.25	0.06	81	6.27	39.33	0.14	0.05	0.0	0.41	0.11	0.01	-1	0.0	0	0.23	0.08	0.01	36	11.05	122	0.86	0.16	0.03	0.39	0.12	0.02	0.06	0.04	0.0	3.2	2.53	6.4	-1	0.0	0	276.6	12.53	156.93	0.88	0.06	0.0	3.5	2.59	6.72	1.9	1.29	1.66	3432.5	1422.29	2022902.72	0.42	0.33	0.11	17.5	11.64	135.39	5.1	2.42	5.88	2.7	2.36	5.57	0.18	0.08	0.01	2.4	1.65	2.71	0.44	0.31	0.1	92.2	3.08	9.51	0.02	0.01	0.0	0.52	0.3	0.09	-1	0.0	0	0.19	0.1	0.01	21.0	11.15	124.22	0.46	0.36	0.13	0.42	0.29	0.08	0.04	0.03	0.0	3.3	1.77	3.12	-1	0.0	0	283.2	10.44	109.07	0.83	0.11	0.01	3.7	2.06	4.23	1.7	3.02	9.12	453.2	136.25	18564.84	0.22	0.24	0.06	10.9	9.16	83.88	5	3.74	14	2.6	1.58	2.49	0.21	0.14	0.02	2.2	1.62	2.62	0.31	0.21	0.05	92.4	4.86	23.6	0.02	0.03	0.0	0.61	0.24	0.06	-1	0.0	0	0.2	0.15	0.02	14	9.64	93	0.44	0.26	0.07	0.51	0.26	0.07	1.5	1.58	2.5	0.06	0.12	0.01	4.4	2.22	4.93	15	6.48	42	11.4	4.74	22.49	0.8	0.42	0.18	0.9	0.09	0.01	82.7	7.54	56.9	-1	0.0	0	0.2	0.19	0.03	0.13	0.12	0.01	0.12	0.05	0.0	2.9	1.97	3.88	0.09	0.08	0.01	3	1.56	2.44	29	9.59	92	26.2	8.89	79.07	2.1	0.88	0.77	0.91	0.05	0.0	67.9	11.39	129.66	-1	0.0	0	0.48	0.28	0.08	0.15	0.07	0.01	0.28	0.1	0.01	1.7	1.16	1.34	0.08	0.13	0.02	4.2	2.49	6.18	10.52	5.06	25.62	16.1	5.55	30.77	0.8	0.42	0.18	0.9	0.07	0.0	78	7.06	49.78	-1	0.0	0	0.33	0.29	0.09	0.14	0.09	0.01	0.17	0.06	0.0

==> expres/line/C2_D1_R2_T200_N5_I2_CPS4_Fexp_vary_IVS.csv <==
IVS	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
10	0.3	0.37	0.13	0.02	0.02	0.0	0.9	0.99	0.99	-1	0.0	0	70.7	1.77	3.12	0.68	0.37	0.14	1.9	0.74	0.54	0.6	0.7	0.49	0.4	0.52	0.27	0.21	0.22	0.05	379.7	62.2	3868.9	1.6	1.35	1.82	1.5	1.35	1.83	0.7	0.48	0.23	0.55	0.44	0.2	1.8	0.79	0.62	0.5	0.46	0.21	0.29	0.4	0.16	0.26	0.3	0.09	0.8	0.92	0.84	0.22	0.26	0.07	21.7	1.57	2.46	0.03	0.03	0.0	0.72	0.26	0.07	-1	0.0	0	0.24	0.31	0.1	2.8	3.59	12.9	3.5	1.9	3.61	0.73	0.29	0.08	0.75	0.24	0.06	0.02	0.01	0.0	0.9	0.99	0.99	-1	0.0	0	71.1	1.37	1.88	0.67	0.41	0.17	2	0.82	0.67	0.1	0.32	0.1	179.5	31.51	992.72	0.05	0.16	0.02	1.2	0.92	0.84	1.0	1.15	1.33	1.8	0.92	0.84	0.23	0.29	0.08	0.7	0.95	0.9	0.19	0.25	0.06	22.2	1.23	1.51	0.0	0.01	0.0	0.8	0.23	0.05	-1	0.0	0	0.23	0.3	0.09	3.2	1.48	2.18	0.72	0.29	0.08	0.8	0.24	0.06	0.3	0.37	0.13	0.5	0.46	0.21	0.29	0.4	0.16	2.8	3.59	12.9	10.2	1.93	3.73	0.4	0.52	0.27	0.7	0.48	0.23	0.55	0.44	0.2	0.18	0.06	0.0	0.3	0.48	0.23	-1	0.0	0	59.4	4.74	22.49	0.89	0.05	0.0	1	1.05	1.11	3	2.0	4	40.1	16.21	262.77	0.48	0.27	0.07	12.9	3.87	14.99	3	2.0	4	2.4	1.17	1.38	0.19	0.08	0.01	1.7	0.95	0.9	0.69	0.31	0.1	19.3	2.79	7.79	0.14	0.09	0.01	0.61	0.25	0.06	-1	0.0	0	0.22	0.13	0.02	13	4.24	18	0.89	0.18	0.03	0.63	0.23	0.05	0.12	0.06	0.0	1.4	1.07	1.16	-1	0.0	0	63.3	4.67	21.79	0.9	0.06	0.0	1.6	1.17	1.38	0.7	0.67	0.46	206.3	121.54	14771.79	0.35	0.35	0.12	9	4.06	16.44	2.1	1.45	2.1	1.3	0.67	0.46	0.16	0.1	0.01	1.1	0.88	0.77	0.48	0.37	0.14	21.6	1.35	1.82	0.03	0.03	0.0	0.54	0.29	0.08	-1	0.0	0	0.16	0.15	0.02	10.6	4.03	16.27	0.56	0.3	0.09	0.56	0.25	0.06	0.08	0.06	0.0	1.9	0.88	0.77	-1	0.0	0	66.9	4.95	24.54	0.9	0.12	0.01	2	0.94	0.89	0.6	0.7	0.49	21.3	6.85	46.9	0.33	0.41	0.17	5.4	4.38	19.16	2	1.0	1	0.8	0.63	0.4	0.13	0.14	0.02	0.7	0.95	0.9	0.21	0.26	0.07	21.7	1.25	1.57	0.03	0.03	0.0	0.44	0.33	0.11	-1	0.0	0	0.1	0.15	0.02	7	4.12	17	0.27	0.21	0.04	0.35	0.26	0.07	1	0.67	0.44	0.42	0.32	0.1	1.7	0.95	0.9	3	2.0	4	1.8	1.75	3.07	0.0	0.0	0.0	0.44	0.4	0.16	20.5	2.32	5.39	-1	0.0	0	0.39	0.29	0.08	0.36	0.23	0.05	0.08	0.08	0.01	1.1	0.74	0.54	0.09	0.15	0.02	1.6	0.84	0.71	7	3.0	9	5.8	3.05	9.29	1.0	0.0	0.0	0.85	0.1	0.01	16.5	3.72	13.83	-1	0.0	0	0.42	0.29	0.08	0.21	0.12	0.01	0.26	0.15	0.02	1.2	1.23	1.51	0.33	0.44	0.19	1.5	1.27	1.61	3.96	2.11	4.44	3.4	2.22	4.93	0.0	0.0	0.0	0.62	0.37	0.13	18.9	2.6	6.77	-1	0.0	0	0.42	0.42	0.18	0.32	0.33	0.11	0.15	0.1	0.01
20	0.35	0.21	0.04	0.02	0.02	0.0	0.9	1.52	2.32	-1	0.0	0	70.8	2.1	4.4	0.52	0.43	0.18	1.9	1.29	1.66	0.5	0.97	0.94	0.7	0.48	0.23	0.12	0.24	0.06	333.8	147.23	21677.73	1.5	1.35	1.83	1.4	2.07	4.27	0.8	0.42	0.18	0.77	0.42	0.17	1.8	1.4	1.96	0.75	0.42	0.18	0.34	0.23	0.05	0.29	0.37	0.14	0.8	1.03	1.07	0.31	0.38	0.14	21.8	1.81	3.29	0.02	0.05	0.0	0.88	0.28	0.08	-1	0.0	0	0.48	0.44	0.19	3.65	3.07	9.45	3.4	2.17	4.71	0.72	0.45	0.2	0.7	0.43	0.19	0.02	0.02	0.0	0.7	1.16	1.34	-1	0.0	0	71	1.56	2.44	0.54	0.42	0.18	1.6	0.84	0.71	0.4	0.7	0.49	169.1	47.36	2243.21	0.1	0.16	0.03	1.3	1.16	1.34	1.1	1.29	1.66	2	1.25	1.56	0.31	0.33	0.11	1.1	1.29	1.66	0.31	0.34	0.11	21.9	1.52	2.32	0.02	0.03	0.0	0.86	0.21	0.05	-1	0.0	0	0.4	0.38	0.15	2.9	1.45	2.1	0.78	0.38	0.15	0.76	0.34	0.12	0.37	0.22	0.05	0.75	0.42	0.18	0.38	0.24	0.06	3.65	3.07	9.45	8.5	2.55	6.5	0.7	0.48	0.23	0.8	0.42	0.18	0.77	0.42	0.17	0.19	0.05	0.0	0.2	0.63	0.4	-1	0.0	0	58.4	4.4	19.38	0.88	0.06	0.0	0.8	1.14	1.29	3.6	1.84	3.38	29.2	9.83	96.62	0.57	0.14	0.02	13.9	3.67	13.43	3	2.0	4	2.5	1.08	1.17	0.21	0.09	0.01	1.9	0.99	0.99	0.78	0.31	0.1	18.7	2.5	6.23	0.16	0.09	0.01	0.57	0.17	0.03	-1	0.0	0	0.25	0.14	0.02	14	4.24	18	0.95	0.16	0.02	0.58	0.15	0.02	0.11	0.03	0.0	0.9	1.29	1.66	-1	0.0	0	64.2	2.94	8.62	0.83	0.08	0.01	1	1.25	1.56	1.6	0.97	0.93	166.5	68.79	4731.61	0.43	0.18	0.03	8.1	2.02	4.1	2.5	1.43	2.06	1.8	1.14	1.29	0.27	0.12	0.01	1.7	1.06	1.12	0.7	0.32	0.1	20.7	1.77	3.12	0.07	0.05	0.0	0.64	0.21	0.04	-1	0.0	0	0.3	0.16	0.03	9.1	2.73	7.43	0.73	0.34	0.11	0.57	0.24	0.06	0.06	0.02	0.0	1.4	0.7	0.49	-1	0.0	0	67.8	2.1	4.4	0.8	0.15	0.02	1.4	1.07	1.16	0.4	0.52	0.27	15.1	4.56	20.77	0.15	0.2	0.04	4.5	1.51	2.28	1	0.0	0	1.3	1.06	1.12	0.28	0.2	0.04	1.3	0.95	0.9	0.49	0.38	0.14	21.9	1.29	1.66	0.02	0.02	0.0	0.73	0.21	0.05	-1	0.0	0	0.27	0.22	0.05	5	1.73	3	0.4	0.31	0.1	0.44	0.33	0.11	0.6	0.7	0.49	0.12	0.29	0.08	2.1	1.29	1.66	4	2.0	4	2.5	1.43	2.06	0.0	0.0	0.0	0.81	0.23	0.05	19.8	2.15	4.62	-1	0.0	0	0.27	0.34	0.11	0.21	0.25	0.06	0.11	0.07	0.0	1.2	0.92	0.84	0.11	0.17	0.03	1.5	0.85	0.72	7	2.83	8	5.6	2.91	8.49	0.6	0.52	0.27	0.84	0.11	0.01	16.7	3.71	13.79	-1	0.0	0	0.43	0.32	0.1	0.22	0.15	0.02	0.26	0.14	0.02	1.1	0.74	0.54	0.15	0.25	0.06	1.6	0.97	0.93	4.23	1.5	2.26	5.3	2.21	4.9	0.0	0.0	0.0	0.8	0.16	0.02	17	2.31	5.33	-1	0.0	0	0.42	0.31	0.1	0.26	0.2	0.04	0.24	0.09	0.01
50	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01
90	0.31	0.29	0.09	0.03	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.4	1.9	3.6	0.64	0.33	0.11	1.8	0.79	0.62	0.8	0.79	0.62	0.5	0.53	0.28	0.24	0.25	0.06	353.4	163.18	26628.27	1.9	0.99	0.99	1.5	1.51	2.28	0.6	0.52	0.27	0.57	0.5	0.25	2	1.15	1.33	0.55	0.5	0.25	0.32	0.32	0.1	0.26	0.26	0.07	0.9	0.99	0.99	0.27	0.27	0.07	21.5	1.72	2.94	0.04	0.04	0.0	0.75	0.27	0.07	-1	0.0	0	0.34	0.34	0.12	2.25	2.62	6.89	3.7	1.7	2.9	0.72	0.35	0.12	0.68	0.33	0.11	0.02	0.01	0.0	0.5	0.71	0.5	-1	0.0	0	71	1.63	2.67	0.47	0.39	0.15	1.5	0.53	0.28	0.3	0.48	0.23	134.8	35.86	1285.96	0.1	0.17	0.03	1.3	1.06	1.12	0.8	0.79	0.62	2.2	1.23	1.51	0.37	0.3	0.09	1.2	1.14	1.29	0.35	0.29	0.08	22	1.33	1.78	0.01	0.02	0.0	0.87	0.17	0.03	-1	0.0	0	0.46	0.34	0.12	2.8	1.4	1.96	0.78	0.35	0.12	0.77	0.32	0.1	0.39	0.3	0.09	0.68	0.44	0.2	0.4	0.33	0.11	2.62	2.39	5.71	7.0	1.15	1.33	0.6	0.52	0.27	0.8	0.42	0.18	0.71	0.42	0.18	0.18	0.06	0.0	0.2	0.42	0.18	-1	0.0	0	59.1	5.17	26.77	0.9	0.07	0.01	1.1	0.99	0.99	3.1	2.13	4.54	25.0	6.34	40.22	0.49	0.19	0.04	13.2	4.13	17.07	3	2.0	4	2.5	1.18	1.39	0.17	0.12	0.02	1.6	1.17	1.38	0.57	0.4	0.16	19.2	3.16	9.96	0.14	0.1	0.01	0.62	0.18	0.03	-1	0.0	0	0.18	0.18	0.03	14	4.69	22	0.92	0.17	0.03	0.64	0.16	0.02	0.12	0.05	0.0	1.6	0.97	0.93	-1	0.0	0	63.9	4.56	20.77	0.92	0.08	0.01	1.8	0.63	0.4	0.7	1.06	1.12	149.6	62.02	3846.49	0.2	0.27	0.07	8.4	3.81	14.49	2.3	1.57	2.46	1.1	0.99	0.99	0.12	0.11	0.01	0.9	0.99	0.99	0.25	0.25	0.06	21.6	2.07	4.27	0.03	0.05	0.0	0.69	0.31	0.1	-1	0.0	0	0.09	0.12	0.01	10.2	3.71	13.73	0.39	0.36	0.13	0.42	0.36	0.13	0.06	0.03	0.0	1.7	0.95	0.9	-1	0.0	0	67.7	2.83	8.01	0.91	0.12	0.01	2.1	1.1	1.21	0.5	0.71	0.5	10.8	1.87	3.51	0.25	0.36	0.13	4.6	1.96	3.82	2	1.41	2	1	0.67	0.44	0.12	0.16	0.02	0.6	0.84	0.71	0.19	0.27	0.07	21.8	1.62	2.62	0.02	0.03	0.0	0.55	0.34	0.12	-1	0.0	0	0.08	0.17	0.03	6	2.45	6	0.38	0.3	0.09	0.46	0.32	0.1	0.6	0.7	0.49	0.09	0.25	0.06	2.1	1.2	1.43	4	1.73	3	2.3	1.49	2.23	0.0	0.0	0.0	0.83	0.21	0.04	20	1.94	3.78	-1	0.0	0	0.22	0.31	0.1	0.18	0.22	0.05	0.1	0.07	0.0	1.1	0.74	0.54	0.13	0.2	0.04	1.6	1.07	1.16	6	2.45	6	4.6	2.22	4.93	0.4	0.52	0.27	0.83	0.1	0.01	17.7	3.09	9.57	-1	0.0	0	0.43	0.36	0.13	0.23	0.15	0.02	0.21	0.11	0.01	0.8	1.14	1.29	0.02	0.21	0.04	1.9	0.99	0.99	3.96	1.52	2.3	4.5	1.78	3.17	0.0	0.0	0.0	0.89	0.15	0.02	17.8	2.3	5.29	-1	0.0	0	0.22	0.31	0.1	0.14	0.2	0.04	0.2	0.08	0.01

==> expres/line/C2_D1_R2_T200_N5_I2_IVS50_Fexp_vary_CPS.csv <==
CPS	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
2	0.45	0.29	0.08	0.02	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	71	1.41	2	0.68	0.4	0.16	1.8	0.79	0.62	0.2	0.42	0.18	0.5	0.53	0.28	0.06	0.12	0.02	332.7	77.7	6037.12	1.3	0.82	0.68	0.9	0.88	0.77	0.66	0.45	0.2	0.64	0.42	0.18	2	0.82	0.67	0.65	0.41	0.17	0.44	0.33	0.11	0.28	0.34	0.12	0.9	1.1	1.21	0.25	0.3	0.09	22.1	1.37	1.88	0.01	0.02	0.0	0.84	0.17	0.03	-1	0.0	0	0.26	0.35	0.12	3.7	2.78	7.73	3.1	1.45	2.1	0.79	0.22	0.05	0.84	0.17	0.03	0.01	0.01	0.0	0.8	0.63	0.4	-1	0.0	0	71.5	1.18	1.39	0.45	0.44	0.2	1.5	0.53	0.28	0.1	0.32	0.1	147.6	25.29	639.6	0.03	0.11	0.01	0.8	0.79	0.62	0.9	0.74	0.54	1.9	0.74	0.54	0.43	0.34	0.11	1.2	1.03	1.07	0.36	0.28	0.08	22.2	1.23	1.51	0.0	0.01	0.0	0.83	0.14	0.02	-1	0.0	0	0.43	0.35	0.12	2.3	1.16	1.34	0.75	0.19	0.04	0.83	0.14	0.02	0.45	0.29	0.08	0.65	0.41	0.17	0.44	0.33	0.11	3.7	2.78	7.73	9.7	2.16	4.68	0.5	0.53	0.28	0.66	0.45	0.2	0.64	0.42	0.18	0.2	0.06	0.0	0.3	0.48	0.23	-1	0.0	0	57.9	5.32	28.32	0.89	0.05	0.0	0.9	0.99	0.99	3.9	2.02	4.1	37.0	15.43	238.0	0.61	0.11	0.01	14.4	4.48	20.04	4	2.24	5	2.4	0.84	0.71	0.19	0.08	0.01	1.8	0.92	0.84	0.72	0.29	0.08	18.4	2.91	8.49	0.18	0.1	0.01	0.52	0.14	0.02	-1	0.0	0	0.22	0.13	0.02	15	5.0	25	0.92	0.12	0.01	0.54	0.11	0.01	0.13	0.07	0.0	1.2	1.23	1.51	-1	0.0	0	63.3	5.52	30.46	0.86	0.11	0.01	1.2	0.42	0.18	1	1.49	2.22	233.3	119.3	14232.01	0.24	0.32	0.1	9	4.78	22.89	2.2	2.15	4.62	1.5	1.08	1.17	0.21	0.15	0.02	1.5	1.18	1.39	0.46	0.29	0.08	21.3	2.21	4.9	0.05	0.07	0.0	0.72	0.33	0.11	-1	0.0	0	0.2	0.17	0.03	10.2	4.92	24.18	0.57	0.38	0.15	0.56	0.39	0.15	0.1	0.04	0.0	1.2	1.23	1.51	-1	0.0	0	65.1	3.38	11.43	0.88	0.09	0.01	1.5	0.71	0.5	0.8	0.79	0.62	38.3	17.22	296.68	0.3	0.33	0.11	7.2	2.57	6.62	2	1.41	2	1.5	1.08	1.17	0.18	0.14	0.02	1.2	1.03	1.07	0.37	0.29	0.09	21.5	1.72	2.94	0.04	0.04	0.0	0.63	0.36	0.13	-1	0.0	0	0.16	0.16	0.02	8	2.45	6	0.57	0.42	0.18	0.55	0.37	0.14	0.4	0.7	0.49	0.12	0.36	0.13	2.3	1.16	1.34	4	1.73	3	2.1	1.1	1.21	0.0	0.0	0.0	0.8	0.32	0.1	20.2	1.99	3.96	-1	0.0	0	0.13	0.22	0.05	0.11	0.18	0.03	0.1	0.05	0.0	0.7	0.48	0.23	0.05	0.18	0.03	2	1.15	1.33	6	2.45	6	4.3	2.11	4.46	0.5	0.53	0.28	0.87	0.11	0.01	18	2.79	7.78	-1	0.0	0	0.3	0.3	0.09	0.17	0.13	0.02	0.2	0.1	0.01	1.2	1.23	1.51	0.14	0.28	0.08	1.5	1.18	1.39	4.59	2.34	5.46	5.3	2.21	4.9	0.0	0.0	0.0	0.8	0.19	0.04	17	2.21	4.89	-1	0.0	0	0.43	0.38	0.14	0.25	0.22	0.05	0.24	0.1	0.01
3	0.54	0.27	0.07	0.02	0.02	0.0	0.7	0.67	0.46	-1	0.0	0	70.6	1.78	3.16	0.68	0.41	0.17	1.9	0.99	0.99	0.5	0.97	0.94	0.8	0.42	0.18	0.14	0.23	0.05	361.1	179.52	32226.1	1.7	1.16	1.34	1.2	1.14	1.29	0.9	0.32	0.1	0.85	0.34	0.11	2	1.15	1.33	0.83	0.36	0.13	0.57	0.29	0.08	0.22	0.32	0.1	0.8	1.14	1.29	0.22	0.31	0.1	21.8	1.48	2.18	0.02	0.04	0.0	0.8	0.18	0.03	-1	0.0	0	0.3	0.4	0.16	3.93	2.67	7.16	3.6	1.78	3.16	0.71	0.32	0.1	0.7	0.29	0.09	0.02	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.8	1.62	2.62	0.6	0.33	0.11	1.7	0.82	0.68	0.5	0.71	0.5	171.3	36.2	1310.46	0.15	0.2	0.04	1.5	0.85	0.72	1.2	0.79	0.62	2	1.15	1.33	0.29	0.28	0.08	1	1.05	1.11	0.3	0.29	0.09	21.8	1.4	1.96	0.02	0.03	0.0	0.79	0.15	0.02	-1	0.0	0	0.37	0.34	0.12	3.2	1.23	1.51	0.71	0.32	0.1	0.7	0.28	0.08	0.54	0.27	0.07	0.83	0.36	0.13	0.57	0.29	0.08	3.93	2.67	7.16	11.1	1.45	2.1	0.8	0.42	0.18	0.9	0.32	0.1	0.85	0.34	0.11	0.17	0.08	0.01	0.2	0.42	0.18	-1	0.0	0	59.8	6.37	40.62	0.85	0.08	0.01	0.7	1.06	1.12	3	2.62	6.89	33.9	7.84	61.43	0.43	0.27	0.07	12.5	5.62	31.61	3	2.65	7	2.5	1.08	1.17	0.25	0.12	0.01	2	1.05	1.11	0.8	0.29	0.09	19.3	3.43	11.79	0.14	0.12	0.01	0.66	0.22	0.05	-1	0.0	0	0.29	0.17	0.03	13	6.48	42	0.94	0.12	0.02	0.68	0.2	0.04	0.1	0.02	0.0	1.4	1.35	1.82	-1	0.0	0	65.2	1.99	3.96	0.87	0.07	0.01	1.6	1.17	1.38	1	1.15	1.33	184.7	95.04	9033.34	0.32	0.25	0.06	7.1	1.79	3.21	2.4	1.26	1.6	1.3	1.16	1.34	0.19	0.11	0.01	1.1	0.74	0.54	0.45	0.36	0.13	21.3	1.49	2.23	0.04	0.05	0.0	0.63	0.26	0.07	-1	0.0	0	0.19	0.15	0.02	8.7	1.64	2.68	0.51	0.39	0.16	0.45	0.28	0.08	0.06	0.02	0.0	1.3	0.95	0.9	-1	0.0	0	68.1	1.97	3.88	0.83	0.16	0.03	1.6	0.7	0.49	0.6	0.52	0.27	19.7	5.91	34.9	0.34	0.39	0.15	4.2	1.32	1.73	1	1.0	1	1.4	1.35	1.82	0.22	0.2	0.04	1.1	1.1	1.21	0.32	0.3	0.09	21.7	1.42	2.01	0.03	0.02	0.0	0.57	0.4	0.16	-1	0.0	0	0.2	0.21	0.04	5	1.0	1	0.48	0.39	0.15	0.5	0.39	0.15	0.7	0.67	0.46	0.27	0.35	0.12	2	1.25	1.56	4	1.73	3	2.1	1.37	1.88	0.0	0.0	0.0	0.68	0.32	0.1	20.2	1.81	3.29	-1	0.0	0	0.31	0.33	0.11	0.24	0.22	0.05	0.09	0.06	0.0	0.7	0.67	0.46	0.07	0.24	0.06	2	1.33	1.78	6	3.46	12	4.3	3.06	9.34	1.0	0.0	0.0	0.86	0.14	0.02	18	3.62	13.11	-1	0.0	0	0.32	0.33	0.11	0.18	0.17	0.03	0.2	0.14	0.02	0.9	0.74	0.54	0.09	0.23	0.05	1.8	0.92	0.84	4.33	1.57	2.48	4.9	2.23	4.99	0.0	0.0	0.0	0.82	0.16	0.02	17.4	2.8	7.82	-1	0.0	0	0.34	0.31	0.1	0.22	0.17	0.03	0.22	0.1	0.01
4	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01

==> expres/line/C2_D1_R2_T200_N5_IVS50_CPS4_Fexp_vary_I.csv <==
I	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_shd	gp_shd_std	gp_shd_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_f1	gp_f1_std	gp_f1_var	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_valid	gp_valid_std	gp_valid_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_sid	gp_sid_std	gp_sid_var	gp_fp	gp_fp_std	gp_fp_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_time	gp_time_std	gp_time_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_failed	R-pcmci-kncps_failed_std	R-pcmci-kncps_failed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var
0	3.2	1.99	3.96	0.68	0.4	0.16	1.4	1.84	3.38	0.02	0.05	0.0	0.45	0.41	0.17	0.9	1.29	1.66	1.4	1.26	1.6	70.9	1.91	3.66	0.02	0.02	0.0	0.68	0.41	0.17	0.47	0.29	0.08	0.8	0.42	0.18	0.9	0.32	0.1	0.9	1.2	1.43	21.8	1.81	3.29	1.8	1.23	1.51	3.98	2.64	6.98	0.53	0.4	0.16	0.5	0.32	0.1	0.87	0.32	0.1	-1	0.0	0	0.5	0.97	0.94	0.27	0.31	0.1	-1	0.0	0	0.13	0.22	0.05	0.28	0.31	0.1	0.86	0.24	0.06	563.8	323.99	104967.73	1.8	1.14	1.29	0.85	0.34	0.11	2.7	1.49	2.23	0.73	0.31	0.1	1.3	1.34	1.79	0.02	0.02	0.0	0.5	0.39	0.15	0.9	1.2	1.43	1.1	0.88	0.77	71.2	1.4	1.96	0.02	0.01	0.0	0.74	0.32	0.1	1.1	1.1	1.21	21.9	1.37	1.88	1.8	1.03	1.07	0.48	0.39	0.15	-1	0.0	0	0.4	0.52	0.27	0.41	0.36	0.13	-1	0.0	0	0.14	0.19	0.04	0.4	0.35	0.12	0.82	0.21	0.04	283.3	89.49	8008.9	1.6	1.07	1.16	3.92	2.65	7.01	0.49	0.3	0.09	0.46	0.26	0.07	0.87	0.32	0.1	0.8	0.42	0.18	0.9	0.32	0.1	20.2	7.41	54.84	0.85	0.34	0.11	14	5.74	33	0.9	0.21	0.04	0.0	0.0	0.0	3	2.45	6	0.14	0.13	0.02	0.18	0.15	0.02	0.3	0.67	0.46	13.0	5.29	28.0	59.3	6.09	37.12	0.18	0.08	0.01	0.62	0.16	0.03	1.5	0.97	0.94	19.3	3.59	12.9	2.4	1.17	1.38	0.9	0.06	0.0	-1	0.0	0	3.0	2.71	7.33	0.17	0.1	0.01	-1	0.0	0	0.49	0.19	0.04	0.6	0.35	0.12	0.6	0.18	0.03	79.0	30.99	960.44	1.2	1.03	1.07	11.3	2.91	8.46	0.37	0.34	0.11	3.4	1.78	3.16	0.08	0.06	0.0	0.04	0.13	0.02	1.7	0.95	0.9	9.1	2.51	6.32	63.2	2.9	8.4	0.13	0.04	0.0	0.35	0.32	0.1	0.5	0.53	0.28	20.6	2.01	4.04	1.0	0.82	0.67	0.94	0.07	0.0	-1	0.0	0	1.7	1.42	2.01	0.08	0.09	0.01	-1	0.0	0	0.63	0.33	0.11	0.22	0.31	0.1	0.29	0.34	0.12	460.9	126.71	16054.32	2.2	1.14	1.29	6	2.65	7	0.62	0.38	0.14	2	1.73	3	0.04	0.05	0.0	0.26	0.22	0.05	1.2	1.32	1.73	5.2	2.1	4.4	67.1	3.11	9.66	0.07	0.03	0.0	0.63	0.32	0.1	1.2	1.03	1.07	21.5	2.07	4.28	1.5	1.08	1.17	0.82	0.12	0.01	-1	0.0	0	0.8	1.14	1.29	0.26	0.18	0.03	-1	0.0	0	0.18	0.26	0.07	0.51	0.4	0.16	0.71	0.28	0.08	34.8	7.66	58.62	1.5	1.27	1.61	0.2	0.42	0.18	0.06	0.12	0.02	0.05	0.1	0.01	-1	0.0	0	2.1	1.37	1.88	0.06	0.34	0.12	0.6	0.52	0.27	4	1.41	2	0.09	0.06	0.0	2.5	1.08	1.17	0.86	0.31	0.1	20.2	1.93	3.73	1.4	0.84	0.71	0.62	0.38	0.14	0.33	0.18	0.03	-1	0.0	0	4.6	2.12	4.49	0.26	0.25	0.06	1.4	0.52	0.27	5	2.24	5	0.21	0.1	0.01	1.3	1.25	1.57	0.75	0.14	0.02	17.7	2.5	6.23	0.4	0.52	0.27	0.12	0.15	0.02	0.08	0.11	0.01	-1	0.0	0	5.7	3.06	9.34	-0.08	0.13	0.02	0.5	0.53	0.28	4.32	1.15	1.33	0.25	0.13	0.02	2.3	0.95	0.9	0.93	0.1	0.01	16.6	2.95	8.71
1	3.2	1.48	2.18	0.62	0.41	0.17	1.4	1.43	2.04	0.03	0.03	0.0	0.34	0.39	0.15	0.8	0.92	0.84	1.5	0.71	0.5	70.8	1.75	3.07	0.02	0.01	0.0	0.62	0.39	0.15	0.35	0.27	0.07	0.5	0.53	0.28	0.78	0.42	0.17	1.0	1.25	1.56	21.7	1.64	2.68	1.9	1.37	1.88	3.0	2.36	5.58	0.65	0.36	0.13	0.34	0.29	0.09	0.7	0.41	0.17	-1	0.0	0	0.6	0.7	0.49	0.26	0.32	0.1	-1	0.0	0	0.24	0.34	0.12	0.28	0.36	0.13	0.7	0.36	0.13	743.6	515.18	265414.04	1.7	0.95	0.9	0.68	0.43	0.18	3.2	1.48	2.18	0.74	0.33	0.11	1.0	0.94	0.89	0.02	0.03	0.0	0.35	0.39	0.15	0.6	0.7	0.49	1.5	0.97	0.94	70.8	1.75	3.07	0.02	0.01	0.0	0.75	0.3	0.09	1.0	1.25	1.56	21.9	1.6	2.54	2.1	1.2	1.43	0.63	0.39	0.16	-1	0.0	0	0.4	0.7	0.49	0.26	0.32	0.1	-1	0.0	0	0.09	0.16	0.02	0.28	0.33	0.11	0.85	0.17	0.03	251.9	66.52	4424.32	1.7	0.82	0.68	3.02	2.39	5.71	0.26	0.23	0.05	0.3	0.24	0.06	0.68	0.4	0.16	0.4	0.52	0.27	0.8	0.42	0.18	16.1	5.02	25.21	0.62	0.41	0.17	14	4.58	21	0.75	0.41	0.17	0.0	0.0	0.0	4	2.0	4	0.19	0.1	0.01	0.19	0.18	0.03	0.4	0.52	0.27	13.0	4.22	17.78	59.3	5.03	25.34	0.18	0.06	0.0	0.46	0.26	0.07	1.7	1.16	1.34	18.1	2.96	8.77	2.3	1.34	1.79	0.89	0.08	0.01	-1	0.0	0	4.2	2.1	4.4	0.18	0.13	0.02	-1	0.0	0	0.66	0.2	0.04	0.57	0.4	0.16	0.42	0.29	0.08	64.2	25.66	658.4	1.0	0.94	0.89	9.8	4.05	16.4	0.52	0.37	0.13	2.3	1.7	2.9	0.05	0.06	0.0	0.11	0.12	0.01	1.2	0.92	0.84	8.0	3.97	15.78	64.3	4.55	20.68	0.11	0.06	0.0	0.5	0.35	0.12	0.9	0.74	0.54	21.2	2.15	4.62	1.5	0.97	0.94	0.9	0.07	0.01	-1	0.0	0	1.1	1.37	1.88	0.14	0.1	0.01	-1	0.0	0	0.26	0.29	0.08	0.3	0.24	0.06	0.67	0.3	0.09	473.7	364.58	132916.23	1.8	0.92	0.84	5	2.24	5	0.33	0.38	0.14	2	1.41	2	0.01	0.02	0.0	0.17	0.34	0.12	1.7	1.16	1.34	3.7	1.89	3.57	68.6	2.46	6.04	0.05	0.03	0.0	0.37	0.41	0.16	0.5	0.85	0.72	22.0	1.49	2.22	1.0	1.05	1.11	0.81	0.32	0.1	-1	0.0	0	0.3	0.48	0.23	0.11	0.18	0.03	-1	0.0	0	0.17	0.32	0.1	0.13	0.22	0.05	0.75	0.35	0.12	22.7	6.18	38.23	2.2	0.92	0.84	0.5	0.97	0.94	0.2	0.37	0.14	0.15	0.25	0.06	-1	0.0	0	2.4	1.9	3.6	0.16	0.42	0.17	0.3	0.48	0.23	4	2.45	6	0.11	0.09	0.01	2.2	1.23	1.51	0.76	0.35	0.12	19.9	2.69	7.21	1.3	1.25	1.57	0.48	0.41	0.17	0.29	0.24	0.06	-1	0.0	0	4.4	2.72	7.38	0.3	0.39	0.15	1.3	0.48	0.23	5	3.32	11	0.2	0.13	0.02	1.4	1.17	1.38	0.69	0.29	0.09	17.9	3.63	13.21	1.2	0.92	0.84	0.43	0.34	0.11	0.23	0.18	0.03	-1	0.0	0	5.5	1.72	2.94	0.12	0.2	0.04	0.4	0.52	0.27	4.87	2.09	4.35	0.25	0.08	0.01	1.5	0.85	0.72	0.83	0.14	0.02	16.8	1.99	3.96
2	3.8	1.23	1.51	0.78	0.21	0.04	1.6	1.17	1.38	0.04	0.03	0.0	0.24	0.24	0.06	0.7	0.67	0.46	2.0	0.67	0.44	70.3	1.42	2.01	0.03	0.01	0.0	0.72	0.19	0.04	0.28	0.29	0.09	0.4	0.52	0.27	0.55	0.5	0.25	0.9	0.88	0.77	21.4	1.35	1.82	2.0	0.94	0.89	1.72	2.45	6.02	0.73	0.24	0.06	0.26	0.3	0.09	0.5	0.48	0.23	-1	0.0	0	0.9	0.74	0.54	0.27	0.24	0.06	-1	0.0	0	0.29	0.23	0.05	0.28	0.26	0.07	0.7	0.21	0.04	382.7	143.07	20470.01	1.8	0.79	0.62	0.48	0.48	0.23	3.0	1.15	1.33	0.75	0.33	0.11	1.2	1.14	1.29	0.02	0.03	0.0	0.4	0.35	0.12	0.7	0.82	0.68	1.4	0.7	0.49	70.9	1.52	2.32	0.02	0.01	0.0	0.73	0.31	0.09	1.1	1.2	1.43	21.8	1.48	2.18	2.0	1.25	1.56	0.58	0.34	0.11	-1	0.0	0	0.5	0.71	0.5	0.32	0.3	0.09	-1	0.0	0	0.15	0.21	0.05	0.32	0.32	0.1	0.82	0.19	0.04	135.1	34.65	1200.54	1.6	0.84	0.71	1.72	2.45	6.02	0.3	0.37	0.14	0.31	0.34	0.12	0.5	0.48	0.23	0.4	0.52	0.27	0.55	0.5	0.25	7.1	1.1	1.21	0.48	0.48	0.23	14	6.63	44	0.98	0.08	0.01				4	2.83	8	0.19	0.13	0.02	0.26	0.2	0.04	0.1	0.32	0.1	13.7	5.64	31.79	58.6	6.52	42.49	0.19	0.08	0.01	0.58	0.18	0.03	1.9	1.2	1.43	18.2	3.46	11.96	2.6	1.07	1.16	0.87	0.08	0.01	-1	0.0	0	4.1	2.69	7.21	0.22	0.13	0.02	-1	0.0	0	0.57	0.18	0.03	0.77	0.36	0.13	0.57	0.18	0.03	24.0	5.1	26.0	0.8	1.23	1.51	8.6	2.67	7.16	0.52	0.35	0.12	2.3	1.89	3.57	0.05	0.07	0.0	0.18	0.23	0.05	1.2	0.79	0.62	7.1	1.85	3.43	65.2	2.66	7.07	0.1	0.03	0.0	0.53	0.35	0.12	1.2	1.14	1.29	21.2	2.2	4.84	1.5	1.08	1.17	0.86	0.14	0.02	-1	0.0	0	1.1	1.45	2.1	0.2	0.2	0.04	-1	0.0	0	0.32	0.38	0.14	0.38	0.38	0.14	0.59	0.36	0.13	113.0	31.7	1004.67	1.5	0.97	0.94	5	2.0	4	0.49	0.4	0.16	1	1.0	1	0.01	0.02	0.0	0.15	0.18	0.03	1.3	1.06	1.12	4.1	2.13	4.54	68.2	2.86	8.18	0.06	0.03	0.0	0.54	0.42	0.17	0.9	0.99	0.99	22.1	1.45	2.1	1.4	1.26	1.6	0.87	0.13	0.02	-1	0.0	0	0.2	0.42	0.18	0.17	0.17	0.03	-1	0.0	0	0.08	0.17	0.03	0.28	0.29	0.08	0.83	0.23	0.05	11.7	2.75	7.57	1.8	0.92	0.84	0.7	0.82	0.68	0.27	0.34	0.11	0.23	0.25	0.06	-1	0.0	0	1.6	1.26	1.6	0.28	0.37	0.13	0.0	0.0	0.0	3	1.0	1	0.07	0.05	0.0	2.0	1.33	1.78	0.63	0.39	0.15	20.7	1.42	2.01	0.6	0.84	0.71	0.33	0.47	0.22	0.12	0.16	0.03	-1	0.0	0	4.5	2.46	6.06	0.14	0.39	0.16	0.5	0.53	0.28	6	2.0	4	0.2	0.11	0.01	2.1	1.73	2.99	0.82	0.31	0.09	17.8	2.44	5.96	1.0	1.05	1.11	0.39	0.4	0.16	0.23	0.24	0.06	-1	0.0	0	3.7	2.26	5.12	0.26	0.38	0.14	0.0	0.0	0.0	3.84	1.64	2.7	0.16	0.1	0.01	1.7	1.34	1.79	0.72	0.31	0.1	18.6	2.22	4.93
3	3.0	1.05	1.11	0.73	0.26	0.07	1.4	1.17	1.38	0.03	0.03	0.0	0.29	0.32	0.1	0.8	0.79	0.62	1.4	0.52	0.27	70.9	1.37	1.88	0.02	0.01	0.0	0.74	0.19	0.04	0.31	0.24	0.06	0.6	0.52	0.27	0.8	0.42	0.18	1.1	1.2	1.43	21.7	1.57	2.46	1.9	0.99	0.99	4.58	4.14	17.13	0.68	0.3	0.09	0.33	0.27	0.07	0.77	0.41	0.17	-1	0.0	0	0.6	0.7	0.49	0.31	0.31	0.1	-1	0.0	0	0.2	0.22	0.05	0.32	0.35	0.12	0.72	0.21	0.04	408.8	104.02	10821.07	1.6	0.84	0.71	0.75	0.41	0.17	2.6	1.43	2.04	0.63	0.33	0.11	1.0	0.94	0.89	0.0	0.01	0.0	0.42	0.39	0.15	0.9	0.74	0.54	0.9	0.74	0.54	71.4	1.51	2.27	0.01	0.01	0.0	0.71	0.32	0.1	1.0	1.05	1.11	22.2	1.23	1.51	1.8	1.14	1.29	0.52	0.42	0.18	-1	0.0	0	0.1	0.32	0.1	0.33	0.34	0.12	-1	0.0	0	0.05	0.16	0.02	0.29	0.32	0.1	0.81	0.21	0.05	182.5	38.67	1495.61	1.7	0.82	0.68	3.95	4.32	18.71	0.32	0.27	0.07	0.3	0.24	0.06	0.69	0.48	0.23	0.6	0.52	0.27	0.7	0.48	0.23	11.0	1.7	2.89	0.68	0.47	0.22	13	5.57	31	0.92	0.17	0.03				3	2.65	7	0.13	0.12	0.01	0.26	0.16	0.02	0.2	0.42	0.18	12.9	4.77	22.77	59.4	5.66	32.04	0.18	0.07	0.0	0.69	0.17	0.03	1.9	1.1	1.21	19.5	3.57	12.72	2.5	1.18	1.39	0.87	0.07	0.0	-1	0.0	0	2.8	2.57	6.62	0.22	0.11	0.01	-1	0.0	0	0.4	0.25	0.06	0.75	0.3	0.09	0.67	0.19	0.04	34.7	7.45	55.57	0.8	1.03	1.07	8.7	2.41	5.79	0.62	0.37	0.13	1.5	1.35	1.83	0.02	0.02	0.0	0.11	0.12	0.02	1.1	1.1	1.21	6.7	2.0	4.01	65.6	2.55	6.49	0.09	0.03	0.0	0.65	0.32	0.1	0.7	0.48	0.23	21.9	1.45	2.1	1.6	0.84	0.71	0.91	0.06	0.0	-1	0.0	0	0.4	0.52	0.27	0.13	0.09	0.01	-1	0.0	0	0.15	0.2	0.04	0.3	0.3	0.09	0.74	0.26	0.07	156.1	33.36	1112.77	2.0	1.15	1.33	6	2.45	6	0.55	0.4	0.16	1	1.41	2	0.01	0.02	0.0	0.17	0.19	0.04	1.3	1.34	1.79	4.3	1.95	3.79	68.0	2.62	6.89	0.06	0.03	0.0	0.6	0.39	0.15	0.7	0.48	0.23	22.1	1.29	1.66	1.4	1.07	1.16	0.85	0.15	0.02	-1	0.0	0	0.2	0.42	0.18	0.19	0.17	0.03	-1	0.0	0	0.08	0.18	0.03	0.3	0.3	0.09	0.8	0.25	0.06	16.8	3.05	9.29	2.0	1.15	1.33	0.9	0.74	0.54	0.39	0.37	0.14	0.29	0.25	0.06	-1	0.0	0	2.7	1.7	2.9	0.2	0.3	0.09	0.0	0.0	0.0	4	2.24	5	0.12	0.08	0.01	1.8	1.03	1.07	0.77	0.19	0.04	19.6	2.72	7.38	1.0	0.94	0.89	0.33	0.36	0.13	0.2	0.19	0.03	-1	0.0	0	4.4	1.96	3.82	0.09	0.21	0.05	1.0	0.0	0.0	6	2.0	4	0.2	0.09	0.01	1.7	1.06	1.12	0.85	0.14	0.02	17.9	2.64	6.99	0.9	0.57	0.32	0.35	0.29	0.08	0.21	0.15	0.02	-1	0.0	0	5.3	2.16	4.68	0.09	0.2	0.04	0.0	0.0	0.0	4.08	1.47	2.16	0.24	0.1	0.01	1.8	0.92	0.84	0.83	0.15	0.02	17.0	2.21	4.89
4	2.3	1.16	1.34	0.76	0.27	0.07	1.3	1.34	1.79	0.03	0.03	0.0	0.46	0.38	0.14	0.7	0.82	0.68	1.1	0.57	0.32	71.2	1.55	2.4	0.02	0.01	0.0	0.77	0.21	0.05	0.43	0.28	0.08	0.7	0.48	0.23	0.93	0.34	0.12	1.5	1.35	1.83	21.7	1.77	3.12	2.0	1.15	1.33	5.45	5.94	35.26	0.53	0.36	0.13	0.41	0.33	0.11	0.88	0.33	0.11	-1	0.0	0	0.6	0.7	0.49	0.48	0.37	0.14	-1	0.0	0	0.17	0.2	0.04	0.49	0.39	0.16	0.76	0.24	0.06	419.0	136.08	18518.0	1.2	0.79	0.62	0.85	0.34	0.11	2.2	1.14	1.29	0.81	0.22	0.05	0.6	0.7	0.49	0.0	0.01	0.0	0.39	0.4	0.16	0.5	0.53	0.28	0.9	0.57	0.32	71.4	1.07	1.16	0.01	0.01	0.0	0.87	0.15	0.02	1.4	1.51	2.27	22.2	1.23	1.51	2.2	1.23	1.51	0.57	0.42	0.17	-1	0.0	0	0.1	0.32	0.1	0.4	0.4	0.16	-1	0.0	0	0.03	0.11	0.01	0.38	0.38	0.15	0.87	0.15	0.02	201.8	30.04	902.62	1.3	0.67	0.46	3.85	3.72	13.85	0.38	0.31	0.09	0.41	0.25	0.06	0.82	0.36	0.13	0.6	0.52	0.27	0.93	0.34	0.12	10.8	1.14	1.29	0.78	0.38	0.15	13	3.87	15	0.95	0.11	0.01				3	2.0	4	0.13	0.09	0.01	0.26	0.13	0.02	0.2	0.42	0.18	12.9	3.31	10.99	59.4	4.2	17.6	0.18	0.05	0.0	0.65	0.18	0.03	1.9	0.99	0.99	19.4	2.5	6.27	2.5	0.97	0.94	0.87	0.05	0.0	-1	0.0	0	2.9	2.02	4.1	0.22	0.08	0.01	-1	0.0	0	0.47	0.24	0.06	0.77	0.29	0.08	0.64	0.18	0.03	34.9	7.52	56.54	0.8	1.03	1.07	9.4	1.51	2.27	0.55	0.34	0.12	2.4	1.43	2.04	0.06	0.05	0.0	0.18	0.19	0.03	1.0	0.67	0.44	8.1	1.45	2.1	64.2	2.2	4.84	0.11	0.02	0.0	0.52	0.32	0.1	1.4	1.26	1.6	20.9	1.73	2.99	1.7	1.16	1.34	0.87	0.11	0.01	-1	0.0	0	1.4	1.17	1.38	0.2	0.16	0.02	-1	0.0	0	0.38	0.33	0.11	0.42	0.34	0.11	0.58	0.33	0.11	212.3	79.81	6369.79	1.3	0.67	0.46	6	2.0	4	0.46	0.45	0.2	2	1.41	2	0.03	0.03	0.0	0.16	0.21	0.04	1.5	1.35	1.83	4.9	1.6	2.54	67.4	2.22	4.93	0.07	0.02	0.0	0.45	0.41	0.17	0.8	0.79	0.62	21.6	1.43	2.04	1.2	1.23	1.51	0.86	0.14	0.02	-1	0.0	0	0.7	0.67	0.46	0.18	0.18	0.03	-1	0.0	0	0.32	0.39	0.15	0.31	0.33	0.11	0.63	0.41	0.17	17.7	4.32	18.68	1.9	0.99	0.99	0.6	0.7	0.49	0.17	0.19	0.04	0.12	0.14	0.02	-1	0.0	0	3.6	2.22	4.93	0.1	0.34	0.12	0.0	0.0	0.0	5	2.65	7	0.16	0.1	0.01	2.1	0.74	0.54	0.8	0.3	0.09	18.7	3.13	9.79	1.1	0.99	0.99	0.32	0.26	0.07	0.18	0.14	0.02	-1	0.0	0	5.8	3.33	11.07	0.04	0.14	0.02	1.0	0.0	0.0	7	3.61	13	0.27	0.16	0.03	1.6	0.52	0.27	0.87	0.1	0.01	16.5	4.35	18.94	0.8	0.79	0.62	0.31	0.33	0.11	0.18	0.17	0.03	-1	0.0	0	5.0	1.49	2.22	0.05	0.21	0.04	0.0	0.0	0.0	4.2	1.47	2.15	0.22	0.07	0.0	1.9	0.99	0.99	0.86	0.13	0.02	17.3	1.89	3.57
5	3.2	1.75	3.07	0.57	0.37	0.14	2.0	1.56	2.44	0.04	0.06	0.0	0.39	0.36	0.13	1.1	0.99	0.99	1.5	1.51	2.28	70.8	2.1	4.4	0.02	0.02	0.0	0.57	0.34	0.12	0.32	0.33	0.11	0.5	0.53	0.28	0.6	0.52	0.27	1.0	1.05	1.11	21.4	1.9	3.6	1.6	1.26	1.6	2.02	2.04	4.16	0.55	0.42	0.18	0.33	0.35	0.12	0.57	0.5	0.25	-1	0.0	0	0.9	1.37	1.88	0.3	0.29	0.08	-1	0.0	0	0.24	0.37	0.14	0.31	0.33	0.11	0.65	0.33	0.11	1398.5	1232.95	1520170.5	1.7	0.95	0.9	0.55	0.5	0.25	2.7	1.16	1.34	0.6	0.29	0.08	1.1	0.74	0.54	0.0	0.01	0.0	0.38	0.38	0.15	1.0	0.67	0.44	0.9	0.74	0.54	71.4	1.43	2.04	0.01	0.01	0.0	0.69	0.28	0.08	0.9	0.99	0.99	22.2	1.23	1.51	1.7	1.06	1.12	0.53	0.44	0.2	-1	0.0	0	0.1	0.32	0.1	0.29	0.32	0.1	-1	0.0	0	0.03	0.11	0.01	0.25	0.27	0.08	0.8	0.15	0.02	354.5	108.48	11768.94	1.8	0.63	0.4	2.02	2.04	4.16	0.36	0.38	0.14	0.34	0.35	0.12	0.57	0.5	0.25	0.5	0.53	0.28	0.6	0.52	0.27	22.7	6.46	41.79	0.55	0.5	0.25	15	6.08	37	0.87	0.32	0.1	0.0	0.0	0.0	3	1.41	2	0.16	0.09	0.01	0.21	0.17	0.03	0.3	0.67	0.46	14.1	5.78	33.43	58.2	6.73	45.29	0.2	0.08	0.01	0.5	0.2	0.04	1.8	1.23	1.51	18.7	2.67	7.12	2.4	1.43	2.04	0.89	0.07	0.0	-1	0.0	0	3.6	1.78	3.16	0.19	0.11	0.01	-1	0.0	0	0.64	0.16	0.02	0.7	0.38	0.14	0.49	0.2	0.04	87.2	39.69	1575.29	0.9	1.1	1.21	10.5	3.5	12.28	0.55	0.4	0.16	2.4	2.27	5.16	0.04	0.07	0.01	0.22	0.14	0.02	1.5	1.43	2.06	9.2	3.49	12.18	63.1	4.01	16.1	0.13	0.05	0.0	0.55	0.4	0.16	1.4	0.97	0.93	21.4	2.01	4.04	1.2	0.92	0.84	0.87	0.06	0.0	-1	0.0	0	0.9	1.6	2.54	0.2	0.09	0.01	-1	0.0	0	0.28	0.4	0.16	0.58	0.35	0.12	0.63	0.41	0.17	466.7	160.87	25879.12	1.3	1.16	1.34	7	3.16	10	0.29	0.36	0.13	2	1.0	1	0.04	0.03	0.0	0.06	0.13	0.02	1.9	0.99	0.99	5.1	3.45	11.88	67.2	4.13	17.07	0.07	0.05	0.0	0.3	0.35	0.13	0.6	0.97	0.93	21.4	1.78	3.16	0.8	0.92	0.84	0.93	0.09	0.01	-1	0.0	0	0.9	0.74	0.54	0.09	0.12	0.01	-1	0.0	0	0.48	0.41	0.17	0.16	0.25	0.06	0.45	0.44	0.2	37.6	12.4	153.82	2.1	0.88	0.77	0.8	0.92	0.84	0.26	0.26	0.07	0.22	0.21	0.04	-1	0.0	0	2.3	1.25	1.57	0.14	0.22	0.05	0.8	0.42	0.18	4	1.41	2	0.1	0.06	0.0	1.9	0.99	0.99	0.78	0.22	0.05	20.0	1.89	3.56	0.6	0.7	0.49	0.19	0.22	0.05	0.12	0.14	0.02	-1	0.0	0	4.5	2.84	8.06	0.08	0.36	0.13	1.6	0.52	0.27	6	3.46	12	0.21	0.14	0.02	2.1	0.99	0.99	0.81	0.3	0.09	17.8	3.82	14.62	1.1	0.74	0.54	0.42	0.28	0.08	0.24	0.12	0.01	-1	0.0	0	5.0	1.15	1.33	0.14	0.16	0.02	0.7	0.48	0.23	3.95	1.31	1.71	0.22	0.05	0.0	1.6	0.97	0.93	0.82	0.09	0.01	17.3	1.06	1.12


==> expres/line/C2_D1_R2_T200_N5_IVS50_CPS4_Fexp_vary_I2.csv <==
I	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
1	0.37	0.33	0.11	0.02	0.01	0.0	1	1.25	1.56	-1	0.0	0	70.8	1.03	1.07	0.66	0.41	0.17	1.6	0.97	0.93	0.9	0.88	0.77	0.6	0.52	0.27	0.36	0.39	0.15	416.3	141.76	20096.68	1.5	0.97	0.94	1.9	1.45	2.1	0.7	0.48	0.23	0.64	0.48	0.23	1.7	1.16	1.34	0.62	0.49	0.24	0.4	0.37	0.14	0.32	0.35	0.12	1.1	1.2	1.43	0.32	0.35	0.12	21.4	1.26	1.6	0.04	0.04	0.0	0.59	0.37	0.14	-1	0.0	0	0.3	0.36	0.13	2.75	3.33	11.08	3.1	1.1	1.21	0.64	0.39	0.15	0.6	0.34	0.12	0.01	0.01	0.0	1	1.15	1.33	-1	0.0	0	71.5	1.43	2.06	0.44	0.42	0.18	1.6	0.97	0.93	0.2	0.42	0.18	209.4	119.74	14338.49	0.13	0.32	0.1	0.8	0.63	0.4	1.2	1.48	2.18	1.7	1.42	2.01	0.33	0.37	0.14	1.1	1.29	1.66	0.32	0.35	0.12	22.1	1.37	1.88	0.01	0.02	0.0	0.79	0.34	0.11	-1	0.0	0	0.52	0.42	0.17	2.4	1.35	1.82	0.56	0.42	0.18	0.6	0.43	0.19	0.35	0.31	0.1	0.62	0.49	0.24	0.35	0.34	0.12	2.75	3.33	11.08	9.6	2.41	5.82	0.6	0.52	0.27	0.7	0.48	0.23	0.64	0.48	0.23	0.17	0.06	0.0	0.5	0.53	0.28	-1	0.0	0	59.9	4.68	21.88	0.89	0.06	0.0	1.1	0.99	0.99	3.2	1.87	3.51	36.9	21.66	469.21	0.61	0.19	0.04	12.4	3.86	14.93	3	2.0	4	2.2	1.23	1.51	0.18	0.1	0.01	1.6	0.97	0.93	0.6	0.35	0.12	19.1	2.64	6.99	0.15	0.09	0.01	0.47	0.26	0.07	-1	0.0	0	0.19	0.15	0.02	13	4.24	18	0.77	0.32	0.1	0.51	0.23	0.05	0.11	0.06	0.0	1.9	1.37	1.88	-1	0.0	0	64.2	4.49	20.18	0.88	0.11	0.01	1.5	0.97	0.94	1	1.15	1.33	199.5	152.27	23184.72	0.44	0.45	0.2	8.1	4.23	17.88	2.9	1.37	1.88	0.8	0.92	0.84	0.17	0.16	0.03	1.2	1.23	1.51	0.38	0.39	0.15	21.3	1.06	1.12	0.04	0.05	0.0	0.48	0.44	0.2	-1	0.0	0	0.16	0.19	0.04	9.6	3.78	14.27	0.34	0.42	0.18	0.3	0.36	0.13	0.07	0.05	0.0	1.5	0.85	0.72	-1	0.0	0	67.3	4.52	20.46	0.87	0.1	0.01	1.8	0.79	0.62	0.8	1.32	1.73	18.2	3.68	13.51	0.26	0.36	0.13	5	3.62	13.11	2	1.41	2	1.2	1.03	1.07	0.18	0.13	0.02	0.9	0.74	0.54	0.29	0.22	0.05	21.5	2.22	4.94	0.04	0.06	0.0	0.61	0.35	0.12	-1	0.0	0	0.15	0.14	0.02	6	3.87	15	0.39	0.33	0.11	0.43	0.34	0.11	0.6	0.84	0.71	0.03	0.18	0.03	2.1	0.99	0.99	5	1.41	2	3.3	1.83	3.34	0.0	0.0	0.0	0.88	0.16	0.03	19	1.76	3.11	-1	0.0	0	0.18	0.25	0.06	0.14	0.18	0.03	0.15	0.08	0.01	1.2	0.79	0.62	0.15	0.21	0.05	1.5	0.85	0.72	7	3.61	13	5.9	3.51	12.32	1.0	0.0	0.0	0.79	0.13	0.02	16.4	3.92	15.38	-1	0.0	0	0.45	0.28	0.08	0.27	0.14	0.02	0.27	0.16	0.03	0.8	0.92	0.84	0.05	0.24	0.06	1.9	1.1	1.21	5.64	3.51	12.35	5	1.56	2.44	0.0	0.0	0.0	0.86	0.16	0.03	17.3	1.25	1.57	-1	0.0	0	0.3	0.36	0.13	0.18	0.19	0.04	0.22	0.06	0.0
2	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01
3	0.31	0.24	0.06	0.02	0.01	0.0	0.8	0.79	0.62	-1	0.0	0	70.9	1.37	1.88	0.68	0.3	0.09	1.6	0.84	0.71	0.6	0.7	0.49	0.6	0.52	0.27	0.2	0.22	0.05	408.8	104.02	10821.07	1.4	0.52	0.27	1.4	1.17	1.38	0.8	0.42	0.18	0.77	0.41	0.17	1.9	0.99	0.99	0.75	0.41	0.17	0.33	0.27	0.07	0.31	0.31	0.1	1.1	1.2	1.43	0.32	0.35	0.12	21.7	1.57	2.46	0.03	0.03	0.0	0.72	0.21	0.04	-1	0.0	0	0.29	0.32	0.1	4.58	4.14	17.13	3.0	1.05	1.11	0.73	0.26	0.07	0.74	0.19	0.04	0.01	0.01	0.0	0.9	0.74	0.54	-1	0.0	0	71.4	1.51	2.27	0.52	0.42	0.18	1.7	0.82	0.68	0.1	0.32	0.1	182.5	38.67	1495.61	0.05	0.16	0.02	0.9	0.74	0.54	1.0	0.94	0.89	1.8	1.14	1.29	0.33	0.34	0.12	1	1.05	1.11	0.29	0.32	0.1	22.2	1.23	1.51	0.0	0.01	0.0	0.81	0.21	0.05	-1	0.0	0	0.42	0.39	0.15	2.6	1.43	2.04	0.63	0.33	0.11	0.71	0.32	0.1	0.3	0.24	0.06	0.68	0.47	0.22	0.32	0.27	0.07	3.95	4.32	18.71	11.0	1.7	2.89	0.6	0.52	0.27	0.7	0.48	0.23	0.69	0.48	0.23	0.18	0.07	0.0	0.2	0.42	0.18	-1	0.0	0	59.4	5.66	32.04	0.87	0.07	0.0	0.8	1.03	1.07	2.8	2.57	6.62	34.7	7.45	55.57	0.4	0.25	0.06	12.9	4.77	22.77	3	2.65	7	2.5	1.18	1.39	0.22	0.11	0.01	1.9	1.1	1.21	0.75	0.3	0.09	19.5	3.57	12.72	0.13	0.12	0.01	0.67	0.19	0.04	-1	0.0	0	0.26	0.16	0.02	13	5.57	31	0.92	0.17	0.03	0.69	0.17	0.03	0.09	0.03	0.0	1.1	1.1	1.21	-1	0.0	0	65.6	2.55	6.49	0.91	0.06	0.0	2	1.15	1.33	0.4	0.52	0.27	156.1	33.36	1112.77	0.15	0.2	0.04	6.7	2.0	4.01	1.5	1.35	1.83	1.6	0.84	0.71	0.13	0.09	0.01	0.7	0.48	0.23	0.3	0.3	0.09	21.9	1.45	2.1	0.02	0.02	0.0	0.74	0.26	0.07	-1	0.0	0	0.11	0.12	0.02	8.7	2.41	5.79	0.62	0.37	0.13	0.65	0.32	0.1	0.06	0.03	0.0	1.3	1.34	1.79	-1	0.0	0	68	2.62	6.89	0.85	0.15	0.02	2	1.15	1.33	0.2	0.42	0.18	16.8	3.05	9.29	0.08	0.18	0.03	4.3	1.95	3.79	1	1.41	2	1.4	1.07	1.16	0.19	0.17	0.03	0.7	0.48	0.23	0.3	0.3	0.09	22.1	1.29	1.66	0.01	0.02	0.0	0.8	0.25	0.06	-1	0.0	0	0.17	0.19	0.04	6	2.45	6	0.55	0.4	0.16	0.6	0.39	0.15	0.9	0.74	0.54	0.2	0.3	0.09	1.8	1.03	1.07	4	2.24	5	2.7	1.7	2.9	0.0	0.0	0.0	0.77	0.19	0.04	19.6	2.72	7.38	-1	0.0	0	0.39	0.37	0.14	0.29	0.25	0.06	0.12	0.08	0.01	1	0.94	0.89	0.09	0.21	0.05	1.7	1.06	1.12	6	2.0	4	4.4	1.96	3.82	1.0	0.0	0.0	0.85	0.14	0.02	17.9	2.64	6.99	-1	0.0	0	0.33	0.36	0.13	0.2	0.19	0.03	0.2	0.09	0.01	0.9	0.57	0.32	0.09	0.2	0.04	1.8	0.92	0.84	4.08	1.47	2.16	5.3	2.16	4.68	0.0	0.0	0.0	0.83	0.15	0.02	17	2.21	4.89	-1	0.0	0	0.35	0.29	0.08	0.21	0.15	0.02	0.24	0.1	0.01
4	0.43	0.28	0.08	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	71.2	1.55	2.4	0.53	0.36	0.13	1.2	0.79	0.62	0.6	0.7	0.49	0.7	0.48	0.23	0.17	0.2	0.04	419.0	136.08	18518.0	1.1	0.57	0.32	1.3	1.34	1.79	0.93	0.34	0.12	0.88	0.33	0.11	2	1.15	1.33	0.85	0.34	0.11	0.41	0.33	0.11	0.48	0.37	0.14	1.5	1.35	1.83	0.49	0.39	0.16	21.7	1.77	3.12	0.03	0.03	0.0	0.76	0.24	0.06	-1	0.0	0	0.46	0.38	0.14	5.45	5.94	35.26	2.3	1.16	1.34	0.76	0.27	0.07	0.77	0.21	0.05	0.01	0.01	0.0	0.5	0.53	0.28	-1	0.0	0	71.4	1.07	1.16	0.57	0.42	0.17	1.3	0.67	0.46	0.1	0.32	0.1	201.8	30.04	902.62	0.03	0.11	0.01	0.9	0.57	0.32	0.6	0.7	0.49	2.2	1.23	1.51	0.4	0.4	0.16	1.4	1.51	2.27	0.38	0.38	0.15	22.2	1.23	1.51	0.0	0.01	0.0	0.87	0.15	0.02	-1	0.0	0	0.39	0.4	0.16	2.2	1.14	1.29	0.81	0.22	0.05	0.87	0.15	0.02	0.41	0.25	0.06	0.78	0.38	0.15	0.38	0.31	0.09	3.85	3.72	13.85	10.8	1.14	1.29	0.6	0.52	0.27	0.93	0.34	0.12	0.82	0.36	0.13	0.18	0.05	0.0	0.2	0.42	0.18	-1	0.0	0	59.4	4.2	17.6	0.87	0.05	0.0	0.8	1.03	1.07	2.9	2.02	4.1	34.9	7.52	56.54	0.47	0.24	0.06	12.9	3.31	10.99	3	2.0	4	2.5	0.97	0.94	0.22	0.08	0.01	1.9	0.99	0.99	0.77	0.29	0.08	19.4	2.5	6.27	0.13	0.09	0.01	0.64	0.18	0.03	-1	0.0	0	0.26	0.13	0.02	13	3.87	15	0.95	0.11	0.01	0.65	0.18	0.03	0.11	0.02	0.0	1	0.67	0.44	-1	0.0	0	64.2	2.2	4.84	0.87	0.11	0.01	1.3	0.67	0.46	1.4	1.17	1.38	212.3	79.81	6369.79	0.38	0.33	0.11	8.1	1.45	2.1	2.4	1.43	2.04	1.7	1.16	1.34	0.2	0.16	0.02	1.4	1.26	1.6	0.42	0.34	0.11	20.9	1.73	2.99	0.06	0.05	0.0	0.58	0.33	0.11	-1	0.0	0	0.18	0.19	0.03	9.4	1.51	2.27	0.55	0.34	0.12	0.52	0.32	0.1	0.07	0.02	0.0	1.5	1.35	1.83	-1	0.0	0	67.4	2.22	4.93	0.86	0.14	0.02	1.9	0.99	0.99	0.7	0.67	0.46	17.7	4.32	18.68	0.32	0.39	0.15	4.9	1.6	2.54	2	1.41	2	1.2	1.23	1.51	0.18	0.18	0.03	0.8	0.79	0.62	0.31	0.33	0.11	21.6	1.43	2.04	0.03	0.03	0.0	0.63	0.41	0.17	-1	0.0	0	0.16	0.21	0.04	6	2.0	4	0.46	0.45	0.2	0.45	0.41	0.17	0.6	0.7	0.49	0.1	0.34	0.12	2.1	0.74	0.54	5	2.65	7	3.6	2.22	4.93	0.0	0.0	0.0	0.8	0.3	0.09	18.7	3.13	9.79	-1	0.0	0	0.17	0.19	0.04	0.12	0.14	0.02	0.16	0.1	0.01	1.1	0.99	0.99	0.04	0.14	0.02	1.6	0.52	0.27	7	3.61	13	5.8	3.33	11.07	1.0	0.0	0.0	0.87	0.1	0.01	16.5	4.35	18.94	-1	0.0	0	0.32	0.26	0.07	0.18	0.14	0.02	0.27	0.16	0.03	0.8	0.79	0.62	0.05	0.21	0.04	1.9	0.99	0.99	4.2	1.47	2.15	5	1.49	2.22	0.0	0.0	0.0	0.86	0.13	0.02	17.3	1.89	3.57	-1	0.0	0	0.31	0.33	0.11	0.18	0.17	0.03	0.22	0.07	0.0


==> expres/line/C2_D1_R3_T200_N5_IVS50_CPS2_Fexp_NSgauss_vary_I.csv <==
I	pcmciplus_tn	pcmciplus_tn_std	pcmciplus_tn_var	pcmciplus_tn-valid	pcmciplus_tn-valid_std	pcmciplus_tn-valid_var	pcmciplus_fpr	pcmciplus_fpr_std	pcmciplus_fpr_var	pcmciplus_fpr-valid	pcmciplus_fpr-valid_std	pcmciplus_fpr-valid_var	pcmciplus_shd-pooled	pcmciplus_shd-pooled_std	pcmciplus_shd-pooled_var	pcmciplus_shd-pooled-valid	pcmciplus_shd-pooled-valid_std	pcmciplus_shd-pooled-valid_var	pcmciplus_fn-timed	pcmciplus_fn-timed_std	pcmciplus_fn-timed_var	pcmciplus_fn-timed-valid	pcmciplus_fn-timed-valid_std	pcmciplus_fn-timed-valid_var	pcmciplus_fp-timed-pooled	pcmciplus_fp-timed-pooled_std	pcmciplus_fp-timed-pooled_var	pcmciplus_fp-timed-pooled-valid	pcmciplus_fp-timed-pooled-valid_std	pcmciplus_fp-timed-pooled-valid_var	pcmciplus_f1-pooled	pcmciplus_f1-pooled_std	pcmciplus_f1-pooled_var	pcmciplus_f1-pooled-valid	pcmciplus_f1-pooled-valid_std	pcmciplus_f1-pooled-valid_var	pcmciplus_tp-pooled	pcmciplus_tp-pooled_std	pcmciplus_tp-pooled_var	pcmciplus_tp-pooled-valid	pcmciplus_tp-pooled-valid_std	pcmciplus_tp-pooled-valid_var	pcmciplus_tpr-pooled	pcmciplus_tpr-pooled_std	pcmciplus_tpr-pooled_var	pcmciplus_tpr-pooled-valid	pcmciplus_tpr-pooled-valid_std	pcmciplus_tpr-pooled-valid_var	pcmciplus_f1-timed-pooled	pcmciplus_f1-timed-pooled_std	pcmciplus_f1-timed-pooled_var	pcmciplus_f1-timed-pooled-valid	pcmciplus_f1-timed-pooled-valid_std	pcmciplus_f1-timed-pooled-valid_var	pcmciplus_fp	pcmciplus_fp_std	pcmciplus_fp_var	pcmciplus_fp-valid	pcmciplus_fp-valid_std	pcmciplus_fp-valid_var	pcmciplus_fpr-pooled	pcmciplus_fpr-pooled_std	pcmciplus_fpr-pooled_var	pcmciplus_fpr-pooled-valid	pcmciplus_fpr-pooled-valid_std	pcmciplus_fpr-pooled-valid_var	pcmciplus_tp-timed-pooled	pcmciplus_tp-timed-pooled_std	pcmciplus_tp-timed-pooled_var	pcmciplus_tp-timed-pooled-valid	pcmciplus_tp-timed-pooled-valid_std	pcmciplus_tp-timed-pooled-valid_var	pcmciplus_fn	pcmciplus_fn_std	pcmciplus_fn_var	pcmciplus_fn-valid	pcmciplus_fn-valid_std	pcmciplus_fn-valid_var	pcmciplus_fpr-timed-pooled	pcmciplus_fpr-timed-pooled_std	pcmciplus_fpr-timed-pooled_var	pcmciplus_fpr-timed-pooled-valid	pcmciplus_fpr-timed-pooled-valid_std	pcmciplus_fpr-timed-pooled-valid_var	pcmciplus_fdr-timed	pcmciplus_fdr-timed_std	pcmciplus_fdr-timed_var	pcmciplus_fdr-timed-valid	pcmciplus_fdr-timed-valid_std	pcmciplus_fdr-timed-valid_var	pcmciplus_sid	pcmciplus_sid_std	pcmciplus_sid_var	pcmciplus_sid-valid	pcmciplus_sid-valid_std	pcmciplus_sid-valid_var	pcmciplus_fdr-pooled	pcmciplus_fdr-pooled_std	pcmciplus_fdr-pooled_var	pcmciplus_fdr-pooled-valid	pcmciplus_fdr-pooled-valid_std	pcmciplus_fdr-pooled-valid_var	pcmciplus_mcc-timed	pcmciplus_mcc-timed_std	pcmciplus_mcc-timed_var	pcmciplus_mcc-timed-valid	pcmciplus_mcc-timed-valid_std	pcmciplus_mcc-timed-valid_var	pcmciplus_fp-pooled	pcmciplus_fp-pooled_std	pcmciplus_fp-pooled_var	pcmciplus_fp-pooled-valid	pcmciplus_fp-pooled-valid_std	pcmciplus_fp-pooled-valid_var	pcmciplus_fpr-timed	pcmciplus_fpr-timed_std	pcmciplus_fpr-timed_var	pcmciplus_fpr-timed-valid	pcmciplus_fpr-timed-valid_std	pcmciplus_fpr-timed-valid_var	pcmciplus_f1	pcmciplus_f1_std	pcmciplus_f1_var	pcmciplus_f1-valid	pcmciplus_f1-valid_std	pcmciplus_f1-valid_var	pcmciplus_tpr-timed	pcmciplus_tpr-timed_std	pcmciplus_tpr-timed_var	pcmciplus_tpr-timed-valid	pcmciplus_tpr-timed-valid_std	pcmciplus_tpr-timed-valid_var	pcmciplus_shd-timed	pcmciplus_shd-timed_std	pcmciplus_shd-timed_var	pcmciplus_shd-timed-valid	pcmciplus_shd-timed-valid_std	pcmciplus_shd-timed-valid_var	pcmciplus_tn-timed	pcmciplus_tn-timed_std	pcmciplus_tn-timed_var	pcmciplus_tn-timed-valid	pcmciplus_tn-timed-valid_std	pcmciplus_tn-timed-valid_var	pcmciplus_time	pcmciplus_time_std	pcmciplus_time_var	pcmciplus_time-valid	pcmciplus_time-valid_std	pcmciplus_time-valid_var	pcmciplus_fdr-timed-pooled	pcmciplus_fdr-timed-pooled_std	pcmciplus_fdr-timed-pooled_var	pcmciplus_fdr-timed-pooled-valid	pcmciplus_fdr-timed-pooled-valid_std	pcmciplus_fdr-timed-pooled-valid_var	pcmciplus_tpr	pcmciplus_tpr_std	pcmciplus_tpr_var	pcmciplus_tpr-valid	pcmciplus_tpr-valid_std	pcmciplus_tpr-valid_var	pcmciplus_tn-pooled	pcmciplus_tn-pooled_std	pcmciplus_tn-pooled_var	pcmciplus_tn-pooled-valid	pcmciplus_tn-pooled-valid_std	pcmciplus_tn-pooled-valid_var	pcmciplus_shd-timed-pooled	pcmciplus_shd-timed-pooled_std	pcmciplus_shd-timed-pooled_var	pcmciplus_shd-timed-pooled-valid	pcmciplus_shd-timed-pooled-valid_std	pcmciplus_shd-timed-pooled-valid_var	pcmciplus_tn-timed-pooled	pcmciplus_tn-timed-pooled_std	pcmciplus_tn-timed-pooled_var	pcmciplus_tn-timed-pooled-valid	pcmciplus_tn-timed-pooled-valid_std	pcmciplus_tn-timed-pooled-valid_var	pcmciplus_sid-timed	pcmciplus_sid-timed_std	pcmciplus_sid-timed_var	pcmciplus_sid-timed-valid	pcmciplus_sid-timed-valid_std	pcmciplus_sid-timed-valid_var	pcmciplus_mcc-timed-pooled	pcmciplus_mcc-timed-pooled_std	pcmciplus_mcc-timed-pooled_var	pcmciplus_mcc-timed-pooled-valid	pcmciplus_mcc-timed-pooled-valid_std	pcmciplus_mcc-timed-pooled-valid_var	pcmciplus_fn-timed-pooled	pcmciplus_fn-timed-pooled_std	pcmciplus_fn-timed-pooled_var	pcmciplus_fn-timed-pooled-valid	pcmciplus_fn-timed-pooled-valid_std	pcmciplus_fn-timed-pooled-valid_var	pcmciplus_fdr	pcmciplus_fdr_std	pcmciplus_fdr_var	pcmciplus_fdr-valid	pcmciplus_fdr-valid_std	pcmciplus_fdr-valid_var	pcmciplus_fn-pooled	pcmciplus_fn-pooled_std	pcmciplus_fn-pooled_var	pcmciplus_fn-pooled-valid	pcmciplus_fn-pooled-valid_std	pcmciplus_fn-pooled-valid_var	pcmciplus_tp	pcmciplus_tp_std	pcmciplus_tp_var	pcmciplus_tp-valid	pcmciplus_tp-valid_std	pcmciplus_tp-valid_var	pcmciplus_sid-pooled	pcmciplus_sid-pooled_std	pcmciplus_sid-pooled_var	pcmciplus_sid-pooled-valid	pcmciplus_sid-pooled-valid_std	pcmciplus_sid-pooled-valid_var	pcmciplus_tpr-timed-pooled	pcmciplus_tpr-timed-pooled_std	pcmciplus_tpr-timed-pooled_var	pcmciplus_tpr-timed-pooled-valid	pcmciplus_tpr-timed-pooled-valid_std	pcmciplus_tpr-timed-pooled-valid_var	pcmciplus_shd	pcmciplus_shd_std	pcmciplus_shd_var	pcmciplus_shd-valid	pcmciplus_shd-valid_std	pcmciplus_shd-valid_var	pcmciplus_mcc	pcmciplus_mcc_std	pcmciplus_mcc_var	pcmciplus_mcc-valid	pcmciplus_mcc-valid_std	pcmciplus_mcc-valid_var	pcmciplus_f1-timed	pcmciplus_f1-timed_std	pcmciplus_f1-timed_var	pcmciplus_f1-timed-valid	pcmciplus_f1-timed-valid_std	pcmciplus_f1-timed-valid_var	pcmciplus_tp-timed	pcmciplus_tp-timed_std	pcmciplus_tp-timed_var	pcmciplus_tp-timed-valid	pcmciplus_tp-timed-valid_std	pcmciplus_tp-timed-valid_var	pcmciplus_mcc-pooled	pcmciplus_mcc-pooled_std	pcmciplus_mcc-pooled_var	pcmciplus_mcc-pooled-valid	pcmciplus_mcc-pooled-valid_std	pcmciplus_mcc-pooled-valid_var	pcmciplus_sid-timed-pooled	pcmciplus_sid-timed-pooled_std	pcmciplus_sid-timed-pooled_var	pcmciplus_sid-timed-pooled-valid	pcmciplus_sid-timed-pooled-valid_std	pcmciplus_sid-timed-pooled-valid_var	pcmciplus_fp-timed	pcmciplus_fp-timed_std	pcmciplus_fp-timed_var	pcmciplus_fp-timed-valid	pcmciplus_fp-timed-valid_std	pcmciplus_fp-timed-valid_var	gp_tn	gp_tn_std	gp_tn_var	gp_tn-valid	gp_tn-valid_std	gp_tn-valid_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-rec-valid	gp_cps-rec-valid_std	gp_cps-rec-valid_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_fpr-valid	gp_fpr-valid_std	gp_fpr-valid_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_cps-ari-valid	gp_cps-ari-valid_std	gp_cps-ari-valid_var	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_cps-nmi-valid	gp_cps-nmi-valid_std	gp_cps-nmi-valid_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fn-timed-valid	gp_fn-timed-valid_std	gp_fn-timed-valid_var	gp_fp	gp_fp_std	gp_fp_var	gp_fp-valid	gp_fp-valid_std	gp_fp-valid_var	gp_fn	gp_fn_std	gp_fn_var	gp_fn-valid	gp_fn-valid_std	gp_fn-valid_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fdr-timed-valid	gp_fdr-timed-valid_std	gp_fdr-timed-valid_var	gp_sid	gp_sid_std	gp_sid_var	gp_sid-valid	gp_sid-valid_std	gp_sid-valid_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_cps-dist-valid	gp_cps-dist-valid_std	gp_cps-dist-valid_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_cps-f1-valid	gp_cps-f1-valid_std	gp_cps-f1-valid_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_mcc-timed-valid	gp_mcc-timed-valid_std	gp_mcc-timed-valid_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fpr-timed-valid	gp_fpr-timed-valid_std	gp_fpr-timed-valid_var	gp_f1	gp_f1_std	gp_f1_var	gp_f1-valid	gp_f1-valid_std	gp_f1-valid_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tpr-timed-valid	gp_tpr-timed-valid_std	gp_tpr-timed-valid_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_shd-timed-valid	gp_shd-timed-valid_std	gp_shd-timed-valid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_tn-timed-valid	gp_tn-timed-valid_std	gp_tn-timed-valid_var	gp_n_iterations	gp_n_iterations_std	gp_n_iterations_var	gp_n_iterations-valid	gp_n_iterations-valid_std	gp_n_iterations-valid_var	gp_time	gp_time_std	gp_time_var	gp_time-valid	gp_time-valid_std	gp_time-valid_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_tpr-valid	gp_tpr-valid_std	gp_tpr-valid_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-prec-valid	gp_cps-prec-valid_std	gp_cps-prec-valid_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_sid-timed-valid	gp_sid-timed-valid_std	gp_sid-timed-valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_fdr-valid	gp_fdr-valid_std	gp_fdr-valid_var	gp_tp	gp_tp_std	gp_tp_var	gp_tp-valid	gp_tp-valid_std	gp_tp-valid_var	gp_shd	gp_shd_std	gp_shd_var	gp_shd-valid	gp_shd-valid_std	gp_shd-valid_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_mcc-valid	gp_mcc-valid_std	gp_mcc-valid_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_f1-timed-valid	gp_f1-timed-valid_std	gp_f1-timed-valid_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tp-timed-valid	gp_tp-timed-valid_std	gp_tp-timed-valid_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_fp-timed-valid	gp_fp-timed-valid_std	gp_fp-timed-valid_var	gp_cps-ari-adjusted	gp_cps-ari-adjusted_std	gp_cps-ari-adjusted_var	gp_cps-ari-unsuccessful	gp_cps-ari-unsuccessful_std	gp_cps-ari-unsuccessful_var	gp_cps-nmi-adjusted	gp_cps-nmi-adjusted_std	gp_cps-nmi-adjusted_var	gp_cps-nmi-unsuccessful	gp_cps-nmi-unsuccessful_std	gp_cps-nmi-unsuccessful_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_tn-valid	gp-kncps_tn-valid_std	gp-kncps_tn-valid_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_fpr-valid	gp-kncps_fpr-valid_std	gp-kncps_fpr-valid_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fn-timed-valid	gp-kncps_fn-timed-valid_std	gp-kncps_fn-timed-valid_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_fp-valid	gp-kncps_fp-valid_std	gp-kncps_fp-valid_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_fn-valid	gp-kncps_fn-valid_std	gp-kncps_fn-valid_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fdr-timed-valid	gp-kncps_fdr-timed-valid_std	gp-kncps_fdr-timed-valid_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_sid-valid	gp-kncps_sid-valid_std	gp-kncps_sid-valid_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_mcc-timed-valid	gp-kncps_mcc-timed-valid_std	gp-kncps_mcc-timed-valid_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fpr-timed-valid	gp-kncps_fpr-timed-valid_std	gp-kncps_fpr-timed-valid_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kncps_f1-valid	gp-kncps_f1-valid_std	gp-kncps_f1-valid_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tpr-timed-valid	gp-kncps_tpr-timed-valid_std	gp-kncps_tpr-timed-valid_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_shd-timed-valid	gp-kncps_shd-timed-valid_std	gp-kncps_shd-timed-valid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_tn-timed-valid	gp-kncps_tn-timed-valid_std	gp-kncps_tn-timed-valid_var	gp-kncps_n_iterations	gp-kncps_n_iterations_std	gp-kncps_n_iterations_var	gp-kncps_n_iterations-valid	gp-kncps_n_iterations-valid_std	gp-kncps_n_iterations-valid_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_time-valid	gp-kncps_time-valid_std	gp-kncps_time-valid_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_tpr-valid	gp-kncps_tpr-valid_std	gp-kncps_tpr-valid_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_sid-timed-valid	gp-kncps_sid-timed-valid_std	gp-kncps_sid-timed-valid_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fdr-valid	gp-kncps_fdr-valid_std	gp-kncps_fdr-valid_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_tp-valid	gp-kncps_tp-valid_std	gp-kncps_tp-valid_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_shd-valid	gp-kncps_shd-valid_std	gp-kncps_shd-valid_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_mcc-valid	gp-kncps_mcc-valid_std	gp-kncps_mcc-valid_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_f1-timed-valid	gp-kncps_f1-timed-valid_std	gp-kncps_f1-timed-valid_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tp-timed-valid	gp-kncps_tp-timed-valid_std	gp-kncps_tp-timed-valid_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_fp-timed-valid	gp-kncps_fp-timed-valid_std	gp-kncps_fp-timed-valid_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-rec-valid	gp-kndag_cps-rec-valid_std	gp-kndag_cps-rec-valid_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-ari-valid	gp-kndag_cps-ari-valid_std	gp-kndag_cps-ari-valid_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-nmi-valid	gp-kndag_cps-nmi-valid_std	gp-kndag_cps-nmi-valid_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_cps-dist-valid	gp-kndag_cps-dist-valid_std	gp-kndag_cps-dist-valid_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	gp-kndag_cps-f1-valid	gp-kndag_cps-f1-valid_std	gp-kndag_cps-f1-valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-prec-valid	gp-kndag_cps-prec-valid_std	gp-kndag_cps-prec-valid_var	gp-kndag_n_iterations	gp-kndag_n_iterations_std	gp-kndag_n_iterations_var	gp-kndag_n_iterations-valid	gp-kndag_n_iterations-valid_std	gp-kndag_n_iterations-valid_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_time-valid	gp-kndag_time-valid_std	gp-kndag_time-valid_var	gp-kndag_cps-ari-adjusted	gp-kndag_cps-ari-adjusted_std	gp-kndag_cps-ari-adjusted_var	gp-kndag_cps-ari-unsuccessful	gp-kndag_cps-ari-unsuccessful_std	gp-kndag_cps-ari-unsuccessful_var	gp-kndag_cps-nmi-adjusted	gp-kndag_cps-nmi-adjusted_std	gp-kndag_cps-nmi-adjusted_var	gp-kndag_cps-nmi-unsuccessful	gp-kndag_cps-nmi-unsuccessful_std	gp-kndag_cps-nmi-unsuccessful_var	R-pcmci_tn	R-pcmci_tn_std	R-pcmci_tn_var	R-pcmci_tn-valid	R-pcmci_tn-valid_std	R-pcmci_tn-valid_var	R-pcmci_cps-rec	R-pcmci_cps-rec_std	R-pcmci_cps-rec_var	R-pcmci_cps-rec-valid	R-pcmci_cps-rec-valid_std	R-pcmci_cps-rec-valid_var	R-pcmci_cps-ari	R-pcmci_cps-ari_std	R-pcmci_cps-ari_var	R-pcmci_cps-ari-valid	R-pcmci_cps-ari-valid_std	R-pcmci_cps-ari-valid_var	R-pcmci_cps-nmi	R-pcmci_cps-nmi_std	R-pcmci_cps-nmi_var	R-pcmci_cps-nmi-valid	R-pcmci_cps-nmi-valid_std	R-pcmci_cps-nmi-valid_var	R-pcmci_fpr	R-pcmci_fpr_std	R-pcmci_fpr_var	R-pcmci_fpr-valid	R-pcmci_fpr-valid_std	R-pcmci_fpr-valid_var	R-pcmci_fn-timed	R-pcmci_fn-timed_std	R-pcmci_fn-timed_var	R-pcmci_fn-timed-valid	R-pcmci_fn-timed-valid_std	R-pcmci_fn-timed-valid_var	R-pcmci_fp	R-pcmci_fp_std	R-pcmci_fp_var	R-pcmci_fp-valid	R-pcmci_fp-valid_std	R-pcmci_fp-valid_var	R-pcmci_fn	R-pcmci_fn_std	R-pcmci_fn_var	R-pcmci_fn-valid	R-pcmci_fn-valid_std	R-pcmci_fn-valid_var	R-pcmci_fdr-timed	R-pcmci_fdr-timed_std	R-pcmci_fdr-timed_var	R-pcmci_fdr-timed-valid	R-pcmci_fdr-timed-valid_std	R-pcmci_fdr-timed-valid_var	R-pcmci_sid	R-pcmci_sid_std	R-pcmci_sid_var	R-pcmci_sid-valid	R-pcmci_sid-valid_std	R-pcmci_sid-valid_var	R-pcmci_cps-f1	R-pcmci_cps-f1_std	R-pcmci_cps-f1_var	R-pcmci_cps-f1-valid	R-pcmci_cps-f1-valid_std	R-pcmci_cps-f1-valid_var	R-pcmci_mcc-timed	R-pcmci_mcc-timed_std	R-pcmci_mcc-timed_var	R-pcmci_mcc-timed-valid	R-pcmci_mcc-timed-valid_std	R-pcmci_mcc-timed-valid_var	R-pcmci_fpr-timed	R-pcmci_fpr-timed_std	R-pcmci_fpr-timed_var	R-pcmci_fpr-timed-valid	R-pcmci_fpr-timed-valid_std	R-pcmci_fpr-timed-valid_var	R-pcmci_f1	R-pcmci_f1_std	R-pcmci_f1_var	R-pcmci_f1-valid	R-pcmci_f1-valid_std	R-pcmci_f1-valid_var	R-pcmci_tpr-timed	R-pcmci_tpr-timed_std	R-pcmci_tpr-timed_var	R-pcmci_tpr-timed-valid	R-pcmci_tpr-timed-valid_std	R-pcmci_tpr-timed-valid_var	R-pcmci_shd-timed	R-pcmci_shd-timed_std	R-pcmci_shd-timed_var	R-pcmci_shd-timed-valid	R-pcmci_shd-timed-valid_std	R-pcmci_shd-timed-valid_var	R-pcmci_tn-timed	R-pcmci_tn-timed_std	R-pcmci_tn-timed_var	R-pcmci_tn-timed-valid	R-pcmci_tn-timed-valid_std	R-pcmci_tn-timed-valid_var	R-pcmci_time	R-pcmci_time_std	R-pcmci_time_var	R-pcmci_time-valid	R-pcmci_time-valid_std	R-pcmci_time-valid_var	R-pcmci_tpr	R-pcmci_tpr_std	R-pcmci_tpr_var	R-pcmci_tpr-valid	R-pcmci_tpr-valid_std	R-pcmci_tpr-valid_var	R-pcmci_cps-prec	R-pcmci_cps-prec_std	R-pcmci_cps-prec_var	R-pcmci_cps-prec-valid	R-pcmci_cps-prec-valid_std	R-pcmci_cps-prec-valid_var	R-pcmci_sid-timed	R-pcmci_sid-timed_std	R-pcmci_sid-timed_var	R-pcmci_sid-timed-valid	R-pcmci_sid-timed-valid_std	R-pcmci_sid-timed-valid_var	R-pcmci_fdr	R-pcmci_fdr_std	R-pcmci_fdr_var	R-pcmci_fdr-valid	R-pcmci_fdr-valid_std	R-pcmci_fdr-valid_var	R-pcmci_tp	R-pcmci_tp_std	R-pcmci_tp_var	R-pcmci_tp-valid	R-pcmci_tp-valid_std	R-pcmci_tp-valid_var	R-pcmci_shd	R-pcmci_shd_std	R-pcmci_shd_var	R-pcmci_shd-valid	R-pcmci_shd-valid_std	R-pcmci_shd-valid_var	R-pcmci_mcc	R-pcmci_mcc_std	R-pcmci_mcc_var	R-pcmci_mcc-valid	R-pcmci_mcc-valid_std	R-pcmci_mcc-valid_var	R-pcmci_f1-timed	R-pcmci_f1-timed_std	R-pcmci_f1-timed_var	R-pcmci_f1-timed-valid	R-pcmci_f1-timed-valid_std	R-pcmci_f1-timed-valid_var	R-pcmci_tp-timed	R-pcmci_tp-timed_std	R-pcmci_tp-timed_var	R-pcmci_tp-timed-valid	R-pcmci_tp-timed-valid_std	R-pcmci_tp-timed-valid_var	R-pcmci_fp-timed	R-pcmci_fp-timed_std	R-pcmci_fp-timed_var	R-pcmci_fp-timed-valid	R-pcmci_fp-timed-valid_std	R-pcmci_fp-timed-valid_var	R-pcmci_cps-ari-adjusted	R-pcmci_cps-ari-adjusted_std	R-pcmci_cps-ari-adjusted_var	R-pcmci_cps-ari-unsuccessful	R-pcmci_cps-ari-unsuccessful_std	R-pcmci_cps-ari-unsuccessful_var	R-pcmci_cps-nmi-adjusted	R-pcmci_cps-nmi-adjusted_std	R-pcmci_cps-nmi-adjusted_var	R-pcmci_cps-nmi-unsuccessful	R-pcmci_cps-nmi-unsuccessful_std	R-pcmci_cps-nmi-unsuccessful_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_tn-valid	R-pcmci-kncps_tn-valid_std	R-pcmci-kncps_tn-valid_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_fpr-valid	R-pcmci-kncps_fpr-valid_std	R-pcmci-kncps_fpr-valid_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fn-timed-valid	R-pcmci-kncps_fn-timed-valid_std	R-pcmci-kncps_fn-timed-valid_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_fp-valid	R-pcmci-kncps_fp-valid_std	R-pcmci-kncps_fp-valid_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_fn-valid	R-pcmci-kncps_fn-valid_std	R-pcmci-kncps_fn-valid_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fdr-timed-valid	R-pcmci-kncps_fdr-timed-valid_std	R-pcmci-kncps_fdr-timed-valid_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_sid-valid	R-pcmci-kncps_sid-valid_std	R-pcmci-kncps_sid-valid_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_mcc-timed-valid	R-pcmci-kncps_mcc-timed-valid_std	R-pcmci-kncps_mcc-timed-valid_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fpr-timed-valid	R-pcmci-kncps_fpr-timed-valid_std	R-pcmci-kncps_fpr-timed-valid_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	R-pcmci-kncps_f1-valid	R-pcmci-kncps_f1-valid_std	R-pcmci-kncps_f1-valid_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tpr-timed-valid	R-pcmci-kncps_tpr-timed-valid_std	R-pcmci-kncps_tpr-timed-valid_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_shd-timed-valid	R-pcmci-kncps_shd-timed-valid_std	R-pcmci-kncps_shd-timed-valid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_tn-timed-valid	R-pcmci-kncps_tn-timed-valid_std	R-pcmci-kncps_tn-timed-valid_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_time-valid	R-pcmci-kncps_time-valid_std	R-pcmci-kncps_time-valid_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_tpr-valid	R-pcmci-kncps_tpr-valid_std	R-pcmci-kncps_tpr-valid_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_sid-timed-valid	R-pcmci-kncps_sid-timed-valid_std	R-pcmci-kncps_sid-timed-valid_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fdr-valid	R-pcmci-kncps_fdr-valid_std	R-pcmci-kncps_fdr-valid_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_tp-valid	R-pcmci-kncps_tp-valid_std	R-pcmci-kncps_tp-valid_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_shd-valid	R-pcmci-kncps_shd-valid_std	R-pcmci-kncps_shd-valid_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_mcc-valid	R-pcmci-kncps_mcc-valid_std	R-pcmci-kncps_mcc-valid_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_f1-timed-valid	R-pcmci-kncps_f1-timed-valid_std	R-pcmci-kncps_f1-timed-valid_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tp-timed-valid	R-pcmci-kncps_tp-timed-valid_std	R-pcmci-kncps_tp-timed-valid_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_fp-timed-valid	R-pcmci-kncps_fp-timed-valid_std	R-pcmci-kncps_fp-timed-valid_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_tn-valid	J-pcmci_tn-valid_std	J-pcmci_tn-valid_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_fpr-valid	J-pcmci_fpr-valid_std	J-pcmci_fpr-valid_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fn-timed-valid	J-pcmci_fn-timed-valid_std	J-pcmci_fn-timed-valid_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_fp-valid	J-pcmci_fp-valid_std	J-pcmci_fp-valid_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_fn-valid	J-pcmci_fn-valid_std	J-pcmci_fn-valid_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fdr-timed-valid	J-pcmci_fdr-timed-valid_std	J-pcmci_fdr-timed-valid_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_sid-valid	J-pcmci_sid-valid_std	J-pcmci_sid-valid_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_mcc-timed-valid	J-pcmci_mcc-timed-valid_std	J-pcmci_mcc-timed-valid_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fpr-timed-valid	J-pcmci_fpr-timed-valid_std	J-pcmci_fpr-timed-valid_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci_f1-valid	J-pcmci_f1-valid_std	J-pcmci_f1-valid_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tpr-timed-valid	J-pcmci_tpr-timed-valid_std	J-pcmci_tpr-timed-valid_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_shd-timed-valid	J-pcmci_shd-timed-valid_std	J-pcmci_shd-timed-valid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_tn-timed-valid	J-pcmci_tn-timed-valid_std	J-pcmci_tn-timed-valid_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_time-valid	J-pcmci_time-valid_std	J-pcmci_time-valid_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_tpr-valid	J-pcmci_tpr-valid_std	J-pcmci_tpr-valid_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_sid-timed-valid	J-pcmci_sid-timed-valid_std	J-pcmci_sid-timed-valid_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fdr-valid	J-pcmci_fdr-valid_std	J-pcmci_fdr-valid_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_tp-valid	J-pcmci_tp-valid_std	J-pcmci_tp-valid_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_shd-valid	J-pcmci_shd-valid_std	J-pcmci_shd-valid_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_mcc-valid	J-pcmci_mcc-valid_std	J-pcmci_mcc-valid_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_f1-timed-valid	J-pcmci_f1-timed-valid_std	J-pcmci_f1-timed-valid_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tp-timed-valid	J-pcmci_tp-timed-valid_std	J-pcmci_tp-timed-valid_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_fp-timed-valid	J-pcmci_fp-timed-valid_std	J-pcmci_fp-timed-valid_var	J-pcmci-kncps_tn	J-pcmci-kncps_tn_std	J-pcmci-kncps_tn_var	J-pcmci-kncps_tn-valid	J-pcmci-kncps_tn-valid_std	J-pcmci-kncps_tn-valid_var	J-pcmci-kncps_fpr	J-pcmci-kncps_fpr_std	J-pcmci-kncps_fpr_var	J-pcmci-kncps_fpr-valid	J-pcmci-kncps_fpr-valid_std	J-pcmci-kncps_fpr-valid_var	J-pcmci-kncps_fn-timed	J-pcmci-kncps_fn-timed_std	J-pcmci-kncps_fn-timed_var	J-pcmci-kncps_fn-timed-valid	J-pcmci-kncps_fn-timed-valid_std	J-pcmci-kncps_fn-timed-valid_var	J-pcmci-kncps_fp	J-pcmci-kncps_fp_std	J-pcmci-kncps_fp_var	J-pcmci-kncps_fp-valid	J-pcmci-kncps_fp-valid_std	J-pcmci-kncps_fp-valid_var	J-pcmci-kncps_fn	J-pcmci-kncps_fn_std	J-pcmci-kncps_fn_var	J-pcmci-kncps_fn-valid	J-pcmci-kncps_fn-valid_std	J-pcmci-kncps_fn-valid_var	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_fdr-timed_std	J-pcmci-kncps_fdr-timed_var	J-pcmci-kncps_fdr-timed-valid	J-pcmci-kncps_fdr-timed-valid_std	J-pcmci-kncps_fdr-timed-valid_var	J-pcmci-kncps_sid	J-pcmci-kncps_sid_std	J-pcmci-kncps_sid_var	J-pcmci-kncps_sid-valid	J-pcmci-kncps_sid-valid_std	J-pcmci-kncps_sid-valid_var	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_mcc-timed_std	J-pcmci-kncps_mcc-timed_var	J-pcmci-kncps_mcc-timed-valid	J-pcmci-kncps_mcc-timed-valid_std	J-pcmci-kncps_mcc-timed-valid_var	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_fpr-timed_std	J-pcmci-kncps_fpr-timed_var	J-pcmci-kncps_fpr-timed-valid	J-pcmci-kncps_fpr-timed-valid_std	J-pcmci-kncps_fpr-timed-valid_var	J-pcmci-kncps_f1	J-pcmci-kncps_f1_std	J-pcmci-kncps_f1_var	J-pcmci-kncps_f1-valid	J-pcmci-kncps_f1-valid_std	J-pcmci-kncps_f1-valid_var	J-pcmci-kncps_tpr-timed	J-pcmci-kncps_tpr-timed_std	J-pcmci-kncps_tpr-timed_var	J-pcmci-kncps_tpr-timed-valid	J-pcmci-kncps_tpr-timed-valid_std	J-pcmci-kncps_tpr-timed-valid_var	J-pcmci-kncps_shd-timed	J-pcmci-kncps_shd-timed_std	J-pcmci-kncps_shd-timed_var	J-pcmci-kncps_shd-timed-valid	J-pcmci-kncps_shd-timed-valid_std	J-pcmci-kncps_shd-timed-valid_var	J-pcmci-kncps_tn-timed	J-pcmci-kncps_tn-timed_std	J-pcmci-kncps_tn-timed_var	J-pcmci-kncps_tn-timed-valid	J-pcmci-kncps_tn-timed-valid_std	J-pcmci-kncps_tn-timed-valid_var	J-pcmci-kncps_time	J-pcmci-kncps_time_std	J-pcmci-kncps_time_var	J-pcmci-kncps_time-valid	J-pcmci-kncps_time-valid_std	J-pcmci-kncps_time-valid_var	J-pcmci-kncps_tpr	J-pcmci-kncps_tpr_std	J-pcmci-kncps_tpr_var	J-pcmci-kncps_tpr-valid	J-pcmci-kncps_tpr-valid_std	J-pcmci-kncps_tpr-valid_var	J-pcmci-kncps_sid-timed	J-pcmci-kncps_sid-timed_std	J-pcmci-kncps_sid-timed_var	J-pcmci-kncps_sid-timed-valid	J-pcmci-kncps_sid-timed-valid_std	J-pcmci-kncps_sid-timed-valid_var	J-pcmci-kncps_fdr	J-pcmci-kncps_fdr_std	J-pcmci-kncps_fdr_var	J-pcmci-kncps_fdr-valid	J-pcmci-kncps_fdr-valid_std	J-pcmci-kncps_fdr-valid_var	J-pcmci-kncps_tp	J-pcmci-kncps_tp_std	J-pcmci-kncps_tp_var	J-pcmci-kncps_tp-valid	J-pcmci-kncps_tp-valid_std	J-pcmci-kncps_tp-valid_var	J-pcmci-kncps_shd	J-pcmci-kncps_shd_std	J-pcmci-kncps_shd_var	J-pcmci-kncps_shd-valid	J-pcmci-kncps_shd-valid_std	J-pcmci-kncps_shd-valid_var	J-pcmci-kncps_mcc	J-pcmci-kncps_mcc_std	J-pcmci-kncps_mcc_var	J-pcmci-kncps_mcc-valid	J-pcmci-kncps_mcc-valid_std	J-pcmci-kncps_mcc-valid_var	J-pcmci-kncps_f1-timed	J-pcmci-kncps_f1-timed_std	J-pcmci-kncps_f1-timed_var	J-pcmci-kncps_f1-timed-valid	J-pcmci-kncps_f1-timed-valid_std	J-pcmci-kncps_f1-timed-valid_var	J-pcmci-kncps_tp-timed	J-pcmci-kncps_tp-timed_std	J-pcmci-kncps_tp-timed_var	J-pcmci-kncps_tp-timed-valid	J-pcmci-kncps_tp-timed-valid_std	J-pcmci-kncps_tp-timed-valid_var	J-pcmci-kncps_fp-timed	J-pcmci-kncps_fp-timed_std	J-pcmci-kncps_fp-timed_var	J-pcmci-kncps_fp-timed-valid	J-pcmci-kncps_fp-timed-valid_std	J-pcmci-kncps_fp-timed-valid_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_tn-valid	varLINGAM_tn-valid_std	varLINGAM_tn-valid_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var	varLINGAM_fpr-valid	varLINGAM_fpr-valid_std	varLINGAM_fpr-valid_var	varLINGAM_shd-pooled	varLINGAM_shd-pooled_std	varLINGAM_shd-pooled_var	varLINGAM_shd-pooled-valid	varLINGAM_shd-pooled-valid_std	varLINGAM_shd-pooled-valid_var	varLINGAM_fn-timed	varLINGAM_fn-timed_std	varLINGAM_fn-timed_var	varLINGAM_fn-timed-valid	varLINGAM_fn-timed-valid_std	varLINGAM_fn-timed-valid_var	varLINGAM_fp-timed-pooled	varLINGAM_fp-timed-pooled_std	varLINGAM_fp-timed-pooled_var	varLINGAM_fp-timed-pooled-valid	varLINGAM_fp-timed-pooled-valid_std	varLINGAM_fp-timed-pooled-valid_var	varLINGAM_f1-pooled	varLINGAM_f1-pooled_std	varLINGAM_f1-pooled_var	varLINGAM_f1-pooled-valid	varLINGAM_f1-pooled-valid_std	varLINGAM_f1-pooled-valid_var	varLINGAM_tp-pooled	varLINGAM_tp-pooled_std	varLINGAM_tp-pooled_var	varLINGAM_tp-pooled-valid	varLINGAM_tp-pooled-valid_std	varLINGAM_tp-pooled-valid_var	varLINGAM_f1-timed-pooled	varLINGAM_f1-timed-pooled_std	varLINGAM_f1-timed-pooled_var	varLINGAM_f1-timed-pooled-valid	varLINGAM_f1-timed-pooled-valid_std	varLINGAM_f1-timed-pooled-valid_var	varLINGAM_tpr-pooled	varLINGAM_tpr-pooled_std	varLINGAM_tpr-pooled_var	varLINGAM_tpr-pooled-valid	varLINGAM_tpr-pooled-valid_std	varLINGAM_tpr-pooled-valid_var	varLINGAM_fpr-pooled	varLINGAM_fpr-pooled_std	varLINGAM_fpr-pooled_var	varLINGAM_fpr-pooled-valid	varLINGAM_fpr-pooled-valid_std	varLINGAM_fpr-pooled-valid_var	varLINGAM_tp-timed-pooled	varLINGAM_tp-timed-pooled_std	varLINGAM_tp-timed-pooled_var	varLINGAM_tp-timed-pooled-valid	varLINGAM_tp-timed-pooled-valid_std	varLINGAM_tp-timed-pooled-valid_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_fp-valid	varLINGAM_fp-valid_std	varLINGAM_fp-valid_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_fn-valid	varLINGAM_fn-valid_std	varLINGAM_fn-valid_var	varLINGAM_fpr-timed-pooled	varLINGAM_fpr-timed-pooled_std	varLINGAM_fpr-timed-pooled_var	varLINGAM_fpr-timed-pooled-valid	varLINGAM_fpr-timed-pooled-valid_std	varLINGAM_fpr-timed-pooled-valid_var	varLINGAM_fdr-timed	varLINGAM_fdr-timed_std	varLINGAM_fdr-timed_var	varLINGAM_fdr-timed-valid	varLINGAM_fdr-timed-valid_std	varLINGAM_fdr-timed-valid_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_sid-valid	varLINGAM_sid-valid_std	varLINGAM_sid-valid_var	varLINGAM_fdr-pooled	varLINGAM_fdr-pooled_std	varLINGAM_fdr-pooled_var	varLINGAM_fdr-pooled-valid	varLINGAM_fdr-pooled-valid_std	varLINGAM_fdr-pooled-valid_var	varLINGAM_fp-pooled	varLINGAM_fp-pooled_std	varLINGAM_fp-pooled_var	varLINGAM_fp-pooled-valid	varLINGAM_fp-pooled-valid_std	varLINGAM_fp-pooled-valid_var	varLINGAM_mcc-timed	varLINGAM_mcc-timed_std	varLINGAM_mcc-timed_var	varLINGAM_mcc-timed-valid	varLINGAM_mcc-timed-valid_std	varLINGAM_mcc-timed-valid_var	varLINGAM_fpr-timed	varLINGAM_fpr-timed_std	varLINGAM_fpr-timed_var	varLINGAM_fpr-timed-valid	varLINGAM_fpr-timed-valid_std	varLINGAM_fpr-timed-valid_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_f1-valid	varLINGAM_f1-valid_std	varLINGAM_f1-valid_var	varLINGAM_tpr-timed	varLINGAM_tpr-timed_std	varLINGAM_tpr-timed_var	varLINGAM_tpr-timed-valid	varLINGAM_tpr-timed-valid_std	varLINGAM_tpr-timed-valid_var	varLINGAM_shd-timed	varLINGAM_shd-timed_std	varLINGAM_shd-timed_var	varLINGAM_shd-timed-valid	varLINGAM_shd-timed-valid_std	varLINGAM_shd-timed-valid_var	varLINGAM_tn-timed	varLINGAM_tn-timed_std	varLINGAM_tn-timed_var	varLINGAM_tn-timed-valid	varLINGAM_tn-timed-valid_std	varLINGAM_tn-timed-valid_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_time-valid	varLINGAM_time-valid_std	varLINGAM_time-valid_var	varLINGAM_fdr-timed-pooled	varLINGAM_fdr-timed-pooled_std	varLINGAM_fdr-timed-pooled_var	varLINGAM_fdr-timed-pooled-valid	varLINGAM_fdr-timed-pooled-valid_std	varLINGAM_fdr-timed-pooled-valid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_tpr-valid	varLINGAM_tpr-valid_std	varLINGAM_tpr-valid_var	varLINGAM_tn-pooled	varLINGAM_tn-pooled_std	varLINGAM_tn-pooled_var	varLINGAM_tn-pooled-valid	varLINGAM_tn-pooled-valid_std	varLINGAM_tn-pooled-valid_var	varLINGAM_shd-timed-pooled	varLINGAM_shd-timed-pooled_std	varLINGAM_shd-timed-pooled_var	varLINGAM_shd-timed-pooled-valid	varLINGAM_shd-timed-pooled-valid_std	varLINGAM_shd-timed-pooled-valid_var	varLINGAM_tn-timed-pooled	varLINGAM_tn-timed-pooled_std	varLINGAM_tn-timed-pooled_var	varLINGAM_tn-timed-pooled-valid	varLINGAM_tn-timed-pooled-valid_std	varLINGAM_tn-timed-pooled-valid_var	varLINGAM_sid-timed	varLINGAM_sid-timed_std	varLINGAM_sid-timed_var	varLINGAM_sid-timed-valid	varLINGAM_sid-timed-valid_std	varLINGAM_sid-timed-valid_var	varLINGAM_mcc-timed-pooled	varLINGAM_mcc-timed-pooled_std	varLINGAM_mcc-timed-pooled_var	varLINGAM_mcc-timed-pooled-valid	varLINGAM_mcc-timed-pooled-valid_std	varLINGAM_mcc-timed-pooled-valid_var	varLINGAM_fn-timed-pooled	varLINGAM_fn-timed-pooled_std	varLINGAM_fn-timed-pooled_var	varLINGAM_fn-timed-pooled-valid	varLINGAM_fn-timed-pooled-valid_std	varLINGAM_fn-timed-pooled-valid_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_fdr-valid	varLINGAM_fdr-valid_std	varLINGAM_fdr-valid_var	varLINGAM_fn-pooled	varLINGAM_fn-pooled_std	varLINGAM_fn-pooled_var	varLINGAM_fn-pooled-valid	varLINGAM_fn-pooled-valid_std	varLINGAM_fn-pooled-valid_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_tp-valid	varLINGAM_tp-valid_std	varLINGAM_tp-valid_var	varLINGAM_sid-pooled	varLINGAM_sid-pooled_std	varLINGAM_sid-pooled_var	varLINGAM_sid-pooled-valid	varLINGAM_sid-pooled-valid_std	varLINGAM_sid-pooled-valid_var	varLINGAM_tpr-timed-pooled	varLINGAM_tpr-timed-pooled_std	varLINGAM_tpr-timed-pooled_var	varLINGAM_tpr-timed-pooled-valid	varLINGAM_tpr-timed-pooled-valid_std	varLINGAM_tpr-timed-pooled-valid_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_shd-valid	varLINGAM_shd-valid_std	varLINGAM_shd-valid_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_mcc-valid	varLINGAM_mcc-valid_std	varLINGAM_mcc-valid_var	varLINGAM_f1-timed	varLINGAM_f1-timed_std	varLINGAM_f1-timed_var	varLINGAM_f1-timed-valid	varLINGAM_f1-timed-valid_std	varLINGAM_f1-timed-valid_var	varLINGAM_tp-timed	varLINGAM_tp-timed_std	varLINGAM_tp-timed_var	varLINGAM_tp-timed-valid	varLINGAM_tp-timed-valid_std	varLINGAM_tp-timed-valid_var	varLINGAM_mcc-pooled	varLINGAM_mcc-pooled_std	varLINGAM_mcc-pooled_var	varLINGAM_mcc-pooled-valid	varLINGAM_mcc-pooled-valid_std	varLINGAM_mcc-pooled-valid_var	varLINGAM_sid-timed-pooled	varLINGAM_sid-timed-pooled_std	varLINGAM_sid-timed-pooled_var	varLINGAM_sid-timed-pooled-valid	varLINGAM_sid-timed-pooled-valid_std	varLINGAM_sid-timed-pooled-valid_var	varLINGAM_fp-timed	varLINGAM_fp-timed_std	varLINGAM_fp-timed_var	varLINGAM_fp-timed-valid	varLINGAM_fp-timed-valid_std	varLINGAM_fp-timed-valid_var	varLINGAM-kncps_tn	varLINGAM-kncps_tn_std	varLINGAM-kncps_tn_var	varLINGAM-kncps_tn-valid	varLINGAM-kncps_tn-valid_std	varLINGAM-kncps_tn-valid_var	varLINGAM-kncps_fpr	varLINGAM-kncps_fpr_std	varLINGAM-kncps_fpr_var	varLINGAM-kncps_fpr-valid	varLINGAM-kncps_fpr-valid_std	varLINGAM-kncps_fpr-valid_var	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_shd-pooled_std	varLINGAM-kncps_shd-pooled_var	varLINGAM-kncps_shd-pooled-valid	varLINGAM-kncps_shd-pooled-valid_std	varLINGAM-kncps_shd-pooled-valid_var	varLINGAM-kncps_fn-timed	varLINGAM-kncps_fn-timed_std	varLINGAM-kncps_fn-timed_var	varLINGAM-kncps_fn-timed-valid	varLINGAM-kncps_fn-timed-valid_std	varLINGAM-kncps_fn-timed-valid_var	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_fp-timed-pooled_std	varLINGAM-kncps_fp-timed-pooled_var	varLINGAM-kncps_fp-timed-pooled-valid	varLINGAM-kncps_fp-timed-pooled-valid_std	varLINGAM-kncps_fp-timed-pooled-valid_var	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_f1-pooled_std	varLINGAM-kncps_f1-pooled_var	varLINGAM-kncps_f1-pooled-valid	varLINGAM-kncps_f1-pooled-valid_std	varLINGAM-kncps_f1-pooled-valid_var	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_tp-pooled_std	varLINGAM-kncps_tp-pooled_var	varLINGAM-kncps_tp-pooled-valid	varLINGAM-kncps_tp-pooled-valid_std	varLINGAM-kncps_tp-pooled-valid_var	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_f1-timed-pooled_std	varLINGAM-kncps_f1-timed-pooled_var	varLINGAM-kncps_f1-timed-pooled-valid	varLINGAM-kncps_f1-timed-pooled-valid_std	varLINGAM-kncps_f1-timed-pooled-valid_var	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_tpr-pooled_std	varLINGAM-kncps_tpr-pooled_var	varLINGAM-kncps_tpr-pooled-valid	varLINGAM-kncps_tpr-pooled-valid_std	varLINGAM-kncps_tpr-pooled-valid_var	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_fpr-pooled_std	varLINGAM-kncps_fpr-pooled_var	varLINGAM-kncps_fpr-pooled-valid	varLINGAM-kncps_fpr-pooled-valid_std	varLINGAM-kncps_fpr-pooled-valid_var	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_tp-timed-pooled_std	varLINGAM-kncps_tp-timed-pooled_var	varLINGAM-kncps_tp-timed-pooled-valid	varLINGAM-kncps_tp-timed-pooled-valid_std	varLINGAM-kncps_tp-timed-pooled-valid_var	varLINGAM-kncps_fp	varLINGAM-kncps_fp_std	varLINGAM-kncps_fp_var	varLINGAM-kncps_fp-valid	varLINGAM-kncps_fp-valid_std	varLINGAM-kncps_fp-valid_var	varLINGAM-kncps_fn	varLINGAM-kncps_fn_std	varLINGAM-kncps_fn_var	varLINGAM-kncps_fn-valid	varLINGAM-kncps_fn-valid_std	varLINGAM-kncps_fn-valid_var	varLINGAM-kncps_fpr-timed-pooled	varLINGAM-kncps_fpr-timed-pooled_std	varLINGAM-kncps_fpr-timed-pooled_var	varLINGAM-kncps_fpr-timed-pooled-valid	varLINGAM-kncps_fpr-timed-pooled-valid_std	varLINGAM-kncps_fpr-timed-pooled-valid_var	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_fdr-timed_std	varLINGAM-kncps_fdr-timed_var	varLINGAM-kncps_fdr-timed-valid	varLINGAM-kncps_fdr-timed-valid_std	varLINGAM-kncps_fdr-timed-valid_var	varLINGAM-kncps_sid	varLINGAM-kncps_sid_std	varLINGAM-kncps_sid_var	varLINGAM-kncps_sid-valid	varLINGAM-kncps_sid-valid_std	varLINGAM-kncps_sid-valid_var	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_fdr-pooled_std	varLINGAM-kncps_fdr-pooled_var	varLINGAM-kncps_fdr-pooled-valid	varLINGAM-kncps_fdr-pooled-valid_std	varLINGAM-kncps_fdr-pooled-valid_var	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_fp-pooled_std	varLINGAM-kncps_fp-pooled_var	varLINGAM-kncps_fp-pooled-valid	varLINGAM-kncps_fp-pooled-valid_std	varLINGAM-kncps_fp-pooled-valid_var	varLINGAM-kncps_mcc-timed	varLINGAM-kncps_mcc-timed_std	varLINGAM-kncps_mcc-timed_var	varLINGAM-kncps_mcc-timed-valid	varLINGAM-kncps_mcc-timed-valid_std	varLINGAM-kncps_mcc-timed-valid_var	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_fpr-timed_std	varLINGAM-kncps_fpr-timed_var	varLINGAM-kncps_fpr-timed-valid	varLINGAM-kncps_fpr-timed-valid_std	varLINGAM-kncps_fpr-timed-valid_var	varLINGAM-kncps_f1	varLINGAM-kncps_f1_std	varLINGAM-kncps_f1_var	varLINGAM-kncps_f1-valid	varLINGAM-kncps_f1-valid_std	varLINGAM-kncps_f1-valid_var	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_tpr-timed_std	varLINGAM-kncps_tpr-timed_var	varLINGAM-kncps_tpr-timed-valid	varLINGAM-kncps_tpr-timed-valid_std	varLINGAM-kncps_tpr-timed-valid_var	varLINGAM-kncps_shd-timed	varLINGAM-kncps_shd-timed_std	varLINGAM-kncps_shd-timed_var	varLINGAM-kncps_shd-timed-valid	varLINGAM-kncps_shd-timed-valid_std	varLINGAM-kncps_shd-timed-valid_var	varLINGAM-kncps_tn-timed	varLINGAM-kncps_tn-timed_std	varLINGAM-kncps_tn-timed_var	varLINGAM-kncps_tn-timed-valid	varLINGAM-kncps_tn-timed-valid_std	varLINGAM-kncps_tn-timed-valid_var	varLINGAM-kncps_time	varLINGAM-kncps_time_std	varLINGAM-kncps_time_var	varLINGAM-kncps_time-valid	varLINGAM-kncps_time-valid_std	varLINGAM-kncps_time-valid_var	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_fdr-timed-pooled_std	varLINGAM-kncps_fdr-timed-pooled_var	varLINGAM-kncps_fdr-timed-pooled-valid	varLINGAM-kncps_fdr-timed-pooled-valid_std	varLINGAM-kncps_fdr-timed-pooled-valid_var	varLINGAM-kncps_tpr	varLINGAM-kncps_tpr_std	varLINGAM-kncps_tpr_var	varLINGAM-kncps_tpr-valid	varLINGAM-kncps_tpr-valid_std	varLINGAM-kncps_tpr-valid_var	varLINGAM-kncps_tn-pooled	varLINGAM-kncps_tn-pooled_std	varLINGAM-kncps_tn-pooled_var	varLINGAM-kncps_tn-pooled-valid	varLINGAM-kncps_tn-pooled-valid_std	varLINGAM-kncps_tn-pooled-valid_var	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_shd-timed-pooled_std	varLINGAM-kncps_shd-timed-pooled_var	varLINGAM-kncps_shd-timed-pooled-valid	varLINGAM-kncps_shd-timed-pooled-valid_std	varLINGAM-kncps_shd-timed-pooled-valid_var	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_tn-timed-pooled_std	varLINGAM-kncps_tn-timed-pooled_var	varLINGAM-kncps_tn-timed-pooled-valid	varLINGAM-kncps_tn-timed-pooled-valid_std	varLINGAM-kncps_tn-timed-pooled-valid_var	varLINGAM-kncps_sid-timed	varLINGAM-kncps_sid-timed_std	varLINGAM-kncps_sid-timed_var	varLINGAM-kncps_sid-timed-valid	varLINGAM-kncps_sid-timed-valid_std	varLINGAM-kncps_sid-timed-valid_var	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_mcc-timed-pooled_std	varLINGAM-kncps_mcc-timed-pooled_var	varLINGAM-kncps_mcc-timed-pooled-valid	varLINGAM-kncps_mcc-timed-pooled-valid_std	varLINGAM-kncps_mcc-timed-pooled-valid_var	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_fn-timed-pooled_std	varLINGAM-kncps_fn-timed-pooled_var	varLINGAM-kncps_fn-timed-pooled-valid	varLINGAM-kncps_fn-timed-pooled-valid_std	varLINGAM-kncps_fn-timed-pooled-valid_var	varLINGAM-kncps_fdr	varLINGAM-kncps_fdr_std	varLINGAM-kncps_fdr_var	varLINGAM-kncps_fdr-valid	varLINGAM-kncps_fdr-valid_std	varLINGAM-kncps_fdr-valid_var	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_fn-pooled_std	varLINGAM-kncps_fn-pooled_var	varLINGAM-kncps_fn-pooled-valid	varLINGAM-kncps_fn-pooled-valid_std	varLINGAM-kncps_fn-pooled-valid_var	varLINGAM-kncps_tp	varLINGAM-kncps_tp_std	varLINGAM-kncps_tp_var	varLINGAM-kncps_tp-valid	varLINGAM-kncps_tp-valid_std	varLINGAM-kncps_tp-valid_var	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_sid-pooled_std	varLINGAM-kncps_sid-pooled_var	varLINGAM-kncps_sid-pooled-valid	varLINGAM-kncps_sid-pooled-valid_std	varLINGAM-kncps_sid-pooled-valid_var	varLINGAM-kncps_tpr-timed-pooled	varLINGAM-kncps_tpr-timed-pooled_std	varLINGAM-kncps_tpr-timed-pooled_var	varLINGAM-kncps_tpr-timed-pooled-valid	varLINGAM-kncps_tpr-timed-pooled-valid_std	varLINGAM-kncps_tpr-timed-pooled-valid_var	varLINGAM-kncps_shd	varLINGAM-kncps_shd_std	varLINGAM-kncps_shd_var	varLINGAM-kncps_shd-valid	varLINGAM-kncps_shd-valid_std	varLINGAM-kncps_shd-valid_var	varLINGAM-kncps_mcc	varLINGAM-kncps_mcc_std	varLINGAM-kncps_mcc_var	varLINGAM-kncps_mcc-valid	varLINGAM-kncps_mcc-valid_std	varLINGAM-kncps_mcc-valid_var	varLINGAM-kncps_f1-timed	varLINGAM-kncps_f1-timed_std	varLINGAM-kncps_f1-timed_var	varLINGAM-kncps_f1-timed-valid	varLINGAM-kncps_f1-timed-valid_std	varLINGAM-kncps_f1-timed-valid_var	varLINGAM-kncps_tp-timed	varLINGAM-kncps_tp-timed_std	varLINGAM-kncps_tp-timed_var	varLINGAM-kncps_tp-timed-valid	varLINGAM-kncps_tp-timed-valid_std	varLINGAM-kncps_tp-timed-valid_var	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_mcc-pooled_std	varLINGAM-kncps_mcc-pooled_var	varLINGAM-kncps_mcc-pooled-valid	varLINGAM-kncps_mcc-pooled-valid_std	varLINGAM-kncps_mcc-pooled-valid_var	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_sid-timed-pooled_std	varLINGAM-kncps_sid-timed-pooled_var	varLINGAM-kncps_sid-timed-pooled-valid	varLINGAM-kncps_sid-timed-pooled-valid_std	varLINGAM-kncps_sid-timed-pooled-valid_var	varLINGAM-kncps_fp-timed	varLINGAM-kncps_fp-timed_std	varLINGAM-kncps_fp-timed_var	varLINGAM-kncps_fp-timed-valid	varLINGAM-kncps_fp-timed-valid_std	varLINGAM-kncps_fp-timed-valid_var	cdnod_tn	cdnod_tn_std	cdnod_tn_var	cdnod_tn-valid	cdnod_tn-valid_std	cdnod_tn-valid_var	cdnod_fpr	cdnod_fpr_std	cdnod_fpr_var	cdnod_fpr-valid	cdnod_fpr-valid_std	cdnod_fpr-valid_var	cdnod_shd-pooled	cdnod_shd-pooled_std	cdnod_shd-pooled_var	cdnod_shd-pooled-valid	cdnod_shd-pooled-valid_std	cdnod_shd-pooled-valid_var	cdnod_f1-pooled	cdnod_f1-pooled_std	cdnod_f1-pooled_var	cdnod_f1-pooled-valid	cdnod_f1-pooled-valid_std	cdnod_f1-pooled-valid_var	cdnod_tp-pooled	cdnod_tp-pooled_std	cdnod_tp-pooled_var	cdnod_tp-pooled-valid	cdnod_tp-pooled-valid_std	cdnod_tp-pooled-valid_var	cdnod_tpr-pooled	cdnod_tpr-pooled_std	cdnod_tpr-pooled_var	cdnod_tpr-pooled-valid	cdnod_tpr-pooled-valid_std	cdnod_tpr-pooled-valid_var	cdnod_fpr-pooled	cdnod_fpr-pooled_std	cdnod_fpr-pooled_var	cdnod_fpr-pooled-valid	cdnod_fpr-pooled-valid_std	cdnod_fpr-pooled-valid_var	cdnod_fp	cdnod_fp_std	cdnod_fp_var	cdnod_fp-valid	cdnod_fp-valid_std	cdnod_fp-valid_var	cdnod_fn	cdnod_fn_std	cdnod_fn_var	cdnod_fn-valid	cdnod_fn-valid_std	cdnod_fn-valid_var	cdnod_sid	cdnod_sid_std	cdnod_sid_var	cdnod_sid-valid	cdnod_sid-valid_std	cdnod_sid-valid_var	cdnod_fdr-pooled	cdnod_fdr-pooled_std	cdnod_fdr-pooled_var	cdnod_fdr-pooled-valid	cdnod_fdr-pooled-valid_std	cdnod_fdr-pooled-valid_var	cdnod_fp-pooled	cdnod_fp-pooled_std	cdnod_fp-pooled_var	cdnod_fp-pooled-valid	cdnod_fp-pooled-valid_std	cdnod_fp-pooled-valid_var	cdnod_f1	cdnod_f1_std	cdnod_f1_var	cdnod_f1-valid	cdnod_f1-valid_std	cdnod_f1-valid_var	cdnod_time	cdnod_time_std	cdnod_time_var	cdnod_time-valid	cdnod_time-valid_std	cdnod_time-valid_var	cdnod_tpr	cdnod_tpr_std	cdnod_tpr_var	cdnod_tpr-valid	cdnod_tpr-valid_std	cdnod_tpr-valid_var	cdnod_tn-pooled	cdnod_tn-pooled_std	cdnod_tn-pooled_var	cdnod_tn-pooled-valid	cdnod_tn-pooled-valid_std	cdnod_tn-pooled-valid_var	cdnod_fdr	cdnod_fdr_std	cdnod_fdr_var	cdnod_fdr-valid	cdnod_fdr-valid_std	cdnod_fdr-valid_var	cdnod_fn-pooled	cdnod_fn-pooled_std	cdnod_fn-pooled_var	cdnod_fn-pooled-valid	cdnod_fn-pooled-valid_std	cdnod_fn-pooled-valid_var	cdnod_tp	cdnod_tp_std	cdnod_tp_var	cdnod_tp-valid	cdnod_tp-valid_std	cdnod_tp-valid_var	cdnod_sid-pooled	cdnod_sid-pooled_std	cdnod_sid-pooled_var	cdnod_sid-pooled-valid	cdnod_sid-pooled-valid_std	cdnod_sid-pooled-valid_var	cdnod_shd	cdnod_shd_std	cdnod_shd_var	cdnod_shd-valid	cdnod_shd-valid_std	cdnod_shd-valid_var	cdnod_mcc	cdnod_mcc_std	cdnod_mcc_var	cdnod_mcc-valid	cdnod_mcc-valid_std	cdnod_mcc-valid_var	cdnod_mcc-pooled	cdnod_mcc-pooled_std	cdnod_mcc-pooled_var	cdnod_mcc-pooled-valid	cdnod_mcc-pooled-valid_std	cdnod_mcc-pooled-valid_var	cdnod-kncps_tn	cdnod-kncps_tn_std	cdnod-kncps_tn_var	cdnod-kncps_tn-valid	cdnod-kncps_tn-valid_std	cdnod-kncps_tn-valid_var	cdnod-kncps_fpr	cdnod-kncps_fpr_std	cdnod-kncps_fpr_var	cdnod-kncps_fpr-valid	cdnod-kncps_fpr-valid_std	cdnod-kncps_fpr-valid_var	cdnod-kncps_shd-pooled	cdnod-kncps_shd-pooled_std	cdnod-kncps_shd-pooled_var	cdnod-kncps_shd-pooled-valid	cdnod-kncps_shd-pooled-valid_std	cdnod-kncps_shd-pooled-valid_var	cdnod-kncps_f1-pooled	cdnod-kncps_f1-pooled_std	cdnod-kncps_f1-pooled_var	cdnod-kncps_f1-pooled-valid	cdnod-kncps_f1-pooled-valid_std	cdnod-kncps_f1-pooled-valid_var	cdnod-kncps_tp-pooled	cdnod-kncps_tp-pooled_std	cdnod-kncps_tp-pooled_var	cdnod-kncps_tp-pooled-valid	cdnod-kncps_tp-pooled-valid_std	cdnod-kncps_tp-pooled-valid_var	cdnod-kncps_tpr-pooled	cdnod-kncps_tpr-pooled_std	cdnod-kncps_tpr-pooled_var	cdnod-kncps_tpr-pooled-valid	cdnod-kncps_tpr-pooled-valid_std	cdnod-kncps_tpr-pooled-valid_var	cdnod-kncps_fpr-pooled	cdnod-kncps_fpr-pooled_std	cdnod-kncps_fpr-pooled_var	cdnod-kncps_fpr-pooled-valid	cdnod-kncps_fpr-pooled-valid_std	cdnod-kncps_fpr-pooled-valid_var	cdnod-kncps_fp	cdnod-kncps_fp_std	cdnod-kncps_fp_var	cdnod-kncps_fp-valid	cdnod-kncps_fp-valid_std	cdnod-kncps_fp-valid_var	cdnod-kncps_fn	cdnod-kncps_fn_std	cdnod-kncps_fn_var	cdnod-kncps_fn-valid	cdnod-kncps_fn-valid_std	cdnod-kncps_fn-valid_var	cdnod-kncps_sid	cdnod-kncps_sid_std	cdnod-kncps_sid_var	cdnod-kncps_sid-valid	cdnod-kncps_sid-valid_std	cdnod-kncps_sid-valid_var	cdnod-kncps_fdr-pooled	cdnod-kncps_fdr-pooled_std	cdnod-kncps_fdr-pooled_var	cdnod-kncps_fdr-pooled-valid	cdnod-kncps_fdr-pooled-valid_std	cdnod-kncps_fdr-pooled-valid_var	cdnod-kncps_fp-pooled	cdnod-kncps_fp-pooled_std	cdnod-kncps_fp-pooled_var	cdnod-kncps_fp-pooled-valid	cdnod-kncps_fp-pooled-valid_std	cdnod-kncps_fp-pooled-valid_var	cdnod-kncps_f1	cdnod-kncps_f1_std	cdnod-kncps_f1_var	cdnod-kncps_f1-valid	cdnod-kncps_f1-valid_std	cdnod-kncps_f1-valid_var	cdnod-kncps_time	cdnod-kncps_time_std	cdnod-kncps_time_var	cdnod-kncps_time-valid	cdnod-kncps_time-valid_std	cdnod-kncps_time-valid_var	cdnod-kncps_tpr	cdnod-kncps_tpr_std	cdnod-kncps_tpr_var	cdnod-kncps_tpr-valid	cdnod-kncps_tpr-valid_std	cdnod-kncps_tpr-valid_var	cdnod-kncps_tn-pooled	cdnod-kncps_tn-pooled_std	cdnod-kncps_tn-pooled_var	cdnod-kncps_tn-pooled-valid	cdnod-kncps_tn-pooled-valid_std	cdnod-kncps_tn-pooled-valid_var	cdnod-kncps_fdr	cdnod-kncps_fdr_std	cdnod-kncps_fdr_var	cdnod-kncps_fdr-valid	cdnod-kncps_fdr-valid_std	cdnod-kncps_fdr-valid_var	cdnod-kncps_fn-pooled	cdnod-kncps_fn-pooled_std	cdnod-kncps_fn-pooled_var	cdnod-kncps_fn-pooled-valid	cdnod-kncps_fn-pooled-valid_std	cdnod-kncps_fn-pooled-valid_var	cdnod-kncps_tp	cdnod-kncps_tp_std	cdnod-kncps_tp_var	cdnod-kncps_tp-valid	cdnod-kncps_tp-valid_std	cdnod-kncps_tp-valid_var	cdnod-kncps_sid-pooled	cdnod-kncps_sid-pooled_std	cdnod-kncps_sid-pooled_var	cdnod-kncps_sid-pooled-valid	cdnod-kncps_sid-pooled-valid_std	cdnod-kncps_sid-pooled-valid_var	cdnod-kncps_shd	cdnod-kncps_shd_std	cdnod-kncps_shd_var	cdnod-kncps_shd-valid	cdnod-kncps_shd-valid_std	cdnod-kncps_shd-valid_var	cdnod-kncps_mcc	cdnod-kncps_mcc_std	cdnod-kncps_mcc_var	cdnod-kncps_mcc-valid	cdnod-kncps_mcc-valid_std	cdnod-kncps_mcc-valid_var	cdnod-kncps_mcc-pooled	cdnod-kncps_mcc-pooled_std	cdnod-kncps_mcc-pooled_var	cdnod-kncps_mcc-pooled-valid	cdnod-kncps_mcc-pooled-valid_std	cdnod-kncps_mcc-pooled-valid_var	dynotears_tn	dynotears_tn_std	dynotears_tn_var	dynotears_tn-valid	dynotears_tn-valid_std	dynotears_tn-valid_var	dynotears_fpr	dynotears_fpr_std	dynotears_fpr_var	dynotears_fpr-valid	dynotears_fpr-valid_std	dynotears_fpr-valid_var	dynotears_shd-pooled	dynotears_shd-pooled_std	dynotears_shd-pooled_var	dynotears_shd-pooled-valid	dynotears_shd-pooled-valid_std	dynotears_shd-pooled-valid_var	dynotears_fn-timed	dynotears_fn-timed_std	dynotears_fn-timed_var	dynotears_fn-timed-valid	dynotears_fn-timed-valid_std	dynotears_fn-timed-valid_var	dynotears_fp-timed-pooled	dynotears_fp-timed-pooled_std	dynotears_fp-timed-pooled_var	dynotears_fp-timed-pooled-valid	dynotears_fp-timed-pooled-valid_std	dynotears_fp-timed-pooled-valid_var	dynotears_f1-pooled	dynotears_f1-pooled_std	dynotears_f1-pooled_var	dynotears_f1-pooled-valid	dynotears_f1-pooled-valid_std	dynotears_f1-pooled-valid_var	dynotears_tp-pooled	dynotears_tp-pooled_std	dynotears_tp-pooled_var	dynotears_tp-pooled-valid	dynotears_tp-pooled-valid_std	dynotears_tp-pooled-valid_var	dynotears_f1-timed-pooled	dynotears_f1-timed-pooled_std	dynotears_f1-timed-pooled_var	dynotears_f1-timed-pooled-valid	dynotears_f1-timed-pooled-valid_std	dynotears_f1-timed-pooled-valid_var	dynotears_tpr-pooled	dynotears_tpr-pooled_std	dynotears_tpr-pooled_var	dynotears_tpr-pooled-valid	dynotears_tpr-pooled-valid_std	dynotears_tpr-pooled-valid_var	dynotears_fpr-pooled	dynotears_fpr-pooled_std	dynotears_fpr-pooled_var	dynotears_fpr-pooled-valid	dynotears_fpr-pooled-valid_std	dynotears_fpr-pooled-valid_var	dynotears_tp-timed-pooled	dynotears_tp-timed-pooled_std	dynotears_tp-timed-pooled_var	dynotears_tp-timed-pooled-valid	dynotears_tp-timed-pooled-valid_std	dynotears_tp-timed-pooled-valid_var	dynotears_fp	dynotears_fp_std	dynotears_fp_var	dynotears_fp-valid	dynotears_fp-valid_std	dynotears_fp-valid_var	dynotears_fn	dynotears_fn_std	dynotears_fn_var	dynotears_fn-valid	dynotears_fn-valid_std	dynotears_fn-valid_var	dynotears_fpr-timed-pooled	dynotears_fpr-timed-pooled_std	dynotears_fpr-timed-pooled_var	dynotears_fpr-timed-pooled-valid	dynotears_fpr-timed-pooled-valid_std	dynotears_fpr-timed-pooled-valid_var	dynotears_fdr-timed	dynotears_fdr-timed_std	dynotears_fdr-timed_var	dynotears_fdr-timed-valid	dynotears_fdr-timed-valid_std	dynotears_fdr-timed-valid_var	dynotears_sid	dynotears_sid_std	dynotears_sid_var	dynotears_sid-valid	dynotears_sid-valid_std	dynotears_sid-valid_var	dynotears_fdr-pooled	dynotears_fdr-pooled_std	dynotears_fdr-pooled_var	dynotears_fdr-pooled-valid	dynotears_fdr-pooled-valid_std	dynotears_fdr-pooled-valid_var	dynotears_fp-pooled	dynotears_fp-pooled_std	dynotears_fp-pooled_var	dynotears_fp-pooled-valid	dynotears_fp-pooled-valid_std	dynotears_fp-pooled-valid_var	dynotears_mcc-timed	dynotears_mcc-timed_std	dynotears_mcc-timed_var	dynotears_mcc-timed-valid	dynotears_mcc-timed-valid_std	dynotears_mcc-timed-valid_var	dynotears_fpr-timed	dynotears_fpr-timed_std	dynotears_fpr-timed_var	dynotears_fpr-timed-valid	dynotears_fpr-timed-valid_std	dynotears_fpr-timed-valid_var	dynotears_f1	dynotears_f1_std	dynotears_f1_var	dynotears_f1-valid	dynotears_f1-valid_std	dynotears_f1-valid_var	dynotears_tpr-timed	dynotears_tpr-timed_std	dynotears_tpr-timed_var	dynotears_tpr-timed-valid	dynotears_tpr-timed-valid_std	dynotears_tpr-timed-valid_var	dynotears_shd-timed	dynotears_shd-timed_std	dynotears_shd-timed_var	dynotears_shd-timed-valid	dynotears_shd-timed-valid_std	dynotears_shd-timed-valid_var	dynotears_tn-timed	dynotears_tn-timed_std	dynotears_tn-timed_var	dynotears_tn-timed-valid	dynotears_tn-timed-valid_std	dynotears_tn-timed-valid_var	dynotears_time	dynotears_time_std	dynotears_time_var	dynotears_time-valid	dynotears_time-valid_std	dynotears_time-valid_var	dynotears_fdr-timed-pooled	dynotears_fdr-timed-pooled_std	dynotears_fdr-timed-pooled_var	dynotears_fdr-timed-pooled-valid	dynotears_fdr-timed-pooled-valid_std	dynotears_fdr-timed-pooled-valid_var	dynotears_tpr	dynotears_tpr_std	dynotears_tpr_var	dynotears_tpr-valid	dynotears_tpr-valid_std	dynotears_tpr-valid_var	dynotears_tn-pooled	dynotears_tn-pooled_std	dynotears_tn-pooled_var	dynotears_tn-pooled-valid	dynotears_tn-pooled-valid_std	dynotears_tn-pooled-valid_var	dynotears_shd-timed-pooled	dynotears_shd-timed-pooled_std	dynotears_shd-timed-pooled_var	dynotears_shd-timed-pooled-valid	dynotears_shd-timed-pooled-valid_std	dynotears_shd-timed-pooled-valid_var	dynotears_tn-timed-pooled	dynotears_tn-timed-pooled_std	dynotears_tn-timed-pooled_var	dynotears_tn-timed-pooled-valid	dynotears_tn-timed-pooled-valid_std	dynotears_tn-timed-pooled-valid_var	dynotears_sid-timed	dynotears_sid-timed_std	dynotears_sid-timed_var	dynotears_sid-timed-valid	dynotears_sid-timed-valid_std	dynotears_sid-timed-valid_var	dynotears_mcc-timed-pooled	dynotears_mcc-timed-pooled_std	dynotears_mcc-timed-pooled_var	dynotears_mcc-timed-pooled-valid	dynotears_mcc-timed-pooled-valid_std	dynotears_mcc-timed-pooled-valid_var	dynotears_fn-timed-pooled	dynotears_fn-timed-pooled_std	dynotears_fn-timed-pooled_var	dynotears_fn-timed-pooled-valid	dynotears_fn-timed-pooled-valid_std	dynotears_fn-timed-pooled-valid_var	dynotears_fdr	dynotears_fdr_std	dynotears_fdr_var	dynotears_fdr-valid	dynotears_fdr-valid_std	dynotears_fdr-valid_var	dynotears_fn-pooled	dynotears_fn-pooled_std	dynotears_fn-pooled_var	dynotears_fn-pooled-valid	dynotears_fn-pooled-valid_std	dynotears_fn-pooled-valid_var	dynotears_tp	dynotears_tp_std	dynotears_tp_var	dynotears_tp-valid	dynotears_tp-valid_std	dynotears_tp-valid_var	dynotears_sid-pooled	dynotears_sid-pooled_std	dynotears_sid-pooled_var	dynotears_sid-pooled-valid	dynotears_sid-pooled-valid_std	dynotears_sid-pooled-valid_var	dynotears_tpr-timed-pooled	dynotears_tpr-timed-pooled_std	dynotears_tpr-timed-pooled_var	dynotears_tpr-timed-pooled-valid	dynotears_tpr-timed-pooled-valid_std	dynotears_tpr-timed-pooled-valid_var	dynotears_shd	dynotears_shd_std	dynotears_shd_var	dynotears_shd-valid	dynotears_shd-valid_std	dynotears_shd-valid_var	dynotears_mcc	dynotears_mcc_std	dynotears_mcc_var	dynotears_mcc-valid	dynotears_mcc-valid_std	dynotears_mcc-valid_var	dynotears_f1-timed	dynotears_f1-timed_std	dynotears_f1-timed_var	dynotears_f1-timed-valid	dynotears_f1-timed-valid_std	dynotears_f1-timed-valid_var	dynotears_tp-timed	dynotears_tp-timed_std	dynotears_tp-timed_var	dynotears_tp-timed-valid	dynotears_tp-timed-valid_std	dynotears_tp-timed-valid_var	dynotears_mcc-pooled	dynotears_mcc-pooled_std	dynotears_mcc-pooled_var	dynotears_mcc-pooled-valid	dynotears_mcc-pooled-valid_std	dynotears_mcc-pooled-valid_var	dynotears_sid-timed-pooled	dynotears_sid-timed-pooled_std	dynotears_sid-timed-pooled_var	dynotears_sid-timed-pooled-valid	dynotears_sid-timed-pooled-valid_std	dynotears_sid-timed-pooled-valid_var	dynotears_fp-timed	dynotears_fp-timed_std	dynotears_fp-timed_var	dynotears_fp-timed-valid	dynotears_fp-timed-valid_std	dynotears_fp-timed-valid_var	dynotears-kncps_tn	dynotears-kncps_tn_std	dynotears-kncps_tn_var	dynotears-kncps_tn-valid	dynotears-kncps_tn-valid_std	dynotears-kncps_tn-valid_var	dynotears-kncps_fpr	dynotears-kncps_fpr_std	dynotears-kncps_fpr_var	dynotears-kncps_fpr-valid	dynotears-kncps_fpr-valid_std	dynotears-kncps_fpr-valid_var	dynotears-kncps_shd-pooled	dynotears-kncps_shd-pooled_std	dynotears-kncps_shd-pooled_var	dynotears-kncps_shd-pooled-valid	dynotears-kncps_shd-pooled-valid_std	dynotears-kncps_shd-pooled-valid_var	dynotears-kncps_fn-timed	dynotears-kncps_fn-timed_std	dynotears-kncps_fn-timed_var	dynotears-kncps_fn-timed-valid	dynotears-kncps_fn-timed-valid_std	dynotears-kncps_fn-timed-valid_var	dynotears-kncps_fp-timed-pooled	dynotears-kncps_fp-timed-pooled_std	dynotears-kncps_fp-timed-pooled_var	dynotears-kncps_fp-timed-pooled-valid	dynotears-kncps_fp-timed-pooled-valid_std	dynotears-kncps_fp-timed-pooled-valid_var	dynotears-kncps_f1-pooled	dynotears-kncps_f1-pooled_std	dynotears-kncps_f1-pooled_var	dynotears-kncps_f1-pooled-valid	dynotears-kncps_f1-pooled-valid_std	dynotears-kncps_f1-pooled-valid_var	dynotears-kncps_tp-pooled	dynotears-kncps_tp-pooled_std	dynotears-kncps_tp-pooled_var	dynotears-kncps_tp-pooled-valid	dynotears-kncps_tp-pooled-valid_std	dynotears-kncps_tp-pooled-valid_var	dynotears-kncps_f1-timed-pooled	dynotears-kncps_f1-timed-pooled_std	dynotears-kncps_f1-timed-pooled_var	dynotears-kncps_f1-timed-pooled-valid	dynotears-kncps_f1-timed-pooled-valid_std	dynotears-kncps_f1-timed-pooled-valid_var	dynotears-kncps_tpr-pooled	dynotears-kncps_tpr-pooled_std	dynotears-kncps_tpr-pooled_var	dynotears-kncps_tpr-pooled-valid	dynotears-kncps_tpr-pooled-valid_std	dynotears-kncps_tpr-pooled-valid_var	dynotears-kncps_fpr-pooled	dynotears-kncps_fpr-pooled_std	dynotears-kncps_fpr-pooled_var	dynotears-kncps_fpr-pooled-valid	dynotears-kncps_fpr-pooled-valid_std	dynotears-kncps_fpr-pooled-valid_var	dynotears-kncps_tp-timed-pooled	dynotears-kncps_tp-timed-pooled_std	dynotears-kncps_tp-timed-pooled_var	dynotears-kncps_tp-timed-pooled-valid	dynotears-kncps_tp-timed-pooled-valid_std	dynotears-kncps_tp-timed-pooled-valid_var	dynotears-kncps_fp	dynotears-kncps_fp_std	dynotears-kncps_fp_var	dynotears-kncps_fp-valid	dynotears-kncps_fp-valid_std	dynotears-kncps_fp-valid_var	dynotears-kncps_fn	dynotears-kncps_fn_std	dynotears-kncps_fn_var	dynotears-kncps_fn-valid	dynotears-kncps_fn-valid_std	dynotears-kncps_fn-valid_var	dynotears-kncps_fpr-timed-pooled	dynotears-kncps_fpr-timed-pooled_std	dynotears-kncps_fpr-timed-pooled_var	dynotears-kncps_fpr-timed-pooled-valid	dynotears-kncps_fpr-timed-pooled-valid_std	dynotears-kncps_fpr-timed-pooled-valid_var	dynotears-kncps_fdr-timed	dynotears-kncps_fdr-timed_std	dynotears-kncps_fdr-timed_var	dynotears-kncps_fdr-timed-valid	dynotears-kncps_fdr-timed-valid_std	dynotears-kncps_fdr-timed-valid_var	dynotears-kncps_sid	dynotears-kncps_sid_std	dynotears-kncps_sid_var	dynotears-kncps_sid-valid	dynotears-kncps_sid-valid_std	dynotears-kncps_sid-valid_var	dynotears-kncps_fdr-pooled	dynotears-kncps_fdr-pooled_std	dynotears-kncps_fdr-pooled_var	dynotears-kncps_fdr-pooled-valid	dynotears-kncps_fdr-pooled-valid_std	dynotears-kncps_fdr-pooled-valid_var	dynotears-kncps_fp-pooled	dynotears-kncps_fp-pooled_std	dynotears-kncps_fp-pooled_var	dynotears-kncps_fp-pooled-valid	dynotears-kncps_fp-pooled-valid_std	dynotears-kncps_fp-pooled-valid_var	dynotears-kncps_mcc-timed	dynotears-kncps_mcc-timed_std	dynotears-kncps_mcc-timed_var	dynotears-kncps_mcc-timed-valid	dynotears-kncps_mcc-timed-valid_std	dynotears-kncps_mcc-timed-valid_var	dynotears-kncps_fpr-timed	dynotears-kncps_fpr-timed_std	dynotears-kncps_fpr-timed_var	dynotears-kncps_fpr-timed-valid	dynotears-kncps_fpr-timed-valid_std	dynotears-kncps_fpr-timed-valid_var	dynotears-kncps_f1	dynotears-kncps_f1_std	dynotears-kncps_f1_var	dynotears-kncps_f1-valid	dynotears-kncps_f1-valid_std	dynotears-kncps_f1-valid_var	dynotears-kncps_tpr-timed	dynotears-kncps_tpr-timed_std	dynotears-kncps_tpr-timed_var	dynotears-kncps_tpr-timed-valid	dynotears-kncps_tpr-timed-valid_std	dynotears-kncps_tpr-timed-valid_var	dynotears-kncps_shd-timed	dynotears-kncps_shd-timed_std	dynotears-kncps_shd-timed_var	dynotears-kncps_shd-timed-valid	dynotears-kncps_shd-timed-valid_std	dynotears-kncps_shd-timed-valid_var	dynotears-kncps_tn-timed	dynotears-kncps_tn-timed_std	dynotears-kncps_tn-timed_var	dynotears-kncps_tn-timed-valid	dynotears-kncps_tn-timed-valid_std	dynotears-kncps_tn-timed-valid_var	dynotears-kncps_time	dynotears-kncps_time_std	dynotears-kncps_time_var	dynotears-kncps_time-valid	dynotears-kncps_time-valid_std	dynotears-kncps_time-valid_var	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_fdr-timed-pooled_std	dynotears-kncps_fdr-timed-pooled_var	dynotears-kncps_fdr-timed-pooled-valid	dynotears-kncps_fdr-timed-pooled-valid_std	dynotears-kncps_fdr-timed-pooled-valid_var	dynotears-kncps_tpr	dynotears-kncps_tpr_std	dynotears-kncps_tpr_var	dynotears-kncps_tpr-valid	dynotears-kncps_tpr-valid_std	dynotears-kncps_tpr-valid_var	dynotears-kncps_tn-pooled	dynotears-kncps_tn-pooled_std	dynotears-kncps_tn-pooled_var	dynotears-kncps_tn-pooled-valid	dynotears-kncps_tn-pooled-valid_std	dynotears-kncps_tn-pooled-valid_var	dynotears-kncps_shd-timed-pooled	dynotears-kncps_shd-timed-pooled_std	dynotears-kncps_shd-timed-pooled_var	dynotears-kncps_shd-timed-pooled-valid	dynotears-kncps_shd-timed-pooled-valid_std	dynotears-kncps_shd-timed-pooled-valid_var	dynotears-kncps_tn-timed-pooled	dynotears-kncps_tn-timed-pooled_std	dynotears-kncps_tn-timed-pooled_var	dynotears-kncps_tn-timed-pooled-valid	dynotears-kncps_tn-timed-pooled-valid_std	dynotears-kncps_tn-timed-pooled-valid_var	dynotears-kncps_sid-timed	dynotears-kncps_sid-timed_std	dynotears-kncps_sid-timed_var	dynotears-kncps_sid-timed-valid	dynotears-kncps_sid-timed-valid_std	dynotears-kncps_sid-timed-valid_var	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_mcc-timed-pooled_std	dynotears-kncps_mcc-timed-pooled_var	dynotears-kncps_mcc-timed-pooled-valid	dynotears-kncps_mcc-timed-pooled-valid_std	dynotears-kncps_mcc-timed-pooled-valid_var	dynotears-kncps_fn-timed-pooled	dynotears-kncps_fn-timed-pooled_std	dynotears-kncps_fn-timed-pooled_var	dynotears-kncps_fn-timed-pooled-valid	dynotears-kncps_fn-timed-pooled-valid_std	dynotears-kncps_fn-timed-pooled-valid_var	dynotears-kncps_fdr	dynotears-kncps_fdr_std	dynotears-kncps_fdr_var	dynotears-kncps_fdr-valid	dynotears-kncps_fdr-valid_std	dynotears-kncps_fdr-valid_var	dynotears-kncps_fn-pooled	dynotears-kncps_fn-pooled_std	dynotears-kncps_fn-pooled_var	dynotears-kncps_fn-pooled-valid	dynotears-kncps_fn-pooled-valid_std	dynotears-kncps_fn-pooled-valid_var	dynotears-kncps_tp	dynotears-kncps_tp_std	dynotears-kncps_tp_var	dynotears-kncps_tp-valid	dynotears-kncps_tp-valid_std	dynotears-kncps_tp-valid_var	dynotears-kncps_sid-pooled	dynotears-kncps_sid-pooled_std	dynotears-kncps_sid-pooled_var	dynotears-kncps_sid-pooled-valid	dynotears-kncps_sid-pooled-valid_std	dynotears-kncps_sid-pooled-valid_var	dynotears-kncps_tpr-timed-pooled	dynotears-kncps_tpr-timed-pooled_std	dynotears-kncps_tpr-timed-pooled_var	dynotears-kncps_tpr-timed-pooled-valid	dynotears-kncps_tpr-timed-pooled-valid_std	dynotears-kncps_tpr-timed-pooled-valid_var	dynotears-kncps_shd	dynotears-kncps_shd_std	dynotears-kncps_shd_var	dynotears-kncps_shd-valid	dynotears-kncps_shd-valid_std	dynotears-kncps_shd-valid_var	dynotears-kncps_mcc	dynotears-kncps_mcc_std	dynotears-kncps_mcc_var	dynotears-kncps_mcc-valid	dynotears-kncps_mcc-valid_std	dynotears-kncps_mcc-valid_var	dynotears-kncps_f1-timed	dynotears-kncps_f1-timed_std	dynotears-kncps_f1-timed_var	dynotears-kncps_f1-timed-valid	dynotears-kncps_f1-timed-valid_std	dynotears-kncps_f1-timed-valid_var	dynotears-kncps_tp-timed	dynotears-kncps_tp-timed_std	dynotears-kncps_tp-timed_var	dynotears-kncps_tp-timed-valid	dynotears-kncps_tp-timed-valid_std	dynotears-kncps_tp-timed-valid_var	dynotears-kncps_mcc-pooled	dynotears-kncps_mcc-pooled_std	dynotears-kncps_mcc-pooled_var	dynotears-kncps_mcc-pooled-valid	dynotears-kncps_mcc-pooled-valid_std	dynotears-kncps_mcc-pooled-valid_var	dynotears-kncps_sid-timed-pooled	dynotears-kncps_sid-timed-pooled_std	dynotears-kncps_sid-timed-pooled_var	dynotears-kncps_sid-timed-pooled-valid	dynotears-kncps_sid-timed-pooled-valid_std	dynotears-kncps_sid-timed-pooled-valid_var	dynotears-kncps_fp-timed	dynotears-kncps_fp-timed_std	dynotears-kncps_fp-timed_var	dynotears-kncps_fp-timed-valid	dynotears-kncps_fp-timed-valid_std	dynotears-kncps_fp-timed-valid_var
0	20.4	2.01	4.04	1	0.0	0	0.09	0.05	0.0	1	0.0	0	2.0	1.63	2.67	1	0.0	0	0.9	1.1	1.21	1	0.0	0	4.2	3.82	14.62	1	0.0	0	0.66	0.29	0.08	1	0.0	0	2.1	1.1	1.21	1	0.0	0	0.75	0.33	0.11	1	0.0	0	0.73	0.18	0.03	1	0.0	0	1.9	1.2	1.43	1	0.0	0	0.06	0.06	0.0	1	0.0	0	6.4	1.07	1.16	1	0.0	0	0.4	0.7	0.49	1	0.0	0	0.06	0.06	0.0	1	0.0	0	0.38	0.2	0.04	1	0.0	0	-1	0	0	0	0.0	0	0.36	0.32	0.1	1	0.0	0	0.7	0.2	0.04	1	0.0	0	1.4	1.17	1.38	1	0.0	0	0.08	0.06	0.0	1	0.0	0	0.7	0.22	0.05	1	0.0	0	0.89	0.13	0.02	1	0.0	0	6	4.69	22	1	0.0	0	62.1	4.95	24.54	1	0.0	0	113.8	59.73	3568.18	1	0.0	0	0.33	0.21	0.04	1	0.0	0	0.89	0.18	0.03	1	0.0	0	20.9	1.97	3.88	1	0.0	0	5.5	4.53	20.5	1	0.0	0	63.1	4.77	22.77	1	0.0	0	-1	0	0	0	0.0	0	0.71	0.2	0.04	1	0.0	0	1.3	1.16	1.34	1	0.0	0	0.39	0.25	0.06	1	0.0	0	0.6	0.7	0.49	1	0.0	0	2.3	0.95	0.9	1	0.0	0	-1	0	0	0	0.0	0	0.84	0.14	0.02	1	0.0	0	2	1.41	2	1	0.0	0	0.68	0.24	0.06	1	0.0	0	0.73	0.17	0.03	1	0.0	0	6.8	0.92	0.84	1	0.0	0	0.64	0.31	0.1	1	0.0	0	-1	0	0	0	0.0	0	5.2	3.99	15.96	1	0.0	0	21.9	1.6	2.54	1	0.0	0	0.15	0.34	0.11	1	0.0	0	0.02	0.03	0.0	1	0.0	0	0.07	0.19	0.03	1	0.0	0	0.1	0.23	0.05	1	0.0	0	1.7	0.67	0.46	1	0.0	0	0.4	0.7	0.49	1	0.0	0	0.6	0.84	0.71	1	0.0	0	0.19	0.13	0.02	1	0.0	0	-1	0	0	0	0.0	0	1.35	4.1	16.78	1	0.0	0	0.17	0.36	0.13	1	0.0	0	0.77	0.1	0.01	1	0.0	0	0.02	0.02	0.0	1	0.0	0	0.78	0.31	0.09	1	0.0	0	0.78	0.08	0.01	1	0.0	0	3.2	1.62	2.62	1	0.0	0	65.8	1.87	3.51	1	0.0	0	0.2	0.42	0.18	1	0.0	0	329.9	99.59	9918.99	1	0.0	0	0.79	0.33	0.11	1	0.0	0	0.2	0.42	0.18	1	0.0	0	-1	0	0	0	0.0	0	0.09	0.15	0.02	1	0.0	0	2.1	1.2	1.43	1	0.0	0	1.0	0.94	0.89	1	0.0	0	0.88	0.15	0.02	1	0.0	0	0.79	0.09	0.01	1	0.0	0	6	1.15	1.33	1	0.0	0	1.5	1.27	1.61	1	0.0	0	0.15	0	0	0.07	0.2	0.04	0.25	0	0	0.08	0.23	0.06	21.8	1.48	2.18	1	0.0	0	0.02	0.03	0.0	1	0.0	0	1.5	0.85	0.72	1	0.0	0	0.5	0.71	0.5	1	0.0	0	0.6	0.84	0.71	1	0.0	0	0.17	0.13	0.02	1	0.0	0	-1	0	0	0	0.0	0	0.8	0.1	0.01	1	0.0	0	0.02	0.02	0.0	1	0.0	0	0.76	0.3	0.09	1	0.0	0	0.81	0.1	0.01	1	0.0	0	2.9	1.66	2.77	1	0.0	0	65.9	1.91	3.66	1	0.0	0	0	0.0	0	1	0.0	0	184.6	37.09	1375.82	1	0.0	0	0.79	0.33	0.11	1	0.0	0	-1	0	0	0	0.0	0	0.13	0.18	0.03	1	0.0	0	2.1	1.2	1.43	1	0.0	0	1.1	0.99	0.99	1	0.0	0	0.85	0.16	0.03	1	0.0	0	0.82	0.09	0.01	1	0.0	0	6.2	0.92	0.84	1	0.0	0	1.4	1.17	1.38	1	0.0	0	0.05	0.16	0.02	1	0.0	0	0.06	0.19	0.03	1	0.0	0	0.07	0.22	0.05	1	0.0	0	0.05	0.16	0.02	1	0.0	0	0.07	0.21	0.04	1	0.0	0	0.1	0.32	0.1	1	0.0	0	0.3	0.48	0.23	1	0.0	0	4.3	1.77	3.12	1	0.0	0	-1	0	0	0.06	0.19	0.03	-1	0	0	0.07	0.22	0.05	18.5	2.12	4.5	1	0.0	0	0.1	0.21	0.04	1	0.0	0	0.07	0.17	0.03	1	0.0	0	0.09	0.2	0.04	1	0.0	0	0.14	0.07	0.0	1	0.0	0	3	1.41	2	1	0.0	0	3	1.41	2	1	0.0	0	2	0.0	0	1	0.0	0	0.52	0.09	0.01	1	0.0	0	-1	0	0	0	0.0	0	0.08	0.17	0.03	1	0.0	0	0.49	0.13	0.02	1	0.0	0	0.09	0.02	0.0	1	0.0	0	0.37	0.05	0.0	1	0.0	0	0.65	0.14	0.02	1	0.0	0	9	2.83	8	1	0.0	0	60.5	2.12	4.5	1	0.0	0	1383.1	414.79	172053.88	1	0.0	0	0.42	0.12	0.01	1	0.0	0	0.07	0.14	0.02	1	0.0	0	-1	0	0	0	0.0	0	0.67	0.0	0.0	1	0.0	0	1.5	0.71	0.5	1	0.0	0	5	1.41	2	1	0.0	0	0.25	0.02	0.0	1	0.0	0	0.55	0.11	0.01	1	0.0	0	5.5	0.71	0.5	1	0.0	0	6	1.41	2	1	0.0	0	-1	0	0	0.07	0.17	0.03	-1	0	0	0.09	0.2	0.04	19.3	2.58	6.68	1	0.0	0	0.14	0.08	0.01	1	0.0	0	1.5	1.18	1.39	1	0.0	0	3	1.63	2.67	1	0.0	0	0.8	0.92	0.84	1	0.0	0	0.44	0.18	0.03	1	0.0	0	-1	0	0	0	0.0	0	0.62	0.19	0.04	1	0.0	0	0.09	0.07	0.01	1	0.0	0	0.5	0.15	0.02	1	0.0	0	0.81	0.14	0.02	1	0.0	0	7	5.2	27	1	0.0	0	61.1	5.61	31.43	1	0.0	0	86.0	44.96	2021.11	1	0.0	0	0.73	0.27	0.07	1	0.0	0	-1	0	0	0	0.0	0	0.6	0.12	0.01	1	0.0	0	1.9	1.1	1.21	1	0.0	0	3	2.0	4	1	0.0	0	0.46	0.19	0.04	1	0.0	0	0.65	0.17	0.03	1	0.0	0	6.2	1.14	1.29	1	0.0	0	6.2	4.66	21.73	1	0.0	0	21.6	1.43	2.04	1	0.0	0	0.03	0.04	0.0	1	0.0	0	1.9	1.1	1.21	1	0.0	0	0.7	0.82	0.68	1	0.0	0	1.1	1.29	1.66	1	0.0	0	0.24	0.19	0.03	1	0.0	0	-1	0	0	0	0.0	0	0.72	0.15	0.02	1	0.0	0	0.04	0.05	0.0	1	0.0	0	0.56	0.36	0.13	1	0.0	0	0.76	0.13	0.02	1	0.0	0	4.5	3.81	14.5	1	0.0	0	64.7	4.19	17.57	1	0.0	0	192.9	75.38	5682.1	1	0.0	0	0.6	0.4	0.16	1	0.0	0	-1	0	0	0	0.0	0	0.21	0.27	0.07	1	0.0	0	1.6	1.26	1.6	1	0.0	0	1.8	1.4	1.96	1	0.0	0	0.75	0.25	0.06	1	0.0	0	0.75	0.14	0.02	1	0.0	0	5.8	0.79	0.62	1	0.0	0	2.6	3.47	12.04	1	0.0	0	21.3	1.77	3.12	1	0.0	0	0.05	0.04	0.0	1	0.0	0	2.1	1.45	2.1	1	0.0	0	1	0.82	0.67	1	0.0	0	0.9	1.1	1.21	1	0.0	0	0.3	0.23	0.05	1	0.0	0	-1	0	0	0	0.0	0	0.67	0.19	0.04	1	0.0	0	0.05	0.06	0.0	1	0.0	0	0.56	0.41	0.17	1	0.0	0	0.74	0.16	0.03	1	0.0	0	5	4.47	20	1	0.0	0	63.8	4.94	24.4	1	0.0	0	72.9	39.22	1538.54	1	0.0	0	0.62	0.46	0.21	1	0.0	0	-1	0	0	0	0.0	0	0.37	0.37	0.14	1	0.0	0	1.8	1.48	2.18	1	0.0	0	1	1.0	1	1	0.0	0	0.63	0.4	0.16	1	0.0	0	0.7	0.17	0.03	1	0.0	0	5.6	1.26	1.6	1	0.0	0	3.5	4.12	16.94	1	0.0	0	14.11	2.15	4.61	1	0.0	0	0.36	0.1	0.01	1	0.0	0	6.7	4.12	16.98	1	0.0	0	4.89	1.17	1.36	1	0.0	0	27.78	7.43	55.19	1	0.0	0	0.3	0.09	0.01	1	0.0	0	2.78	0.97	0.94	1	0.0	0	0.34	0.07	0.01	1	0.0	0	0.97	0.08	0.01	1	0.0	0	0.58	0.13	0.02	1	0.0	0	7	1.12	1.25	1	0.0	0	8	2.18	4.75	1	0.0	0	0.78	0.97	0.94	1	0.0	0	0.41	0.12	0.01	1	0.0	0	0.85	0.04	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.82	0.07	0.0	1	0.0	0	12.67	2.65	7.0	1	0.0	0	0.08	0.08	0.01	1	0.0	0	0.26	0.07	0.01	1	0.0	0	0.32	0.19	0.03	1	0.0	0	0.38	0.14	0.02	1	0.0	0	22	4.47	20	1	0.0	0	49.67	5.32	28.25	1	0.0	0	0.1	0.32	0.1	1	0.0	0	0.79	0.05	0.0	1	0.0	0	0.74	0.33	0.11	1	0.0	0	9.44	3.09	9.53	1	0.0	0	18.54	6.05	36.61	1	0.0	0	39.33	8.08	65.25	1	0.0	0	-1	0	0	0	0.0	0	0.3	0.12	0.02	1	0.0	0	0.89	1.05	1.11	1	0.0	0	0.79	0.14	0.02	1	0.0	0	0.11	0.33	0.11	1	0.0	0	2.11	1.27	1.61	1	0.0	0	-1	0	0	0	0.0	0	0.89	0.13	0.02	1	0.0	0	8	2.45	6	1	0.0	0	0.24	0.25	0.06	1	0.0	0	0.21	0.06	0.0	1	0.0	0	3	1.32	1.75	1	0.0	0	0.25	0.1	0.01	1	0.0	0	-1	0	0	0	0.0	0	17.44	4.56	20.78	1	0.0	0	13.83	1.72	2.97	1	0.0	0	0.36	0.07	0.01	1	0.0	0	5.97	2.95	8.69	1	0.0	0	5.33	0.82	0.67	1	0.0	0	23.83	5.91	34.97	1	0.0	0	0.39	0.07	0.01	1	0.0	0	3.33	0.82	0.67	1	0.0	0	0.37	0.08	0.01	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.49	0.09	0.01	1	0.0	0	7.17	1.17	1.37	1	0.0	0	7.83	1.6	2.57	1	0.0	0	0.83	0.75	0.57	1	0.0	0	0.36	0.09	0.01	1	0.0	0	0.89	0.02	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.76	0.05	0.0	1	0.0	0	10.5	1.87	3.5	1	0.0	0	0.0	0.04	0.0	1	0.0	0	0.36	0.05	0.0	1	0.0	0	0.35	0.1	0.01	1	0.0	0	0.36	0.11	0.01	1	0.0	0	29	2.83	8	1	0.0	0	43	3.74	14	1	0.0	0	0.7	0.48	0.23	1	0.0	0	0.76	0.06	0.0	1	0.0	0	0.75	0.25	0.06	1	0.0	0	11.17	2.14	4.57	1	0.0	0	17.26	4.32	18.65	1	0.0	0	42.83	6.27	39.37	1	0.0	0	-1	0	0	0	0.0	0	0.32	0.11	0.01	1	0.0	0	1.17	0.75	0.57	1	0.0	0	0.76	0.07	0.0	1	0.0	0	0	0.0	0	1	0.0	0	2.5	1.05	1.1	1	0.0	0	-1	0	0	0	0.0	0	0.86	0.09	0.01	1	0.0	0	8	1.0	1	1	0.0	0	0.26	0.13	0.02	1	0.0	0	0.17	0.04	0.0	1	0.0	0	3	1.1	1.2	1	0.0	0	0.35	0.06	0.0	1	0.0	0	-1	0	0	0	0.0	0	23.67	3.27	10.67	1	0.0	0	21.1	1.73	2.99	1	0.0	0	0.05	0.06	0.0	1	0.0	0	3.2	1.62	2.62	1	0.0	0	0.2	0.26	0.07	1	0.0	0	0.6	0.84	0.71	1	0.0	0	0.2	0.27	0.07	1	0.0	0	0.05	0.05	0.0	1	0.0	0	1.2	1.23	1.51	1	0.0	0	1.9	1.1	1.21	1	0.0	0	-1	0	0	0	0.0	0	0.4	0.39	0.16	1	0.0	0	1.1	1.1	1.21	1	0.0	0	0.22	0.25	0.06	1	0.0	0	3.9	3.07	9.43	1	0.0	0	0.25	0.3	0.09	1	0.0	0	21.2	1.81	3.29	1	0.0	0	0.38	0.36	0.13	1	0.0	0	2.1	1.2	1.43	1	0.0	0	0.8	1.03	1.07	1	0.0	0	-1	0	0	0	0.0	0	3	0.0	0	1	0.0	0	0.59	0.39	0.15	1	0.0	0	0.55	0.44	0.2	1	0.0	0	20.7	1.77	3.12	1	0.0	0	0.07	0.05	0.0	1	0.0	0	2.8	1.48	2.18	1	0.0	0	0.23	0.26	0.07	1	0.0	0	0.7	0.82	0.68	1	0.0	0	0.22	0.26	0.07	1	0.0	0	0.04	0.05	0.0	1	0.0	0	1.6	1.17	1.38	1	0.0	0	1.5	1.18	1.39	1	0.0	0	-1	0	0	0	0.0	0	0.26	0.29	0.08	1	0.0	0	0.8	1.03	1.07	1	0.0	0	0.36	0.28	0.08	1	0.0	0	3.5	3.69	13.61	1	0.0	0	0.44	0.4	0.16	1	0.0	0	21.5	1.9	3.61	1	0.0	0	0.56	0.29	0.08	1	0.0	0	2	1.05	1.11	1	0.0	0	1.2	1.14	1.29	1	0.0	0	-1	0	0	0	0.0	0	3	1.0	1	1	0.0	0	0.42	0.34	0.11	1	0.0	0	0.69	0.34	0.12	1	0.0	0	5	0.0	0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	61.2	1.32	1.73	1	0.0	0	0.23	0.09	0.01	1	0.0	0	2.7	1.16	1.34	1	0.0	0	0.2	0.03	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	0.91	0.02	0.0	1	0.0	0	0.89	0.02	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.86	0.06	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0.09	0.01	0.0	1	0.0	0	0.92	0.0	0.0	1	0.0	0	0.23	0.09	0.01	1	0.0	0	1.0	0.0	0.0	1	0.0	0	62	1.0	1	1	0.0	0	5.1	0.32	0.1	1	0.0	0	4.5	2.59	6.72	1	0.0	0	0.89	0.02	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	5	0.0	0	1	0.0	0	61.2	1.32	1.73	1	0.0	0	6.1	1.1	1.21	1	0.0	0	-1	0	0	0	0.0	0	0.1	0.01	0.0	1	0.0	0	0	0.0	0	1	0.0	0	0.86	0.06	0.0	1	0.0	0	0	0.0	0	1	0.0	0	2.7	1.16	1.34	1	0.0	0	-1	0	0	0	0.0	0	1.0	0.0	0.0	1	0.0	0	17	1.0	1	1	0.0	0	0.17	0.04	0.0	1	0.0	0	0.2	0.03	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	0.17	0.04	0.0	1	0.0	0	-1	0	0	0	0.0	0	62.2	1.23	1.51	1	0.0	0	5	0.0	0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	60.9	1.37	1.88	1	0.0	0	0.23	0.09	0.01	1	0.0	0	2.7	1.16	1.34	1	0.0	0	0.2	0.02	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	7.6	1.07	1.16	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	0.91	0.02	0.0	1	0.0	0	0.89	0.02	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.86	0.06	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0.09	0.01	0.0	1	0.0	0	0.93	0.0	0.0	1	0.0	0	0.23	0.09	0.01	1	0.0	0	1.0	0.0	0.0	1	0.0	0	62	1.0	1	1	0.0	0	5	0.0	0	1	0.0	0	12.0	6.63	44.0	1	0.0	0	0.89	0.02	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	5	0.0	0	1	0.0	0	61.0	1.41	2.0	1	0.0	0	6.4	1.35	1.82	1	0.0	0	-1	0	0	0	0.0	0	0.09	0.05	0.0	1	0.0	0	0.1	0.32	0.1	1	0.0	0	0.86	0.06	0.0	1	0.0	0	0	0.0	0	1	0.0	0	2.7	1.16	1.34	1	0.0	0	-1	0	0	0	0.0	0	0.99	0.04	0.0	1	0.0	0	17	1.0	1	1	0.0	0	0.17	0.04	0.0	1	0.0	0	0.2	0.03	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	0.17	0.04	0.0	1	0.0	0	-1	0	0	0	0.0	0	62.3	1.16	1.34	1	0.0	0
0.2	20.8	1.93	3.73	1	0.0	0	0.07	0.06	0.0	1	0.0	0	1.8	1.14	1.29	1	0.0	0	1.7	1.25	1.57	1	0.0	0	6	3.02	9.11	1	0.0	0	0.65	0.27	0.08	1	0.0	0	2	1.25	1.56	1	0.0	0	0.73	0.31	0.1	1	0.0	0	0.59	0.12	0.02	1	0.0	0	1.5	1.35	1.83	1	0.0	0	0.05	0.05	0.0	1	0.0	0	5.6	1.26	1.6	1	0.0	0	0.3	0.48	0.23	1	0.0	0	0.09	0.05	0.0	1	0.0	0	0.52	0.08	0.01	1	0.0	0	-1	0	0	0	0.0	0	0.25	0.25	0.06	1	0.0	0	0.56	0.12	0.01	1	0.0	0	1.1	1.1	1.21	1	0.0	0	0.1	0.03	0.0	1	0.0	0	0.74	0.18	0.03	1	0.0	0	0.79	0.14	0.02	1	0.0	0	8	3.0	9	1	0.0	0	60.5	3.17	10.06	1	0.0	0	119.2	49.56	2455.96	1	0.0	0	0.49	0.13	0.02	1	0.0	0	0.89	0.18	0.03	1	0.0	0	21.2	1.87	3.51	1	0.0	0	8.1	3.75	14.1	1	0.0	0	61.3	3.83	14.68	1	0.0	0	-1	0	0	0	0.0	0	0.55	0.15	0.02	1	0.0	0	2.1	1.37	1.88	1	0.0	0	0.32	0.26	0.07	1	0.0	0	0.7	0.67	0.46	1	0.0	0	2.4	1.17	1.38	1	0.0	0	-1	0	0	0	0.0	0	0.74	0.17	0.03	1	0.0	0	1	1.41	2	1	0.0	0	0.73	0.19	0.04	1	0.0	0	0.59	0.09	0.01	1	0.0	0	6	1.05	1.11	1	0.0	0	0.74	0.18	0.03	1	0.0	0	-1	0	0	0	0.0	0	6.8	2.25	5.07	1	0.0	0	22.1	1.37	1.88	1	0.0	0	0.5	0.24	0.06	1	0.0	0	0.01	0.03	0.0	1	0.0	0	0.49	0.23	0.05	1	0.0	0	0.56	0.24	0.06	1	0.0	0	2.6	1.26	1.6	1	0.0	0	0.2	0.63	0.4	1	0.0	0	0.8	1.03	1.07	1	0.0	0	0.28	0.17	0.03	1	0.0	0	-1	0	0	0	0.0	0	2.95	3.89	15.14	1	0.0	0	0.57	0.25	0.06	1	0.0	0	0.66	0.17	0.03	1	0.0	0	0.03	0.02	0.0	1	0.0	0	0.72	0.32	0.1	1	0.0	0	0.66	0.16	0.02	1	0.0	0	4.6	2.12	4.49	1	0.0	0	65.3	1.83	3.34	1	0.0	0	0.2	0.42	0.18	1	0.0	0	288.5	203.23	41303.39	1	0.0	0	0.68	0.37	0.14	1	0.0	0	0.7	0.35	0.12	1	0.0	0	-1	0	0	0	0.0	0	0.04	0.13	0.02	1	0.0	0	1.9	1.29	1.66	1	0.0	0	1.0	1.05	1.11	1	0.0	0	0.83	0.2	0.04	1	0.0	0	0.69	0.15	0.02	1	0.0	0	5.1	1.37	1.88	1	0.0	0	2	1.25	1.56	1	0.0	0	0.4	0	0	0.5	0.24	0.06	0.43	0	0	0.57	0.25	0.06	22.1	1.37	1.88	1	0.0	0	0.01	0.03	0.0	1	0.0	0	1.6	0.97	0.93	1	0.0	0	0.2	0.63	0.4	1	0.0	0	0.9	0.99	0.99	1	0.0	0	0.12	0.1	0.01	1	0.0	0	-1	0	0	0	0.0	0	0.82	0.08	0.01	1	0.0	0	0.01	0.01	0.0	1	0.0	0	0.7	0.31	0.1	1	0.0	0	0.8	0.1	0.01	1	0.0	0	2.5	1.27	1.61	1	0.0	0	66.4	1.58	2.49	1	0.0	0	0	0.0	0	1	0.0	0	163.0	71.83	5159.33	1	0.0	0	0.65	0.36	0.13	1	0.0	0	-1	0	0	0	0.0	0	0.04	0.13	0.02	1	0.0	0	1.8	1.14	1.29	1	0.0	0	1.1	0.99	0.99	1	0.0	0	0.81	0.19	0.03	1	0.0	0	0.83	0.08	0.01	1	0.0	0	6.1	0.99	0.99	1	0.0	0	0.9	0.88	0.77	1	0.0	0	0.55	0.28	0.08	1	0.0	0	0.58	0.23	0.05	1	0.0	0	0.64	0.23	0.05	1	0.0	0	3.2	4.38	19.18	1	0.0	0	0.59	0.23	0.05	1	0.0	0	0.73	0.34	0.11	1	0.0	0	0.2	0.42	0.18	1	0.0	0	4.9	1.6	2.54	1	0.0	0	-1	0	0	0.58	0.23	0.05	-1	0	0	0.64	0.23	0.05	17.5	2.12	4.5	1	0.0	0	0.1	0.32	0.1	1	0.0	0	0.07	0.23	0.05	1	0.0	0	0.07	0.21	0.05	1	0.0	0	0.19	0.07	0.01	1	0.0	0	3	1.41	2	1	0.0	0	4	1.41	2	1	0.0	0	1	0.0	0	1	0.0	0	0.67	0.1	0.01	1	0.0	0	-1	0	0	0	0.0	0	0.1	0.32	0.1	1	0.0	0	0.37	0.15	0.02	1	0.0	0	0.17	0.06	0.0	1	0.0	0	0.5	0.0	0.0	1	0.0	0	0.65	0.14	0.02	1	0.0	0	14	4.9	24	1	0.0	0	55	4.24	18	1	0.0	0	1149.4	497.05	247054.27	1	0.0	0	0.71	0.06	0.0	1	0.0	0	0.1	0.32	0.1	1	0.0	0	-1	0	0	0	0.0	0	0.61	0.02	0.0	1	0.0	0	2.5	0.71	0.5	1	0.0	0	5	1.41	2	1	0.0	0	0.42	0.02	0.0	1	0.0	0	0.44	0.12	0.01	1	0.0	0	5.5	0.71	0.5	1	0.0	0	11.5	3.54	12.5	1	0.0	0	0.73	0	0	0	0.0	0	0.68	0	0	0	0.0	0	20.2	2.3	5.29	1	0.0	0	0.09	0.08	0.01	1	0.0	0	1.9	1.79	3.21	1	0.0	0	2.1	1.79	3.21	1	0.0	0	0.7	0.82	0.68	1	0.0	0	0.49	0.16	0.02	1	0.0	0	-1	0	0	0	0.0	0	0.57	0.2	0.04	1	0.0	0	0.09	0.05	0.0	1	0.0	0	0.62	0.28	0.08	1	0.0	0	0.77	0.21	0.04	1	0.0	0	8	4.47	20	1	0.0	0	61.1	3.7	13.66	1	0.0	0	63.3	20.78	432.01	1	0.0	0	0.77	0.32	0.1	1	0.0	0	-1	0	0	0	0.0	0	0.44	0.31	0.09	1	0.0	0	2	1.05	1.11	1	0.0	0	2	2.0	4	1	0.0	0	0.59	0.32	0.1	1	0.0	0	0.61	0.17	0.03	1	0.0	0	5.8	1.14	1.29	1	0.0	0	6.2	3.01	9.07	1	0.0	0	21.7	1.77	3.12	1	0.0	0	0.03	0.04	0.0	1	0.0	0	2.6	1.07	1.16	1	0.0	0	0.6	0.97	0.93	1	0.0	0	1	1.05	1.11	1	0.0	0	0.39	0.14	0.02	1	0.0	0	-1	0	0	0	0.0	0	0.59	0.13	0.02	1	0.0	0	0.06	0.04	0.0	1	0.0	0	0.66	0.33	0.11	1	0.0	0	0.66	0.12	0.01	1	0.0	0	6.3	3.13	9.79	1	0.0	0	63.6	3.34	11.16	1	0.0	0	150.2	67.7	4583.73	1	0.0	0	0.65	0.37	0.13	1	0.0	0	-1	0	0	0	0.0	0	0.15	0.25	0.06	1	0.0	0	1.7	1.25	1.57	1	0.0	0	1.6	1.43	2.04	1	0.0	0	0.75	0.26	0.07	1	0.0	0	0.63	0.12	0.01	1	0.0	0	5.1	1.2	1.43	1	0.0	0	3.7	2.63	6.9	1	0.0	0	21.4	1.65	2.71	1	0.0	0	0.04	0.05	0.0	1	0.0	0	2.9	1.52	2.32	1	0.0	0	0.9	1.1	1.21	1	0.0	0	1.2	0.79	0.62	1	0.0	0	0.4	0.15	0.02	1	0.0	0	-1	0	0	0	0.0	0	0.56	0.15	0.02	1	0.0	0	0.05	0.03	0.0	1	0.0	0	0.61	0.28	0.08	1	0.0	0	0.62	0.19	0.04	1	0.0	0	6	2.45	6	1	0.0	0	63.7	2.91	8.46	1	0.0	0	45.8	19.21	368.84	1	0.0	0	0.6	0.29	0.08	1	0.0	0	-1	0	0	0	0.0	0	0.31	0.36	0.13	1	0.0	0	1.5	0.71	0.5	1	0.0	0	2	1.0	1	1	0.0	0	0.59	0.3	0.09	1	0.0	0	0.59	0.13	0.02	1	0.0	0	4.8	1.69	2.84	1	0.0	0	3.6	2.27	5.16	1	0.0	0	14.2	3.26	10.62	1	0.0	0	0.36	0.15	0.02	1	0.0	0	5.72	2.24	5.02	1	0.0	0	5.5	1.27	1.61	1	0.0	0	24.8	7.38	54.4	1	0.0	0	0.32	0.11	0.01	1	0.0	0	2.7	1.16	1.34	1	0.0	0	0.3	0.06	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.52	0.14	0.02	1	0.0	0	5.6	0.97	0.93	1	0.0	0	8.1	3.54	12.54	1	0.0	0	1.5	1.27	1.61	1	0.0	0	0.37	0.11	0.01	1	0.0	0	0.9	0.07	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.81	0.08	0.01	1	0.0	0	11.5	2.99	8.94	1	0.0	0	-0.0	0.12	0.01	1	0.0	0	0.28	0.08	0.01	1	0.0	0	0.21	0.16	0.02	1	0.0	0	0.27	0.19	0.03	1	0.0	0	24	5.0	25	1	0.0	0	48.8	5.71	32.62	1	0.0	0	0.1	0.32	0.1	1	0.0	0	0.81	0.04	0.0	1	0.0	0	0.53	0.4	0.16	1	0.0	0	10.8	3.12	9.73	1	0.0	0	16.29	3.51	12.3	1	0.0	0	42.5	7.62	58.06	1	0.0	0	-1	0	0	0	0.0	0	0.23	0.08	0.01	1	0.0	0	2.1	0.74	0.54	1	0.0	0	0.86	0.11	0.01	1	0.0	0	0	0.0	0	1	0.0	0	1.2	0.79	0.62	1	0.0	0	-1	0	0	0	0.0	0	0.73	0.08	0.01	1	0.0	0	9	3.46	12	1	0.0	0	0.09	0.25	0.06	1	0.0	0	0.14	0.1	0.01	1	0.0	0	2.2	1.69	2.84	1	0.0	0	0.3	0.09	0.01	1	0.0	0	-1	0	0	0	0.0	0	18.5	5.46	29.83	1	0.0	0	13.43	1.51	2.29	1	0.0	0	0.38	0.08	0.01	1	0.0	0	6.8	1.96	3.85	1	0.0	0	4.57	0.79	0.62	1	0.0	0	25.57	4.69	21.95	1	0.0	0	0.35	0.12	0.01	1	0.0	0	3	1.0	1	1	0.0	0	0.31	0.06	0.0	1	0.0	0	0.96	0.09	0.01	1	0.0	0	0.52	0.16	0.02	1	0.0	0	6	0.82	0.67	1	0.0	0	8.43	2.07	4.29	1	0.0	0	1.14	1.07	1.14	1	0.0	0	0.38	0.07	0.0	1	0.0	0	0.88	0.04	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.78	0.08	0.01	1	0.0	0	11.43	3.74	13.95	1	0.0	0	0.04	0.08	0.01	1	0.0	0	0.38	0.06	0.0	1	0.0	0	0.29	0.19	0.04	1	0.0	0	0.43	0.11	0.01	1	0.0	0	30	4.24	18	1	0.0	0	41.43	4.08	16.62	1	0.0	0	0.2	0.42	0.18	1	0.0	0	0.81	0.04	0.0	1	0.0	0	0.58	0.39	0.15	1	0.0	0	10.43	3.41	11.62	1	0.0	0	17.15	2.74	7.48	1	0.0	0	41.29	4.72	22.24	1	0.0	0	-1	0	0	0	0.0	0	0.23	0.09	0.01	1	0.0	0	2.14	0.9	0.81	1	0.0	0	0.8	0.13	0.02	1	0.0	0	0.14	0.38	0.14	1	0.0	0	2	1.29	1.67	1	0.0	0	-1	0	0	0	0.0	0	0.74	0.09	0.01	1	0.0	0	9	2.45	6	1	0.0	0	0.16	0.28	0.08	1	0.0	0	0.19	0.06	0.0	1	0.0	0	3.57	1.13	1.29	1	0.0	0	0.3	0.13	0.02	1	0.0	0	-1	0	0	0	0.0	0	25.43	4.54	20.62	1	0.0	0	20.7	1.77	3.12	1	0.0	0	0.07	0.06	0.0	1	0.0	0	3.8	2.35	5.51	1	0.0	0	0.32	0.23	0.05	1	0.0	0	0.8	0.63	0.4	1	0.0	0	0.36	0.32	0.11	1	0.0	0	0.09	0.07	0.0	1	0.0	0	1.6	1.17	1.38	1	0.0	0	1.7	1.06	1.12	1	0.0	0	-1	0	0	0	0.0	0	0.63	0.31	0.1	1	0.0	0	1.9	1.37	1.88	1	0.0	0	0.32	0.28	0.08	1	0.0	0	6.9	2.69	7.21	1	0.0	0	0.32	0.32	0.1	1	0.0	0	20.4	2.01	4.04	1	0.0	0	0.63	0.34	0.12	1	0.0	0	1.9	1.37	1.88	1	0.0	0	1	0.94	0.89	1	0.0	0	-1	0	0	0	0.0	0	3	1.41	2	1	0.0	0	0.26	0.3	0.09	1	0.0	0	0.26	0.3	0.09	1	0.0	0	20.1	1.6	2.54	1	0.0	0	0.1	0.05	0.0	1	0.0	0	3.6	2.22	4.93	1	0.0	0	0.34	0.25	0.06	1	0.0	0	0.8	0.63	0.4	1	0.0	0	0.36	0.32	0.11	1	0.0	0	0.08	0.06	0.0	1	0.0	0	2.2	1.14	1.29	1	0.0	0	2.1	1.1	1.21	1	0.0	0	-1	0	0	0	0.0	0	0.58	0.37	0.14	1	0.0	0	1.7	1.25	1.57	1	0.0	0	0.19	0.17	0.03	1	0.0	0	5.1	2.18	4.77	1	0.0	0	0.22	0.2	0.04	1	0.0	0	20.6	1.9	3.6	1	0.0	0	0.72	0.3	0.09	1	0.0	0	1.9	1.37	1.88	1	0.0	0	0.6	0.52	0.27	1	0.0	0	-1	0	0	0	0.0	0	4	1.0	1	1	0.0	0	0.2	0.32	0.1	1	0.0	0	0.29	0.32	0.1	1	0.0	0	5	0.0	0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	61.1	2.08	4.32	1	0.0	0	0.23	0.09	0.01	1	0.0	0	2.7	1.16	1.34	1	0.0	0	0.2	0.03	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	0.91	0.03	0.0	1	0.0	0	0.89	0.02	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.86	0.06	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0.09	0.01	0.0	1	0.0	0	0.92	0.0	0.0	1	0.0	0	0.23	0.09	0.01	1	0.0	0	1.0	0.0	0.0	1	0.0	0	62	1.0	1	1	0.0	0	5.1	0.32	0.1	1	0.0	0	5.4	3.2	10.27	1	0.0	0	0.89	0.02	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	5	0.0	0	1	0.0	0	61.1	2.08	4.32	1	0.0	0	6.2	1.69	2.84	1	0.0	0	-1	0	0	0	0.0	0	0.1	0.02	0.0	1	0.0	0	0	0.0	0	1	0.0	0	0.86	0.06	0.0	1	0.0	0	0	0.0	0	1	0.0	0	2.7	1.16	1.34	1	0.0	0	-1	0	0	0	0.0	0	1.0	0.0	0.0	1	0.0	0	17	1.0	1	1	0.0	0	0.17	0.04	0.0	1	0.0	0	0.2	0.03	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	0.17	0.04	0.0	1	0.0	0	-1	0	0	0	0.0	0	62.2	1.14	1.29	1	0.0	0	5	0.0	0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	17.2	1.32	1.73	1	0.0	0	0	0.0	0	1	0.0	0	61.2	1.99	3.96	1	0.0	0	0.24	0.09	0.01	1	0.0	0	2.7	1.16	1.34	1	0.0	0	0.2	0.03	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.77	0.02	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	0.91	0.02	0.0	1	0.0	0	0.89	0.02	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.86	0.06	0.0	1	0.0	0	17.2	1.32	1.73	1	0.0	0	0.09	0.01	0.0	1	0.0	0	0.93	0.0	0.0	1	0.0	0	0.23	0.09	0.01	1	0.0	0	1.0	0.0	0.0	1	0.0	0	62	1.0	1	1	0.0	0	5	0.0	0	1	0.0	0	15.6	7.11	50.49	1	0.0	0	0.89	0.02	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	5.1	0.32	0.1	1	0.0	0	61.2	1.99	3.96	1	0.0	0	6.1	1.66	2.77	1	0.0	0	-1	0	0	0	0.0	0	0.1	0.02	0.0	1	0.0	0	0	0.0	0	1	0.0	0	0.86	0.06	0.0	1	0.0	0	0	0.0	0	1	0.0	0	2.7	1.16	1.34	1	0.0	0	-1	0	0	0	0.0	0	1.0	0.0	0.0	1	0.0	0	17	1.0	1	1	0.0	0	0.17	0.04	0.0	1	0.0	0	0.2	0.03	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	0.17	0.05	0.0	1	0.0	0	-1	0	0	0	0.0	0	62.3	1.16	1.34	1	0.0	0
0.5	18.6	2.12	4.49	1	0.0	0	0.17	0.06	0.0	1	0.0	0	3.5	1.9	3.61	1	0.0	0	1.3	1.34	1.79	1	0.0	0	9.2	3.85	14.84	1	0.0	0	0.57	0.16	0.02	1	0.0	0	2.2	0.79	0.62	1	0.0	0	0.86	0.15	0.02	1	0.0	0	0.58	0.12	0.02	1	0.0	0	3.7	1.25	1.57	1	0.0	0	0.14	0.08	0.01	1	0.0	0	6.6	0.97	0.93	1	0.0	0	0.4	0.7	0.49	1	0.0	0	0.14	0.06	0.0	1	0.0	0	0.56	0.09	0.01	1	0.0	0	-1	0	0	0	0.0	0	0.55	0.18	0.03	1	0.0	0	0.54	0.13	0.02	1	0.0	0	3	1.63	2.67	1	0.0	0	0.13	0.05	0.0	1	0.0	0	0.52	0.12	0.01	1	0.0	0	0.85	0.15	0.02	1	0.0	0	10	3.87	15	1	0.0	0	58.5	4.17	17.39	1	0.0	0	195.0	88.23	7783.78	1	0.0	0	0.56	0.12	0.01	1	0.0	0	0.89	0.18	0.03	1	0.0	0	19.3	2.16	4.68	1	0.0	0	10.3	4.6	21.12	1	0.0	0	58.1	4.41	19.43	1	0.0	0	-1	0	0	0	0.0	0	0.55	0.15	0.02	1	0.0	0	1.1	1.2	1.43	1	0.0	0	0.62	0.11	0.01	1	0.0	0	0.5	0.53	0.28	1	0.0	0	2.3	0.95	0.9	1	0.0	0	-1	0	0	0	0.0	0	0.87	0.14	0.02	1	0.0	0	4	1.41	2	1	0.0	0	0.5	0.14	0.02	1	0.0	0	0.57	0.1	0.01	1	0.0	0	6.4	0.84	0.71	1	0.0	0	0.54	0.17	0.03	1	0.0	0	-1	0	0	0	0.0	0	8.8	3.39	11.51	1	0.0	0	22	1.25	1.56	1	0.0	0	0.9	0.21	0.04	1	0.0	0	0.01	0.02	0.0	1	0.0	0	0.76	0.15	0.02	1	0.0	0	0.77	0.1	0.01	1	0.0	0	2	0.94	0.89	1	0.0	0	0.3	0.48	0.23	1	0.0	0	0.5	0.71	0.5	1	0.0	0	0.24	0.16	0.03	1	0.0	0	-1	0	0	0	0.0	0	5.6	3.98	15.82	1	0.0	0	0.84	0.15	0.02	1	0.0	0	0.72	0.16	0.03	1	0.0	0	0.03	0.02	0.0	1	0.0	0	0.82	0.21	0.05	1	0.0	0	0.73	0.14	0.02	1	0.0	0	3.8	2.1	4.4	1	0.0	0	65.5	1.58	2.5	1	0.0	0	0.5	0.53	0.28	1	0.0	0	312.6	169.18	28622.27	1	0.0	0	0.81	0.27	0.07	1	0.0	0	0.85	0.2	0.04	1	0.0	0	-1	0	0	0	0.0	0	0.12	0.21	0.05	1	0.0	0	2.2	1.32	1.73	1	0.0	0	0.8	1.03	1.07	1	0.0	0	0.81	0.22	0.05	1	0.0	0	0.75	0.15	0.02	1	0.0	0	5.7	1.57	2.46	1	0.0	0	1.8	1.23	1.51	1	0.0	0	0.85	0.08	0.01	0.69	0.15	0.02	0.8	0.1	0.01	0.74	0.09	0.01	22.1	1.37	1.88	1	0.0	0	0.01	0.02	0.0	1	0.0	0	1.5	0.53	0.28	1	0.0	0	0.2	0.42	0.18	1	0.0	0	0.5	0.53	0.28	1	0.0	0	0.17	0.09	0.01	1	0.0	0	-1	0	0	0	0.0	0	0.79	0.09	0.01	1	0.0	0	0.02	0.01	0.0	1	0.0	0	0.86	0.16	0.02	1	0.0	0	0.8	0.09	0.01	1	0.0	0	2.7	1.06	1.12	1	0.0	0	66.1	1.1	1.21	1	0.0	0	0	0.0	0	1	0.0	0	183.8	75.52	5703.07	1	0.0	0	0.82	0.21	0.04	1	0.0	0	-1	0	0	0	0.0	0	0.06	0.12	0.02	1	0.0	0	2.2	1.14	1.29	1	0.0	0	0.7	0.82	0.68	1	0.0	0	0.86	0.16	0.03	1	0.0	0	0.81	0.09	0.01	1	0.0	0	6.2	1.48	2.18	1	0.0	0	1.2	0.63	0.4	1	0.0	0	0.85	0.24	0.06	1	0.0	0	0.73	0.15	0.02	1	0.0	0	0.73	0.1	0.01	1	0.0	0	6.45	3.27	10.69	1	0.0	0	0.79	0.17	0.03	1	0.0	0	0.8	0.22	0.05	1	0.0	0	0.6	0.52	0.27	1	0.0	0	6.7	2.75	7.57	1	0.0	0	0.83	0.08	0.01	0.68	0.15	0.02	0.76	0.09	0.01	0.71	0.1	0.01	18	1.0	1	1	0.0	0	0.15	0.24	0.06	1	0.0	0	0.17	0.28	0.08	1	0.0	0	0.17	0.27	0.07	1	0.0	0	0.17	0.03	0.0	1	0.0	0	3	1.73	3	1	0.0	0	3.67	0.58	0.33	1	0.0	0	1.33	1.15	1.33	1	0.0	0	0.62	0.08	0.01	1	0.0	0	-1	0	0	0	0.0	0	0.11	0.18	0.03	1	0.0	0	0.41	0.15	0.02	1	0.0	0	0.13	0.03	0.0	1	0.0	0	0.44	0.21	0.04	1	0.0	0	0.64	0.2	0.04	1	0.0	0	11	3.0	9	1	0.0	0	58	2.65	7	1	0.0	0	1853.2	706.16	498655.07	1	0.0	0	0.61	0.35	0.12	1	0.0	0	0.09	0.15	0.02	1	0.0	0	-1	0	0	0	0.0	0	0.66	0.15	0.02	1	0.0	0	2	1.0	1	1	0.0	0	5	1.73	3	1	0.0	0	0.35	0.28	0.08	1	0.0	0	0.48	0.11	0.01	1	0.0	0	5.33	1.53	2.33	1	0.0	0	8.67	2.08	4.33	1	0.0	0	-1	0	0	0.17	0.28	0.08	-1	0	0	0.17	0.27	0.07	19	2.54	6.44	1	0.0	0	0.15	0.08	0.01	1	0.0	0	1.7	1.64	2.68	1	0.0	0	3.3	1.7	2.9	1	0.0	0	0.4	0.52	0.27	1	0.0	0	0.53	0.16	0.02	1	0.0	0	-1	0	0	0	0.0	0	0.55	0.18	0.03	1	0.0	0	0.11	0.06	0.0	1	0.0	0	0.57	0.14	0.02	1	0.0	0	0.79	0.2	0.04	1	0.0	0	9	4.58	21	1	0.0	0	59.7	4.5	20.23	1	0.0	0	112.4	52.02	2706.04	1	0.0	0	0.89	0.14	0.02	1	0.0	0	-1	0	0	0	0.0	0	0.57	0.14	0.02	1	0.0	0	2.3	0.82	0.68	1	0.0	0	3	2.0	4	1	0.0	0	0.54	0.16	0.02	1	0.0	0	0.58	0.15	0.02	1	0.0	0	6	1.33	1.78	1	0.0	0	7.6	3.84	14.71	1	0.0	0	21.9	1.66	2.77	1	0.0	0	0.02	0.03	0.0	1	0.0	0	2.5	1.27	1.61	1	0.0	0	0.4	0.7	0.49	1	0.0	0	1.3	1.06	1.12	1	0.0	0	0.36	0.16	0.03	1	0.0	0	-1	0	0	0	0.0	0	0.61	0.15	0.02	1	0.0	0	0.06	0.06	0.0	1	0.0	0	0.61	0.32	0.1	1	0.0	0	0.68	0.14	0.02	1	0.0	0	6.3	4.5	20.23	1	0.0	0	63.5	4.81	23.17	1	0.0	0	180.9	99.65	9930.1	1	0.0	0	0.53	0.32	0.1	1	0.0	0	-1	0	0	0	0.0	0	0.15	0.25	0.06	1	0.0	0	1.4	0.84	0.71	1	0.0	0	1.7	1.64	2.68	1	0.0	0	0.69	0.29	0.08	1	0.0	0	0.64	0.13	0.02	1	0.0	0	5.2	1.23	1.51	1	0.0	0	3.8	4.13	17.07	1	0.0	0	21.5	1.84	3.39	1	0.0	0	0.04	0.04	0.0	1	0.0	0	2	1.41	2	1	0.0	0	0.8	0.79	0.62	1	0.0	0	0.9	0.99	0.99	1	0.0	0	0.35	0.15	0.02	1	0.0	0	-1	0	0	0	0.0	0	0.65	0.16	0.02	1	0.0	0	0.06	0.06	0.0	1	0.0	0	0.74	0.24	0.06	1	0.0	0	0.75	0.16	0.02	1	0.0	0	5	3.87	15	1	0.0	0	63.5	4.5	20.28	1	0.0	0	65.0	41.02	1682.89	1	0.0	0	0.75	0.27	0.08	1	0.0	0	-1	0	0	0	0.0	0	0.25	0.23	0.05	1	0.0	0	1.8	0.63	0.4	1	0.0	0	1	1.41	2	1	0.0	0	0.71	0.28	0.08	1	0.0	0	0.68	0.14	0.02	1	0.0	0	5.7	1.25	1.57	1	0.0	0	3.8	3.77	14.18	1	0.0	0	14.4	3.03	9.16	1	0.0	0	0.35	0.13	0.02	1	0.0	0	5.31	1.31	1.73	1	0.0	0	6.2	1.14	1.29	1	0.0	0	26	4.42	19.56	1	0.0	0	0.25	0.12	0.02	1	0.0	0	2.3	1.16	1.34	1	0.0	0	0.31	0.05	0.0	1	0.0	0	0.82	0.32	0.1	1	0.0	0	0.55	0.11	0.01	1	0.0	0	6.2	1.4	1.96	1	0.0	0	7.9	3.18	10.1	1	0.0	0	0.8	0.92	0.84	1	0.0	0	0.39	0.06	0.0	1	0.0	0	0.93	0.06	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.85	0.08	0.01	1	0.0	0	12.3	2.67	7.12	1	0.0	0	-0.08	0.11	0.01	1	0.0	0	0.31	0.07	0.01	1	0.0	0	0.32	0.19	0.04	1	0.0	0	0.19	0.13	0.02	1	0.0	0	27	4.9	24	1	0.0	0	46.1	4.63	21.43	1	0.0	0	0.1	0.32	0.1	1	0.0	0	0.81	0.04	0.0	1	0.0	0	0.71	0.36	0.13	1	0.0	0	10	2.62	6.89	1	0.0	0	15.21	1.26	1.59	1	0.0	0	41.3	4.47	20.01	1	0.0	0	-1	0	0	0	0.0	0	0.26	0.08	0.01	1	0.0	0	1.5	1.18	1.39	1	0.0	0	0.78	0.16	0.02	1	0.0	0	0.4	0.52	0.27	1	0.0	0	1.9	0.99	0.99	1	0.0	0	-1	0	0	0	0.0	0	0.81	0.14	0.02	1	0.0	0	8	3.32	11	1	0.0	0	0.24	0.26	0.07	1	0.0	0	0.1	0.08	0.01	1	0.0	0	1.5	1.18	1.39	1	0.0	0	0.18	0.13	0.02	1	0.0	0	-1	0	0	0	0.0	0	21.2	5.03	25.29	1	0.0	0	13.29	3.4	11.57	1	0.0	0	0.4	0.14	0.02	1	0.0	0	5.57	1.01	1.03	1	0.0	0	5.29	1.11	1.24	1	0.0	0	23.57	4.35	18.95	1	0.0	0	0.28	0.1	0.01	1	0.0	0	2.29	1.11	1.24	1	0.0	0	0.34	0.08	0.01	1	0.0	0	0.89	0.2	0.04	1	0.0	0	0.48	0.08	0.01	1	0.0	0	6.43	1.72	2.95	1	0.0	0	9	3.21	10.33	1	0.0	0	0.86	0.9	0.81	1	0.0	0	0.35	0.06	0.0	1	0.0	0	0.91	0.06	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.83	0.07	0.0	1	0.0	0	10.71	1.8	3.24	1	0.0	0	-0.05	0.14	0.02	1	0.0	0	0.39	0.06	0.0	1	0.0	0	0.28	0.16	0.03	1	0.0	0	0.29	0.19	0.04	1	0.0	0	31	5.0	25	1	0.0	0	41.29	4.61	21.24	1	0.0	0	0.6	0.52	0.27	1	0.0	0	0.79	0.05	0.0	1	0.0	0	0.68	0.37	0.14	1	0.0	0	11.57	1.99	3.95	1	0.0	0	15.08	1.37	1.88	1	0.0	0	43.71	4.54	20.57	1	0.0	0	-1	0	0	0	0.0	0	0.31	0.13	0.02	1	0.0	0	1.29	1.98	3.9	1	0.0	0	0.82	0.11	0.01	1	0.0	0	0.43	0.79	0.62	1	0.0	0	1.86	1.07	1.14	1	0.0	0	-1	0	0	0	0.0	0	0.85	0.22	0.05	1	0.0	0	9	3.46	12	1	0.0	0	0.18	0.24	0.06	1	0.0	0	0.13	0.09	0.01	1	0.0	0	2.43	1.72	2.95	1	0.0	0	0.23	0.1	0.01	1	0.0	0	-1	0	0	0	0.0	0	26	4.16	17.33	1	0.0	0	20.2	2.1	4.4	1	0.0	0	0.1	0.07	0.0	1	0.0	0	3.6	2.5	6.27	1	0.0	0	0.27	0.31	0.1	1	0.0	0	0.8	1.03	1.07	1	0.0	0	0.33	0.42	0.18	1	0.0	0	0.08	0.08	0.01	1	0.0	0	2.1	1.45	2.1	1	0.0	0	1.3	1.25	1.57	1	0.0	0	-1	0	0	0	0.0	0	0.54	0.38	0.14	1	0.0	0	1.7	1.64	2.68	1	0.0	0	0.38	0.32	0.1	1	0.0	0	24.7	13.04	170.01	1	0.0	0	0.51	0.43	0.18	1	0.0	0	20.6	2.32	5.38	1	0.0	0	0.59	0.32	0.1	1	0.0	0	1.9	1.37	1.88	1	0.0	0	1.4	1.35	1.82	1	0.0	0	-1	0	0	0	0.0	0	3	1.73	3	1	0.0	0	0.42	0.38	0.15	1	0.0	0	0.41	0.45	0.21	1	0.0	0	20.3	2.11	4.46	1	0.0	0	0.09	0.07	0.0	1	0.0	0	3.4	2.27	5.16	1	0.0	0	0.39	0.31	0.09	1	0.0	0	1.2	1.03	1.07	1	0.0	0	0.52	0.43	0.18	1	0.0	0	0.09	0.08	0.01	1	0.0	0	2	1.41	2	1	0.0	0	1.6	1.65	2.71	1	0.0	0	-1	0	0	0	0.0	0	0.54	0.35	0.13	1	0.0	0	1.9	1.6	2.54	1	0.0	0	0.39	0.32	0.1	1	0.0	0	18.2	9.17	84.18	1	0.0	0	0.52	0.45	0.2	1	0.0	0	20.4	2.17	4.71	1	0.0	0	0.57	0.31	0.1	1	0.0	0	1.5	1.27	1.61	1	0.0	0	1.1	1.2	1.43	1	0.0	0	-1	0	0	0	0.0	0	3	2.45	6	1	0.0	0	0.43	0.41	0.17	1	0.0	0	0.45	0.38	0.15	1	0.0	0	5	0.0	0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	62	1.33	1.78	1	0.0	0	0.23	0.09	0.01	1	0.0	0	2.7	1.16	1.34	1	0.0	0	0.2	0.03	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	0.92	0.01	0.0	1	0.0	0	0.89	0.02	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.86	0.06	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0.09	0.01	0.0	1	0.0	0	0.93	0.0	0.0	1	0.0	0	0.23	0.09	0.01	1	0.0	0	1.0	0.0	0.0	1	0.0	0	62	1.0	1	1	0.0	0	5	0.0	0	1	0.0	0	4.8	1.48	2.18	1	0.0	0	0.89	0.02	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	5	0.0	0	1	0.0	0	62.0	1.33	1.78	1	0.0	0	5.3	0.67	0.46	1	0.0	0	-1	0	0	0	0.0	0	0.09	0.01	0.0	1	0.0	0	0	0.0	0	1	0.0	0	0.86	0.06	0.0	1	0.0	0	0	0.0	0	1	0.0	0	2.7	1.16	1.34	1	0.0	0	-1	0	0	0	0.0	0	1.0	0.0	0.0	1	0.0	0	17	1.0	1	1	0.0	0	0.17	0.04	0.0	1	0.0	0	0.2	0.03	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	0.17	0.04	0.0	1	0.0	0	-1	0	0	0	0.0	0	62.3	1.16	1.34	1	0.0	0	5	0.0	0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	62.1	0.88	0.77	1	0.0	0	0.23	0.09	0.01	1	0.0	0	2.7	1.16	1.34	1	0.0	0	0.2	0.03	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	0.92	0.01	0.0	1	0.0	0	0.89	0.02	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.86	0.06	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0.09	0.01	0.0	1	0.0	0	0.93	0.0	0.0	1	0.0	0	0.23	0.09	0.01	1	0.0	0	1.0	0.0	0.0	1	0.0	0	62	1.0	1	1	0.0	0	5	0.0	0	1	0.0	0	17.1	8.56	73.21	1	0.0	0	0.89	0.02	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	5	0.0	0	1	0.0	0	62.1	0.88	0.77	1	0.0	0	5.2	0.42	0.18	1	0.0	0	-1	0	0	0	0.0	0	0.09	0.01	0.0	1	0.0	0	0	0.0	0	1	0.0	0	0.86	0.06	0.0	1	0.0	0	0	0.0	0	1	0.0	0	2.7	1.16	1.34	1	0.0	0	-1	0	0	0	0.0	0	1.0	0.0	0.0	1	0.0	0	17	1.0	1	1	0.0	0	0.17	0.04	0.0	1	0.0	0	0.2	0.03	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	0.17	0.04	0.0	1	0.0	0	-1	0	0	0	0.0	0	62.3	1.16	1.34	1	0.0	0
0.8	19.7	2.58	6.68	1	0.0	0	0.12	0.08	0.01	1	0.0	0	2.9	2.42	5.88	1	0.0	0	1.3	1.42	2.01	1	0.0	0	8.9	5.3	28.1	1	0.0	0	0.61	0.31	0.1	1	0.0	0	2.1	1.29	1.66	1	0.0	0	0.73	0.35	0.12	1	0.0	0	0.54	0.14	0.02	1	0.0	0	2.6	1.58	2.49	1	0.0	0	0.11	0.11	0.01	1	0.0	0	5.7	1.25	1.57	1	0.0	0	0.2	0.42	0.18	1	0.0	0	0.13	0.08	0.01	1	0.0	0	0.55	0.12	0.01	1	0.0	0	-1	0	0	0	0.0	0	0.43	0.35	0.12	1	0.0	0	0.55	0.16	0.03	1	0.0	0	2.3	2.31	5.34	1	0.0	0	0.13	0.06	0.0	1	0.0	0	0.6	0.22	0.05	1	0.0	0	0.84	0.17	0.03	1	0.0	0	9	4.58	21	1	0.0	0	58.8	5.01	25.07	1	0.0	0	196.2	120.72	14573.51	1	0.0	0	0.58	0.13	0.02	1	0.0	0	0.88	0.32	0.1	1	0.0	0	20	3.3	10.89	1	0.0	0	10.9	5.72	32.77	1	0.0	0	58.4	6.26	39.16	1	0.0	0	-1	0	0	0	0.0	0	0.49	0.17	0.03	1	0.0	0	2	1.56	2.44	1	0.0	0	0.53	0.18	0.03	1	0.0	0	0.6	0.7	0.49	1	0.0	0	2.5	1.27	1.61	1	0.0	0	-1	0	0	0	0.0	0	0.75	0.18	0.03	1	0.0	0	2	1.41	2	1	0.0	0	0.59	0.23	0.05	1	0.0	0	0.58	0.13	0.02	1	0.0	0	6.4	1.35	1.82	1	0.0	0	0.57	0.34	0.11	1	0.0	0	-1	0	0	0	0.0	0	8.5	4.01	16.06	1	0.0	0	21.9	1.52	2.32	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.02	0.02	0.0	1	0.0	0	0.82	0.19	0.04	1	0.0	0	0.79	0.19	0.03	1	0.0	0	2.3	2.21	4.9	1	0.0	0	0.4	0.52	0.27	1	0.0	0	0.4	0.97	0.93	1	0.0	0	0.31	0.21	0.04	1	0.0	0	-1	0	0	0	0.0	0	6.25	4.44	19.74	1	0.0	0	0.98	0.06	0.0	1	0.0	0	0.67	0.25	0.06	1	0.0	0	0.03	0.02	0.0	1	0.0	0	0.87	0.2	0.04	1	0.0	0	0.71	0.24	0.06	1	0.0	0	4.6	3.47	12.04	1	0.0	0	65	2.26	5.11	1	0.0	0	0.4	0.7	0.49	1	0.0	0	4268.2	5027.97	25280478.62	1	0.0	0	0.89	0.25	0.06	1	0.0	0	0.97	0.11	0.01	1	0.0	0	-1	0	0	0	0.0	0	0.1	0.13	0.02	1	0.0	0	2.3	1.16	1.34	1	0.0	0	0.8	1.03	1.07	1	0.0	0	0.87	0.19	0.03	1	0.0	0	0.7	0.22	0.05	1	0.0	0	5.4	2.01	4.04	1	0.0	0	2.3	1.34	1.79	1	0.0	0	0.83	0.2	0.04	0.8	0	0	0.79	0.2	0.04	0.77	0	0	22	1.41	2	1	0.0	0	0.01	0.02	0.0	1	0.0	0	1.5	0.85	0.72	1	0.0	0	0.3	0.48	0.23	1	0.0	0	0.4	0.7	0.49	1	0.0	0	0.19	0.06	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.79	0.08	0.01	1	0.0	0	0.02	0.01	0.0	1	0.0	0	0.87	0.15	0.02	1	0.0	0	0.8	0.1	0.01	1	0.0	0	2.9	1.1	1.21	1	0.0	0	65.9	1.29	1.66	1	0.0	0	0	0.0	0	1	0.0	0	174.9	58.38	3408.54	1	0.0	0	0.87	0.22	0.05	1	0.0	0	-1	0	0	0	0.0	0	0.08	0.13	0.02	1	0.0	0	2.3	1.16	1.34	1	0.0	0	0.7	0.82	0.68	1	0.0	0	0.87	0.16	0.02	1	0.0	0	0.81	0.07	0.01	1	0.0	0	6.2	1.4	1.96	1	0.0	0	1.4	0.52	0.27	1	0.0	0	0.95	0.16	0.02	1	0.0	0	0.85	0.12	0.01	1	0.0	0	0.82	0.11	0.01	1	0.0	0	5.2	3.4	11.57	1	0.0	0	0.93	0.12	0.02	1	0.0	0	0.93	0.14	0.02	1	0.0	0	0.4	0.52	0.27	1	0.0	0	6.1	2.64	6.99	1	0.0	0	0.9	0.08	0.01	0.73	0.13	0.02	0.86	0.09	0.01	0.72	0.08	0.01	16	2.83	8	1	0.0	0	0.05	0.16	0.02	1	0.0	0	0.05	0.14	0.02	1	0.0	0	0.06	0.18	0.03	1	0.0	0	0.26	0.11	0.01	1	0.0	0	3	1.41	2	1	0.0	0	5.5	2.12	4.5	1	0.0	0	1.5	0.71	0.5	1	0.0	0	0.63	0.13	0.02	1	0.0	0	-1	0	0	0	0.0	0	0.05	0.16	0.02	1	0.0	0	0.4	0.18	0.03	1	0.0	0	0.15	0.07	0.0	1	0.0	0	0.38	0.1	0.01	1	0.0	0	0.65	0.14	0.02	1	0.0	0	13	5.66	32	1	0.0	0	56.5	4.95	24.5	1	0.0	0	1698.6	640.31	409997.16	1	0.0	0	0.58	0.12	0.01	1	0.0	0	0.05	0.16	0.02	1	0.0	0	-1	0	0	0	0.0	0	0.72	0.08	0.01	1	0.0	0	2	0.0	0	1	0.0	0	7	2.83	8	1	0.0	0	0.25	0.17	0.03	1	0.0	0	0.47	0.14	0.02	1	0.0	0	5.5	0.71	0.5	1	0.0	0	10	4.24	18	1	0.0	0	-1	0	0	0.05	0.14	0.02	-1	0	0	0.06	0.18	0.03	19	2.98	8.89	1	0.0	0	0.15	0.11	0.01	1	0.0	0	1.7	1.42	2.01	1	0.0	0	3.3	2.26	5.12	1	0.0	0	0.4	0.52	0.27	1	0.0	0	0.5	0.2	0.04	1	0.0	0	-1	0	0	0	0.0	0	0.56	0.2	0.04	1	0.0	0	0.11	0.07	0.01	1	0.0	0	0.59	0.19	0.03	1	0.0	0	0.79	0.17	0.03	1	0.0	0	9	5.29	28	1	0.0	0	59.8	5.73	32.84	1	0.0	0	99.6	37.68	1420.04	1	0.0	0	0.87	0.19	0.03	1	0.0	0	-1	0	0	0	0.0	0	0.52	0.22	0.05	1	0.0	0	2.3	1.06	1.12	1	0.0	0	3	2.24	5	1	0.0	0	0.56	0.19	0.04	1	0.0	0	0.6	0.18	0.03	1	0.0	0	6	1.33	1.78	1	0.0	0	7.5	4.81	23.17	1	0.0	0	21.2	1.87	3.51	1	0.0	0	0.05	0.06	0.0	1	0.0	0	3.1	2.18	4.77	1	0.0	0	1.1	1.2	1.43	1	0.0	0	1.8	1.48	2.18	1	0.0	0	0.54	0.17	0.03	1	0.0	0	-1	0	0	0	0.0	0	0.46	0.21	0.05	1	0.0	0	0.09	0.05	0.0	1	0.0	0	0.38	0.42	0.17	1	0.0	0	0.62	0.25	0.06	1	0.0	0	9.1	4.46	19.88	1	0.0	0	61.3	4.4	19.34	1	0.0	0	217.3	101.22	10246.23	1	0.0	0	0.38	0.44	0.2	1	0.0	0	-1	0	0	0	0.0	0	0.51	0.42	0.18	1	0.0	0	0.9	0.99	0.99	1	0.0	0	2.9	2.18	4.77	1	0.0	0	0.43	0.47	0.23	1	0.0	0	0.52	0.18	0.03	1	0.0	0	4.6	1.71	2.93	1	0.0	0	6	3.5	12.22	1	0.0	0	21.5	2.07	4.28	1	0.0	0	0.04	0.05	0.0	1	0.0	0	2.8	1.62	2.62	1	0.0	0	0.8	1.14	1.29	1	0.0	0	1.3	1.06	1.12	1	0.0	0	0.38	0.21	0.04	1	0.0	0	-1	0	0	0	0.0	0	0.58	0.19	0.04	1	0.0	0	0.06	0.05	0.0	1	0.0	0	0.56	0.37	0.14	1	0.0	0	0.64	0.2	0.04	1	0.0	0	6	3.61	13	1	0.0	0	63.5	4.35	18.94	1	0.0	0	57.4	24.95	622.27	1	0.0	0	0.53	0.36	0.13	1	0.0	0	-1	0	0	0	0.0	0	0.28	0.38	0.14	1	0.0	0	1.4	0.97	0.93	1	0.0	0	2	1.73	3	1	0.0	0	0.63	0.38	0.14	1	0.0	0	0.61	0.17	0.03	1	0.0	0	4.9	1.6	2.54	1	0.0	0	3.8	3.49	12.18	1	0.0	0	14.1	2.88	8.32	1	0.0	0	0.37	0.1	0.01	1	0.0	0	6.49	1.34	1.8	1	0.0	0	6.8	1.14	1.29	1	0.0	0	29.2	3.99	15.96	1	0.0	0	0.25	0.12	0.01	1	0.0	0	2.3	1.34	1.79	1	0.0	0	0.27	0.09	0.01	1	0.0	0	0.82	0.37	0.14	1	0.0	0	0.56	0.08	0.01	1	0.0	0	5.8	2.1	4.4	1	0.0	0	8.2	1.93	3.73	1	0.0	0	1.8	0.92	0.84	1	0.0	0	0.43	0.06	0.0	1	0.0	0	0.96	0.04	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.85	0.07	0.01	1	0.0	0	12.4	1.51	2.27	1	0.0	0	-0.14	0.1	0.01	1	0.0	0	0.32	0.09	0.01	1	0.0	0	0.13	0.12	0.01	1	0.0	0	0.11	0.11	0.01	1	0.0	0	28	6.48	42	1	0.0	0	46	6.45	41.56	1	0.0	0	0.0	0.0	0.0	1	0.0	0	0.84	0.05	0.0	1	0.0	0	0.28	0.27	0.07	1	0.0	0	9.9	2.28	5.21	1	0.0	0	16.3	1.8	3.24	1	0.0	0	38.1	4.2	17.66	1	0.0	0	-1	0	0	0	0.0	0	0.2	0.16	0.03	1	0.0	0	1.9	2.23	4.99	1	0.0	0	0.91	0.08	0.01	1	0.0	0	0.4	0.97	0.93	1	0.0	0	0.9	0.99	0.99	1	0.0	0	-1	0	0	0	0.0	0	0.76	0.25	0.06	1	0.0	0	10	2.24	5	1	0.0	0	-0.05	0.15	0.02	1	0.0	0	0.06	0.06	0.0	1	0.0	0	0.9	0.88	0.77	1	0.0	0	0.17	0.21	0.04	1	0.0	0	-1	0	0	0	0.0	0	21.3	5.79	33.57	1	0.0	0	13	3.63	13.2	1	0.0	0	0.42	0.14	0.02	1	0.0	0	6.18	1.76	3.09	1	0.0	0	6	0.89	0.8	1	0.0	0	26.33	6.22	38.67	1	0.0	0	0.25	0.14	0.02	1	0.0	0	2	1.41	2	1	0.0	0	0.24	0.07	0.01	1	0.0	0	0.75	0.42	0.18	1	0.0	0	0.47	0.11	0.01	1	0.0	0	4.83	2.23	4.97	1	0.0	0	9.5	3.21	10.3	1	0.0	0	1	1.26	1.6	1	0.0	0	0.39	0.09	0.01	1	0.0	0	0.95	0.03	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.84	0.09	0.01	1	0.0	0	10.5	2.43	5.9	1	0.0	0	-0.12	0.05	0.0	1	0.0	0	0.38	0.08	0.01	1	0.0	0	0.22	0.14	0.02	1	0.0	0	0.19	0.12	0.01	1	0.0	0	31	5.29	28	1	0.0	0	41.67	6.12	37.47	1	0.0	0	0.6	0.52	0.27	1	0.0	0	0.85	0.04	0.0	1	0.0	0	0.68	0.36	0.13	1	0.0	0	12	2.61	6.8	1	0.0	0	15.53	2.13	4.52	1	0.0	0	41.17	6.55	42.97	1	0.0	0	-1	0	0	0	0.0	0	0.16	0.13	0.02	1	0.0	0	2.67	2.16	4.67	1	0.0	0	0.86	0.1	0.01	1	0.0	0	0.5	0.84	0.7	1	0.0	0	1.5	1.22	1.5	1	0.0	0	-1	0	0	0	0.0	0	0.65	0.25	0.06	1	0.0	0	10	3.74	14	1	0.0	0	0.12	0.26	0.07	1	0.0	0	0.08	0.05	0.0	1	0.0	0	1.5	1.05	1.1	1	0.0	0	0.18	0.2	0.04	1	0.0	0	-1	0	0	0	0.0	0	25.83	5.27	27.77	1	0.0	0	20.3	2.36	5.57	1	0.0	0	0.09	0.07	0.01	1	0.0	0	3.0	1.89	3.56	1	0.0	0	0.35	0.36	0.13	1	0.0	0	1	1.05	1.11	1	0.0	0	0.35	0.37	0.13	1	0.0	0	0.06	0.04	0.0	1	0.0	0	2	1.56	2.44	1	0.0	0	1.4	1.26	1.6	1	0.0	0	-1	0	0	0	0.0	0	0.55	0.38	0.15	1	0.0	0	1.3	0.95	0.9	1	0.0	0	0.39	0.32	0.1	1	0.0	0	18.1	7.71	59.43	1	0.0	0	0.45	0.4	0.16	1	0.0	0	21	1.83	3.33	1	0.0	0	0.63	0.31	0.1	1	0.0	0	1.7	1.25	1.57	1	0.0	0	1.3	1.16	1.34	1	0.0	0	-1	0	0	0	0.0	0	3	2.0	4	1	0.0	0	0.33	0.35	0.12	1	0.0	0	0.39	0.42	0.18	1	0.0	0	20.8	1.75	3.07	1	0.0	0	0.07	0.04	0.0	1	0.0	0	2.9	1.37	1.88	1	0.0	0	0.38	0.31	0.09	1	0.0	0	1.2	1.03	1.07	1	0.0	0	0.41	0.36	0.13	1	0.0	0	0.06	0.04	0.0	1	0.0	0	1.5	0.97	0.94	1	0.0	0	1.5	1.08	1.17	1	0.0	0	-1	0	0	0	0.0	0	0.53	0.31	0.1	1	0.0	0	1.4	0.84	0.71	1	0.0	0	0.38	0.24	0.06	1	0.0	0	13.2	5.07	25.73	1	0.0	0	0.47	0.36	0.13	1	0.0	0	20.9	1.6	2.54	1	0.0	0	0.44	0.26	0.07	1	0.0	0	1.5	1.08	1.17	1	0.0	0	1.2	0.79	0.62	1	0.0	0	-1	0	0	0	0.0	0	3	1.41	2	1	0.0	0	0.54	0.3	0.09	1	0.0	0	0.43	0.35	0.12	1	0.0	0	5	0.0	0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	62.2	1.32	1.73	1	0.0	0	0.23	0.09	0.01	1	0.0	0	2.7	1.16	1.34	1	0.0	0	0.2	0.03	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	0.92	0.01	0.0	1	0.0	0	0.89	0.02	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.86	0.06	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0.09	0.01	0.0	1	0.0	0	0.93	0.0	0.0	1	0.0	0	0.23	0.09	0.01	1	0.0	0	1.0	0.0	0.0	1	0.0	0	62	1.0	1	1	0.0	0	5	0.0	0	1	0.0	0	5.1	1.73	2.99	1	0.0	0	0.89	0.02	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	5	0.0	0	1	0.0	0	62.2	1.32	1.73	1	0.0	0	5.1	0.32	0.1	1	0.0	0	-1	0	0	0	0.0	0	0.09	0.01	0.0	1	0.0	0	0	0.0	0	1	0.0	0	0.86	0.06	0.0	1	0.0	0	0	0.0	0	1	0.0	0	2.7	1.16	1.34	1	0.0	0	-1	0	0	0	0.0	0	1.0	0.0	0.0	1	0.0	0	17	1.0	1	1	0.0	0	0.17	0.04	0.0	1	0.0	0	0.2	0.03	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	0.17	0.04	0.0	1	0.0	0	-1	0	0	0	0.0	0	62.3	1.16	1.34	1	0.0	0	5	0.0	0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	62.3	1.16	1.34	1	0.0	0	0.23	0.09	0.01	1	0.0	0	2.7	1.16	1.34	1	0.0	0	0.2	0.03	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	0.93	0.0	0.0	1	0.0	0	0.89	0.02	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.86	0.06	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0.09	0.01	0.0	1	0.0	0	0.93	0.0	0.0	1	0.0	0	0.23	0.09	0.01	1	0.0	0	1.0	0.0	0.0	1	0.0	0	62	1.0	1	1	0.0	0	5	0.0	0	1	0.0	0	14.4	5.04	25.38	1	0.0	0	0.89	0.02	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	5	0.0	0	1	0.0	0	62.3	1.16	1.34	1	0.0	0	5	0.0	0	1	0.0	0	-1	0	0	0	0.0	0	0.09	0.01	0.0	1	0.0	0	0	0.0	0	1	0.0	0	0.86	0.06	0.0	1	0.0	0	0	0.0	0	1	0.0	0	2.7	1.16	1.34	1	0.0	0	-1	0	0	0	0.0	0	1.0	0.0	0.0	1	0.0	0	17	1.0	1	1	0.0	0	0.17	0.04	0.0	1	0.0	0	0.2	0.03	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	0.17	0.04	0.0	1	0.0	0	-1	0	0	0	0.0	0	62.3	1.16	1.34	1	0.0	0
1	17.8	1.93	3.73	1	0.0	0	0.2	0.08	0.01	1	0.0	0	3.4	2.32	5.38	1	0.0	0	1.5	1.35	1.83	1	0.0	0	9.8	2.7	7.29	1	0.0	0	0.58	0.2	0.04	1	0.0	0	2.4	1.17	1.38	1	0.0	0	0.9	0.21	0.04	1	0.0	0	0.5	0.09	0.01	1	0.0	0	4.5	1.65	2.72	1	0.0	0	0.14	0.09	0.01	1	0.0	0	5.8	1.55	2.4	1	0.0	0	0.3	0.67	0.46	1	0.0	0	0.15	0.04	0.0	1	0.0	0	0.63	0.07	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.55	0.2	0.04	1	0.0	0	0.48	0.13	0.02	1	0.0	0	3.1	1.85	3.43	1	0.0	0	0.16	0.04	0.0	1	0.0	0	0.5	0.18	0.03	1	0.0	0	0.82	0.16	0.03	1	0.0	0	12	3.74	14	1	0.0	0	56.5	3.78	14.28	1	0.0	0	245.1	123.51	15253.88	1	0.0	0	0.62	0.07	0.0	1	0.0	0	0.92	0.17	0.03	1	0.0	0	19.2	2.44	5.96	1	0.0	0	11.7	3.09	9.57	1	0.0	0	57.5	3.54	12.5	1	0.0	0	-1	0	0	0	0.0	0	0.46	0.11	0.01	1	0.0	0	1.9	1.29	1.66	1	0.0	0	0.64	0.18	0.03	1	0.0	0	0.3	0.67	0.46	1	0.0	0	2.4	0.97	0.93	1	0.0	0	-1	0	0	0	0.0	0	0.75	0.15	0.02	1	0.0	0	4	1.73	3	1	0.0	0	0.49	0.18	0.03	1	0.0	0	0.51	0.09	0.01	1	0.0	0	6.2	0.92	0.84	1	0.0	0	0.56	0.23	0.05	1	0.0	0	-1	0	0	0	0.0	0	10.8	2.78	7.73	1	0.0	0	21.5	1.72	2.94	1	0.0	0	0.75	0.35	0.12	1	0.0	0	0.04	0.04	0.0	1	0.0	0	0.75	0.28	0.08	1	0.0	0	0.74	0.27	0.07	1	0.0	0	2.7	1.64	2.68	1	0.0	0	0.8	0.79	0.62	1	0.0	0	0.3	0.67	0.46	1	0.0	0	0.39	0.14	0.02	1	0.0	0	-1	0	0	0	0.0	0	3.6	4.35	18.93	1	0.0	0	0.76	0.31	0.09	1	0.0	0	0.59	0.18	0.03	1	0.0	0	0.05	0.02	0.0	1	0.0	0	0.84	0.17	0.03	1	0.0	0	0.65	0.17	0.03	1	0.0	0	5.9	2.96	8.77	1	0.0	0	64.1	2.23	4.99	1	0.0	0	0.2	0.42	0.18	1	0.0	0	308.5	209.39	43842.72	1	0.0	0	0.92	0.17	0.03	1	0.0	0	0.83	0.32	0.1	1	0.0	0	-1	0	0	0	0.0	0	0.21	0.21	0.04	1	0.0	0	2.4	0.97	0.93	1	0.0	0	1.1	1.29	1.66	1	0.0	0	0.83	0.19	0.04	1	0.0	0	0.63	0.16	0.02	1	0.0	0	5	1.56	2.44	1	0.0	0	3.2	1.4	1.96	1	0.0	0	0.84	0.12	0.01	0.69	0.34	0.12	0.82	0.12	0.01	0.68	0.33	0.11	21.8	1.48	2.18	1	0.0	0	0.02	0.04	0.0	1	0.0	0	1.5	0.53	0.28	1	0.0	0	0.5	0.97	0.94	1	0.0	0	0.3	0.67	0.46	1	0.0	0	0.21	0.13	0.02	1	0.0	0	-1	0	0	0	0.0	0	0.77	0.09	0.01	1	0.0	0	0.03	0.02	0.0	1	0.0	0	0.87	0.15	0.02	1	0.0	0	0.8	0.07	0.0	1	0.0	0	3.2	1.4	1.96	1	0.0	0	65.6	1.43	2.04	1	0.0	0	0	0.0	0	1	0.0	0	193.2	73.23	5362.4	1	0.0	0	0.92	0.17	0.03	1	0.0	0	-1	0	0	0	0.0	0	0.12	0.21	0.05	1	0.0	0	2.4	0.97	0.93	1	0.0	0	0.8	1.03	1.07	1	0.0	0	0.87	0.15	0.02	1	0.0	0	0.79	0.09	0.01	1	0.0	0	6.2	1.23	1.51	1	0.0	0	1.7	1.25	1.57	1	0.0	0	0.75	0.35	0.12	1	0.0	0	0.74	0.25	0.06	1	0.0	0	0.76	0.18	0.03	1	0.0	0	3.6	4.35	18.93	1	0.0	0	0.75	0.31	0.09	1	0.0	0	0.82	0.34	0.11	1	0.0	0	0.2	0.42	0.18	1	0.0	0	6.4	2.01	4.04	1	0.0	0	0.84	0.12	0.01	0.67	0.3	0.09	0.82	0.12	0.01	0.71	0.21	0.04	17	0	0	1	0	0	0.1	0.32	0.1	1	0.0	0	0.05	0.15	0.02	1	0.0	0	0.06	0.18	0.03	1	0.0	0	0.23	0	0	1	0	0	1	0	0	1	0	0	5	0	0	1	0	0	1	0	0	1	0	0	0.56	0	0	1	0	0	-1	0	0	0	0	0	0.08	0.25	0.06	1	0.0	0	0.56	0	0	1	0	0	0.13	0	0	1	0	0	0.4	0	0	1	0	0	0.88	0	0	1	0	0	10	0	0	1	0	0	58	0	0	1	0	0	2426.6	682.16	465338.27	1	0.0	0	0.67	0	0	1	0	0	0.07	0.21	0.04	1	0.0	0	-1	0	0	0	0	0	0.71	0	0	1	0	0	2	0	0	1	0	0	6	0	0	1	0	0	0.32	0	0	1	0	0	0.58	0	0	1	0	0	7	0	0	1	0	0	9	0	0	1	0	0	-1	0	0	0.05	0.15	0.02	-1	0	0	0.06	0.18	0.03	18.5	4.12	16.94	1	0.0	0	0.18	0.16	0.02	1	0.0	0	1.8	1.03	1.07	1	0.0	0	3.8	3.22	10.4	1	0.0	0	0.1	0.32	0.1	1	0.0	0	0.58	0.13	0.02	1	0.0	0	-1	0	0	0	0.0	0	0.49	0.17	0.03	1	0.0	0	0.15	0.1	0.01	1	0.0	0	0.61	0.11	0.01	1	0.0	0	0.77	0.11	0.01	1	0.0	0	11	7.48	56	1	0.0	0	57.6	7.57	57.38	1	0.0	0	125.5	48.45	2346.94	1	0.0	0	0.98	0.08	0.01	1	0.0	0	-1	0	0	0	0.0	0	0.55	0.11	0.01	1	0.0	0	2.6	1.07	1.16	1	0.0	0	3	3.16	10	1	0.0	0	0.6	0.13	0.02	1	0.0	0	0.54	0.13	0.02	1	0.0	0	5.9	1.2	1.43	1	0.0	0	9.7	6.77	45.79	1	0.0	0	20.8	1.23	1.51	1	0.0	0	0.07	0.05	0.0	1	0.0	0	3.2	1.93	3.73	1	0.0	0	1.5	1.08	1.17	1	0.0	0	1.2	1.4	1.96	1	0.0	0	0.6	0.09	0.01	1	0.0	0	-1	0	0	0	0.0	0	0.41	0.13	0.02	1	0.0	0	0.1	0.04	0.0	1	0.0	0	0.45	0.37	0.14	1	0.0	0	0.6	0.2	0.04	1	0.0	0	10.1	2.73	7.43	1	0.0	0	60.4	3.44	11.82	1	0.0	0	259.5	127.47	16248.94	1	0.0	0	0.57	0.45	0.21	1	0.0	0	-1	0	0	0	0.0	0	0.5	0.37	0.13	1	0.0	0	1.5	1.27	1.61	1	0.0	0	2.7	1.49	2.23	1	0.0	0	0.52	0.4	0.16	1	0.0	0	0.47	0.11	0.01	1	0.0	0	4.5	1.58	2.5	1	0.0	0	6.9	2.92	8.54	1	0.0	0	21.4	1.58	2.49	1	0.0	0	0.04	0.05	0.0	1	0.0	0	2.3	1.16	1.34	1	0.0	0	0.9	1.1	1.21	1	0.0	0	0.7	0.82	0.68	1	0.0	0	0.38	0.15	0.02	1	0.0	0	-1	0	0	0	0.0	0	0.61	0.13	0.02	1	0.0	0	0.06	0.06	0.0	1	0.0	0	0.73	0.23	0.05	1	0.0	0	0.71	0.14	0.02	1	0.0	0	6	4.12	17	1	0.0	0	63.1	4.72	22.32	1	0.0	0	64.8	11.71	137.07	1	0.0	0	0.8	0.24	0.06	1	0.0	0	-1	0	0	0	0.0	0	0.26	0.3	0.09	1	0.0	0	2	0.82	0.67	1	0.0	0	1	1.41	2	1	0.0	0	0.72	0.25	0.06	1	0.0	0	0.64	0.11	0.01	1	0.0	0	5.4	1.07	1.16	1	0.0	0	4.2	4.1	16.84	1	0.0	0	14.6	2.88	8.27	1	0.0	0	0.34	0.13	0.02	1	0.0	0	5.8	1.87	3.51	1	0.0	0	5.5	1.18	1.39	1	0.0	0	27.7	7.21	52.01	1	0.0	0	0.3	0.13	0.02	1	0.0	0	2.4	1.07	1.16	1	0.0	0	0.26	0.04	0.0	1	0.0	0	0.91	0.15	0.02	1	0.0	0	0.5	0.16	0.03	1	0.0	0	5.2	0.92	0.84	1	0.0	0	7.7	2.98	8.9	1	0.0	0	1.3	1.25	1.57	1	0.0	0	0.41	0.1	0.01	1	0.0	0	0.9	0.09	0.01	1	0.0	0	-1	0	0	0	0.0	0	0.81	0.09	0.01	1	0.0	0	11.3	3.74	14.01	1	0.0	0	-0.03	0.16	0.03	1	0.0	0	0.33	0.06	0.0	1	0.0	0	0.25	0.19	0.04	1	0.0	0	0.27	0.21	0.04	1	0.0	0	27	5.0	25	1	0.0	0	45.4	4.01	16.04	1	0.0	0	0.0	0.0	0.0	1	0.0	0	0.84	0.04	0.0	1	0.0	0	0.54	0.4	0.16	1	0.0	0	11	3.43	11.78	1	0.0	0	15.5	1.55	2.42	1	0.0	0	39.6	6.77	45.82	1	0.0	0	-1	0	0	0	0.0	0	0.17	0.05	0.0	1	0.0	0	2.5	1.08	1.17	1	0.0	0	0.83	0.14	0.02	1	0.0	0	0.3	0.48	0.23	1	0.0	0	1.4	1.07	1.16	1	0.0	0	-1	0	0	0	0.0	0	0.68	0.12	0.01	1	0.0	0	9	3.32	11	1	0.0	0	0.13	0.29	0.08	1	0.0	0	0.14	0.12	0.02	1	0.0	0	2.2	1.81	3.29	1	0.0	0	0.25	0.12	0.02	1	0.0	0	-1	0	0	0	0.0	0	21.9	4.33	18.77	1	0.0	0	12.75	2.19	4.79	1	0.0	0	0.43	0.08	0.01	1	0.0	0	5.95	2.04	4.18	1	0.0	0	5	1.51	2.29	1	0.0	0	26	4.54	20.57	1	0.0	0	0.3	0.11	0.01	1	0.0	0	2.5	1.07	1.14	1	0.0	0	0.29	0.06	0.0	1	0.0	0	0.89	0.16	0.03	1	0.0	0	0.49	0.07	0.01	1	0.0	0	5.62	1.3	1.7	1	0.0	0	9.38	1.51	2.27	1	0.0	0	0.62	0.74	0.55	1	0.0	0	0.39	0.06	0.0	1	0.0	0	0.91	0.05	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.81	0.08	0.01	1	0.0	0	10.88	1.89	3.55	1	0.0	0	-0.04	0.14	0.02	1	0.0	0	0.42	0.1	0.01	1	0.0	0	0.3	0.1	0.01	1	0.0	0	0.36	0.18	0.03	1	0.0	0	33	7.21	52	1	0.0	0	39	7.25	52.57	1	0.0	0	0.7	0.48	0.23	1	0.0	0	0.82	0.04	0.0	1	0.0	0	0.8	0.23	0.05	1	0.0	0	11.25	1.49	2.21	1	0.0	0	15.74	1.88	3.53	1	0.0	0	41.12	4.16	17.27	1	0.0	0	-1	0	0	0	0.0	0	0.21	0.09	0.01	1	0.0	0	2.25	1.28	1.64	1	0.0	0	0.81	0.07	0.01	1	0.0	0	0.38	0.52	0.27	1	0.0	0	2.25	1.04	1.07	1	0.0	0	-1	0	0	0	0.0	0	0.72	0.15	0.02	1	0.0	0	10	1.73	3	1	0.0	0	0.22	0.15	0.02	1	0.0	0	0.15	0.08	0.01	1	0.0	0	2.88	1.64	2.7	1	0.0	0	0.25	0.11	0.01	1	0.0	0	-1	0	0	0	0.0	0	28.12	6.36	40.41	1	0.0	0	19.6	2.22	4.93	1	0.0	0	0.12	0.08	0.01	1	0.0	0	3.2	2.1	4.4	1	0.0	0	0.43	0.35	0.12	1	0.0	0	1.3	1.16	1.34	1	0.0	0	0.57	0.45	0.21	1	0.0	0	0.08	0.08	0.01	1	0.0	0	2.7	1.64	2.68	1	0.0	0	1.2	1.23	1.51	1	0.0	0	-1	0	0	0	0.0	0	0.44	0.34	0.12	1	0.0	0	1.8	1.75	3.07	1	0.0	0	0.44	0.2	0.04	1	0.0	0	22.9	11.36	128.99	1	0.0	0	0.65	0.31	0.1	1	0.0	0	20.5	2.37	5.61	1	0.0	0	0.56	0.23	0.05	1	0.0	0	1.4	1.51	2.27	1	0.0	0	1.5	0.71	0.5	1	0.0	0	-1	0	0	0	0.0	0	3	1.73	3	1	0.0	0	0.49	0.25	0.06	1	0.0	0	0.6	0.38	0.14	1	0.0	0	21.1	2.08	4.32	1	0.0	0	0.05	0.07	0.0	1	0.0	0	3.4	2.76	7.6	1	0.0	0	0.49	0.34	0.11	1	0.0	0	1.2	0.63	0.4	1	0.0	0	0.56	0.35	0.12	1	0.0	0	0.09	0.1	0.01	1	0.0	0	1.2	1.4	1.96	1	0.0	0	1.6	1.26	1.6	1	0.0	0	-1	0	0	0	0.0	0	0.42	0.37	0.14	1	0.0	0	1.9	2.08	4.32	1	0.0	0	0.37	0.3	0.09	1	0.0	0	17.2	7.93	62.84	1	0.0	0	0.44	0.4	0.16	1	0.0	0	20.4	2.67	7.16	1	0.0	0	0.31	0.3	0.09	1	0.0	0	1.5	1.35	1.83	1	0.0	0	1.1	0.99	0.99	1	0.0	0	-1	0	0	0	0.0	0	2	1.73	3	1	0.0	0	0.65	0.31	0.09	1	0.0	0	0.54	0.38	0.15	1	0.0	0	5	0.0	0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	62.3	1.16	1.34	1	0.0	0	0.23	0.09	0.01	1	0.0	0	2.7	1.16	1.34	1	0.0	0	0.2	0.03	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	0.93	0.0	0.0	1	0.0	0	0.89	0.02	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.86	0.06	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0.09	0.01	0.0	1	0.0	0	0.93	0.0	0.0	1	0.0	0	0.23	0.09	0.01	1	0.0	0	1.0	0.0	0.0	1	0.0	0	62	1.0	1	1	0.0	0	5	0.0	0	1	0.0	0	5.4	3.34	11.16	1	0.0	0	0.89	0.02	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	5	0.0	0	1	0.0	0	62.3	1.16	1.34	1	0.0	0	5	0.0	0	1	0.0	0	-1	0	0	0	0.0	0	0.09	0.01	0.0	1	0.0	0	0	0.0	0	1	0.0	0	0.86	0.06	0.0	1	0.0	0	0	0.0	0	1	0.0	0	2.7	1.16	1.34	1	0.0	0	-1	0	0	0	0.0	0	1.0	0.0	0.0	1	0.0	0	17	1.0	1	1	0.0	0	0.17	0.04	0.0	1	0.0	0	0.2	0.03	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	0.17	0.04	0.0	1	0.0	0	-1	0	0	0	0.0	0	62.3	1.16	1.34	1	0.0	0	5	0.0	0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	62.3	1.16	1.34	1	0.0	0	0.23	0.09	0.01	1	0.0	0	2.7	1.16	1.34	1	0.0	0	0.2	0.03	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.78	0.01	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0	0.0	0	1	0.0	0	0.93	0.0	0.0	1	0.0	0	0.89	0.02	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.86	0.06	0.0	1	0.0	0	17.3	1.16	1.34	1	0.0	0	0.09	0.01	0.0	1	0.0	0	0.93	0.0	0.0	1	0.0	0	0.23	0.09	0.01	1	0.0	0	1.0	0.0	0.0	1	0.0	0	62	1.0	1	1	0.0	0	5	0.0	0	1	0.0	0	18.3	9.58	91.79	1	0.0	0	0.89	0.02	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	5	0.0	0	1	0.0	0	62.3	1.16	1.34	1	0.0	0	5	0.0	0	1	0.0	0	-1	0	0	0	0.0	0	0.09	0.01	0.0	1	0.0	0	0	0.0	0	1	0.0	0	0.86	0.06	0.0	1	0.0	0	0	0.0	0	1	0.0	0	2.7	1.16	1.34	1	0.0	0	-1	0	0	0	0.0	0	1.0	0.0	0.0	1	0.0	0	17	1.0	1	1	0.0	0	0.17	0.04	0.0	1	0.0	0	0.2	0.03	0.0	1	0.0	0	7.7	1.16	1.34	1	0.0	0	0.17	0.04	0.0	1	0.0	0	-1	0	0	0	0.0	0	62.3	1.16	1.34	1	0.0	0

==> expres/line/C2_D1_T200_N5_I2_IVS50_CPS4_Fexp_vary_R.csv <==
R	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
2	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01R	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
2	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01
4	0.54	0.17	0.03	0.02	0.01	0.0	1	1.25	1.56	-1	0.0	0	70.5	1.72	2.94	0.79	0.22	0.05	2.1	1.1	1.21	0.7	0.67	0.46	0.3	0.48	0.23	0.34	0.39	0.15	274.8	59.13	3496.18	1.8	0.92	0.84	1.7	1.57	2.46	1.03	0.18	0.03	0.73	0.26	0.07	1.7	1.06	1.12	0.62	0.32	0.1	0.4	0.2	0.04	0.2	0.22	0.05	0.6	0.7	0.49	0.21	0.23	0.05	21.6	1.51	2.27	0.03	0.03	0.0	0.62	0.4	0.16	-1	0.0	0	0.18	0.22	0.05	4.53	3.19	10.2	3.9	1.6	2.54	0.66	0.39	0.15	0.65	0.37	0.14	0.01	0.01	0.0	0.8	1.03	1.07	-1	0.0	0	71.4	1.07	1.16	0.48	0.38	0.14	1.6	0.7	0.49	0.1	0.32	0.1	122.0	13.73	188.44	0.03	0.11	0.01	0.9	0.74	0.54	0.9	1.1	1.21	1.9	0.74	0.54	0.4	0.26	0.07	1.1	0.88	0.77	0.35	0.23	0.05	22.2	1.23	1.51	0.0	0.01	0.0	0.84	0.2	0.04	-1	0.0	0	0.4	0.28	0.08	2.5	0.97	0.94	0.78	0.26	0.07	0.84	0.21	0.04	0.55	0.18	0.03	0.62	0.32	0.1	0.42	0.21	0.05	4.5	3.19	10.19	7.6	0.97	0.93	0.3	0.48	0.23	1.03	0.18	0.03	0.73	0.26	0.07	0.25	0.07	0.01	0.5	1.08	1.17	-1	0.0	0	54.1	5.76	33.21	0.91	0.03	0.0	0.8	1.14	1.29	6.2	2.97	8.84	113.2	28.37	805.07	0.71	0.15	0.02	18.2	5.12	26.18	6	3.32	11	2.2	1.03	1.07	0.16	0.06	0.0	1.9	0.99	0.99	0.78	0.31	0.1	16.1	3.31	10.99	0.28	0.13	0.02	0.39	0.24	0.06	-1	0.0	0	0.2	0.11	0.01	19	5.1	26	0.88	0.27	0.07	0.42	0.19	0.03	0.13	0.05	0.0	1.9	0.99	0.99	-1	0.0	0	62.7	4.32	18.68	0.94	0.07	0.01	1.9	1.37	1.88	0.9	0.74	0.54	164.3	58.85	3463.12	0.43	0.34	0.11	9.6	3.66	13.38	2.8	1.14	1.29	0.8	0.42	0.18	0.1	0.12	0.01	0.8	1.23	1.51	0.27	0.34	0.11	21.4	1.35	1.82	0.04	0.03	0.0	0.41	0.28	0.08	-1	0.0	0	0.07	0.16	0.03	11.5	3.54	12.5	0.32	0.28	0.08	0.34	0.2	0.04	0.12	0.05	0.0	1	1.15	1.33	-1	0.0	0	63.5	4.58	20.94	0.9	0.08	0.01	1.6	0.97	0.93	1.4	0.84	0.71	31.9	8.25	68.1	0.46	0.32	0.1	8.8	3.61	13.07	2	1.73	3	1.7	1.25	1.57	0.15	0.12	0.01	1.1	0.99	0.99	0.36	0.28	0.08	20.9	1.91	3.66	0.06	0.04	0.0	0.56	0.38	0.14	-1	0.0	0	0.13	0.15	0.02	10	3.87	15	0.58	0.42	0.18	0.5	0.36	0.13	0.7	0.82	0.68	0.19	0.41	0.17	2	1.41	2	5	2.65	7	3.8	1.81	3.29	0.0	0.0	0.0	0.75	0.32	0.1	18.5	2.42	5.83	-1	0.0	0	0.32	0.4	0.16	0.19	0.23	0.05	0.17	0.08	0.01	1.2	1.32	1.73	0.09	0.22	0.05	1.5	1.18	1.39	6	2.0	4	5.4	2.37	5.6	1.0	0.0	0.0	0.87	0.12	0.02	16.9	3.07	9.43	-1	0.0	0	0.39	0.4	0.16	0.2	0.19	0.03	0.25	0.12	0.01	0.8	0.79	0.62	0.08	0.2	0.04	1.9	0.88	0.77	22.68	58.53	3425.22	4.2	1.99	3.96	0.0	0.0	0.0	0.84	0.15	0.02	18.1	2.02	4.1	-1	0.0	0	0.29	0.32	0.1	0.19	0.17	0.03	0.19	0.09	0.01R	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
2	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01
4	0.54	0.17	0.03	0.02	0.01	0.0	1	1.25	1.56	-1	0.0	0	70.5	1.72	2.94	0.79	0.22	0.05	2.1	1.1	1.21	0.7	0.67	0.46	0.3	0.48	0.23	0.34	0.39	0.15	274.8	59.13	3496.18	1.8	0.92	0.84	1.7	1.57	2.46	1.03	0.18	0.03	0.73	0.26	0.07	1.7	1.06	1.12	0.62	0.32	0.1	0.4	0.2	0.04	0.2	0.22	0.05	0.6	0.7	0.49	0.21	0.23	0.05	21.6	1.51	2.27	0.03	0.03	0.0	0.62	0.4	0.16	-1	0.0	0	0.18	0.22	0.05	4.53	3.19	10.2	3.9	1.6	2.54	0.66	0.39	0.15	0.65	0.37	0.14	0.01	0.01	0.0	0.8	1.03	1.07	-1	0.0	0	71.4	1.07	1.16	0.48	0.38	0.14	1.6	0.7	0.49	0.1	0.32	0.1	122.0	13.73	188.44	0.03	0.11	0.01	0.9	0.74	0.54	0.9	1.1	1.21	1.9	0.74	0.54	0.4	0.26	0.07	1.1	0.88	0.77	0.35	0.23	0.05	22.2	1.23	1.51	0.0	0.01	0.0	0.84	0.2	0.04	-1	0.0	0	0.4	0.28	0.08	2.5	0.97	0.94	0.78	0.26	0.07	0.84	0.21	0.04	0.55	0.18	0.03	0.62	0.32	0.1	0.42	0.21	0.05	4.5	3.19	10.19	7.6	0.97	0.93	0.3	0.48	0.23	1.03	0.18	0.03	0.73	0.26	0.07	0.25	0.07	0.01	0.5	1.08	1.17	-1	0.0	0	54.1	5.76	33.21	0.91	0.03	0.0	0.8	1.14	1.29	6.2	2.97	8.84	113.2	28.37	805.07	0.71	0.15	0.02	18.2	5.12	26.18	6	3.32	11	2.2	1.03	1.07	0.16	0.06	0.0	1.9	0.99	0.99	0.78	0.31	0.1	16.1	3.31	10.99	0.28	0.13	0.02	0.39	0.24	0.06	-1	0.0	0	0.2	0.11	0.01	19	5.1	26	0.88	0.27	0.07	0.42	0.19	0.03	0.13	0.05	0.0	1.9	0.99	0.99	-1	0.0	0	62.7	4.32	18.68	0.94	0.07	0.01	1.9	1.37	1.88	0.9	0.74	0.54	164.3	58.85	3463.12	0.43	0.34	0.11	9.6	3.66	13.38	2.8	1.14	1.29	0.8	0.42	0.18	0.1	0.12	0.01	0.8	1.23	1.51	0.27	0.34	0.11	21.4	1.35	1.82	0.04	0.03	0.0	0.41	0.28	0.08	-1	0.0	0	0.07	0.16	0.03	11.5	3.54	12.5	0.32	0.28	0.08	0.34	0.2	0.04	0.12	0.05	0.0	1	1.15	1.33	-1	0.0	0	63.5	4.58	20.94	0.9	0.08	0.01	1.6	0.97	0.93	1.4	0.84	0.71	31.9	8.25	68.1	0.46	0.32	0.1	8.8	3.61	13.07	2	1.73	3	1.7	1.25	1.57	0.15	0.12	0.01	1.1	0.99	0.99	0.36	0.28	0.08	20.9	1.91	3.66	0.06	0.04	0.0	0.56	0.38	0.14	-1	0.0	0	0.13	0.15	0.02	10	3.87	15	0.58	0.42	0.18	0.5	0.36	0.13	0.7	0.82	0.68	0.19	0.41	0.17	2	1.41	2	5	2.65	7	3.8	1.81	3.29	0.0	0.0	0.0	0.75	0.32	0.1	18.5	2.42	5.83	-1	0.0	0	0.32	0.4	0.16	0.19	0.23	0.05	0.17	0.08	0.01	1.2	1.32	1.73	0.09	0.22	0.05	1.5	1.18	1.39	6	2.0	4	5.4	2.37	5.6	1.0	0.0	0.0	0.87	0.12	0.02	16.9	3.07	9.43	-1	0.0	0	0.39	0.4	0.16	0.2	0.19	0.03	0.25	0.12	0.01	0.8	0.79	0.62	0.08	0.2	0.04	1.9	0.88	0.77	22.68	58.53	3425.22	4.2	1.99	3.96	0.0	0.0	0.0	0.84	0.15	0.02	18.1	2.02	4.1	-1	0.0	0	0.29	0.32	0.1	0.19	0.17	0.03	0.19	0.09	0.01R	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
2	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01
4	0.54	0.17	0.03	0.02	0.01	0.0	1	1.25	1.56	-1	0.0	0	70.5	1.72	2.94	0.79	0.22	0.05	2.1	1.1	1.21	0.7	0.67	0.46	0.3	0.48	0.23	0.34	0.39	0.15	274.8	59.13	3496.18	1.8	0.92	0.84	1.7	1.57	2.46	1.03	0.18	0.03	0.73	0.26	0.07	1.7	1.06	1.12	0.62	0.32	0.1	0.4	0.2	0.04	0.2	0.22	0.05	0.6	0.7	0.49	0.21	0.23	0.05	21.6	1.51	2.27	0.03	0.03	0.0	0.62	0.4	0.16	-1	0.0	0	0.18	0.22	0.05	4.53	3.19	10.2	3.9	1.6	2.54	0.66	0.39	0.15	0.65	0.37	0.14	0.01	0.01	0.0	0.8	1.03	1.07	-1	0.0	0	71.4	1.07	1.16	0.48	0.38	0.14	1.6	0.7	0.49	0.1	0.32	0.1	122.0	13.73	188.44	0.03	0.11	0.01	0.9	0.74	0.54	0.9	1.1	1.21	1.9	0.74	0.54	0.4	0.26	0.07	1.1	0.88	0.77	0.35	0.23	0.05	22.2	1.23	1.51	0.0	0.01	0.0	0.84	0.2	0.04	-1	0.0	0	0.4	0.28	0.08	2.5	0.97	0.94	0.78	0.26	0.07	0.84	0.21	0.04	0.55	0.18	0.03	0.62	0.32	0.1	0.42	0.21	0.05	4.5	3.19	10.19	7.6	0.97	0.93	0.3	0.48	0.23	1.03	0.18	0.03	0.73	0.26	0.07	0.25	0.07	0.01	0.5	1.08	1.17	-1	0.0	0	54.1	5.76	33.21	0.91	0.03	0.0	0.8	1.14	1.29	6.2	2.97	8.84	113.2	28.37	805.07	0.71	0.15	0.02	18.2	5.12	26.18	6	3.32	11	2.2	1.03	1.07	0.16	0.06	0.0	1.9	0.99	0.99	0.78	0.31	0.1	16.1	3.31	10.99	0.28	0.13	0.02	0.39	0.24	0.06	-1	0.0	0	0.2	0.11	0.01	19	5.1	26	0.88	0.27	0.07	0.42	0.19	0.03	0.13	0.05	0.0	1.9	0.99	0.99	-1	0.0	0	62.7	4.32	18.68	0.94	0.07	0.01	1.9	1.37	1.88	0.9	0.74	0.54	164.3	58.85	3463.12	0.43	0.34	0.11	9.6	3.66	13.38	2.8	1.14	1.29	0.8	0.42	0.18	0.1	0.12	0.01	0.8	1.23	1.51	0.27	0.34	0.11	21.4	1.35	1.82	0.04	0.03	0.0	0.41	0.28	0.08	-1	0.0	0	0.07	0.16	0.03	11.5	3.54	12.5	0.32	0.28	0.08	0.34	0.2	0.04	0.12	0.05	0.0	1	1.15	1.33	-1	0.0	0	63.5	4.58	20.94	0.9	0.08	0.01	1.6	0.97	0.93	1.4	0.84	0.71	31.9	8.25	68.1	0.46	0.32	0.1	8.8	3.61	13.07	2	1.73	3	1.7	1.25	1.57	0.15	0.12	0.01	1.1	0.99	0.99	0.36	0.28	0.08	20.9	1.91	3.66	0.06	0.04	0.0	0.56	0.38	0.14	-1	0.0	0	0.13	0.15	0.02	10	3.87	15	0.58	0.42	0.18	0.5	0.36	0.13	0.7	0.82	0.68	0.19	0.41	0.17	2	1.41	2	5	2.65	7	3.8	1.81	3.29	0.0	0.0	0.0	0.75	0.32	0.1	18.5	2.42	5.83	-1	0.0	0	0.32	0.4	0.16	0.19	0.23	0.05	0.17	0.08	0.01	1.2	1.32	1.73	0.09	0.22	0.05	1.5	1.18	1.39	6	2.0	4	5.4	2.37	5.6	1.0	0.0	0.0	0.87	0.12	0.02	16.9	3.07	9.43	-1	0.0	0	0.39	0.4	0.16	0.2	0.19	0.03	0.25	0.12	0.01	0.8	0.79	0.62	0.08	0.2	0.04	1.9	0.88	0.77	22.68	58.53	3425.22	4.2	1.99	3.96	0.0	0.0	0.0	0.84	0.15	0.02	18.1	2.02	4.1	-1	0.0	0	0.29	0.32	0.1	0.19	0.17	0.03	0.19	0.09	0.01R	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
2	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01
4	0.54	0.17	0.03	0.02	0.01	0.0	1	1.25	1.56	-1	0.0	0	70.5	1.72	2.94	0.79	0.22	0.05	2.1	1.1	1.21	0.7	0.67	0.46	0.3	0.48	0.23	0.34	0.39	0.15	274.8	59.13	3496.18	1.8	0.92	0.84	1.7	1.57	2.46	1.03	0.18	0.03	0.73	0.26	0.07	1.7	1.06	1.12	0.62	0.32	0.1	0.4	0.2	0.04	0.2	0.22	0.05	0.6	0.7	0.49	0.21	0.23	0.05	21.6	1.51	2.27	0.03	0.03	0.0	0.62	0.4	0.16	-1	0.0	0	0.18	0.22	0.05	4.53	3.19	10.2	3.9	1.6	2.54	0.66	0.39	0.15	0.65	0.37	0.14	0.01	0.01	0.0	0.8	1.03	1.07	-1	0.0	0	71.4	1.07	1.16	0.48	0.38	0.14	1.6	0.7	0.49	0.1	0.32	0.1	122.0	13.73	188.44	0.03	0.11	0.01	0.9	0.74	0.54	0.9	1.1	1.21	1.9	0.74	0.54	0.4	0.26	0.07	1.1	0.88	0.77	0.35	0.23	0.05	22.2	1.23	1.51	0.0	0.01	0.0	0.84	0.2	0.04	-1	0.0	0	0.4	0.28	0.08	2.5	0.97	0.94	0.78	0.26	0.07	0.84	0.21	0.04	0.55	0.18	0.03	0.62	0.32	0.1	0.42	0.21	0.05	4.5	3.19	10.19	7.6	0.97	0.93	0.3	0.48	0.23	1.03	0.18	0.03	0.73	0.26	0.07	0.25	0.07	0.01	0.5	1.08	1.17	-1	0.0	0	54.1	5.76	33.21	0.91	0.03	0.0	0.8	1.14	1.29	6.2	2.97	8.84	113.2	28.37	805.07	0.71	0.15	0.02	18.2	5.12	26.18	6	3.32	11	2.2	1.03	1.07	0.16	0.06	0.0	1.9	0.99	0.99	0.78	0.31	0.1	16.1	3.31	10.99	0.28	0.13	0.02	0.39	0.24	0.06	-1	0.0	0	0.2	0.11	0.01	19	5.1	26	0.88	0.27	0.07	0.42	0.19	0.03	0.13	0.05	0.0	1.9	0.99	0.99	-1	0.0	0	62.7	4.32	18.68	0.94	0.07	0.01	1.9	1.37	1.88	0.9	0.74	0.54	164.3	58.85	3463.12	0.43	0.34	0.11	9.6	3.66	13.38	2.8	1.14	1.29	0.8	0.42	0.18	0.1	0.12	0.01	0.8	1.23	1.51	0.27	0.34	0.11	21.4	1.35	1.82	0.04	0.03	0.0	0.41	0.28	0.08	-1	0.0	0	0.07	0.16	0.03	11.5	3.54	12.5	0.32	0.28	0.08	0.34	0.2	0.04	0.12	0.05	0.0	1	1.15	1.33	-1	0.0	0	63.5	4.58	20.94	0.9	0.08	0.01	1.6	0.97	0.93	1.4	0.84	0.71	31.9	8.25	68.1	0.46	0.32	0.1	8.8	3.61	13.07	2	1.73	3	1.7	1.25	1.57	0.15	0.12	0.01	1.1	0.99	0.99	0.36	0.28	0.08	20.9	1.91	3.66	0.06	0.04	0.0	0.56	0.38	0.14	-1	0.0	0	0.13	0.15	0.02	10	3.87	15	0.58	0.42	0.18	0.5	0.36	0.13	0.7	0.82	0.68	0.19	0.41	0.17	2	1.41	2	5	2.65	7	3.8	1.81	3.29	0.0	0.0	0.0	0.75	0.32	0.1	18.5	2.42	5.83	-1	0.0	0	0.32	0.4	0.16	0.19	0.23	0.05	0.17	0.08	0.01	1.2	1.32	1.73	0.09	0.22	0.05	1.5	1.18	1.39	6	2.0	4	5.4	2.37	5.6	1.0	0.0	0.0	0.87	0.12	0.02	16.9	3.07	9.43	-1	0.0	0	0.39	0.4	0.16	0.2	0.19	0.03	0.25	0.12	0.01	0.8	0.79	0.62	0.08	0.2	0.04	1.9	0.88	0.77	22.68	58.53	3425.22	4.2	1.99	3.96	0.0	0.0	0.0	0.84	0.15	0.02	18.1	2.02	4.1	-1	0.0	0	0.29	0.32	0.1	0.19	0.17	0.03	0.19	0.09	0.01R	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
2	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01
4	0.54	0.17	0.03	0.02	0.01	0.0	1	1.25	1.56	-1	0.0	0	70.5	1.72	2.94	0.79	0.22	0.05	2.1	1.1	1.21	0.7	0.67	0.46	0.3	0.48	0.23	0.34	0.39	0.15	274.8	59.13	3496.18	1.8	0.92	0.84	1.7	1.57	2.46	1.03	0.18	0.03	0.73	0.26	0.07	1.7	1.06	1.12	0.62	0.32	0.1	0.4	0.2	0.04	0.2	0.22	0.05	0.6	0.7	0.49	0.21	0.23	0.05	21.6	1.51	2.27	0.03	0.03	0.0	0.62	0.4	0.16	-1	0.0	0	0.18	0.22	0.05	4.53	3.19	10.2	3.9	1.6	2.54	0.66	0.39	0.15	0.65	0.37	0.14	0.01	0.01	0.0	0.8	1.03	1.07	-1	0.0	0	71.4	1.07	1.16	0.48	0.38	0.14	1.6	0.7	0.49	0.1	0.32	0.1	122.0	13.73	188.44	0.03	0.11	0.01	0.9	0.74	0.54	0.9	1.1	1.21	1.9	0.74	0.54	0.4	0.26	0.07	1.1	0.88	0.77	0.35	0.23	0.05	22.2	1.23	1.51	0.0	0.01	0.0	0.84	0.2	0.04	-1	0.0	0	0.4	0.28	0.08	2.5	0.97	0.94	0.78	0.26	0.07	0.84	0.21	0.04	0.55	0.18	0.03	0.62	0.32	0.1	0.42	0.21	0.05	4.5	3.19	10.19	7.6	0.97	0.93	0.3	0.48	0.23	1.03	0.18	0.03	0.73	0.26	0.07	0.25	0.07	0.01	0.5	1.08	1.17	-1	0.0	0	54.1	5.76	33.21	0.91	0.03	0.0	0.8	1.14	1.29	6.2	2.97	8.84	113.2	28.37	805.07	0.71	0.15	0.02	18.2	5.12	26.18	6	3.32	11	2.2	1.03	1.07	0.16	0.06	0.0	1.9	0.99	0.99	0.78	0.31	0.1	16.1	3.31	10.99	0.28	0.13	0.02	0.39	0.24	0.06	-1	0.0	0	0.2	0.11	0.01	19	5.1	26	0.88	0.27	0.07	0.42	0.19	0.03	0.13	0.05	0.0	1.9	0.99	0.99	-1	0.0	0	62.7	4.32	18.68	0.94	0.07	0.01	1.9	1.37	1.88	0.9	0.74	0.54	164.3	58.85	3463.12	0.43	0.34	0.11	9.6	3.66	13.38	2.8	1.14	1.29	0.8	0.42	0.18	0.1	0.12	0.01	0.8	1.23	1.51	0.27	0.34	0.11	21.4	1.35	1.82	0.04	0.03	0.0	0.41	0.28	0.08	-1	0.0	0	0.07	0.16	0.03	11.5	3.54	12.5	0.32	0.28	0.08	0.34	0.2	0.04	0.12	0.05	0.0	1	1.15	1.33	-1	0.0	0	63.5	4.58	20.94	0.9	0.08	0.01	1.6	0.97	0.93	1.4	0.84	0.71	31.9	8.25	68.1	0.46	0.32	0.1	8.8	3.61	13.07	2	1.73	3	1.7	1.25	1.57	0.15	0.12	0.01	1.1	0.99	0.99	0.36	0.28	0.08	20.9	1.91	3.66	0.06	0.04	0.0	0.56	0.38	0.14	-1	0.0	0	0.13	0.15	0.02	10	3.87	15	0.58	0.42	0.18	0.5	0.36	0.13	0.7	0.82	0.68	0.19	0.41	0.17	2	1.41	2	5	2.65	7	3.8	1.81	3.29	0.0	0.0	0.0	0.75	0.32	0.1	18.5	2.42	5.83	-1	0.0	0	0.32	0.4	0.16	0.19	0.23	0.05	0.17	0.08	0.01	1.2	1.32	1.73	0.09	0.22	0.05	1.5	1.18	1.39	6	2.0	4	5.4	2.37	5.6	1.0	0.0	0.0	0.87	0.12	0.02	16.9	3.07	9.43	-1	0.0	0	0.39	0.4	0.16	0.2	0.19	0.03	0.25	0.12	0.01	0.8	0.79	0.62	0.08	0.2	0.04	1.9	0.88	0.77	22.68	58.53	3425.22	4.2	1.99	3.96	0.0	0.0	0.0	0.84	0.15	0.02	18.1	2.02	4.1	-1	0.0	0	0.29	0.32	0.1	0.19	0.17	0.03	0.19	0.09	0.01R	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
2	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01
4	0.54	0.17	0.03	0.02	0.01	0.0	1	1.25	1.56	-1	0.0	0	70.5	1.72	2.94	0.79	0.22	0.05	2.1	1.1	1.21	0.7	0.67	0.46	0.3	0.48	0.23	0.34	0.39	0.15	274.8	59.13	3496.18	1.8	0.92	0.84	1.7	1.57	2.46	1.03	0.18	0.03	0.73	0.26	0.07	1.7	1.06	1.12	0.62	0.32	0.1	0.4	0.2	0.04	0.2	0.22	0.05	0.6	0.7	0.49	0.21	0.23	0.05	21.6	1.51	2.27	0.03	0.03	0.0	0.62	0.4	0.16	-1	0.0	0	0.18	0.22	0.05	4.53	3.19	10.2	3.9	1.6	2.54	0.66	0.39	0.15	0.65	0.37	0.14	0.01	0.01	0.0	0.8	1.03	1.07	-1	0.0	0	71.4	1.07	1.16	0.48	0.38	0.14	1.6	0.7	0.49	0.1	0.32	0.1	122.0	13.73	188.44	0.03	0.11	0.01	0.9	0.74	0.54	0.9	1.1	1.21	1.9	0.74	0.54	0.4	0.26	0.07	1.1	0.88	0.77	0.35	0.23	0.05	22.2	1.23	1.51	0.0	0.01	0.0	0.84	0.2	0.04	-1	0.0	0	0.4	0.28	0.08	2.5	0.97	0.94	0.78	0.26	0.07	0.84	0.21	0.04	0.55	0.18	0.03	0.62	0.32	0.1	0.42	0.21	0.05	4.5	3.19	10.19	7.6	0.97	0.93	0.3	0.48	0.23	1.03	0.18	0.03	0.73	0.26	0.07	0.25	0.07	0.01	0.5	1.08	1.17	-1	0.0	0	54.1	5.76	33.21	0.91	0.03	0.0	0.8	1.14	1.29	6.2	2.97	8.84	113.2	28.37	805.07	0.71	0.15	0.02	18.2	5.12	26.18	6	3.32	11	2.2	1.03	1.07	0.16	0.06	0.0	1.9	0.99	0.99	0.78	0.31	0.1	16.1	3.31	10.99	0.28	0.13	0.02	0.39	0.24	0.06	-1	0.0	0	0.2	0.11	0.01	19	5.1	26	0.88	0.27	0.07	0.42	0.19	0.03	0.13	0.05	0.0	1.9	0.99	0.99	-1	0.0	0	62.7	4.32	18.68	0.94	0.07	0.01	1.9	1.37	1.88	0.9	0.74	0.54	164.3	58.85	3463.12	0.43	0.34	0.11	9.6	3.66	13.38	2.8	1.14	1.29	0.8	0.42	0.18	0.1	0.12	0.01	0.8	1.23	1.51	0.27	0.34	0.11	21.4	1.35	1.82	0.04	0.03	0.0	0.41	0.28	0.08	-1	0.0	0	0.07	0.16	0.03	11.5	3.54	12.5	0.32	0.28	0.08	0.34	0.2	0.04	0.12	0.05	0.0	1	1.15	1.33	-1	0.0	0	63.5	4.58	20.94	0.9	0.08	0.01	1.6	0.97	0.93	1.4	0.84	0.71	31.9	8.25	68.1	0.46	0.32	0.1	8.8	3.61	13.07	2	1.73	3	1.7	1.25	1.57	0.15	0.12	0.01	1.1	0.99	0.99	0.36	0.28	0.08	20.9	1.91	3.66	0.06	0.04	0.0	0.56	0.38	0.14	-1	0.0	0	0.13	0.15	0.02	10	3.87	15	0.58	0.42	0.18	0.5	0.36	0.13	0.7	0.82	0.68	0.19	0.41	0.17	2	1.41	2	5	2.65	7	3.8	1.81	3.29	0.0	0.0	0.0	0.75	0.32	0.1	18.5	2.42	5.83	-1	0.0	0	0.32	0.4	0.16	0.19	0.23	0.05	0.17	0.08	0.01	1.2	1.32	1.73	0.09	0.22	0.05	1.5	1.18	1.39	6	2.0	4	5.4	2.37	5.6	1.0	0.0	0.0	0.87	0.12	0.02	16.9	3.07	9.43	-1	0.0	0	0.39	0.4	0.16	0.2	0.19	0.03	0.25	0.12	0.01	0.8	0.79	0.62	0.08	0.2	0.04	1.9	0.88	0.77	22.68	58.53	3425.22	4.2	1.99	3.96	0.0	0.0	0.0	0.84	0.15	0.02	18.1	2.02	4.1	-1	0.0	0	0.29	0.32	0.1	0.19	0.17	0.03	0.19	0.09	0.01R	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
2	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01
4	0.54	0.17	0.03	0.02	0.01	0.0	1	1.25	1.56	-1	0.0	0	70.5	1.72	2.94	0.79	0.22	0.05	2.1	1.1	1.21	0.7	0.67	0.46	0.3	0.48	0.23	0.34	0.39	0.15	274.8	59.13	3496.18	1.8	0.92	0.84	1.7	1.57	2.46	1.03	0.18	0.03	0.73	0.26	0.07	1.7	1.06	1.12	0.62	0.32	0.1	0.4	0.2	0.04	0.2	0.22	0.05	0.6	0.7	0.49	0.21	0.23	0.05	21.6	1.51	2.27	0.03	0.03	0.0	0.62	0.4	0.16	-1	0.0	0	0.18	0.22	0.05	4.53	3.19	10.2	3.9	1.6	2.54	0.66	0.39	0.15	0.65	0.37	0.14	0.01	0.01	0.0	0.8	1.03	1.07	-1	0.0	0	71.4	1.07	1.16	0.48	0.38	0.14	1.6	0.7	0.49	0.1	0.32	0.1	122.0	13.73	188.44	0.03	0.11	0.01	0.9	0.74	0.54	0.9	1.1	1.21	1.9	0.74	0.54	0.4	0.26	0.07	1.1	0.88	0.77	0.35	0.23	0.05	22.2	1.23	1.51	0.0	0.01	0.0	0.84	0.2	0.04	-1	0.0	0	0.4	0.28	0.08	2.5	0.97	0.94	0.78	0.26	0.07	0.84	0.21	0.04	0.55	0.18	0.03	0.62	0.32	0.1	0.42	0.21	0.05	4.5	3.19	10.19	7.6	0.97	0.93	0.3	0.48	0.23	1.03	0.18	0.03	0.73	0.26	0.07	0.25	0.07	0.01	0.5	1.08	1.17	-1	0.0	0	54.1	5.76	33.21	0.91	0.03	0.0	0.8	1.14	1.29	6.2	2.97	8.84	113.2	28.37	805.07	0.71	0.15	0.02	18.2	5.12	26.18	6	3.32	11	2.2	1.03	1.07	0.16	0.06	0.0	1.9	0.99	0.99	0.78	0.31	0.1	16.1	3.31	10.99	0.28	0.13	0.02	0.39	0.24	0.06	-1	0.0	0	0.2	0.11	0.01	19	5.1	26	0.88	0.27	0.07	0.42	0.19	0.03	0.13	0.05	0.0	1.9	0.99	0.99	-1	0.0	0	62.7	4.32	18.68	0.94	0.07	0.01	1.9	1.37	1.88	0.9	0.74	0.54	164.3	58.85	3463.12	0.43	0.34	0.11	9.6	3.66	13.38	2.8	1.14	1.29	0.8	0.42	0.18	0.1	0.12	0.01	0.8	1.23	1.51	0.27	0.34	0.11	21.4	1.35	1.82	0.04	0.03	0.0	0.41	0.28	0.08	-1	0.0	0	0.07	0.16	0.03	11.5	3.54	12.5	0.32	0.28	0.08	0.34	0.2	0.04	0.12	0.05	0.0	1	1.15	1.33	-1	0.0	0	63.5	4.58	20.94	0.9	0.08	0.01	1.6	0.97	0.93	1.4	0.84	0.71	31.9	8.25	68.1	0.46	0.32	0.1	8.8	3.61	13.07	2	1.73	3	1.7	1.25	1.57	0.15	0.12	0.01	1.1	0.99	0.99	0.36	0.28	0.08	20.9	1.91	3.66	0.06	0.04	0.0	0.56	0.38	0.14	-1	0.0	0	0.13	0.15	0.02	10	3.87	15	0.58	0.42	0.18	0.5	0.36	0.13	0.7	0.82	0.68	0.19	0.41	0.17	2	1.41	2	5	2.65	7	3.8	1.81	3.29	0.0	0.0	0.0	0.75	0.32	0.1	18.5	2.42	5.83	-1	0.0	0	0.32	0.4	0.16	0.19	0.23	0.05	0.17	0.08	0.01	1.2	1.32	1.73	0.09	0.22	0.05	1.5	1.18	1.39	6	2.0	4	5.4	2.37	5.6	1.0	0.0	0.0	0.87	0.12	0.02	16.9	3.07	9.43	-1	0.0	0	0.39	0.4	0.16	0.2	0.19	0.03	0.25	0.12	0.01	0.8	0.79	0.62	0.08	0.2	0.04	1.9	0.88	0.77	22.68	58.53	3425.22	4.2	1.99	3.96	0.0	0.0	0.0	0.84	0.15	0.02	18.1	2.02	4.1	-1	0.0	0	0.29	0.32	0.1	0.19	0.17	0.03	0.19	0.09	0.01R	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
2	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01
4	0.54	0.17	0.03	0.02	0.01	0.0	1	1.25	1.56	-1	0.0	0	70.5	1.72	2.94	0.79	0.22	0.05	2.1	1.1	1.21	0.7	0.67	0.46	0.3	0.48	0.23	0.34	0.39	0.15	274.8	59.13	3496.18	1.8	0.92	0.84	1.7	1.57	2.46	1.03	0.18	0.03	0.73	0.26	0.07	1.7	1.06	1.12	0.62	0.32	0.1	0.4	0.2	0.04	0.2	0.22	0.05	0.6	0.7	0.49	0.21	0.23	0.05	21.6	1.51	2.27	0.03	0.03	0.0	0.62	0.4	0.16	-1	0.0	0	0.18	0.22	0.05	4.53	3.19	10.2	3.9	1.6	2.54	0.66	0.39	0.15	0.65	0.37	0.14	0.01	0.01	0.0	0.8	1.03	1.07	-1	0.0	0	71.4	1.07	1.16	0.48	0.38	0.14	1.6	0.7	0.49	0.1	0.32	0.1	122.0	13.73	188.44	0.03	0.11	0.01	0.9	0.74	0.54	0.9	1.1	1.21	1.9	0.74	0.54	0.4	0.26	0.07	1.1	0.88	0.77	0.35	0.23	0.05	22.2	1.23	1.51	0.0	0.01	0.0	0.84	0.2	0.04	-1	0.0	0	0.4	0.28	0.08	2.5	0.97	0.94	0.78	0.26	0.07	0.84	0.21	0.04	0.55	0.18	0.03	0.62	0.32	0.1	0.42	0.21	0.05	4.5	3.19	10.19	7.6	0.97	0.93	0.3	0.48	0.23	1.03	0.18	0.03	0.73	0.26	0.07	0.25	0.07	0.01	0.5	1.08	1.17	-1	0.0	0	54.1	5.76	33.21	0.91	0.03	0.0	0.8	1.14	1.29	6.2	2.97	8.84	113.2	28.37	805.07	0.71	0.15	0.02	18.2	5.12	26.18	6	3.32	11	2.2	1.03	1.07	0.16	0.06	0.0	1.9	0.99	0.99	0.78	0.31	0.1	16.1	3.31	10.99	0.28	0.13	0.02	0.39	0.24	0.06	-1	0.0	0	0.2	0.11	0.01	19	5.1	26	0.88	0.27	0.07	0.42	0.19	0.03	0.13	0.05	0.0	1.9	0.99	0.99	-1	0.0	0	62.7	4.32	18.68	0.94	0.07	0.01	1.9	1.37	1.88	0.9	0.74	0.54	164.3	58.85	3463.12	0.43	0.34	0.11	9.6	3.66	13.38	2.8	1.14	1.29	0.8	0.42	0.18	0.1	0.12	0.01	0.8	1.23	1.51	0.27	0.34	0.11	21.4	1.35	1.82	0.04	0.03	0.0	0.41	0.28	0.08	-1	0.0	0	0.07	0.16	0.03	11.5	3.54	12.5	0.32	0.28	0.08	0.34	0.2	0.04	0.12	0.05	0.0	1	1.15	1.33	-1	0.0	0	63.5	4.58	20.94	0.9	0.08	0.01	1.6	0.97	0.93	1.4	0.84	0.71	31.9	8.25	68.1	0.46	0.32	0.1	8.8	3.61	13.07	2	1.73	3	1.7	1.25	1.57	0.15	0.12	0.01	1.1	0.99	0.99	0.36	0.28	0.08	20.9	1.91	3.66	0.06	0.04	0.0	0.56	0.38	0.14	-1	0.0	0	0.13	0.15	0.02	10	3.87	15	0.58	0.42	0.18	0.5	0.36	0.13	0.7	0.82	0.68	0.19	0.41	0.17	2	1.41	2	5	2.65	7	3.8	1.81	3.29	0.0	0.0	0.0	0.75	0.32	0.1	18.5	2.42	5.83	-1	0.0	0	0.32	0.4	0.16	0.19	0.23	0.05	0.17	0.08	0.01	1.2	1.32	1.73	0.09	0.22	0.05	1.5	1.18	1.39	6	2.0	4	5.4	2.37	5.6	1.0	0.0	0.0	0.87	0.12	0.02	16.9	3.07	9.43	-1	0.0	0	0.39	0.4	0.16	0.2	0.19	0.03	0.25	0.12	0.01	0.8	0.79	0.62	0.08	0.2	0.04	1.9	0.88	0.77	22.68	58.53	3425.22	4.2	1.99	3.96	0.0	0.0	0.0	0.84	0.15	0.02	18.1	2.02	4.1	-1	0.0	0	0.29	0.32	0.1	0.19	0.17	0.03	0.19	0.09	0.01R	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
2	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01
4	0.54	0.17	0.03	0.02	0.01	0.0	1	1.25	1.56	-1	0.0	0	70.5	1.72	2.94	0.79	0.22	0.05	2.1	1.1	1.21	0.7	0.67	0.46	0.3	0.48	0.23	0.34	0.39	0.15	274.8	59.13	3496.18	1.8	0.92	0.84	1.7	1.57	2.46	1.03	0.18	0.03	0.73	0.26	0.07	1.7	1.06	1.12	0.62	0.32	0.1	0.4	0.2	0.04	0.2	0.22	0.05	0.6	0.7	0.49	0.21	0.23	0.05	21.6	1.51	2.27	0.03	0.03	0.0	0.62	0.4	0.16	-1	0.0	0	0.18	0.22	0.05	4.53	3.19	10.2	3.9	1.6	2.54	0.66	0.39	0.15	0.65	0.37	0.14	0.01	0.01	0.0	0.8	1.03	1.07	-1	0.0	0	71.4	1.07	1.16	0.48	0.38	0.14	1.6	0.7	0.49	0.1	0.32	0.1	122.0	13.73	188.44	0.03	0.11	0.01	0.9	0.74	0.54	0.9	1.1	1.21	1.9	0.74	0.54	0.4	0.26	0.07	1.1	0.88	0.77	0.35	0.23	0.05	22.2	1.23	1.51	0.0	0.01	0.0	0.84	0.2	0.04	-1	0.0	0	0.4	0.28	0.08	2.5	0.97	0.94	0.78	0.26	0.07	0.84	0.21	0.04	0.55	0.18	0.03	0.62	0.32	0.1	0.42	0.21	0.05	4.5	3.19	10.19	7.6	0.97	0.93	0.3	0.48	0.23	1.03	0.18	0.03	0.73	0.26	0.07	0.25	0.07	0.01	0.5	1.08	1.17	-1	0.0	0	54.1	5.76	33.21	0.91	0.03	0.0	0.8	1.14	1.29	6.2	2.97	8.84	113.2	28.37	805.07	0.71	0.15	0.02	18.2	5.12	26.18	6	3.32	11	2.2	1.03	1.07	0.16	0.06	0.0	1.9	0.99	0.99	0.78	0.31	0.1	16.1	3.31	10.99	0.28	0.13	0.02	0.39	0.24	0.06	-1	0.0	0	0.2	0.11	0.01	19	5.1	26	0.88	0.27	0.07	0.42	0.19	0.03	0.13	0.05	0.0	1.9	0.99	0.99	-1	0.0	0	62.7	4.32	18.68	0.94	0.07	0.01	1.9	1.37	1.88	0.9	0.74	0.54	164.3	58.85	3463.12	0.43	0.34	0.11	9.6	3.66	13.38	2.8	1.14	1.29	0.8	0.42	0.18	0.1	0.12	0.01	0.8	1.23	1.51	0.27	0.34	0.11	21.4	1.35	1.82	0.04	0.03	0.0	0.41	0.28	0.08	-1	0.0	0	0.07	0.16	0.03	11.5	3.54	12.5	0.32	0.28	0.08	0.34	0.2	0.04	0.12	0.05	0.0	1	1.15	1.33	-1	0.0	0	63.5	4.58	20.94	0.9	0.08	0.01	1.6	0.97	0.93	1.4	0.84	0.71	31.9	8.25	68.1	0.46	0.32	0.1	8.8	3.61	13.07	2	1.73	3	1.7	1.25	1.57	0.15	0.12	0.01	1.1	0.99	0.99	0.36	0.28	0.08	20.9	1.91	3.66	0.06	0.04	0.0	0.56	0.38	0.14	-1	0.0	0	0.13	0.15	0.02	10	3.87	15	0.58	0.42	0.18	0.5	0.36	0.13	0.7	0.82	0.68	0.19	0.41	0.17	2	1.41	2	5	2.65	7	3.8	1.81	3.29	0.0	0.0	0.0	0.75	0.32	0.1	18.5	2.42	5.83	-1	0.0	0	0.32	0.4	0.16	0.19	0.23	0.05	0.17	0.08	0.01	1.2	1.32	1.73	0.09	0.22	0.05	1.5	1.18	1.39	6	2.0	4	5.4	2.37	5.6	1.0	0.0	0.0	0.87	0.12	0.02	16.9	3.07	9.43	-1	0.0	0	0.39	0.4	0.16	0.2	0.19	0.03	0.25	0.12	0.01	0.8	0.79	0.62	0.08	0.2	0.04	1.9	0.88	0.77	22.68	58.53	3425.22	4.2	1.99	3.96	0.0	0.0	0.0	0.84	0.15	0.02	18.1	2.02	4.1	-1	0.0	0	0.29	0.32	0.1	0.19	0.17	0.03	0.19	0.09	0.01R	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
2	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01
4	0.54	0.17	0.03	0.02	0.01	0.0	1	1.25	1.56	-1	0.0	0	70.5	1.72	2.94	0.79	0.22	0.05	2.1	1.1	1.21	0.7	0.67	0.46	0.3	0.48	0.23	0.34	0.39	0.15	274.8	59.13	3496.18	1.8	0.92	0.84	1.7	1.57	2.46	1.03	0.18	0.03	0.73	0.26	0.07	1.7	1.06	1.12	0.62	0.32	0.1	0.4	0.2	0.04	0.2	0.22	0.05	0.6	0.7	0.49	0.21	0.23	0.05	21.6	1.51	2.27	0.03	0.03	0.0	0.62	0.4	0.16	-1	0.0	0	0.18	0.22	0.05	4.53	3.19	10.2	3.9	1.6	2.54	0.66	0.39	0.15	0.65	0.37	0.14	0.01	0.01	0.0	0.8	1.03	1.07	-1	0.0	0	71.4	1.07	1.16	0.48	0.38	0.14	1.6	0.7	0.49	0.1	0.32	0.1	122.0	13.73	188.44	0.03	0.11	0.01	0.9	0.74	0.54	0.9	1.1	1.21	1.9	0.74	0.54	0.4	0.26	0.07	1.1	0.88	0.77	0.35	0.23	0.05	22.2	1.23	1.51	0.0	0.01	0.0	0.84	0.2	0.04	-1	0.0	0	0.4	0.28	0.08	2.5	0.97	0.94	0.78	0.26	0.07	0.84	0.21	0.04	0.55	0.18	0.03	0.62	0.32	0.1	0.42	0.21	0.05	4.5	3.19	10.19	7.6	0.97	0.93	0.3	0.48	0.23	1.03	0.18	0.03	0.73	0.26	0.07	0.25	0.07	0.01	0.5	1.08	1.17	-1	0.0	0	54.1	5.76	33.21	0.91	0.03	0.0	0.8	1.14	1.29	6.2	2.97	8.84	113.2	28.37	805.07	0.71	0.15	0.02	18.2	5.12	26.18	6	3.32	11	2.2	1.03	1.07	0.16	0.06	0.0	1.9	0.99	0.99	0.78	0.31	0.1	16.1	3.31	10.99	0.28	0.13	0.02	0.39	0.24	0.06	-1	0.0	0	0.2	0.11	0.01	19	5.1	26	0.88	0.27	0.07	0.42	0.19	0.03	0.13	0.05	0.0	1.9	0.99	0.99	-1	0.0	0	62.7	4.32	18.68	0.94	0.07	0.01	1.9	1.37	1.88	0.9	0.74	0.54	164.3	58.85	3463.12	0.43	0.34	0.11	9.6	3.66	13.38	2.8	1.14	1.29	0.8	0.42	0.18	0.1	0.12	0.01	0.8	1.23	1.51	0.27	0.34	0.11	21.4	1.35	1.82	0.04	0.03	0.0	0.41	0.28	0.08	-1	0.0	0	0.07	0.16	0.03	11.5	3.54	12.5	0.32	0.28	0.08	0.34	0.2	0.04	0.12	0.05	0.0	1	1.15	1.33	-1	0.0	0	63.5	4.58	20.94	0.9	0.08	0.01	1.6	0.97	0.93	1.4	0.84	0.71	31.9	8.25	68.1	0.46	0.32	0.1	8.8	3.61	13.07	2	1.73	3	1.7	1.25	1.57	0.15	0.12	0.01	1.1	0.99	0.99	0.36	0.28	0.08	20.9	1.91	3.66	0.06	0.04	0.0	0.56	0.38	0.14	-1	0.0	0	0.13	0.15	0.02	10	3.87	15	0.58	0.42	0.18	0.5	0.36	0.13	0.7	0.82	0.68	0.19	0.41	0.17	2	1.41	2	5	2.65	7	3.8	1.81	3.29	0.0	0.0	0.0	0.75	0.32	0.1	18.5	2.42	5.83	-1	0.0	0	0.32	0.4	0.16	0.19	0.23	0.05	0.17	0.08	0.01	1.2	1.32	1.73	0.09	0.22	0.05	1.5	1.18	1.39	6	2.0	4	5.4	2.37	5.6	1.0	0.0	0.0	0.87	0.12	0.02	16.9	3.07	9.43	-1	0.0	0	0.39	0.4	0.16	0.2	0.19	0.03	0.25	0.12	0.01	0.8	0.79	0.62	0.08	0.2	0.04	1.9	0.88	0.77	22.68	58.53	3425.22	4.2	1.99	3.96	0.0	0.0	0.0	0.84	0.15	0.02	18.1	2.02	4.1	-1	0.0	0	0.29	0.32	0.1	0.19	0.17	0.03	0.19	0.09	0.01R	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
2	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01
4	0.54	0.17	0.03	0.02	0.01	0.0	1	1.25	1.56	-1	0.0	0	70.5	1.72	2.94	0.79	0.22	0.05	2.1	1.1	1.21	0.7	0.67	0.46	0.3	0.48	0.23	0.34	0.39	0.15	274.8	59.13	3496.18	1.8	0.92	0.84	1.7	1.57	2.46	1.03	0.18	0.03	0.73	0.26	0.07	1.7	1.06	1.12	0.62	0.32	0.1	0.4	0.2	0.04	0.2	0.22	0.05	0.6	0.7	0.49	0.21	0.23	0.05	21.6	1.51	2.27	0.03	0.03	0.0	0.62	0.4	0.16	-1	0.0	0	0.18	0.22	0.05	4.53	3.19	10.2	3.9	1.6	2.54	0.66	0.39	0.15	0.65	0.37	0.14	0.01	0.01	0.0	0.8	1.03	1.07	-1	0.0	0	71.4	1.07	1.16	0.48	0.38	0.14	1.6	0.7	0.49	0.1	0.32	0.1	122.0	13.73	188.44	0.03	0.11	0.01	0.9	0.74	0.54	0.9	1.1	1.21	1.9	0.74	0.54	0.4	0.26	0.07	1.1	0.88	0.77	0.35	0.23	0.05	22.2	1.23	1.51	0.0	0.01	0.0	0.84	0.2	0.04	-1	0.0	0	0.4	0.28	0.08	2.5	0.97	0.94	0.78	0.26	0.07	0.84	0.21	0.04	0.55	0.18	0.03	0.62	0.32	0.1	0.42	0.21	0.05	4.5	3.19	10.19	7.6	0.97	0.93	0.3	0.48	0.23	1.03	0.18	0.03	0.73	0.26	0.07	0.25	0.07	0.01	0.5	1.08	1.17	-1	0.0	0	54.1	5.76	33.21	0.91	0.03	0.0	0.8	1.14	1.29	6.2	2.97	8.84	113.2	28.37	805.07	0.71	0.15	0.02	18.2	5.12	26.18	6	3.32	11	2.2	1.03	1.07	0.16	0.06	0.0	1.9	0.99	0.99	0.78	0.31	0.1	16.1	3.31	10.99	0.28	0.13	0.02	0.39	0.24	0.06	-1	0.0	0	0.2	0.11	0.01	19	5.1	26	0.88	0.27	0.07	0.42	0.19	0.03	0.13	0.05	0.0	1.9	0.99	0.99	-1	0.0	0	62.7	4.32	18.68	0.94	0.07	0.01	1.9	1.37	1.88	0.9	0.74	0.54	164.3	58.85	3463.12	0.43	0.34	0.11	9.6	3.66	13.38	2.8	1.14	1.29	0.8	0.42	0.18	0.1	0.12	0.01	0.8	1.23	1.51	0.27	0.34	0.11	21.4	1.35	1.82	0.04	0.03	0.0	0.41	0.28	0.08	-1	0.0	0	0.07	0.16	0.03	11.5	3.54	12.5	0.32	0.28	0.08	0.34	0.2	0.04	0.12	0.05	0.0	1	1.15	1.33	-1	0.0	0	63.5	4.58	20.94	0.9	0.08	0.01	1.6	0.97	0.93	1.4	0.84	0.71	31.9	8.25	68.1	0.46	0.32	0.1	8.8	3.61	13.07	2	1.73	3	1.7	1.25	1.57	0.15	0.12	0.01	1.1	0.99	0.99	0.36	0.28	0.08	20.9	1.91	3.66	0.06	0.04	0.0	0.56	0.38	0.14	-1	0.0	0	0.13	0.15	0.02	10	3.87	15	0.58	0.42	0.18	0.5	0.36	0.13	0.7	0.82	0.68	0.19	0.41	0.17	2	1.41	2	5	2.65	7	3.8	1.81	3.29	0.0	0.0	0.0	0.75	0.32	0.1	18.5	2.42	5.83	-1	0.0	0	0.32	0.4	0.16	0.19	0.23	0.05	0.17	0.08	0.01	1.2	1.32	1.73	0.09	0.22	0.05	1.5	1.18	1.39	6	2.0	4	5.4	2.37	5.6	1.0	0.0	0.0	0.87	0.12	0.02	16.9	3.07	9.43	-1	0.0	0	0.39	0.4	0.16	0.2	0.19	0.03	0.25	0.12	0.01	0.8	0.79	0.62	0.08	0.2	0.04	1.9	0.88	0.77	22.68	58.53	3425.22	4.2	1.99	3.96	0.0	0.0	0.0	0.84	0.15	0.02	18.1	2.02	4.1	-1	0.0	0	0.29	0.32	0.1	0.19	0.17	0.03	0.19	0.09	0.01R	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid	gp_sid_std	gp_sid_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fp	gp_fp_std	gp_fp_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_time	gp_time_std	gp_time_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tp	gp_tp_std	gp_tp_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_f1	gp_f1_std	gp_f1_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var
2	0.28	0.29	0.09	0.03	0.01	0.0	0.7	0.67	0.46	-1	0.0	0	70.3	1.42	2.01	0.73	0.24	0.06	1.8	0.79	0.62	0.9	0.74	0.54	0.4	0.52	0.27	0.29	0.23	0.05	382.7	143.07	20470.01	2	0.67	0.44	1.6	1.17	1.38	0.55	0.5	0.25	0.5	0.48	0.23	2	0.94	0.89	0.48	0.48	0.23	0.26	0.3	0.09	0.27	0.24	0.06	0.9	0.88	0.77	0.28	0.26	0.07	21.4	1.35	1.82	0.04	0.03	0.0	0.7	0.21	0.04	-1	0.0	0	0.24	0.24	0.06	1.72	2.45	6.02	3.8	1.23	1.51	0.78	0.21	0.04	0.72	0.19	0.04	0.02	0.01	0.0	0.7	0.82	0.68	-1	0.0	0	70.9	1.52	2.32	0.58	0.34	0.11	1.6	0.84	0.71	0.5	0.71	0.5	135.1	34.65	1200.54	0.15	0.21	0.05	1.4	0.7	0.49	1.2	1.14	1.29	2	1.25	1.56	0.32	0.3	0.09	1.1	1.2	1.43	0.32	0.32	0.1	21.8	1.48	2.18	0.02	0.03	0.0	0.82	0.19	0.04	-1	0.0	0	0.4	0.35	0.12	3.0	1.15	1.33	0.75	0.33	0.11	0.73	0.31	0.09	0.31	0.34	0.12	0.48	0.48	0.23	0.3	0.37	0.14	1.72	2.45	6.02	7.1	1.1	1.21	0.4	0.52	0.27	0.55	0.5	0.25	0.5	0.48	0.23	0.19	0.08	0.01	0.1	0.32	0.1	-1	0.0	0	58.6	6.52	42.49	0.87	0.08	0.01	0.8	1.23	1.51	4.1	2.69	7.21	24.0	5.1	26.0	0.57	0.18	0.03	13.7	5.64	31.79	4	2.83	8	2.6	1.07	1.16	0.22	0.13	0.02	1.9	1.2	1.43	0.77	0.36	0.13	18.2	3.46	11.96	0.19	0.13	0.02	0.57	0.18	0.03	-1	0.0	0	0.26	0.2	0.04	14	6.63	44	0.98	0.08	0.01	0.58	0.18	0.03	0.1	0.03	0.0	1.2	0.79	0.62	-1	0.0	0	65.2	2.66	7.07	0.86	0.14	0.02	1.5	0.97	0.94	1.1	1.45	2.1	113.0	31.7	1004.67	0.32	0.38	0.14	7.1	1.85	3.43	2.3	1.89	3.57	1.5	1.08	1.17	0.2	0.2	0.04	1.2	1.14	1.29	0.38	0.38	0.14	21.2	2.2	4.84	0.05	0.07	0.0	0.59	0.36	0.13	-1	0.0	0	0.18	0.23	0.05	8.6	2.67	7.16	0.52	0.35	0.12	0.53	0.35	0.12	0.06	0.03	0.0	1.3	1.06	1.12	-1	0.0	0	68.2	2.86	8.18	0.87	0.13	0.02	1.8	0.92	0.84	0.2	0.42	0.18	11.7	2.75	7.57	0.08	0.17	0.03	4.1	2.13	4.54	1	1.0	1	1.4	1.26	1.6	0.17	0.17	0.03	0.9	0.99	0.99	0.28	0.29	0.08	22.1	1.45	2.1	0.01	0.02	0.0	0.83	0.23	0.05	-1	0.0	0	0.15	0.18	0.03	5	2.0	4	0.49	0.4	0.16	0.54	0.42	0.17	0.7	0.82	0.68	0.28	0.37	0.13	2	1.33	1.78	3	1.0	1	1.6	1.26	1.6	0.0	0.0	0.0	0.63	0.39	0.15	20.7	1.42	2.01	-1	0.0	0	0.27	0.34	0.11	0.23	0.25	0.06	0.07	0.05	0.0	0.6	0.84	0.71	0.14	0.39	0.16	2.1	1.73	2.99	6	2.0	4	4.5	2.46	6.06	0.5	0.53	0.28	0.82	0.31	0.09	17.8	2.44	5.96	-1	0.0	0	0.33	0.47	0.22	0.12	0.16	0.03	0.2	0.11	0.01	1	1.05	1.11	0.26	0.38	0.14	1.7	1.34	1.79	3.84	1.64	2.7	3.7	2.26	5.12	0.0	0.0	0.0	0.72	0.31	0.1	18.6	2.22	4.93	-1	0.0	0	0.39	0.4	0.16	0.23	0.24	0.06	0.16	0.1	0.01
4	0.54	0.17	0.03	0.02	0.01	0.0	1	1.25	1.56	-1	0.0	0	70.5	1.72	2.94	0.79	0.22	0.05	2.1	1.1	1.21	0.7	0.67	0.46	0.3	0.48	0.23	0.34	0.39	0.15	274.8	59.13	3496.18	1.8	0.92	0.84	1.7	1.57	2.46	1.03	0.18	0.03	0.73	0.26	0.07	1.7	1.06	1.12	0.62	0.32	0.1	0.4	0.2	0.04	0.2	0.22	0.05	0.6	0.7	0.49	0.21	0.23	0.05	21.6	1.51	2.27	0.03	0.03	0.0	0.62	0.4	0.16	-1	0.0	0	0.18	0.22	0.05	4.53	3.19	10.2	3.9	1.6	2.54	0.66	0.39	0.15	0.65	0.37	0.14	0.01	0.01	0.0	0.8	1.03	1.07	-1	0.0	0	71.4	1.07	1.16	0.48	0.38	0.14	1.6	0.7	0.49	0.1	0.32	0.1	122.0	13.73	188.44	0.03	0.11	0.01	0.9	0.74	0.54	0.9	1.1	1.21	1.9	0.74	0.54	0.4	0.26	0.07	1.1	0.88	0.77	0.35	0.23	0.05	22.2	1.23	1.51	0.0	0.01	0.0	0.84	0.2	0.04	-1	0.0	0	0.4	0.28	0.08	2.5	0.97	0.94	0.78	0.26	0.07	0.84	0.21	0.04	0.55	0.18	0.03	0.62	0.32	0.1	0.42	0.21	0.05	4.5	3.19	10.19	7.6	0.97	0.93	0.3	0.48	0.23	1.03	0.18	0.03	0.73	0.26	0.07	0.25	0.07	0.01	0.5	1.08	1.17	-1	0.0	0	54.1	5.76	33.21	0.91	0.03	0.0	0.8	1.14	1.29	6.2	2.97	8.84	113.2	28.37	805.07	0.71	0.15	0.02	18.2	5.12	26.18	6	3.32	11	2.2	1.03	1.07	0.16	0.06	0.0	1.9	0.99	0.99	0.78	0.31	0.1	16.1	3.31	10.99	0.28	0.13	0.02	0.39	0.24	0.06	-1	0.0	0	0.2	0.11	0.01	19	5.1	26	0.88	0.27	0.07	0.42	0.19	0.03	0.13	0.05	0.0	1.9	0.99	0.99	-1	0.0	0	62.7	4.32	18.68	0.94	0.07	0.01	1.9	1.37	1.88	0.9	0.74	0.54	164.3	58.85	3463.12	0.43	0.34	0.11	9.6	3.66	13.38	2.8	1.14	1.29	0.8	0.42	0.18	0.1	0.12	0.01	0.8	1.23	1.51	0.27	0.34	0.11	21.4	1.35	1.82	0.04	0.03	0.0	0.41	0.28	0.08	-1	0.0	0	0.07	0.16	0.03	11.5	3.54	12.5	0.32	0.28	0.08	0.34	0.2	0.04	0.12	0.05	0.0	1	1.15	1.33	-1	0.0	0	63.5	4.58	20.94	0.9	0.08	0.01	1.6	0.97	0.93	1.4	0.84	0.71	31.9	8.25	68.1	0.46	0.32	0.1	8.8	3.61	13.07	2	1.73	3	1.7	1.25	1.57	0.15	0.12	0.01	1.1	0.99	0.99	0.36	0.28	0.08	20.9	1.91	3.66	0.06	0.04	0.0	0.56	0.38	0.14	-1	0.0	0	0.13	0.15	0.02	10	3.87	15	0.58	0.42	0.18	0.5	0.36	0.13	0.7	0.82	0.68	0.19	0.41	0.17	2	1.41	2	5	2.65	7	3.8	1.81	3.29	0.0	0.0	0.0	0.75	0.32	0.1	18.5	2.42	5.83	-1	0.0	0	0.32	0.4	0.16	0.19	0.23	0.05	0.17	0.08	0.01	1.2	1.32	1.73	0.09	0.22	0.05	1.5	1.18	1.39	6	2.0	4	5.4	2.37	5.6	1.0	0.0	0.0	0.87	0.12	0.02	16.9	3.07	9.43	-1	0.0	0	0.39	0.4	0.16	0.2	0.19	0.03	0.25	0.12	0.01	0.8	0.79	0.62	0.08	0.2	0.04	1.9	0.88	0.77	22.68	58.53	3425.22	4.2	1.99	3.96	0.0	0.0	0.0	0.84	0.15	0.02	18.1	2.02	4.1	-1	0.0	0	0.29	0.32	0.1	0.19	0.17	0.03	0.19	0.09	0.01

==> expres/line/C2_D1_T500_N5_I2_IVS50_CPS5_Fexp_vary_R.csv <==
R	gp_fdr	gp_fdr_std	gp_fdr_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_tp	gp_tp_std	gp_tp_var	gp_time	gp_time_std	gp_time_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_f1	gp_f1_std	gp_f1_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_fp	gp_fp_std	gp_fp_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_sid	gp_sid_std	gp_sid_var	gp_valid	gp_valid_std	gp_valid_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_failed	R-pcmci-kncps_failed_std	R-pcmci-kncps_failed_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var
3	0.09	0.16	0.02	1.5	0.85	0.72	0.02	0.03	0.0	0.72	0.17	0.03	0.58	0.08	0.01	2.4	1.17	1.38	6443.0	11438.21	130832555.78	3.1	1.6	2.54	0.35	0.38	0.15	1.2	1.32	1.73	0.3	0.48	0.23	-1	0.0	0	0.88	0.17	0.03	0.7	1.06	1.12	0.82	0.18	0.03	0.89	0.18	0.03	3.68	2.1	4.39	0.38	0.38	0.14	0.64	0.36	0.13	0.75	0.14	0.02	0.39	0.39	0.15	1.6	0.84	0.71	0.02	0.01	0.0	21.9	1.66	2.77	0.89	0.16	0.02	0.52	0.13	0.02	0.4	0.7	0.49	70.7	1.77	3.12	-1	0.0	0	0.1	0.32	0.1	0.12	0.17	0.03	1.5	0.53	0.28	0.02	0.02	0.0	449.8	108.91	11861.07	2.3	1.34	1.79	3.0	1.25	1.56	0.4	0.37	0.13	1.2	1.32	1.73	0.4	0.7	0.49	-1	0.0	0	0.88	0.21	0.05	0.8	1.03	1.07	0.81	0.36	0.13	0.32	0.32	0.1	0.58	0.36	0.13	0.32	0.33	0.11	1.5	0.85	0.72	0.02	0.01	0.0	21.9	1.52	2.32	0.79	0.34	0.11	0.4	0.52	0.27	70.8	1.62	2.62	-1	0.0	0	3.68	2.1	4.39	0.72	0.17	0.03	0.1	0.32	0.1	0.59	0.08	0.01	38.8	4.24	17.96	0.51	0.12	0.02	0.75	0.14	0.02	0.82	0.18	0.03	0.71	0.11	0.01	0.9	0.99	0.99	0.28	0.11	0.01	691.0	202.14	40862.0	2.5	1.18	1.39	19	4.24	18	0.18	0.11	0.01	1.8	0.92	0.84	0.2	0.42	0.18	-1	0.0	0	0.42	0.15	0.02	6	2.45	6	0.92	0.17	0.03	0.15	0.06	0.0	0.91	0.03	0.0	0.72	0.29	0.08	18.6	3.63	13.16	0.26	0.05	0.0	16.2	3.05	9.29	0	0.0	0	0.44	0.14	0.02	6.1	2.33	5.43	53.7	4.72	22.23	-1	0.0	0	0.54	0.27	0.07	1.1	0.88	0.77	0.09	0.06	0.0	10943.3	13481.46	181749685.34	1.4	0.84	0.71	13.1	3.81	14.54	0.2	0.16	0.03	1.6	1.17	1.38	1.3	0.82	0.68	-1	0.0	0	0.43	0.3	0.09	3.2	1.87	3.51	0.56	0.31	0.1	0.19	0.12	0.01	0.89	0.08	0.01	0.61	0.34	0.11	12	3.16	10	0.17	0.05	0.0	20.4	2.22	4.93	0.5	0.27	0.07	1.9	1.29	1.66	60.3	4.06	16.46	-1	0.0	0	0.16	0.17	0.03	0.7	0.67	0.46	0.03	0.04	0.0	74.2	14.3	204.4	2.4	1.26	1.6	8	1.73	3	0.34	0.13	0.02	2	1.15	1.33	0.3	0.48	0.23	-1	0.0	0	0.83	0.16	0.03	1	0.0	0	0.88	0.19	0.04	0.31	0.11	0.01	0.8	0.08	0.01	0.75	0.25	0.06	7.5	1.65	2.72	0.1	0.02	0.0	21.6	1.84	3.38	0.85	0.15	0.02	0.7	0.82	0.68	64.8	2.53	6.4	-1	0.0	0	0.22	0.31	0.1	0.78	0.3	0.09	0.14	0.08	0.01	19.3	2.5	6.23	0.15	0.17	0.03	0.6	0.7	0.49	0.1	0.32	0.1	-1	0.0	0	2.1	1.2	1.43	3	1.7	2.89	0.15	0.36	0.13	5	2.0	4	0.4	0.38	0.15	0.68	0.3	0.09	0.15	0.12	0.02	19	3.37	11.33	0.26	0.22	0.05	1	0.82	0.67	1.0	0.0	0.0	-1	0.0	0	1.7	1.16	1.34	3.3	2.63	6.9	0.28	0.36	0.13	5	3.0	9	0.32	0.3	0.09	0.83	0.19	0.03	0.26	0.09	0.01	16.5	1.58	2.5	0.22	0.23	0.05	1.1	1.1	1.21	0.0	0.0	0.0	-1	0.0	0	1.6	0.7	0.49	5.8	2.1	4.4	0.09	0.26	0.07	4.04	0.95	0.9
4	0.32	0.26	0.07	1.7	0.82	0.68	0.06	0.06	0.0	0.56	0.35	0.12	0.57	0.32	0.1	1.9	0.88	0.77	2216.2	1822.19	3320371.73	3.9	2.38	5.66	0.31	0.27	0.07	1	0.82	0.67	0.8	0.79	0.62	-1	0.0	0	0.66	0.25	0.06	2.1	1.85	3.43	0.75	0.41	0.17	0.75	0.25	0.06	2.2	3.06	9.34	0.33	0.25	0.06	0.64	0.31	0.1	0.63	0.36	0.13	0.32	0.25	0.06	2.2	1.69	2.84	0.03	0.02	0.0	21	2.21	4.89	0.69	0.22	0.05	0.53	0.33	0.11	1.3	1.34	1.79	70.1	2.47	6.1	-1	0.0	0	0.1	0.32	0.1	0.15	0.2	0.04	1.7	0.67	0.46	0.02	0.03	0.0	542.5	174.55	30466.06	1.8	0.92	0.84	3.0	1.05	1.11	0.27	0.33	0.11	1	1.15	1.33	0.9	0.88	0.77	-1	0.0	0	0.74	0.23	0.05	1.4	1.17	1.38	0.72	0.28	0.08	0.28	0.32	0.1	0.69	0.36	0.13	0.28	0.31	0.1	1.3	0.82	0.68	0.02	0.01	0.0	21.8	1.62	2.62	0.75	0.22	0.05	0.5	0.71	0.5	71	1.41	2	-1	0.0	0	2.36	3.15	9.95	0.6	0.35	0.12	0.1	0.32	0.1	0.58	0.32	0.1	42.9	5.13	26.32	0.55	0.33	0.11	0.65	0.36	0.13	0.75	0.41	0.17	0.71	0.16	0.02	0.7	1.06	1.12	0.32	0.15	0.02	1440.6	443.26	196479.82	2.7	1.16	1.34	22	7.14	51	0.19	0.13	0.02	2	1.05	1.11	0	0.0	0	-1	0.0	0	0.44	0.15	0.02	7	3.16	10	1.0	0.0	0.0	0.15	0.07	0.0	0.91	0.04	0.0	0.8	0.29	0.09	21.5	6.75	45.61	0.3	0.1	0.01	15.2	3.58	12.84	0	0.0	0	0.43	0.17	0.03	7.1	3.21	10.32	50.8	7.51	56.4	-1	0.0	0	0.35	0.34	0.11	0.7	0.67	0.46	0.06	0.06	0.0	3201.2	3110.32	9674109.51	1.7	0.95	0.9	12.1	3.21	10.32	0.27	0.14	0.02	2	1.05	1.11	1	0.47	0.22	-1	0.0	0	0.57	0.28	0.08	2.2	1.48	2.18	0.6	0.26	0.07	0.23	0.1	0.01	0.86	0.06	0.0	0.72	0.33	0.11	11.4	3.2	10.27	0.16	0.05	0.0	21.1	2.18	4.77	0.6	0.26	0.07	1.2	1.23	1.51	60.9	3.96	15.66	-1	0.0	0	0.21	0.22	0.05	0.6	0.7	0.49	0.04	0.05	0.0	175.4	119.0	14160.04	2.4	1.17	1.38	9	2.0	4	0.34	0.11	0.01	2.1	1.1	1.21	0.3	0.67	0.46	-1	0.0	0	0.82	0.23	0.05	1	1.0	1	0.91	0.22	0.05	0.29	0.09	0.01	0.82	0.06	0.0	0.8	0.24	0.06	8.9	1.91	3.66	0.12	0.03	0.0	21.4	2.01	4.04	0.83	0.2	0.04	0.9	1.1	1.21	63.4	2.91	8.49	-1	0.0	0	0.43	0.42	0.18	0.78	0.24	0.06	0.18	0.11	0.01	18.3	2.71	7.34	0.27	0.26	0.07	1.2	1.23	1.51	0.4	0.52	0.27	-1	0.0	0	1.5	1.08	1.17	4	2.31	5.33	0.19	0.31	0.09	5	2.24	5	0.52	0.39	0.15	0.84	0.11	0.01	0.25	0.08	0.01	16.7	2.21	4.9	0.23	0.15	0.02	1.1	0.74	0.54	1.1	0.32	0.1	-1	0.0	0	1.6	1.43	2.04	5.6	1.71	2.93	0.14	0.24	0.06	7	2.24	5	0.46	0.4	0.16	0.8	0.16	0.03	0.25	0.07	0.0	16.8	1.62	2.62	0.27	0.22	0.05	1.4	1.26	1.6	0.3	0.48	0.23	-1	0.0	0	1.3	1.06	1.12	5.5	1.65	2.72	0.16	0.28	0.08	3.72	1.18	1.4

==> expres/line/C2_D1_T500_N5_I2_IVS50_CPS5_Flin_vary_R.csv <==
R	gp_fdr	gp_fdr_std	gp_fdr_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_tp	gp_tp_std	gp_tp_var	gp_time	gp_time_std	gp_time_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_f1	gp_f1_std	gp_f1_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp_fp	gp_fp_std	gp_fp_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_sid	gp_sid_std	gp_sid_var	gp_valid	gp_valid_std	gp_valid_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_failed	R-pcmci-kncps_failed_std	R-pcmci-kncps_failed_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var
3	0.44	0.28	0.08	0.6	0.7	0.49	0.09	0.07	0.01	0.18	0.38	0.15	0.15	0.32	0.1	2.2	1.03	1.07	12251.0	10368.73	107510500.89	2.8	2.2	4.84	0.6	0.3	0.09	2.1	1.2	1.43	0.5	0.71	0.5	-1	0.0	0	0.62	0.24	0.06	2.6	1.96	3.82	0.2	0.42	0.18	0.84	0.22	0.05	0.84	1.81	3.28	0.6	0.29	0.08	0.46	0.31	0.1	0.19	0.4	0.16	0.74	0.33	0.11	2.2	1.81	3.29	0.03	0.02	0.0	20.2	1.87	3.51	0.63	0.22	0.05	0.16	0.34	0.11	2.1	1.66	2.77	70.1	1.91	3.66	-1	0.0	0	0.1	0.32	0.1	0.07	0.11	0.01	0.3	0.67	0.46	0.01	0.02	0.0	828.4	391.05	152919.82	2.4	1.17	1.38	0.6	0.7	0.49	0.9	0.12	0.01	2.4	1.17	1.38	0.3	0.67	0.46	-1	0.0	0	0.89	0.13	0.02	0.6	0.7	0.49	0.9	0.21	0.04	0.89	0.13	0.02	0.07	0.11	0.01	0.9	0.21	0.04	0.3	0.48	0.23	0.0	0.01	0.0	22	1.41	2	0.89	0.13	0.02	0.3	0.48	0.23	72	1.41	2	-1	0.0	0	1.04	1.82	3.3	0.22	0.38	0.15	0.1	0.32	0.1	0.21	0.34	0.12	124.0	93.37	8718.0	0.2	0.34	0.12	0.25	0.41	0.17	0.3	0.48	0.23	0.51	0.17	0.03	0.7	1.06	1.12	0.15	0.12	0.01	775.5	229.93	52869.39	2.7	1.16	1.34	14	4.47	20	0.26	0.14	0.02	2	1.05	1.11	0	0.0	0	-1	0.0	0	0.64	0.15	0.02	3	2.45	6	1.0	0.0	0.0	0.21	0.09	0.01	0.88	0.06	0.0	0.8	0.29	0.09	14	3.68	13.56	0.19	0.05	0.0	19	3.16	10	0	0.0	0	0.64	0.16	0.03	3.3	2.45	6.01	58.3	4.62	21.34	-1	0.0	0	0.13	0.22	0.05	1.4	0.97	0.93	0.02	0.03	0.0	6.6	8.45	71.38	1.5	1.08	1.17	10.0	2.16	4.67	0.19	0.18	0.03	1.3	0.95	0.9	1.2	0.92	0.84	-1	0.0	0	0.79	0.27	0.07	1.6	1.43	2.04	0.57	0.38	0.15	0.2	0.15	0.02	0.87	0.1	0.01	0.48	0.35	0.12	8.6	1.71	2.93	0.12	0.02	0.0	21.9	1.66	2.77	0.61	0.39	0.15	0.4	0.7	0.49	63.7	2.0	4.01	-1	0.0	0	0.12	0.19	0.04	0.4	0.52	0.27	0.02	0.03	0.0	1.0	0.0	0.0	2.4	1.07	1.16	7	1.0	1	0.42	0.1	0.01	2.3	0.95	0.9	0.3	0.48	0.23	-1	0.0	0	0.88	0.21	0.04	0	1.0	1	0.9	0.17	0.03	0.37	0.11	0.01	0.76	0.08	0.01	0.88	0.18	0.03	7.1	0.88	0.77	0.1	0.01	0.0	21.9	1.6	2.54	0.89	0.18	0.03	0.4	0.7	0.49	65.2	1.69	2.84	-1	0.0	0	0.2	0.19	0.03	0.48	0.45	0.2	0.04	0.04	0.0	21.4	1.51	2.27	0.25	0.22	0.05	0.6	0.52	0.27	0.8	0.42	0.18	-1	0.0	0	2.1	0.99	0.99	0.9	0.88	0.77	0.32	0.35	0.12	3	1.41	2	0.41	0.3	0.09	0.8	0.14	0.02	0.18	0.07	0.0	18.3	1.83	3.34	0.25	0.17	0.03	1.1	0.74	0.54	1.7	0.48	0.23	-1	0.0	0	1.6	0.84	0.71	4	1.56	2.44	0.16	0.18	0.03	5	1.41	2	0.1	0.16	0.03	0.75	0.35	0.12	0.06	0.05	0.0	20.9	2.02	4.1	0.12	0.19	0.04	0.3	0.48	0.23	0.8	0.42	0.18	-1	0.0	0	2.4	1.17	1.38	1.4	0.97	0.93	0.14	0.37	0.14	2.96	1.33	1.76
4	0.47	0.29	0.08	0.7	0.82	0.68	0.09	0.06	0.0	0.14	0.19	0.04	0.17	0.24	0.06	2.3	1.34	1.79	6102.9	3207.61	10288751.88	3.0	1.76	3.11	0.56	0.27	0.07	2	1.15	1.33	0.4	0.7	0.49	-1	0.0	0	0.61	0.3	0.09	2.4	1.51	2.27	0.35	0.47	0.22	0.84	0.32	0.1	1.02	1.63	2.67	0.56	0.26	0.07	0.54	0.26	0.07	0.2	0.27	0.07	0.76	0.33	0.11	2.3	1.34	1.79	0.03	0.02	0.0	20.3	1.89	3.57	0.63	0.28	0.08	0.12	0.18	0.03	2	1.25	1.56	70	2.11	4.44	-1	0.0	0	0	0.0	0	0.13	0.18	0.03	0	0.0	0	0.03	0.05	0.0	676.8	307.32	94443.96	2.7	1.16	1.34	0.7	1.06	1.12	0.93	0.11	0.01	2.7	1.16	1.34	0	0.0	0	-1	0.0	0	0.92	0.12	0.01	0.7	1.06	1.12	1.0	0.0	0.0	0.92	0.11	0.01	0.13	0.18	0.03	1.0	0.0	0.0	0.7	1.06	1.12	0.01	0.01	0.0	21.6	1.96	3.82	0.92	0.11	0.01	0.7	1.06	1.12	71.6	1.96	3.82	-1	0.0	0	1.8	1.73	3.0	0.24	0.16	0.02	0	0.0	0	0.27	0.21	0.04	79.6	48.45	2346.93	0.18	0.15	0.02	0.34	0.23	0.05	0.58	0.4	0.16	0.57	0.13	0.02	0.7	1.06	1.12	0.17	0.11	0.01	1088.6	271.23	73566.71	2.6	1.07	1.16	16	4.8	23	0.24	0.14	0.02	2	1.05	1.11	0.1	0.32	0.1	-1	0.0	0	0.58	0.13	0.02	3	2.24	5	0.98	0.08	0.01	0.2	0.08	0.01	0.89	0.05	0.0	0.8	0.29	0.09	15.7	4.11	16.9	0.22	0.06	0.0	18.5	3.17	10.06	0	0.0	0	0.58	0.12	0.01	3.8	2.2	4.84	56.6	5.04	25.38	-1	0.0	0	0.28	0.26	0.07	1.8	1.32	1.73	0.03	0.03	0.0	6.2	9.85	97.07	1.2	0.63	0.4	10.5	3.14	9.83	0.12	0.18	0.03	0.9	0.88	0.77	1.5	1.08	1.17	-1	0.0	0	0.62	0.32	0.1	2.2	1.62	2.62	0.52	0.33	0.11	0.14	0.12	0.02	0.91	0.08	0.01	0.37	0.37	0.14	8.7	2.21	4.9	0.12	0.03	0.0	21.6	1.71	2.93	0.56	0.32	0.1	0.7	0.67	0.46	63.6	3.06	9.38	-1	0.0	0	0.15	0.18	0.03	0.4	0.7	0.49	0.02	0.02	0.0	1.0	0.0	0.0	2.4	0.97	0.93	8	1.41	2	0.4	0.11	0.01	2.3	0.95	0.9	0.3	0.48	0.23	-1	0.0	0	0.86	0.12	0.01	0	0.0	0	0.92	0.14	0.02	0.35	0.11	0.01	0.78	0.08	0.01	0.89	0.18	0.03	8	1.05	1.11	0.11	0.02	0.0	21.8	1.32	1.73	0.86	0.11	0.01	0.5	0.53	0.28	64.3	1.89	3.57	-1	0.0	0	0.28	0.33	0.11	0.41	0.33	0.11	0.05	0.04	0.0	21.3	1.89	3.57	0.26	0.26	0.07	0.7	0.67	0.46	0.1	0.32	0.1	-1	0.0	0	2	1.05	1.11	1	0.94	0.89	0.52	0.4	0.16	3	1.41	2	0.28	0.29	0.08	0.87	0.11	0.01	0.2	0.11	0.01	17.9	2.77	7.66	0.16	0.12	0.02	0.7	0.48	0.23	1.1	0.32	0.1	-1	0.0	0	2	0.94	0.89	4.4	2.22	4.93	0.04	0.17	0.03	6	2.45	6	0.24	0.33	0.11	0.35	0.41	0.17	0.03	0.04	0.0	21.6	1.84	3.38	0.27	0.34	0.11	0.6	0.7	0.49	0.1	0.32	0.1	-1	0.0	0	2.1	1.1	1.21	0.7	0.82	0.68	0.54	0.45	0.2	2.85	1.29	1.67
5	0.49	0.31	0.1	1.2	1.03	1.07	0.12	0.08	0.01	0.16	0.26	0.07	0.16	0.25	0.06	1.9	0.74	0.54	20565.3	18794.7	353240881.34	4.3	2.21	4.9	0.43	0.33	0.11	1.5	0.97	0.94	0.8	0.92	0.84	-1	0.0	0	0.53	0.26	0.07	3.5	2.07	4.28	0.28	0.45	0.2	0.77	0.25	0.06	0.92	1.53	2.34	0.44	0.31	0.1	0.6	0.3	0.09	0.2	0.32	0.1	0.56	0.39	0.15	3.1	1.91	3.66	0.04	0.03	0.0	19.6	2.07	4.27	0.56	0.24	0.06	0.12	0.22	0.05	2.7	1.89	3.57	69.2	2.04	4.18	-1	0.0	0	0	0.0	0	0.16	0.18	0.03	0.4	0.84	0.71	0.03	0.03	0.0	4523.1	11667.78	136137056.99	2.3	0.95	0.9	1.0	1.25	1.56	0.85	0.18	0.03	2.3	0.95	0.9	0.4	0.84	0.71	-1	0.0	0	0.84	0.2	0.04	1.0	1.25	1.56	0.9	0.21	0.04	0.86	0.18	0.03	0.16	0.18	0.03	0.9	0.21	0.04	0.6	0.7	0.49	0.01	0.01	0.0	21.7	1.57	2.46	0.86	0.18	0.03	0.6	0.7	0.49	71.7	1.57	2.46	-1	0.0	0	1.42	1.71	2.93	0.2	0.25	0.06	0	0.0	0	0.2	0.24	0.06	95.4	42.07	1769.82	0.14	0.21	0.05	0.26	0.31	0.09	0.42	0.47	0.22	0.61	0.12	0.01	0.7	1.06	1.12	0.19	0.08	0.01	1843.7	457.05	208894.46	2.6	1.07	1.16	16	5.0	25	0.24	0.15	0.02	2	1.05	1.11	0.1	0.32	0.1	-1	0.0	0	0.55	0.13	0.02	4	1.73	3	0.98	0.08	0.01	0.2	0.1	0.01	0.88	0.06	0.0	0.8	0.29	0.09	15.7	4.22	17.79	0.22	0.06	0.0	18.2	2.49	6.18	0	0.0	0	0.55	0.13	0.02	4.1	1.73	2.99	56.6	4.95	24.49	-1	0.0	0	0.23	0.34	0.12	1.3	1.25	1.57	0.03	0.04	0.0	11.2	12.0	143.96	1.3	0.95	0.9	9.2	2.3	5.29	0.24	0.16	0.03	1.4	0.84	0.71	1.4	1.07	1.16	-1	0.0	0	0.66	0.31	0.1	2.0	1.41	2.0	0.45	0.34	0.12	0.22	0.13	0.02	0.86	0.09	0.01	0.6	0.37	0.14	7.9	2.47	6.1	0.11	0.03	0.0	21.7	1.64	2.68	0.48	0.34	0.12	0.6	0.97	0.93	64.4	2.59	6.71	-1	0.0	0	0.19	0.19	0.03	0.2	0.42	0.18	0.04	0.04	0.0	2.0	0.47	0.22	2.5	0.97	0.94	8	1.73	3	0.42	0.07	0.0	2.5	0.97	0.94	0.2	0.42	0.18	-1	0.0	0	0.85	0.12	0.02	1	0.0	0	0.95	0.11	0.01	0.36	0.08	0.01	0.78	0.06	0.0	0.95	0.11	0.01	8.4	1.58	2.49	0.12	0.02	0.0	21.5	1.51	2.28	0.86	0.12	0.01	0.8	0.79	0.62	63.9	2.51	6.32	-1	0.0	0	0.17	0.32	0.1	0.62	0.46	0.21	0.07	0.07	0.01	20.7	2.5	6.23	0.15	0.25	0.06	0.3	0.48	0.23	1.0	0.0	0.0	-1	0.0	0	2.4	1.35	1.82	1.6	1.58	2.49	0.28	0.49	0.24	4	2.45	6	0.19	0.22	0.05	0.88	0.16	0.03	0.21	0.16	0.02	17.8	4.05	16.4	0.13	0.15	0.02	0.7	0.82	0.68	1.8	0.42	0.18	-1	0.0	0	2	0.67	0.44	4.5	3.24	10.5	0.0	0.15	0.02	6	3.32	11	0.23	0.32	0.1	0.6	0.44	0.2	0.06	0.06	0.0	20.9	2.33	5.43	0.26	0.35	0.12	0.5	0.53	0.28	0.8	0.42	0.18	-1	0.0	0	2.2	1.23	1.51	1.4	1.35	1.82	0.29	0.45	0.2	2.94	1.39	1.94

==> expres/line/D1_R2_T200_N5_I2_IVS50_CPS3_Fexp_vary_C.csv <==
C	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_sid	gp_sid_std	gp_sid_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_time	gp_time_std	gp_time_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_tp	gp_tp_std	gp_tp_var	gp_fp	gp_fp_std	gp_fp_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_f1	gp_f1_std	gp_f1_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_failed	R-pcmci-kncps_failed_std	R-pcmci-kncps_failed_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var
2	0.27	0.25	0.06	-1	0.0	0	0.9	0.88	0.77	0.6	1.07	1.16	-1	0.0	0	619.6	345.93	119665.38	0.02	0.03	0.0	2.1	0.99	0.99	0.5	0.71	0.5	0.26	0.26	0.07	0.68	0.47	0.22	0.82	0.22	0.05	1.8	0.63	0.4	0.37	0.33	0.11	0.57	0.43	0.19	70.6	1.71	2.93	2.3	3.0	8.97	0.84	0.27	0.07	0.26	0.25	0.06	1.7	1.16	1.34	21.8	1.62	2.62	3.5	1.35	1.83	0.53	0.45	0.2	0.02	0.02	0.0	0.13	0.17	0.03	0.82	0.22	0.05	0.3	0.48	0.23	0.67	0.35	0.12	1.1	1.29	1.66	0.37	0.35	0.13	0.4	0.39	0.15	-1	0.0	0	1.2	1.23	1.51	0.5	0.71	0.5	-1	0.0	0	174.0	25.11	630.67	0.02	0.02	0.0	2.2	0.92	0.84	0.5	0.53	0.28	0.39	0.4	0.16	0.84	0.14	0.02	1.5	0.85	0.72	70.8	1.62	2.62	0.86	0.19	0.04	0.4	0.38	0.15	1.5	1.08	1.17	21.8	1.48	2.18	3.0	1.76	3.11	0.02	0.01	0.0	0.14	0.16	0.03	0.83	0.16	0.03	0.58	0.42	0.17	1.0	0.94	0.89	0.57	0.43	0.19	0.53	0.45	0.2	0.68	0.47	0.22	2.3	3.0	8.97	0.3	0.48	0.23	9.8	1.69	2.84	0.38	0.34	0.11	0.37	0.36	0.13	0.18	0.11	0.01	0	0.0	0	-1	0.0	0	1.7	1.16	1.34	0.4	0.7	0.49	-1	0.0	0	39.8	14.04	197.07	0.2	0.05	0.0	2.3	1.25	1.57	4.4	1.07	1.16	0.2	0.15	0.02	0.45	0.19	0.03	1	1.05	1.11	58.6	3.2	10.27	0.85	0.32	0.1	0.67	0.36	0.13	13.7	2.58	6.68	17.9	1.73	2.99	14	2.83	8	0.19	0.04	0.0	0.69	0.15	0.02	0.43	0.2	0.04	0.89	0.07	0.0	4	0.0	0	0.15	0.13	0.02	-1	0.0	0	0.9	0.74	0.54	1.2	1.23	1.51	-1	0.0	0	353.0	96.76	9361.78	0.05	0.04	0.0	1.5	0.85	0.72	1.1	0.88	0.77	0.13	0.16	0.03	0.59	0.3	0.09	1.8	1.03	1.07	64	2.54	6.44	0.64	0.36	0.13	0.35	0.33	0.11	8.3	1.89	3.57	21.2	1.62	2.62	10.1	2.6	6.77	0.11	0.03	0.0	0.42	0.33	0.11	0.55	0.34	0.12	0.9	0.09	0.01	2.3	1.89	3.57	0.21	0.16	0.03	-1	0.0	0	1	0.94	0.89	1.5	1.27	1.61	-1	0.0	0	29.2	7.55	57.07	0.02	0.03	0.0	1.2	1.14	1.29	0.4	0.7	0.49	0.19	0.19	0.04	0.47	0.4	0.16	1.7	1.06	1.12	67.8	1.93	3.73	0.46	0.43	0.19	0.38	0.35	0.12	4.5	1.35	1.83	21.9	1.37	1.88	6	1.0	1	0.06	0.02	0.0	0.15	0.24	0.06	0.76	0.3	0.09	0.85	0.12	0.01	1	1.0	1	0.4	0.52	0.27	1.9	1.2	1.43	-1	0.0	0	0.76	0.33	0.11	0.18	0.39	0.15	0.16	0.23	0.05	0.2	0.33	0.11	0.09	0.05	0.0	2.3	1.25	1.57	0.0	0.0	0.0	20.4	1.71	2.93	4	1.73	3	0.7	0.67	0.46	4.2	2.86	8.18	-1	0.0	0	0.77	0.3	0.09	0.19	0.39	0.15	0.19	0.19	0.04	0.37	0.4	0.16	0.19	0.13	0.02	2	1.41	2	1.0	0.0	0.0	18.1	3.54	12.54	6	3.32	11	1.1	0.57	0.32	3.7	2.31	5.34	-1	0.0	0	0.71	0.28	0.08	0.24	0.34	0.12	0.34	0.28	0.08	0.46	0.33	0.11	0.17	0.11	0.01	1.6	1.17	1.38	0.1	0.32	0.1	18.6	3.27	10.71	3.92	2.09	4.36
5	0.41	0.33	0.11	-1	0.0	0	1.2	1.03	1.07	0.6	1.07	1.16	-1	0.0	0	1005.5	426.61	181995.61	0.04	0.04	0.0	2.1	0.88	0.77	0.8	0.79	0.62	0.4	0.34	0.12	0.98	0.08	0.01	0.78	0.2	0.04	1.5	0.97	0.94	0.43	0.21	0.04	0.87	0.21	0.04	70.6	1.71	2.93	5.57	2.81	7.9	0.85	0.27	0.07	0.43	0.36	0.13	1.7	1.16	1.34	21.5	1.65	2.72	3.2	1.62	2.62	0.83	0.28	0.08	0.02	0.02	0.0	0.2	0.18	0.03	0.78	0.2	0.04	0.6	0.52	0.27	0.55	0.38	0.14	1.4	1.26	1.6	0.39	0.24	0.06	0.46	0.32	0.11	-1	0.0	0	1.3	0.95	0.9	0.6	0.84	0.71	-1	0.0	0	428.7	158.38	25084.23	0.02	0.03	0.0	2.1	0.99	0.99	0.5	0.71	0.5	0.55	0.33	0.11	0.76	0.32	0.1	1.4	0.7	0.49	71	1.83	3.33	0.78	0.34	0.12	0.46	0.31	0.1	1.3	1.16	1.34	21.8	1.62	2.62	2.7	1.64	2.68	0.02	0.02	0.0	0.13	0.17	0.03	0.85	0.2	0.04	0.42	0.35	0.12	1.1	1.2	1.43	0.85	0.21	0.05	0.83	0.28	0.08	0.94	0.12	0.02	5.27	2.6	6.74	0.6	0.52	0.27	41.7	8.55	73.12	0.43	0.21	0.05	0.4	0.23	0.05	0.17	0.08	0.01	0	0.0	0	-1	0.0	0	2	1.05	1.11	0.1	0.32	0.1	-1	0.0	0	85.9	23.52	553.21	0.29	0.12	0.02	2.6	1.17	1.38	6.3	2.5	6.23	0.21	0.14	0.02	0.44	0.13	0.02	0.7	1.06	1.12	53.3	6.45	41.57	0.97	0.11	0.01	0.8	0.29	0.09	19	5.58	31.11	16	3.23	10.44	19	6.32	40	0.26	0.08	0.01	0.71	0.1	0.01	0.43	0.13	0.02	0.9	0.05	0.0	6	2.45	6	0.24	0.15	0.02	-1	0.0	0	2	1.25	1.56	0.7	1.34	1.79	-1	0.0	0	2754.3	778.16	605531.12	0.04	0.05	0.0	2	1.05	1.11	0.8	1.14	1.29	0.27	0.18	0.03	0.75	0.32	0.1	0.7	0.82	0.68	61.5	3.75	14.06	0.82	0.33	0.11	0.71	0.36	0.13	10.8	3.08	9.51	21.5	1.84	3.39	11.5	3.44	11.83	0.15	0.04	0.0	0.19	0.25	0.06	0.83	0.22	0.05	0.85	0.1	0.01	1.5	1.78	3.17	0.17	0.11	0.01	-1	0.0	0	1.1	0.88	0.77	1.2	1.32	1.73	-1	0.0	0	155.2	38.42	1476.4	0.04	0.05	0.0	1.5	0.85	0.72	0.9	0.99	0.99	0.16	0.17	0.03	0.63	0.33	0.11	1.6	1.07	1.16	63	4.59	21.11	0.65	0.35	0.12	0.47	0.36	0.13	9.3	3.62	13.12	21.4	1.78	3.16	10	4.0	16	0.13	0.05	0.0	0.27	0.26	0.07	0.7	0.3	0.09	0.9	0.06	0.0	2	1.41	2	0.8	1.03	1.07	5.8	3.01	9.07	-1	0.0	0	0.92	0.09	0.01	-0.0	0.16	0.03	0.12	0.14	0.02	0.28	0.36	0.13	0.26	0.13	0.02	1.9	1.29	1.66	0.5	0.53	0.28	16.5	3.31	10.94	7	2.45	6	1.2	1.32	1.73	4.6	2.63	6.93	-1	0.0	0	0.73	0.3	0.09	0.27	0.38	0.15	0.25	0.24	0.06	0.47	0.44	0.2	0.21	0.12	0.02	1.5	1.43	2.06	1.3	0.48	0.23	17.7	3.2	10.23	6	2.45	6	1.1	0.74	0.54	4.4	1.84	3.38	-1	0.0	0	0.78	0.2	0.04	0.15	0.21	0.04	0.26	0.19	0.03	0.36	0.22	0.05	0.2	0.08	0.01	1.6	0.7	0.49	0.5	0.53	0.28	17.9	1.85	3.43	3.54	1.19	1.42
10	0.3	0.35	0.12	-1	0.0	0	1	1.25	1.56	0.9	0.99	0.99	-1	0.0	0	2061.0	796.8	634892.67	0.0	0.02	0.0	1.8	1.23	1.51	0.1	0.32	0.1	0.5	0.42	0.18	0.98	0.08	0.01	0.65	0.4	0.16	1.7	0.82	0.68	0.63	0.26	0.07	0.94	0.16	0.03	71.4	1.43	2.04	3.0	1.92	3.7	0.61	0.42	0.18	0.28	0.33	0.11	0.9	0.88	0.77	22.2	1.32	1.73	2.6	1.35	1.82	0.93	0.21	0.04	0.01	0.01	0.0	0.02	0.08	0.01	0.86	0.21	0.04	0.8	0.42	0.18	0.42	0.45	0.2	1.0	1.05	1.11	0.64	0.29	0.08	0.31	0.37	0.14	-1	0.0	0	1	1.25	1.56	0.9	0.99	0.99	-1	0.0	0	1074.8	413.99	171385.73	0.0	0.0	0.0	1.8	1.23	1.51	0	0.0	0	0.51	0.43	0.18	0.66	0.41	0.17	1.7	0.82	0.68	71.5	1.35	1.83	0.61	0.42	0.18	0.28	0.33	0.11	0.8	0.92	0.84	22.3	1.16	1.34	2.5	1.43	2.06	0.01	0.01	0.0	0.0	0.0	0.0	0.87	0.2	0.04	0.4	0.47	0.22	0.9	0.99	0.99	0.92	0.16	0.03	0.93	0.21	0.04	0.95	0.11	0.01	3.23	1.73	2.99	0.7	0.48	0.23	369.0	133.15	17730.0	0.59	0.23	0.05	0.61	0.26	0.07	0.14	0.06	0.0	0	0.0	0	-1	0.0	0	2	1.05	1.11	0	0.0	0	-1	0.0	0	290.7	167.89	28188.01	0.42	0.1	0.01	2.7	1.16	1.34	9.3	2.0	4.01	0.16	0.13	0.02	0.36	0.11	0.01	0.7	1.06	1.12	47.7	5.85	34.23	1.0	0.0	0.0	0.8	0.29	0.09	24.6	4.95	24.49	13	2.54	6.44	25	5.74	33	0.34	0.07	0.01	0.78	0.08	0.01	0.35	0.08	0.01	0.92	0.04	0.0	9	2.0	4	0.18	0.13	0.02	-1	0.0	0	1.6	1.35	1.82	1.1	1.45	2.1	-1	0.0	0	34634.3	4110.09	16892869.12	0.05	0.04	0.0	1.6	1.26	1.6	1	0.94	0.89	0.18	0.17	0.03	0.53	0.33	0.11	1.1	0.99	0.99	60.6	4.12	16.93	0.62	0.44	0.19	0.55	0.4	0.16	11.7	3.5	12.23	21.3	1.57	2.46	12.8	3.33	11.07	0.16	0.05	0.0	0.27	0.24	0.06	0.72	0.23	0.05	0.89	0.08	0.01	2.1	1.2	1.43	0.25	0.11	0.01	-1	0.0	0	2.1	0.99	0.99	0.6	1.07	1.16	-1	0.0	0	1046.5	266.17	70844.94	0.02	0.04	0.0	2.1	0.99	0.99	0.5	0.85	0.72	0.29	0.15	0.02	0.84	0.25	0.06	0.6	0.7	0.49	61	4.35	18.89	0.84	0.27	0.07	0.77	0.32	0.1	11.3	3.47	12.01	21.8	1.69	2.84	11	3.74	14	0.16	0.05	0.0	0.14	0.25	0.06	0.82	0.28	0.08	0.85	0.07	0.0	1	1.41	2	0.9	0.88	0.77	5.5	2.92	8.5	-1	0.0	0	0.87	0.14	0.02	0.06	0.26	0.07	0.18	0.19	0.03	0.37	0.4	0.16	0.25	0.14	0.02	1.8	1.23	1.51	1.8	0.42	0.18	16.8	3.55	12.62	7	3.16	10	0.8	0.92	0.84	4.2	3.16	9.96	-1	0.0	0	0.85	0.15	0.02	0.09	0.24	0.06	0.2	0.18	0.03	0.34	0.35	0.12	0.19	0.15	0.02	1.9	1.37	1.88	4.8	0.63	0.4	18.1	3.81	14.54	6	3.16	10	0.8	0.79	0.62	6	2.0	4	-1	0.0	0	0.88	0.12	0.01	0.06	0.3	0.09	0.18	0.18	0.03	0.43	0.44	0.19	0.27	0.1	0.01	1.9	1.6	2.54	1.8	0.42	0.18	16.3	2.75	7.57	4.34	2.07	4.27
15	0.37	0.28	0.08	-1	0.0	0	1.3	1.16	1.34	0.4	0.52	0.27	-1	0.0	0	4900.2	2086.35	4352863.07	0.02	0.02	0.0	2.3	1.16	1.34	0.5	0.53	0.28	0.45	0.32	0.1	0.85	0.21	0.04	0.79	0.29	0.09	1.4	0.52	0.27	0.55	0.26	0.07	0.82	0.24	0.06	70.8	1.75	3.07	2.67	1.99	3.95	0.82	0.32	0.1	0.38	0.3	0.09	1.5	0.85	0.72	21.8	1.62	2.62	2.9	1.2	1.43	0.83	0.28	0.08	0.02	0.01	0.0	0.12	0.13	0.02	0.88	0.12	0.01	0.5	0.53	0.28	0.54	0.31	0.1	0.9	0.74	0.54	0.54	0.3	0.09	0.4	0.31	0.09	-1	0.0	0	1.4	1.17	1.38	0.2	0.42	0.18	-1	0.0	0	2300.6	1406.03	1976926.71	0.01	0.02	0.0	2.5	1.27	1.61	0.3	0.48	0.23	0.49	0.33	0.11	0.85	0.31	0.1	1.3	0.48	0.23	70.9	1.73	2.99	0.88	0.32	0.1	0.42	0.31	0.1	1.4	0.84	0.71	22	1.49	2.22	2.7	1.25	1.57	0.02	0.01	0.0	0.07	0.11	0.01	0.94	0.1	0.01	0.51	0.32	0.1	0.5	0.71	0.5	0.83	0.24	0.06	0.83	0.28	0.08	0.88	0.21	0.05	2.6	2.02	4.07	0.6	0.52	0.27	1367.6	432.91	187407.82	0.56	0.28	0.08	0.54	0.32	0.1	0.12	0.06	0.0	0	0.0	0	-1	0.0	0	2	1.05	1.11	0	0.0	0	-1	0.0	0	488.6	225.5	50848.49	0.49	0.14	0.02	2.7	1.16	1.34	10.8	3.01	9.07	0.14	0.12	0.02	0.33	0.11	0.01	0.7	1.06	1.12	43.6	6.19	38.27	1.0	0.0	0.0	0.8	0.29	0.09	28.7	5.68	32.23	11.5	3.37	11.39	29	6.08	37	0.4	0.08	0.01	0.8	0.08	0.01	0.32	0.09	0.01	0.93	0.03	0.0	10	3.0	9	0.21	0.13	0.02	-1	0.0	0	1.8	1.14	1.29	1.1	1.6	2.54	-1	0.0	0	96507.3	23442.36	549544162.46	0.05	0.05	0.0	1.6	1.17	1.38	1	1.05	1.11	0.23	0.17	0.03	0.59	0.39	0.15	0.9	0.74	0.54	60.5	3.84	14.72	0.65	0.46	0.21	0.63	0.37	0.14	11.8	3.39	11.51	21.3	1.64	2.68	12.7	3.62	13.12	0.16	0.05	0.0	0.38	0.39	0.15	0.57	0.42	0.18	0.87	0.08	0.01	2.1	1.97	3.88	0.18	0.15	0.02	-1	0.0	0	1.7	1.49	2.23	0.6	0.97	0.93	-1	0.0	0	2871.1	3076.5	9464832.99	0.04	0.04	0.0	2.1	0.99	0.99	0.8	0.92	0.84	0.19	0.21	0.04	0.78	0.19	0.04	1	1.05	1.11	60.1	3.7	13.66	0.82	0.26	0.07	0.57	0.45	0.21	12.2	2.86	8.18	21.5	1.84	3.39	13	3.0	9	0.17	0.04	0.0	0.18	0.19	0.04	0.77	0.19	0.04	0.89	0.09	0.01	1	1.0	1	0.9	0.57	0.32	4.7	1.95	3.79	-1	0.0	0	0.85	0.09	0.01	0.09	0.17	0.03	0.2	0.12	0.02	0.37	0.29	0.08	0.21	0.09	0.01	1.8	1.03	1.07	2.2	0.63	0.4	17.6	2.72	7.38	6	2.24	5	0.8	0.79	0.62	3.9	2.33	5.43	-1	0.0	0	0.84	0.16	0.03	0.07	0.18	0.03	0.19	0.17	0.03	0.24	0.22	0.05	0.18	0.11	0.01	1.9	0.74	0.54	5.9	1.91	3.66	18.4	3.13	9.82	5	2.45	6	0.6	0.7	0.49	6.2	1.99	3.96	-1	0.0	0	0.9	0.13	0.02	-0.04	0.17	0.03	0.12	0.15	0.02	0.17	0.19	0.04	0.28	0.08	0.01	2.1	0.74	0.54	2.1	0.74	0.54	16.1	1.37	1.88	4.02	1.31	1.72

==> expres/line/D1_R2_T200_N5_I2_IVS50_CPS3_Flin_vary_C.csv <==
C	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_sid	gp_sid_std	gp_sid_var	gp_tp-timed	gp_tp-timed_std	gp_tp-timed_var	gp_fn	gp_fn_std	gp_fn_var	gp_sid-timed	gp_sid-timed_std	gp_sid-timed_var	gp_time	gp_time_std	gp_time_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_tp	gp_tp_std	gp_tp_var	gp_fp	gp_fp_std	gp_fp_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_cps-prec	gp_cps-prec_std	gp_cps-prec_var	gp_f1	gp_f1_std	gp_f1_var	gp_fn-timed	gp_fn-timed_std	gp_fn-timed_var	gp_cps-nmi	gp_cps-nmi_std	gp_cps-nmi_var	gp_cps-f1	gp_cps-f1_std	gp_cps-f1_var	gp_tn-timed	gp_tn-timed_std	gp_tn-timed_var	gp_cps-dist	gp_cps-dist_std	gp_cps-dist_var	gp_tpr	gp_tpr_std	gp_tpr_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_fp-timed	gp_fp-timed_std	gp_fp-timed_var	gp_tn	gp_tn_std	gp_tn_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_cps-rec	gp_cps-rec_std	gp_cps-rec_var	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_valid	gp_valid_std	gp_valid_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_shd	gp_shd_std	gp_shd_var	gp_cps-ari	gp_cps-ari_std	gp_cps-ari_var	gp-kncps_f1-timed	gp-kncps_f1-timed_std	gp-kncps_f1-timed_var	gp-kncps_sid	gp-kncps_sid_std	gp-kncps_sid_var	gp-kncps_tp-timed	gp-kncps_tp-timed_std	gp-kncps_tp-timed_var	gp-kncps_fn	gp-kncps_fn_std	gp-kncps_fn_var	gp-kncps_sid-timed	gp-kncps_sid-timed_std	gp-kncps_sid-timed_var	gp-kncps_time	gp-kncps_time_std	gp-kncps_time_var	gp-kncps_fpr	gp-kncps_fpr_std	gp-kncps_fpr_var	gp-kncps_tp	gp-kncps_tp_std	gp-kncps_tp_var	gp-kncps_fp	gp-kncps_fp_std	gp-kncps_fp_var	gp-kncps_mcc-timed	gp-kncps_mcc-timed_std	gp-kncps_mcc-timed_var	gp-kncps_f1	gp-kncps_f1_std	gp-kncps_f1_var	gp-kncps_fn-timed	gp-kncps_fn-timed_std	gp-kncps_fn-timed_var	gp-kncps_tn-timed	gp-kncps_tn-timed_std	gp-kncps_tn-timed_var	gp-kncps_tpr	gp-kncps_tpr_std	gp-kncps_tpr_var	gp-kncps_tpr-timed	gp-kncps_tpr-timed_std	gp-kncps_tpr-timed_var	gp-kncps_fp-timed	gp-kncps_fp-timed_std	gp-kncps_fp-timed_var	gp-kncps_tn	gp-kncps_tn_std	gp-kncps_tn_var	gp-kncps_shd-timed	gp-kncps_shd-timed_std	gp-kncps_shd-timed_var	gp-kncps_fpr-timed	gp-kncps_fpr-timed_std	gp-kncps_fpr-timed_var	gp-kncps_fdr	gp-kncps_fdr_std	gp-kncps_fdr_var	gp-kncps_mcc	gp-kncps_mcc_std	gp-kncps_mcc_var	gp-kncps_fdr-timed	gp-kncps_fdr-timed_std	gp-kncps_fdr-timed_var	gp-kncps_shd	gp-kncps_shd_std	gp-kncps_shd_var	gp-kndag_cps-f1	gp-kndag_cps-f1_std	gp-kndag_cps-f1_var	gp-kndag_cps-rec	gp-kndag_cps-rec_std	gp-kndag_cps-rec_var	gp-kndag_cps-prec	gp-kndag_cps-prec_std	gp-kndag_cps-prec_var	gp-kndag_cps-dist	gp-kndag_cps-dist_std	gp-kndag_cps-dist_var	gp-kndag_valid	gp-kndag_valid_std	gp-kndag_valid_var	gp-kndag_time	gp-kndag_time_std	gp-kndag_time_var	gp-kndag_cps-nmi	gp-kndag_cps-nmi_std	gp-kndag_cps-nmi_var	gp-kndag_cps-ari	gp-kndag_cps-ari_std	gp-kndag_cps-ari_var	R-pcmci-kncps_f1-timed	R-pcmci-kncps_f1-timed_std	R-pcmci-kncps_f1-timed_var	R-pcmci-kncps_failed	R-pcmci-kncps_failed_std	R-pcmci-kncps_failed_var	R-pcmci-kncps_sid	R-pcmci-kncps_sid_std	R-pcmci-kncps_sid_var	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tp-timed_std	R-pcmci-kncps_tp-timed_var	R-pcmci-kncps_fn	R-pcmci-kncps_fn_std	R-pcmci-kncps_fn_var	R-pcmci-kncps_sid-timed	R-pcmci-kncps_sid-timed_std	R-pcmci-kncps_sid-timed_var	R-pcmci-kncps_time	R-pcmci-kncps_time_std	R-pcmci-kncps_time_var	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr_std	R-pcmci-kncps_fpr_var	R-pcmci-kncps_tp	R-pcmci-kncps_tp_std	R-pcmci-kncps_tp_var	R-pcmci-kncps_fp	R-pcmci-kncps_fp_std	R-pcmci-kncps_fp_var	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_mcc-timed_std	R-pcmci-kncps_mcc-timed_var	R-pcmci-kncps_f1	R-pcmci-kncps_f1_std	R-pcmci-kncps_f1_var	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fn-timed_std	R-pcmci-kncps_fn-timed_var	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tn-timed_std	R-pcmci-kncps_tn-timed_var	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr_std	R-pcmci-kncps_tpr_var	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_tpr-timed_std	R-pcmci-kncps_tpr-timed_var	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fp-timed_std	R-pcmci-kncps_fp-timed_var	R-pcmci-kncps_tn	R-pcmci-kncps_tn_std	R-pcmci-kncps_tn_var	R-pcmci-kncps_shd-timed	R-pcmci-kncps_shd-timed_std	R-pcmci-kncps_shd-timed_var	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fpr-timed_std	R-pcmci-kncps_fpr-timed_var	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr_std	R-pcmci-kncps_fdr_var	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc_std	R-pcmci-kncps_mcc_var	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fdr-timed_std	R-pcmci-kncps_fdr-timed_var	R-pcmci-kncps_shd	R-pcmci-kncps_shd_std	R-pcmci-kncps_shd_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci-knregimes_f1-timed	J-pcmci-knregimes_f1-timed_std	J-pcmci-knregimes_f1-timed_var	J-pcmci-knregimes_sid	J-pcmci-knregimes_sid_std	J-pcmci-knregimes_sid_var	J-pcmci-knregimes_tp-timed	J-pcmci-knregimes_tp-timed_std	J-pcmci-knregimes_tp-timed_var	J-pcmci-knregimes_fn	J-pcmci-knregimes_fn_std	J-pcmci-knregimes_fn_var	J-pcmci-knregimes_sid-timed	J-pcmci-knregimes_sid-timed_std	J-pcmci-knregimes_sid-timed_var	J-pcmci-knregimes_time	J-pcmci-knregimes_time_std	J-pcmci-knregimes_time_var	J-pcmci-knregimes_fpr	J-pcmci-knregimes_fpr_std	J-pcmci-knregimes_fpr_var	J-pcmci-knregimes_tp	J-pcmci-knregimes_tp_std	J-pcmci-knregimes_tp_var	J-pcmci-knregimes_fp	J-pcmci-knregimes_fp_std	J-pcmci-knregimes_fp_var	J-pcmci-knregimes_mcc-timed	J-pcmci-knregimes_mcc-timed_std	J-pcmci-knregimes_mcc-timed_var	J-pcmci-knregimes_f1	J-pcmci-knregimes_f1_std	J-pcmci-knregimes_f1_var	J-pcmci-knregimes_fn-timed	J-pcmci-knregimes_fn-timed_std	J-pcmci-knregimes_fn-timed_var	J-pcmci-knregimes_tn-timed	J-pcmci-knregimes_tn-timed_std	J-pcmci-knregimes_tn-timed_var	J-pcmci-knregimes_tpr	J-pcmci-knregimes_tpr_std	J-pcmci-knregimes_tpr_var	J-pcmci-knregimes_tpr-timed	J-pcmci-knregimes_tpr-timed_std	J-pcmci-knregimes_tpr-timed_var	J-pcmci-knregimes_fp-timed	J-pcmci-knregimes_fp-timed_std	J-pcmci-knregimes_fp-timed_var	J-pcmci-knregimes_tn	J-pcmci-knregimes_tn_std	J-pcmci-knregimes_tn_var	J-pcmci-knregimes_shd-timed	J-pcmci-knregimes_shd-timed_std	J-pcmci-knregimes_shd-timed_var	J-pcmci-knregimes_fpr-timed	J-pcmci-knregimes_fpr-timed_std	J-pcmci-knregimes_fpr-timed_var	J-pcmci-knregimes_fdr	J-pcmci-knregimes_fdr_std	J-pcmci-knregimes_fdr_var	J-pcmci-knregimes_mcc	J-pcmci-knregimes_mcc_std	J-pcmci-knregimes_mcc_var	J-pcmci-knregimes_fdr-timed	J-pcmci-knregimes_fdr-timed_std	J-pcmci-knregimes_fdr-timed_var	J-pcmci-knregimes_shd	J-pcmci-knregimes_shd_std	J-pcmci-knregimes_shd_var	varLINGAM-c_tp	varLINGAM-c_tp_std	varLINGAM-c_tp_var	varLINGAM-c_fp	varLINGAM-c_fp_std	varLINGAM-c_fp_var	varLINGAM-c_sid	varLINGAM-c_sid_std	varLINGAM-c_sid_var	varLINGAM-c_fdr	varLINGAM-c_fdr_std	varLINGAM-c_fdr_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-c_fn	varLINGAM-c_fn_std	varLINGAM-c_fn_var	varLINGAM-c_time	varLINGAM-c_time_std	varLINGAM-c_time_var	varLINGAM-c_tn	varLINGAM-c_tn_std	varLINGAM-c_tn_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-cr_tp	varLINGAM-cr_tp_std	varLINGAM-cr_tp_var	varLINGAM-cr_fp	varLINGAM-cr_fp_std	varLINGAM-cr_fp_var	varLINGAM-cr_sid	varLINGAM-cr_sid_std	varLINGAM-cr_sid_var	varLINGAM-cr_fdr	varLINGAM-cr_fdr_std	varLINGAM-cr_fdr_var	varLINGAM-cr_mcc	varLINGAM-cr_mcc_std	varLINGAM-cr_mcc_var	varLINGAM-cr_f1	varLINGAM-cr_f1_std	varLINGAM-cr_f1_var	varLINGAM-cr_tpr	varLINGAM-cr_tpr_std	varLINGAM-cr_tpr_var	varLINGAM-cr_fpr	varLINGAM-cr_fpr_std	varLINGAM-cr_fpr_var	varLINGAM-cr_fn	varLINGAM-cr_fn_std	varLINGAM-cr_fn_var	varLINGAM-cr_time	varLINGAM-cr_time_std	varLINGAM-cr_time_var	varLINGAM-cr_tn	varLINGAM-cr_tn_std	varLINGAM-cr_tn_var	varLINGAM-cr_shd	varLINGAM-cr_shd_std	varLINGAM-cr_shd_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var
2	0.74	0.34	0.12	-1	0.0	0	2.1	1.37	1.88	0.5	0.85	0.72	-1	0.0	0	449.3	247.38	61197.12	0.05	0.05	0.0	2.2	1.23	1.51	1	1.05	1.11	0.73	0.36	0.13	0.65	0.47	0.22	0.77	0.27	0.08	0.6	1.07	1.16	0.26	0.23	0.05	0.58	0.44	0.19	71.2	1.93	3.73	2.53	2.62	6.87	0.84	0.28	0.08	0.81	0.36	0.13	1.1	1.2	1.43	21.3	1.83	3.34	1.7	2.21	4.9	0.53	0.42	0.18	0.02	0.02	0.0	0.28	0.29	0.08	0.74	0.31	0.1	0.3	0.48	0.23	0.31	0.35	0.12	1.5	1.84	3.39	0.23	0.24	0.06	0.93	0.12	0.02	-1	0.0	0	2.5	1.08	1.17	0.2	0.42	0.18	-1	0.0	0	150.3	30.32	919.34	0.01	0.02	0.0	2.5	1.08	1.17	0.3	0.48	0.23	0.93	0.13	0.02	0.93	0.12	0.02	0.2	0.42	0.18	72	1.49	2.22	0.94	0.12	0.02	0.94	0.12	0.02	0.3	0.48	0.23	22	1.49	2.22	0.5	0.85	0.72	0.0	0.01	0.0	0.08	0.13	0.02	0.92	0.14	0.02	0.08	0.13	0.02	0.5	0.85	0.72	0.68	0.4	0.16	0.63	0.4	0.16	0.75	0.42	0.18	3.13	2.57	6.6	0.4	0.52	0.27	8.2	1.14	1.29	0.33	0.22	0.05	0.29	0.25	0.06	0.27	0.12	0.02	0	0.0	0	-1	0.0	0	2	1.05	1.11	0.1	0.32	0.1	-1	0.0	0	25.8	3.12	9.73	0.12	0.08	0.01	2.6	1.07	1.16	2.8	1.81	3.29	0.31	0.16	0.02	0.64	0.21	0.04	0.7	1.06	1.12	62.1	2.88	8.32	0.98	0.08	0.01	0.8	0.29	0.09	10.2	2.39	5.73	19.5	1.72	2.94	10	3.16	10	0.14	0.03	0.0	0.49	0.24	0.06	0.64	0.18	0.03	0.83	0.08	0.01	2	1.41	2	0.23	0.15	0.02	-1	0.0	0	1.3	0.82	0.68	1.3	1.16	1.34	-1	0.0	0	0.2	0.42	0.18	0.02	0.03	0.0	1.4	0.84	0.71	0.4	0.7	0.49	0.24	0.19	0.04	0.59	0.36	0.13	1.4	1.26	1.6	65.3	1.95	3.79	0.55	0.34	0.12	0.52	0.36	0.13	7	1.76	3.11	21.9	1.52	2.32	8.4	2.17	4.71	0.1	0.02	0.0	0.13	0.22	0.05	0.78	0.23	0.05	0.84	0.11	0.01	1.7	1.42	2.01	0.35	0.17	0.03	-1	0.0	0	2	1.05	1.11	0.6	0.7	0.49	-1	0.0	0	0.1	0.32	0.1	0.01	0.03	0.0	2.1	1.1	1.21	0.3	0.67	0.46	0.37	0.18	0.03	0.78	0.32	0.1	0.7	0.67	0.46	66	1.63	2.67	0.76	0.33	0.11	0.72	0.31	0.1	6.3	1.25	1.57	22	1.41	2	7	1.41	2	0.09	0.02	0.0	0.08	0.18	0.03	0.87	0.19	0.04	0.76	0.13	0.02	0	1.0	1	0.4	0.52	0.27	0.9	1.29	1.66	-1	0.0	0	0.35	0.41	0.17	0.51	0.46	0.21	0.15	0.19	0.04	0.11	0.14	0.02	0.04	0.06	0.0	2.3	0.82	0.68	0.0	0.0	0.0	21.4	1.9	3.6	3	1.73	3	0.6	0.84	0.71	3.2	1.93	3.73	-1	0.0	0	0.75	0.33	0.11	0.15	0.37	0.14	0.15	0.19	0.04	0.18	0.27	0.08	0.14	0.09	0.01	2.1	1.1	1.21	1.0	0.0	0.0	19.1	2.08	4.32	5	1.73	3	0.2	0.42	0.18	1.2	1.03	1.07	-1	0.0	0	0.7	0.48	0.23	0.18	0.47	0.22	0.14	0.33	0.11	0.12	0.32	0.1	0.05	0.05	0.0	2.5	1.27	1.61	0.0	0.0	0.0	21.1	1.85	3.43	3.05	1.29	1.66
5	0.77	0.27	0.07	-1	0.0	0	2.1	1.1	1.21	0.2	0.42	0.18	-1	0.0	0	1152.9	688.03	473380.54	0.04	0.05	0.0	2.5	1.18	1.39	0.9	0.99	0.99	0.77	0.29	0.08	0.68	0.39	0.15	0.85	0.14	0.02	0.6	1.07	1.16	0.37	0.2	0.04	0.7	0.41	0.17	71	2.67	7.11	4.97	4.01	16.06	0.92	0.17	0.03	0.82	0.29	0.08	1.3	1.64	2.68	21.4	2.07	4.27	1.9	2.56	6.54	0.73	0.44	0.19	0.02	0.02	0.0	0.17	0.19	0.03	0.84	0.15	0.02	0.4	0.52	0.27	0.24	0.3	0.09	1.1	1.1	1.21	0.34	0.24	0.06	0.9	0.12	0.02	-1	0.0	0	2.6	1.26	1.6	0.1	0.32	0.1	-1	0.0	0	322.6	57.37	3290.93	0.03	0.04	0.0	2.6	1.26	1.6	0.6	0.84	0.71	0.9	0.11	0.01	0.9	0.12	0.02	0.1	0.32	0.1	71.7	1.77	3.12	0.95	0.16	0.02	0.95	0.16	0.02	0.6	0.84	0.71	21.7	1.77	3.12	0.7	0.82	0.68	0.01	0.01	0.0	0.12	0.16	0.03	0.89	0.12	0.02	0.12	0.16	0.03	0.7	0.82	0.68	0.65	0.38	0.15	0.67	0.42	0.17	0.67	0.39	0.15	5.0	3.34	11.19	0.3	0.48	0.23	27.7	9.21	84.9	0.35	0.22	0.05	0.32	0.24	0.06	0.22	0.1	0.01	0	0.0	0	-1	0.0	0	2	1.05	1.11	0	0.0	0	-1	0.0	0	53.0	8.86	78.44	0.21	0.11	0.01	2.7	1.16	1.34	4.6	2.5	6.27	0.27	0.15	0.02	0.55	0.19	0.03	0.7	1.06	1.12	58.5	5.23	27.39	1.0	0.0	0.0	0.8	0.29	0.09	13.8	4.54	20.62	17.7	2.79	7.79	14	5.1	26	0.19	0.06	0.0	0.6	0.19	0.04	0.55	0.17	0.03	0.87	0.07	0.0	4	2.45	6	0.17	0.13	0.02	-1	0.0	0	1.2	0.92	0.84	0.8	0.79	0.62	-1	0.0	0	1.9	1.97	3.88	0.02	0.03	0.0	1.9	0.88	0.77	0.5	0.71	0.5	0.15	0.17	0.03	0.76	0.17	0.03	1.5	0.85	0.72	62.4	1.9	3.6	0.75	0.25	0.06	0.4	0.31	0.1	9.9	1.52	2.32	21.8	1.55	2.4	11.4	2.07	4.27	0.14	0.02	0.0	0.15	0.2	0.04	0.75	0.17	0.03	0.89	0.09	0.01	1.3	1.06	1.12	0.28	0.07	0.0	-1	0.0	0	1.9	0.74	0.54	0.8	0.63	0.4	-1	0.0	0	0.1	0.32	0.1	0.03	0.02	0.0	1.9	0.74	0.54	0.6	0.52	0.27	0.31	0.05	0.0	0.75	0.12	0.01	0.8	0.63	0.4	63.6	2.37	5.6	0.75	0.19	0.04	0.75	0.19	0.04	8.7	1.77	3.12	21.7	1.42	2.01	9	1.73	3	0.12	0.03	0.0	0.2	0.19	0.03	0.73	0.13	0.02	0.82	0.05	0.0	1	0.0	0	0.7	0.67	0.46	1.3	0.95	0.9	-1	0.0	0	0.59	0.37	0.14	0.38	0.44	0.19	0.33	0.35	0.12	0.39	0.44	0.19	0.06	0.04	0.0	2	1.56	2.44	0.4	0.52	0.27	21	1.76	3.11	3	1.73	3	1	1.05	1.11	7.3	1.57	2.46	-1	0.0	0	0.88	0.12	0.01	0.03	0.26	0.07	0.17	0.17	0.03	0.38	0.4	0.16	0.33	0.06	0.0	1.7	1.25	1.57	1.3	0.48	0.23	15	1.49	2.22	9	2.0	4	0.6	0.52	0.27	1.1	1.1	1.21	-1	0.0	0	0.5	0.45	0.2	0.35	0.4	0.16	0.28	0.31	0.1	0.26	0.31	0.1	0.05	0.05	0.0	2.1	1.1	1.21	0.4	0.52	0.27	21.2	1.32	1.73	2.9	1.27	1.62
10	0.79	0.34	0.11	-1	0.0	0	2	1.25	1.56	0.6	1.07	1.16	-1	0.0	0	2326.6	740.25	547973.6	0.02	0.02	0.0	2.1	1.1	1.21	0.5	0.53	0.28	0.78	0.35	0.12	0.74	0.29	0.08	0.82	0.26	0.07	0.7	1.34	1.79	0.42	0.25	0.06	0.75	0.3	0.09	71.7	1.77	3.12	3.37	2.8	7.81	0.83	0.3	0.09	0.81	0.36	0.13	0.6	0.7	0.49	21.8	1.62	2.62	1.3	1.95	3.79	0.8	0.36	0.13	0.01	0.01	0.0	0.17	0.2	0.04	0.8	0.28	0.08	0.2	0.42	0.18	0.22	0.32	0.1	1.1	1.45	2.1	0.37	0.23	0.05	0.89	0.16	0.03	-1	0.0	0	2.4	0.97	0.93	0.3	0.67	0.46	-1	0.0	0	872.0	202.08	40835.11	0.03	0.04	0.0	2.4	0.97	0.93	0.6	0.84	0.71	0.88	0.17	0.03	0.89	0.16	0.03	0.3	0.67	0.46	71.7	1.77	3.12	0.92	0.17	0.03	0.92	0.17	0.03	0.6	0.84	0.71	21.7	1.77	3.12	0.9	1.29	1.66	0.01	0.01	0.0	0.14	0.19	0.04	0.87	0.19	0.04	0.14	0.19	0.04	0.9	1.29	1.66	0.73	0.29	0.08	0.8	0.36	0.13	0.72	0.28	0.08	3.27	2.55	6.51	0.1	0.32	0.1	263.1	75.13	5645.21	0.42	0.25	0.06	0.36	0.23	0.05	0.15	0.06	0.0	0	0.0	0	-1	0.0	0	2	1.05	1.11	0	0.0	0	-1	0.0	0	154.7	31.55	995.12	0.42	0.1	0.01	2.7	1.16	1.34	9.3	2.31	5.34	0.19	0.12	0.01	0.36	0.12	0.01	0.7	1.06	1.12	51.4	4.5	20.27	1.0	0.0	0.0	0.8	0.29	0.09	20.9	3.7	13.66	13	2.45	6	21	4.24	18	0.29	0.05	0.0	0.77	0.09	0.01	0.36	0.09	0.01	0.91	0.04	0.0	9	2.24	5	0.17	0.11	0.01	-1	0.0	0	1.4	0.97	0.93	1.2	0.92	0.84	-1	0.0	0	7.9	8.12	65.88	0.03	0.03	0.0	1.5	1.08	1.17	0.6	0.7	0.49	0.16	0.14	0.02	0.57	0.36	0.13	1.3	0.67	0.46	61.5	2.32	5.39	0.55	0.36	0.13	0.46	0.31	0.1	10.8	1.55	2.4	21.7	1.77	3.12	12.1	1.79	3.21	0.15	0.02	0.0	0.18	0.21	0.04	0.75	0.25	0.06	0.89	0.07	0.0	1.8	1.32	1.73	0.29	0.12	0.01	-1	0.0	0	2.4	1.17	1.38	0.2	0.42	0.18	-1	0.0	0	1.1	0.32	0.1	0.02	0.04	0.0	2.5	0.97	0.94	0.5	0.85	0.72	0.34	0.15	0.02	0.91	0.12	0.02	0.3	0.48	0.23	61.5	2.92	8.5	0.95	0.11	0.01	0.85	0.32	0.1	10.8	2.15	4.62	21.8	1.69	2.84	11	2.24	5	0.15	0.03	0.0	0.11	0.17	0.03	0.9	0.14	0.02	0.82	0.08	0.01	0	1.0	1	1.1	1.2	1.43	3.6	2.46	6.04	-1	0.0	0	0.63	0.36	0.13	0.33	0.42	0.17	0.22	0.21	0.05	0.33	0.35	0.12	0.17	0.12	0.01	1.6	0.97	0.93	1.0	0.0	0.0	18.7	3.47	12.01	5	2.83	8	1.4	1.07	1.16	8.1	1.66	2.77	-1	0.0	0	0.86	0.11	0.01	0.09	0.22	0.05	0.21	0.16	0.02	0.51	0.39	0.15	0.36	0.07	0.01	1.3	0.95	0.9	3.6	0.52	0.27	14.2	1.81	3.29	9	1.41	2	0.9	0.88	0.77	0.9	0.99	0.99	-1	0.0	0	0.32	0.36	0.13	0.57	0.38	0.14	0.31	0.29	0.09	0.28	0.26	0.07	0.04	0.05	0.0	1.8	0.92	0.84	1.0	0.0	0.0	21.4	2.01	4.04	2.79	1.26	1.58
15	0.89	0.18	0.03	-1	0.0	0	2.4	0.97	0.93	0.2	0.42	0.18	-1	0.0	0	3961.6	1008.98	1018049.38	0.03	0.05	0.0	2.5	0.97	0.94	0.6	1.07	1.16	0.88	0.18	0.03	0.9	0.32	0.1	0.91	0.13	0.02	0.3	0.48	0.23	0.45	0.3	0.09	0.83	0.33	0.11	71.6	2.07	4.27	3.03	3.29	10.83	0.95	0.11	0.01	0.92	0.14	0.02	0.7	1.34	1.79	21.7	1.89	3.57	1.0	1.63	2.67	0.8	0.36	0.13	0.01	0.02	0.0	0.11	0.18	0.03	0.9	0.14	0.02	0.7	0.48	0.23	0.12	0.23	0.05	0.8	1.14	1.29	0.41	0.28	0.08	0.93	0.1	0.01	-1	0.0	0	2.5	0.97	0.94	0.2	0.42	0.18	-1	0.0	0	1486.3	523.62	274175.79	0.02	0.03	0.0	2.5	0.97	0.94	0.4	0.7	0.49	0.93	0.1	0.01	0.93	0.1	0.01	0.2	0.42	0.18	71.9	1.66	2.77	0.95	0.11	0.01	0.95	0.11	0.01	0.4	0.7	0.49	21.9	1.66	2.77	0.6	0.84	0.71	0.01	0.01	0.0	0.08	0.14	0.02	0.92	0.11	0.01	0.08	0.14	0.02	0.6	0.84	0.71	0.83	0.33	0.11	0.8	0.36	0.13	0.9	0.32	0.1	3.03	3.29	10.83	0.7	0.48	0.23	1223.2	230.53	53144.4	0.46	0.31	0.09	0.43	0.29	0.08	0.14	0.07	0.0	0	0.0	0	-1	0.0	0	2	1.05	1.11	0	0.0	0	-1	0.0	0	292.0	107.95	11654.0	0.53	0.07	0.01	2.7	1.16	1.34	11.8	2.04	4.18	0.16	0.13	0.02	0.31	0.12	0.01	0.7	1.06	1.12	47.4	3.69	13.6	1.0	0.0	0.0	0.8	0.29	0.09	24.9	3.03	9.21	10.5	1.51	2.28	25	3.87	15	0.34	0.04	0.0	0.81	0.08	0.01	0.29	0.09	0.01	0.93	0.04	0.0	11	2.0	4	0.23	0.06	0.0	-1	0.0	0	1.8	0.79	0.62	0.9	0.88	0.77	-1	0.0	0	18.0	27.69	766.67	0.03	0.05	0.0	1.8	0.92	0.84	0.7	1.06	1.12	0.26	0.08	0.01	0.74	0.21	0.04	0.9	0.74	0.54	61.3	3.86	14.9	0.71	0.25	0.06	0.71	0.22	0.05	11	2.94	8.67	21.6	2.07	4.27	11.9	3.31	10.99	0.15	0.04	0.0	0.17	0.25	0.06	0.72	0.24	0.06	0.86	0.04	0.0	1.6	1.65	2.71	0.29	0.1	0.01	-1	0.0	0	2.5	1.08	1.17	0.2	0.63	0.4	-1	0.0	0	1.9	0.57	0.32	0.03	0.04	0.0	2.5	1.08	1.17	0.6	0.84	0.71	0.36	0.11	0.01	0.9	0.16	0.03	0.2	0.63	0.4	60.7	3.33	11.12	0.95	0.16	0.02	0.95	0.16	0.02	11.6	2.5	6.27	21.7	1.89	3.57	11	3.0	9	0.16	0.04	0.0	0.13	0.18	0.03	0.89	0.19	0.04	0.82	0.06	0.0	0	1.0	1	0.9	0.74	0.54	4.3	2.11	4.46	-1	0.0	0	0.85	0.12	0.01	0.1	0.21	0.04	0.21	0.17	0.03	0.36	0.31	0.1	0.2	0.1	0.01	1.8	1.03	1.07	2.0	0.0	0.0	18	2.94	8.67	6	2.45	6	1.3	0.95	0.9	8.1	1.73	2.99	-1	0.0	0	0.86	0.09	0.01	0.07	0.21	0.04	0.21	0.14	0.02	0.48	0.31	0.1	0.36	0.08	0.01	1.4	0.84	0.71	6.0	1.05	1.11	14.2	2.25	5.07	9	2.24	5	0.9	0.88	0.77	1.4	0.97	0.93	-1	0.0	0	0.59	0.34	0.11	0.32	0.35	0.12	0.29	0.26	0.07	0.28	0.26	0.07	0.06	0.05	0.0	1.8	0.92	0.84	2.0	0.0	0.0	20.9	1.85	3.43	3.0	1.38	1.91

==> expres/prev/C1_D1_R2_T200_Fnlin_vary_N.csv <==
N	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_f1	gp_f1_std	gp_f1_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_shd	gp_shd_std	gp_shd_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_tpr	gp_tpr_std	gp_tpr_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var
2	0.03	0.04	0.0	1.0	0.82	0.67	0.6	0.52	0.27	0.3	0.48	0.23	0.67	0.53	0.28	0.0	0.0	0.0	0.4	0.52	0.27	0.3	0.48	0.23	0.3	0.48	0.23	0.0	0.0	0.0	1.0	0.0	0.0	0.6	0.52	0.27	0.17	0.11	0.01	2.8	1.14	1.29	0.05	0.16	0.02	0.88	0.32	0.1	0.04	0.38	0.15	0.53	0.28	0.08	2.5	0.85	0.72	0.04	0.13	0.02	0.1	0.32	0.1	0.87	0.32	0.1	-0.3	0.57	0.32	0.1	0.32	0.1
5	0.01	0.01	0.0	2.6	1.26	1.6	0.82	0.21	0.05	0.6	0.4	0.16	0.32	0.34	0.12	0.0	0.01	0.0	0.8	0.92	0.84	0.32	0.33	0.11	0.29	0.32	0.1	0.05	0.16	0.02	0.82	0.21	0.04	0.76	0.27	0.07	0.06	0.01	0.0	6.2	1.55	2.4	0.25	0.2	0.04	0.91	0.14	0.02	0.1	0.21	0.04	0.16	0.04	0.0	5.0	1.56	2.44	0.12	0.18	0.03	0.22	0.35	0.12	0.8	0.17	0.03	0.18	0.25	0.06	0.44	0.38	0.15
10	0.01	0.0	0.0	4.6	2.84	8.04	0.67	0.31	0.1	0.53	0.36	0.13	0.43	0.35	0.12	0.01	0.01	0.0	2.4	2.17	4.71	0.34	0.31	0.1	0.32	0.3	0.09	0.14	0.17	0.03	0.77	0.22	0.05	0.63	0.33	0.11	0.03	0.01	0.0	12.3	4.57	20.9	0.13	0.12	0.01	0.91	0.09	0.01	0.1	0.12	0.01	0.09	0.02	0.0	11.8	3.88	15.07	0.11	0.11	0.01	0.18	0.17	0.03	0.9	0.09	0.01	0.08	0.11	0.01	0.19	0.17	0.03
15	0.0	0.0	0.0	6.2	4.21	17.73	0.67	0.31	0.09	0.57	0.35	0.12	0.37	0.32	0.1	0.0	0.01	0.0	3.4	3.34	11.16	0.26	0.25	0.06	0.23	0.21	0.05	0.07	0.13	0.02	0.78	0.2	0.04	0.59	0.33	0.11	0.02	0.0	0.0	17.5	2.95	8.72	0.12	0.1	0.01	0.9	0.09	0.01	0.11	0.11	0.01	0.05	0.01	0.0	16.9	3.38	11.43	0.12	0.11	0.01	0.17	0.16	0.03	0.9	0.09	0.01	0.11	0.12	0.01	0.24	0.3	0.09

==> expres/prev/D1_R2_T200_N2_Fnlin_vary_C.csv <==
C	gp_fpr-timed	gp_fpr-timed_std	gp_fpr-timed_var	gp_shd-timed	gp_shd-timed_std	gp_shd-timed_var	gp_f1	gp_f1_std	gp_f1_var	gp_fdr-timed	gp_fdr-timed_std	gp_fdr-timed_var	gp_mcc-timed	gp_mcc-timed_std	gp_mcc-timed_var	gp_fpr	gp_fpr_std	gp_fpr_var	gp_shd	gp_shd_std	gp_shd_var	gp_f1-timed	gp_f1-timed_std	gp_f1-timed_var	gp_tpr-timed	gp_tpr-timed_std	gp_tpr-timed_var	gp_fdr	gp_fdr_std	gp_fdr_var	gp_mcc	gp_mcc_std	gp_mcc_var	gp_tpr	gp_tpr_std	gp_tpr_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var
1	0.03	0.04	0.0	1.0	0.82	0.67	0.6	0.52	0.27	0.3	0.48	0.23	0.67	0.53	0.28	0.0	0.0	0.0	0.4	0.52	0.27	0.3	0.48	0.23	0.3	0.48	0.23	0.0	0.0	0.0	1.0	0.0	0.0	0.6	0.52	0.27	0.17	0.11	0.01	2.8	1.14	1.29	0.05	0.16	0.02	0.88	0.32	0.1	0.04	0.38	0.15	0.53	0.28	0.08	2.5	0.85	0.72	0.04	0.13	0.02	0.1	0.32	0.1	0.87	0.32	0.1	-0.3	0.57	0.32	0.1	0.32	0.1
3	0.03	0.04	0.0	0.7	0.95	0.9	0.9	0.32	0.1	0.3	0.48	0.23	0.67	0.53	0.28	0.0	0.0	0.0	0.1	0.32	0.1	0.6	0.52	0.27	0.6	0.52	0.27	0.0	0.0	0.0	1.0	0.0	0.0	0.9	0.32	0.1	0.19	0.08	0.01	3.1	0.88	0.77	0.0	0.0	0.0	1.0	0.0	0.0	-0.14	0.04	0.0	0.53	0.17	0.03	2.6	0.52	0.27	0.0	0.0	0.0	0.0	0.0	0.0	1.0	0.0	0.0	-0.48	0.13	0.02	0.0	0.0	0.0
5	0.05	0.05	0.0	1.2	0.92	0.84	0.8	0.42	0.18	0.5	0.53	0.28	0.45	0.57	0.33	0.0	0.0	0.0	0.2	0.42	0.18	0.3	0.48	0.23	0.3	0.48	0.23	0.0	0.0	0.0	1.0	0.0	0.0	0.8	0.42	0.18	0.25	0.07	0.01	3.8	0.79	0.62	0.07	0.21	0.04	1.0	0.0	0.0	-0.17	0.03	0.0	0.6	0.14	0.02	2.7	0.67	0.46	0.0	0.0	0.0	0.0	0.0	0.0	0.95	0.16	0.02	-0.44	0.36	0.13	0.1	0.32	0.1
12	0.05	0.05	0.0	1.1	0.99	0.99	0.9	0.32	0.1	0.5	0.53	0.28	0.45	0.57	0.33	0.0	0.0	0.0	0.1	0.32	0.1	0.4	0.52	0.27	0.4	0.52	0.27	0.0	0.0	0.0	1.0	0.0	0.0	0.9	0.32	0.1	0.37	0.11	0.01	5.0	1.33	1.78	0.1	0.21	0.04	0.98	0.08	0.01	-0.16	0.21	0.04	0.73	0.14	0.02	3.0	0.67	0.44	0.04	0.13	0.02	0.1	0.32	0.1	0.93	0.14	0.02	-0.48	0.46	0.21	0.2	0.42	0.18
20	0.05	0.05	0.0	1.0	1.05	1.11	1.0	0.0	0.0	0.5	0.53	0.28	0.45	0.57	0.33	0.0	0.0	0.0	0.0	0.0	0.0	0.5	0.53	0.28	0.5	0.53	0.28	0.0	0.0	0.0	1.0	0.0	0.0	1.0	0.0	0.0	0.31	0.08	0.01	4.3	0.82	0.68	0.15	0.24	0.06	0.98	0.06	0.0	-0.13	0.18	0.03	0.67	0.0	0.0	2.7	0.48	0.23	0.03	0.11	0.01	0.1	0.32	0.1	0.9	0.16	0.03	-0.3	0.44	0.19	0.3	0.48	0.23

==> expres/prev/N_6_C_1_R_2_vary_T.csv <==

T	J-pcmcmi_f1	J-pcmcmi_f1_std	J-pcmcmi_f1_var	J-pcmcmi_mcc	J-pcmcmi_mcc_std	J-pcmcmi_mcc_var	J-pcmcmi_shd	J-pcmcmi_shd_std	J-pcmcmi_shd_var	J-pcmcmi_tpr	J-pcmcmi_tpr_std	J-pcmcmi_tpr_var	J-pcmcmi_fpr	J-pcmcmi_fpr_std	J-pcmcmi_fpr_var	J-pcmcmi-timed_f1	J-pcmcmi-timed_f1_std	J-pcmcmi-timed_f1_var	J-pcmcmi-timed_mcc	J-pcmcmi-timed_mcc_std	J-pcmcmi-timed_mcc_var	J-pcmcmi-timed_shd	J-pcmcmi-timed_shd_std	J-pcmcmi-timed_shd_var	J-pcmcmi-timed_tpr	J-pcmcmi-timed_tpr_std	J-pcmcmi-timed_tpr_var	J-pcmcmi-timed_fpr	J-pcmcmi-timed_fpr_std	J-pcmcmi-timed_fpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-C_f1	varLINGAM-C_f1_std	varLINGAM-C_f1_var	varLINGAM-C_mcc	varLINGAM-C_mcc_std	varLINGAM-C_mcc_var	varLINGAM-C_shd	varLINGAM-C_shd_std	varLINGAM-C_shd_var	varLINGAM-C_tpr	varLINGAM-C_tpr_std	varLINGAM-C_tpr_var	varLINGAM-C_fpr	varLINGAM-C_fpr_std	varLINGAM-C_fpr_var	gp-plain_f1	gp-plain_f1_std	gp-plain_f1_var	gp-plain_mcc	gp-plain_mcc_std	gp-plain_mcc_var	gp-plain_shd	gp-plain_shd_std	gp-plain_shd_var	gp-plain_tpr	gp-plain_tpr_std	gp-plain_tpr_var	gp-plain_fpr	gp-plain_fpr_std	gp-plain_fpr_var	gp-plain-timed_f1	gp-plain-timed_f1_std	gp-plain-timed_f1_var	gp-plain-timed_mcc	gp-plain-timed_mcc_std	gp-plain-timed_mcc_var	gp-plain-timed_shd	gp-plain-timed_shd_std	gp-plain-timed_shd_var	gp-plain-timed_tpr	gp-plain-timed_tpr_std	gp-plain-timed_tpr_var	gp-plain-timed_fpr	gp-plain-timed_fpr_std	gp-plain-timed_fpr_var	gp-plain-bins_f1	gp-plain-bins_f1_std	gp-plain-bins_f1_var	gp-plain-bins_mcc	gp-plain-bins_mcc_std	gp-plain-bins_mcc_var	gp-plain-bins_shd	gp-plain-bins_shd_std	gp-plain-bins_shd_var	gp-plain-bins_tpr	gp-plain-bins_tpr_std	gp-plain-bins_tpr_var	gp-plain-bins_fpr	gp-plain-bins_fpr_std	gp-plain-bins_fpr_var	gp-plain-bins-timed_f1	gp-plain-bins-timed_f1_std	gp-plain-bins-timed_f1_var	gp-plain-bins-timed_mcc	gp-plain-bins-timed_mcc_std	gp-plain-bins-timed_mcc_var	gp-plain-bins-timed_shd	gp-plain-bins-timed_shd_std	gp-plain-bins-timed_shd_var	gp-plain-bins-timed_tpr	gp-plain-bins-timed_tpr_std	gp-plain-bins-timed_tpr_var	gp-plain-bins-timed_fpr	gp-plain-bins-timed_fpr_std	gp-plain-bins-timed_fpr_var
250	0.31	0.23	0.05	0.27	0.26	0.07	7.3	0.95	0.9	0.59	0.43	0.18	0.19	0.02	0.0	0.28	0.21	0.05	0.3	0.25	0.06	8.8	1.75	3.07	0.59	0.44	0.19	0.08	0.01	0.0	0.07	0.15	0.02	0.41	0.52	0.28	3.14	1.71	2.94	0.07	0.16	0.02	0.05	0.06	0.0	0.07	0.15	0.02	0.41	0.52	0.28	3.14	1.71	2.94	0.07	0.16	0.02	0.05	0.06	0.0	0.79	0.22	0.05	0.77	0.25	0.06	1.6	2.07	4.27	0.78	0.24	0.06	0.03	0.04	0.0	0.79	0.22	0.05	0.79	0.23	0.05	1.6	2.07	4.27	0.78	0.24	0.06	0.01	0.01	0.0	0.64	0.3	0.09	0.75	0.21	0.04	1.56	1.33	1.78	0.59	0.31	0.09	0.01	0.02	0.0	0.64	0.3	0.09	0.76	0.2	0.04	1.56	1.33	1.78	0.59	0.31	0.09	0.0	0.01	0.0

==> expres/prev/N_6_T_250_R_2_C_3_nlin.csv <==
T	gp-bins_f1	gp-bins_f1_std	gp-bins_f1_var	gp-bins_mcc	gp-bins_mcc_std	gp-bins_mcc_var	gp-bins_shd	gp-bins_shd_std	gp-bins_shd_var	gp-bins_tpr	gp-bins_tpr_std	gp-bins_tpr_var	gp-bins_fpr	gp-bins_fpr_std	gp-bins_fpr_var	gp-bins-timed_f1	gp-bins-timed_f1_std	gp-bins-timed_f1_var	gp-bins-timed_mcc	gp-bins-timed_mcc_std	gp-bins-timed_mcc_var	gp-bins-timed_shd	gp-bins-timed_shd_std	gp-bins-timed_shd_var	gp-bins-timed_tpr	gp-bins-timed_tpr_std	gp-bins-timed_tpr_var	gp-bins-timed_fpr	gp-bins-timed_fpr_std	gp-bins-timed_fpr_var	gp-plain_f1	gp-plain_f1_std	gp-plain_f1_var	gp-plain_mcc	gp-plain_mcc_std	gp-plain_mcc_var	gp-plain_shd	gp-plain_shd_std	gp-plain_shd_var	gp-plain_tpr	gp-plain_tpr_std	gp-plain_tpr_var	gp-plain_fpr	gp-plain_fpr_std	gp-plain_fpr_var	gp-plain-timed_f1	gp-plain-timed_f1_std	gp-plain-timed_f1_var	gp-plain-timed_mcc	gp-plain-timed_mcc_std	gp-plain-timed_mcc_var	gp-plain-timed_shd	gp-plain-timed_shd_std	gp-plain-timed_shd_var	gp-plain-timed_tpr	gp-plain-timed_tpr_std	gp-plain-timed_tpr_var	gp-plain-timed_fpr	gp-plain-timed_fpr_std	gp-plain-timed_fpr_var	J-pcmcmi_f1	J-pcmcmi_f1_std	J-pcmcmi_f1_var	J-pcmcmi_mcc	J-pcmcmi_mcc_std	J-pcmcmi_mcc_var	J-pcmcmi_shd	J-pcmcmi_shd_std	J-pcmcmi_shd_var	J-pcmcmi_tpr	J-pcmcmi_tpr_std	J-pcmcmi_tpr_var	J-pcmcmi_fpr	J-pcmcmi_fpr_std	J-pcmcmi_fpr_var	J-pcmcmi_f1	J-pcmcmi_f1_std	J-pcmcmi_f1_var	J-pcmcmi_mcc	J-pcmcmi_mcc_std	J-pcmcmi_mcc_var	J-pcmcmi_shd	J-pcmcmi_shd_std	J-pcmcmi_shd_var	J-pcmcmi_tpr	J-pcmcmi_tpr_std	J-pcmcmi_tpr_var	J-pcmcmi_fpr	J-pcmcmi_fpr_std	J-pcmcmi_fpr_var	varLINGAM-c_f1	varLINGAM-c_f1_std	varLINGAM-c_f1_var	varLINGAM-c_mcc	varLINGAM-c_mcc_std	varLINGAM-c_mcc_var	varLINGAM-c_shd	varLINGAM-c_shd_std	varLINGAM-c_shd_var	varLINGAM-c_tpr	varLINGAM-c_tpr_std	varLINGAM-c_tpr_var	varLINGAM-c_fpr	varLINGAM-c_fpr_std	varLINGAM-c_fpr_var	varLINGAM-C_f1	varLINGAM-C_f1_std	varLINGAM-C_f1_var	varLINGAM-C_mcc	varLINGAM-C_mcc_std	varLINGAM-C_mcc_var	varLINGAM-C_shd	varLINGAM-C_shd_std	varLINGAM-C_shd_var	varLINGAM-C_tpr	varLINGAM-C_tpr_std	varLINGAM-C_tpr_var	varLINGAM-C_fpr	varLINGAM-C_fpr_std	varLINGAM-C_fpr_var
3	0.75	0.19	0.04	0.74	0.21	0.04	1.7	1.34	1.79	0.76	0.26	0.07	0.02	0.02	0.0	0.44	0.32	0.1	0.44	0.34	0.11	3.7	2.91	8.46	0.44	0.35	0.13	0.02	0.02	0.0	0.85	0.2	0.04	0.85	0.21	0.04	1.0	1.49	2.22	0.81	0.25	0.06	0.01	0.02	0.0	0.55	0.36	0.13	0.55	0.37	0.14	2.8	2.9	8.4	0.51	0.35	0.12	0.01	0.02	0.0	0.15	0.13	0.02	0.09	0.19	0.03	9.75	2.5	6.24	0.34	0.37	0.14	0.14	0.07	0.01	0.15	0.13	0.02	0.09	0.19	0.03	9.75	2.5	6.24	0.34	0.37	0.14	0.14	0.07	0.01	0.39	0.18	0.03	0.34	0.22	0.05	4.87	1.34	1.81	0.65	0.32	0.1	0.18	0.07	0.0	0.23	0.14	0.02	0.13	0.16	0.02	5.95	1.85	3.44	0.46	0.26	0.07	0.29	0.05	0.0

==> expres/prev/other/D1_R2_T200_N3_I2_IVS50_CPS3_Flin_NSunif_vary_C.csv <==
C	pcmciplus_fp-pooled	pcmciplus_fp-pooled_std	pcmciplus_fp-pooled_var	pcmciplus_fp-pooled-valid	pcmciplus_fp-pooled-valid_std	pcmciplus_fp-pooled-valid_var	pcmciplus_tpr-timed-pooled	pcmciplus_tpr-timed-pooled_std	pcmciplus_tpr-timed-pooled_var	pcmciplus_tpr-timed-pooled-valid	pcmciplus_tpr-timed-pooled-valid_std	pcmciplus_tpr-timed-pooled-valid_var	pcmciplus_sid-pooled	pcmciplus_sid-pooled_std	pcmciplus_sid-pooled_var	pcmciplus_sid-pooled-valid	pcmciplus_sid-pooled-valid_std	pcmciplus_sid-pooled-valid_var	pcmciplus_fpr-timed	pcmciplus_fpr-timed_std	pcmciplus_fpr-timed_var	pcmciplus_fpr-timed-valid	pcmciplus_fpr-timed-valid_std	pcmciplus_fpr-timed-valid_var	pcmciplus_tp-pooled	pcmciplus_tp-pooled_std	pcmciplus_tp-pooled_var	pcmciplus_tp-pooled-valid	pcmciplus_tp-pooled-valid_std	pcmciplus_tp-pooled-valid_var	pcmciplus_fdr-timed-pooled	pcmciplus_fdr-timed-pooled_std	pcmciplus_fdr-timed-pooled_var	pcmciplus_fdr-timed-pooled-valid	pcmciplus_fdr-timed-pooled-valid_std	pcmciplus_fdr-timed-pooled-valid_var	pcmciplus_time	pcmciplus_time_std	pcmciplus_time_var	pcmciplus_time-valid	pcmciplus_time-valid_std	pcmciplus_time-valid_var	pcmciplus_sid-timed	pcmciplus_sid-timed_std	pcmciplus_sid-timed_var	pcmciplus_sid-timed-valid	pcmciplus_sid-timed-valid_std	pcmciplus_sid-timed-valid_var	pcmciplus_tn-timed	pcmciplus_tn-timed_std	pcmciplus_tn-timed_var	pcmciplus_tn-timed-valid	pcmciplus_tn-timed-valid_std	pcmciplus_tn-timed-valid_var	pcmciplus_fp	pcmciplus_fp_std	pcmciplus_fp_var	pcmciplus_fp-valid	pcmciplus_fp-valid_std	pcmciplus_fp-valid_var	pcmciplus_mcc-pooled	pcmciplus_mcc-pooled_std	pcmciplus_mcc-pooled_var	pcmciplus_mcc-pooled-valid	pcmciplus_mcc-pooled-valid_std	pcmciplus_mcc-pooled-valid_var	pcmciplus_mcc-timed-pooled	pcmciplus_mcc-timed-pooled_std	pcmciplus_mcc-timed-pooled_var	pcmciplus_mcc-timed-pooled-valid	pcmciplus_mcc-timed-pooled-valid_std	pcmciplus_mcc-timed-pooled-valid_var	pcmciplus_fn-timed	pcmciplus_fn-timed_std	pcmciplus_fn-timed_var	pcmciplus_fn-timed-valid	pcmciplus_fn-timed-valid_std	pcmciplus_fn-timed-valid_var	pcmciplus_shd-pooled	pcmciplus_shd-pooled_std	pcmciplus_shd-pooled_var	pcmciplus_shd-pooled-valid	pcmciplus_shd-pooled-valid_std	pcmciplus_shd-pooled-valid_var	pcmciplus_f1-timed	pcmciplus_f1-timed_std	pcmciplus_f1-timed_var	pcmciplus_f1-timed-valid	pcmciplus_f1-timed-valid_std	pcmciplus_f1-timed-valid_var	pcmciplus_f1	pcmciplus_f1_std	pcmciplus_f1_var	pcmciplus_f1-valid	pcmciplus_f1-valid_std	pcmciplus_f1-valid_var	pcmciplus_fdr-timed	pcmciplus_fdr-timed_std	pcmciplus_fdr-timed_var	pcmciplus_fdr-timed-valid	pcmciplus_fdr-timed-valid_std	pcmciplus_fdr-timed-valid_var	pcmciplus_tp-timed	pcmciplus_tp-timed_std	pcmciplus_tp-timed_var	pcmciplus_tp-timed-valid	pcmciplus_tp-timed-valid_std	pcmciplus_tp-timed-valid_var	pcmciplus_tn-pooled	pcmciplus_tn-pooled_std	pcmciplus_tn-pooled_var	pcmciplus_tn-pooled-valid	pcmciplus_tn-pooled-valid_std	pcmciplus_tn-pooled-valid_var	pcmciplus_fpr-timed-pooled	pcmciplus_fpr-timed-pooled_std	pcmciplus_fpr-timed-pooled_var	pcmciplus_fpr-timed-pooled-valid	pcmciplus_fpr-timed-pooled-valid_std	pcmciplus_fpr-timed-pooled-valid_var	pcmciplus_shd-timed	pcmciplus_shd-timed_std	pcmciplus_shd-timed_var	pcmciplus_shd-timed-valid	pcmciplus_shd-timed-valid_std	pcmciplus_shd-timed-valid_var	pcmciplus_fn	pcmciplus_fn_std	pcmciplus_fn_var	pcmciplus_fn-valid	pcmciplus_fn-valid_std	pcmciplus_fn-valid_var	pcmciplus_fp-timed-pooled	pcmciplus_fp-timed-pooled_std	pcmciplus_fp-timed-pooled_var	pcmciplus_fp-timed-pooled-valid	pcmciplus_fp-timed-pooled-valid_std	pcmciplus_fp-timed-pooled-valid_var	pcmciplus_sid-timed-pooled	pcmciplus_sid-timed-pooled_std	pcmciplus_sid-timed-pooled_var	pcmciplus_sid-timed-pooled-valid	pcmciplus_sid-timed-pooled-valid_std	pcmciplus_sid-timed-pooled-valid_var	pcmciplus_shd	pcmciplus_shd_std	pcmciplus_shd_var	pcmciplus_shd-valid	pcmciplus_shd-valid_std	pcmciplus_shd-valid_var	pcmciplus_tp-timed-pooled	pcmciplus_tp-timed-pooled_std	pcmciplus_tp-timed-pooled_var	pcmciplus_tp-timed-pooled-valid	pcmciplus_tp-timed-pooled-valid_std	pcmciplus_tp-timed-pooled-valid_var	pcmciplus_fpr-pooled	pcmciplus_fpr-pooled_std	pcmciplus_fpr-pooled_var	pcmciplus_fpr-pooled-valid	pcmciplus_fpr-pooled-valid_std	pcmciplus_fpr-pooled-valid_var	pcmciplus_tp	pcmciplus_tp_std	pcmciplus_tp_var	pcmciplus_tp-valid	pcmciplus_tp-valid_std	pcmciplus_tp-valid_var	pcmciplus_fdr-pooled	pcmciplus_fdr-pooled_std	pcmciplus_fdr-pooled_var	pcmciplus_fdr-pooled-valid	pcmciplus_fdr-pooled-valid_std	pcmciplus_fdr-pooled-valid_var	pcmciplus_shd-timed-pooled	pcmciplus_shd-timed-pooled_std	pcmciplus_shd-timed-pooled_var	pcmciplus_shd-timed-pooled-valid	pcmciplus_shd-timed-pooled-valid_std	pcmciplus_shd-timed-pooled-valid_var	pcmciplus_fn-pooled	pcmciplus_fn-pooled_std	pcmciplus_fn-pooled_var	pcmciplus_fn-pooled-valid	pcmciplus_fn-pooled-valid_std	pcmciplus_fn-pooled-valid_var	pcmciplus_mcc	pcmciplus_mcc_std	pcmciplus_mcc_var	pcmciplus_mcc-valid	pcmciplus_mcc-valid_std	pcmciplus_mcc-valid_var	pcmciplus_tpr	pcmciplus_tpr_std	pcmciplus_tpr_var	pcmciplus_tpr-valid	pcmciplus_tpr-valid_std	pcmciplus_tpr-valid_var	pcmciplus_fdr	pcmciplus_fdr_std	pcmciplus_fdr_var	pcmciplus_fdr-valid	pcmciplus_fdr-valid_std	pcmciplus_fdr-valid_var	pcmciplus_tpr-timed	pcmciplus_tpr-timed_std	pcmciplus_tpr-timed_var	pcmciplus_tpr-timed-valid	pcmciplus_tpr-timed-valid_std	pcmciplus_tpr-timed-valid_var	pcmciplus_f1-pooled	pcmciplus_f1-pooled_std	pcmciplus_f1-pooled_var	pcmciplus_f1-pooled-valid	pcmciplus_f1-pooled-valid_std	pcmciplus_f1-pooled-valid_var	pcmciplus_tpr-pooled	pcmciplus_tpr-pooled_std	pcmciplus_tpr-pooled_var	pcmciplus_tpr-pooled-valid	pcmciplus_tpr-pooled-valid_std	pcmciplus_tpr-pooled-valid_var	pcmciplus_fp-timed	pcmciplus_fp-timed_std	pcmciplus_fp-timed_var	pcmciplus_fp-timed-valid	pcmciplus_fp-timed-valid_std	pcmciplus_fp-timed-valid_var	pcmciplus_fn-timed-pooled	pcmciplus_fn-timed-pooled_std	pcmciplus_fn-timed-pooled_var	pcmciplus_fn-timed-pooled-valid	pcmciplus_fn-timed-pooled-valid_std	pcmciplus_fn-timed-pooled-valid_var	pcmciplus_fpr	pcmciplus_fpr_std	pcmciplus_fpr_var	pcmciplus_fpr-valid	pcmciplus_fpr-valid_std	pcmciplus_fpr-valid_var	pcmciplus_f1-timed-pooled	pcmciplus_f1-timed-pooled_std	pcmciplus_f1-timed-pooled_var	pcmciplus_f1-timed-pooled-valid	pcmciplus_f1-timed-pooled-valid_std	pcmciplus_f1-timed-pooled-valid_var	pcmciplus_tn-timed-pooled	pcmciplus_tn-timed-pooled_std	pcmciplus_tn-timed-pooled_var	pcmciplus_tn-timed-pooled-valid	pcmciplus_tn-timed-pooled-valid_std	pcmciplus_tn-timed-pooled-valid_var	pcmciplus_mcc-timed	pcmciplus_mcc-timed_std	pcmciplus_mcc-timed_var	pcmciplus_mcc-timed-valid	pcmciplus_mcc-timed-valid_std	pcmciplus_mcc-timed-valid_var	pcmciplus_sid	pcmciplus_sid_std	pcmciplus_sid_var	pcmciplus_sid-valid	pcmciplus_sid-valid_std	pcmciplus_sid-valid_var	pcmciplus_tn	pcmciplus_tn_std	pcmciplus_tn_var	pcmciplus_tn-valid	pcmciplus_tn-valid_std	pcmciplus_tn-valid_var	J-pcmci_fpr-timed	J-pcmci_fpr-timed_std	J-pcmci_fpr-timed_var	J-pcmci_fpr-timed-valid	J-pcmci_fpr-timed-valid_std	J-pcmci_fpr-timed-valid_var	J-pcmci_time	J-pcmci_time_std	J-pcmci_time_var	J-pcmci_time-valid	J-pcmci_time-valid_std	J-pcmci_time-valid_var	J-pcmci_sid-timed	J-pcmci_sid-timed_std	J-pcmci_sid-timed_var	J-pcmci_sid-timed-valid	J-pcmci_sid-timed-valid_std	J-pcmci_sid-timed-valid_var	J-pcmci_tn-timed	J-pcmci_tn-timed_std	J-pcmci_tn-timed_var	J-pcmci_tn-timed-valid	J-pcmci_tn-timed-valid_std	J-pcmci_tn-timed-valid_var	J-pcmci_fp	J-pcmci_fp_std	J-pcmci_fp_var	J-pcmci_fp-valid	J-pcmci_fp-valid_std	J-pcmci_fp-valid_var	J-pcmci_fn-timed	J-pcmci_fn-timed_std	J-pcmci_fn-timed_var	J-pcmci_fn-timed-valid	J-pcmci_fn-timed-valid_std	J-pcmci_fn-timed-valid_var	J-pcmci_f1-timed	J-pcmci_f1-timed_std	J-pcmci_f1-timed_var	J-pcmci_f1-timed-valid	J-pcmci_f1-timed-valid_std	J-pcmci_f1-timed-valid_var	J-pcmci_f1	J-pcmci_f1_std	J-pcmci_f1_var	J-pcmci_f1-valid	J-pcmci_f1-valid_std	J-pcmci_f1-valid_var	J-pcmci_fdr-timed	J-pcmci_fdr-timed_std	J-pcmci_fdr-timed_var	J-pcmci_fdr-timed-valid	J-pcmci_fdr-timed-valid_std	J-pcmci_fdr-timed-valid_var	J-pcmci_tp-timed	J-pcmci_tp-timed_std	J-pcmci_tp-timed_var	J-pcmci_tp-timed-valid	J-pcmci_tp-timed-valid_std	J-pcmci_tp-timed-valid_var	J-pcmci_shd-timed	J-pcmci_shd-timed_std	J-pcmci_shd-timed_var	J-pcmci_shd-timed-valid	J-pcmci_shd-timed-valid_std	J-pcmci_shd-timed-valid_var	J-pcmci_fn	J-pcmci_fn_std	J-pcmci_fn_var	J-pcmci_fn-valid	J-pcmci_fn-valid_std	J-pcmci_fn-valid_var	J-pcmci_shd	J-pcmci_shd_std	J-pcmci_shd_var	J-pcmci_shd-valid	J-pcmci_shd-valid_std	J-pcmci_shd-valid_var	J-pcmci_tp	J-pcmci_tp_std	J-pcmci_tp_var	J-pcmci_tp-valid	J-pcmci_tp-valid_std	J-pcmci_tp-valid_var	J-pcmci_mcc	J-pcmci_mcc_std	J-pcmci_mcc_var	J-pcmci_mcc-valid	J-pcmci_mcc-valid_std	J-pcmci_mcc-valid_var	J-pcmci_tpr	J-pcmci_tpr_std	J-pcmci_tpr_var	J-pcmci_tpr-valid	J-pcmci_tpr-valid_std	J-pcmci_tpr-valid_var	J-pcmci_fdr	J-pcmci_fdr_std	J-pcmci_fdr_var	J-pcmci_fdr-valid	J-pcmci_fdr-valid_std	J-pcmci_fdr-valid_var	J-pcmci_tpr-timed	J-pcmci_tpr-timed_std	J-pcmci_tpr-timed_var	J-pcmci_tpr-timed-valid	J-pcmci_tpr-timed-valid_std	J-pcmci_tpr-timed-valid_var	J-pcmci_fp-timed	J-pcmci_fp-timed_std	J-pcmci_fp-timed_var	J-pcmci_fp-timed-valid	J-pcmci_fp-timed-valid_std	J-pcmci_fp-timed-valid_var	J-pcmci_fpr	J-pcmci_fpr_std	J-pcmci_fpr_var	J-pcmci_fpr-valid	J-pcmci_fpr-valid_std	J-pcmci_fpr-valid_var	J-pcmci_mcc-timed	J-pcmci_mcc-timed_std	J-pcmci_mcc-timed_var	J-pcmci_mcc-timed-valid	J-pcmci_mcc-timed-valid_std	J-pcmci_mcc-timed-valid_var	J-pcmci_sid	J-pcmci_sid_std	J-pcmci_sid_var	J-pcmci_sid-valid	J-pcmci_sid-valid_std	J-pcmci_sid-valid_var	J-pcmci_tn	J-pcmci_tn_std	J-pcmci_tn_var	J-pcmci_tn-valid	J-pcmci_tn-valid_std	J-pcmci_tn-valid_var	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_fpr-timed_std	J-pcmci-kncps_fpr-timed_var	J-pcmci-kncps_fpr-timed-valid	J-pcmci-kncps_fpr-timed-valid_std	J-pcmci-kncps_fpr-timed-valid_var	J-pcmci-kncps_time	J-pcmci-kncps_time_std	J-pcmci-kncps_time_var	J-pcmci-kncps_time-valid	J-pcmci-kncps_time-valid_std	J-pcmci-kncps_time-valid_var	J-pcmci-kncps_sid-timed	J-pcmci-kncps_sid-timed_std	J-pcmci-kncps_sid-timed_var	J-pcmci-kncps_sid-timed-valid	J-pcmci-kncps_sid-timed-valid_std	J-pcmci-kncps_sid-timed-valid_var	J-pcmci-kncps_tn-timed	J-pcmci-kncps_tn-timed_std	J-pcmci-kncps_tn-timed_var	J-pcmci-kncps_tn-timed-valid	J-pcmci-kncps_tn-timed-valid_std	J-pcmci-kncps_tn-timed-valid_var	J-pcmci-kncps_fp	J-pcmci-kncps_fp_std	J-pcmci-kncps_fp_var	J-pcmci-kncps_fp-valid	J-pcmci-kncps_fp-valid_std	J-pcmci-kncps_fp-valid_var	J-pcmci-kncps_fn-timed	J-pcmci-kncps_fn-timed_std	J-pcmci-kncps_fn-timed_var	J-pcmci-kncps_fn-timed-valid	J-pcmci-kncps_fn-timed-valid_std	J-pcmci-kncps_fn-timed-valid_var	J-pcmci-kncps_f1-timed	J-pcmci-kncps_f1-timed_std	J-pcmci-kncps_f1-timed_var	J-pcmci-kncps_f1-timed-valid	J-pcmci-kncps_f1-timed-valid_std	J-pcmci-kncps_f1-timed-valid_var	J-pcmci-kncps_f1	J-pcmci-kncps_f1_std	J-pcmci-kncps_f1_var	J-pcmci-kncps_f1-valid	J-pcmci-kncps_f1-valid_std	J-pcmci-kncps_f1-valid_var	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_fdr-timed_std	J-pcmci-kncps_fdr-timed_var	J-pcmci-kncps_fdr-timed-valid	J-pcmci-kncps_fdr-timed-valid_std	J-pcmci-kncps_fdr-timed-valid_var	J-pcmci-kncps_tp-timed	J-pcmci-kncps_tp-timed_std	J-pcmci-kncps_tp-timed_var	J-pcmci-kncps_tp-timed-valid	J-pcmci-kncps_tp-timed-valid_std	J-pcmci-kncps_tp-timed-valid_var	J-pcmci-kncps_shd-timed	J-pcmci-kncps_shd-timed_std	J-pcmci-kncps_shd-timed_var	J-pcmci-kncps_shd-timed-valid	J-pcmci-kncps_shd-timed-valid_std	J-pcmci-kncps_shd-timed-valid_var	J-pcmci-kncps_fn	J-pcmci-kncps_fn_std	J-pcmci-kncps_fn_var	J-pcmci-kncps_fn-valid	J-pcmci-kncps_fn-valid_std	J-pcmci-kncps_fn-valid_var	J-pcmci-kncps_shd	J-pcmci-kncps_shd_std	J-pcmci-kncps_shd_var	J-pcmci-kncps_shd-valid	J-pcmci-kncps_shd-valid_std	J-pcmci-kncps_shd-valid_var	J-pcmci-kncps_tp	J-pcmci-kncps_tp_std	J-pcmci-kncps_tp_var	J-pcmci-kncps_tp-valid	J-pcmci-kncps_tp-valid_std	J-pcmci-kncps_tp-valid_var	J-pcmci-kncps_mcc	J-pcmci-kncps_mcc_std	J-pcmci-kncps_mcc_var	J-pcmci-kncps_mcc-valid	J-pcmci-kncps_mcc-valid_std	J-pcmci-kncps_mcc-valid_var	J-pcmci-kncps_tpr	J-pcmci-kncps_tpr_std	J-pcmci-kncps_tpr_var	J-pcmci-kncps_tpr-valid	J-pcmci-kncps_tpr-valid_std	J-pcmci-kncps_tpr-valid_var	J-pcmci-kncps_fdr	J-pcmci-kncps_fdr_std	J-pcmci-kncps_fdr_var	J-pcmci-kncps_fdr-valid	J-pcmci-kncps_fdr-valid_std	J-pcmci-kncps_fdr-valid_var	J-pcmci-kncps_tpr-timed	J-pcmci-kncps_tpr-timed_std	J-pcmci-kncps_tpr-timed_var	J-pcmci-kncps_tpr-timed-valid	J-pcmci-kncps_tpr-timed-valid_std	J-pcmci-kncps_tpr-timed-valid_var	J-pcmci-kncps_fp-timed	J-pcmci-kncps_fp-timed_std	J-pcmci-kncps_fp-timed_var	J-pcmci-kncps_fp-timed-valid	J-pcmci-kncps_fp-timed-valid_std	J-pcmci-kncps_fp-timed-valid_var	J-pcmci-kncps_fpr	J-pcmci-kncps_fpr_std	J-pcmci-kncps_fpr_var	J-pcmci-kncps_fpr-valid	J-pcmci-kncps_fpr-valid_std	J-pcmci-kncps_fpr-valid_var	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_mcc-timed_std	J-pcmci-kncps_mcc-timed_var	J-pcmci-kncps_mcc-timed-valid	J-pcmci-kncps_mcc-timed-valid_std	J-pcmci-kncps_mcc-timed-valid_var	J-pcmci-kncps_sid	J-pcmci-kncps_sid_std	J-pcmci-kncps_sid_var	J-pcmci-kncps_sid-valid	J-pcmci-kncps_sid-valid_std	J-pcmci-kncps_sid-valid_var	J-pcmci-kncps_tn	J-pcmci-kncps_tn_std	J-pcmci-kncps_tn_var	J-pcmci-kncps_tn-valid	J-pcmci-kncps_tn-valid_std	J-pcmci-kncps_tn-valid_var	varLINGAM_fp-pooled	varLINGAM_fp-pooled_std	varLINGAM_fp-pooled_var	varLINGAM_fp-pooled-valid	varLINGAM_fp-pooled-valid_std	varLINGAM_fp-pooled-valid_var	varLINGAM_tpr-timed-pooled	varLINGAM_tpr-timed-pooled_std	varLINGAM_tpr-timed-pooled_var	varLINGAM_tpr-timed-pooled-valid	varLINGAM_tpr-timed-pooled-valid_std	varLINGAM_tpr-timed-pooled-valid_var	varLINGAM_sid-pooled	varLINGAM_sid-pooled_std	varLINGAM_sid-pooled_var	varLINGAM_sid-pooled-valid	varLINGAM_sid-pooled-valid_std	varLINGAM_sid-pooled-valid_var	varLINGAM_fpr-timed	varLINGAM_fpr-timed_std	varLINGAM_fpr-timed_var	varLINGAM_fpr-timed-valid	varLINGAM_fpr-timed-valid_std	varLINGAM_fpr-timed-valid_var	varLINGAM_tp-pooled	varLINGAM_tp-pooled_std	varLINGAM_tp-pooled_var	varLINGAM_tp-pooled-valid	varLINGAM_tp-pooled-valid_std	varLINGAM_tp-pooled-valid_var	varLINGAM_fdr-timed-pooled	varLINGAM_fdr-timed-pooled_std	varLINGAM_fdr-timed-pooled_var	varLINGAM_fdr-timed-pooled-valid	varLINGAM_fdr-timed-pooled-valid_std	varLINGAM_fdr-timed-pooled-valid_var	varLINGAM_time	varLINGAM_time_std	varLINGAM_time_var	varLINGAM_time-valid	varLINGAM_time-valid_std	varLINGAM_time-valid_var	varLINGAM_sid-timed	varLINGAM_sid-timed_std	varLINGAM_sid-timed_var	varLINGAM_sid-timed-valid	varLINGAM_sid-timed-valid_std	varLINGAM_sid-timed-valid_var	varLINGAM_mcc-timed-pooled	varLINGAM_mcc-timed-pooled_std	varLINGAM_mcc-timed-pooled_var	varLINGAM_mcc-timed-pooled-valid	varLINGAM_mcc-timed-pooled-valid_std	varLINGAM_mcc-timed-pooled-valid_var	varLINGAM_mcc-pooled	varLINGAM_mcc-pooled_std	varLINGAM_mcc-pooled_var	varLINGAM_mcc-pooled-valid	varLINGAM_mcc-pooled-valid_std	varLINGAM_mcc-pooled-valid_var	varLINGAM_fp	varLINGAM_fp_std	varLINGAM_fp_var	varLINGAM_fp-valid	varLINGAM_fp-valid_std	varLINGAM_fp-valid_var	varLINGAM_tn-timed	varLINGAM_tn-timed_std	varLINGAM_tn-timed_var	varLINGAM_tn-timed-valid	varLINGAM_tn-timed-valid_std	varLINGAM_tn-timed-valid_var	varLINGAM_fn-timed	varLINGAM_fn-timed_std	varLINGAM_fn-timed_var	varLINGAM_fn-timed-valid	varLINGAM_fn-timed-valid_std	varLINGAM_fn-timed-valid_var	varLINGAM_shd-pooled	varLINGAM_shd-pooled_std	varLINGAM_shd-pooled_var	varLINGAM_shd-pooled-valid	varLINGAM_shd-pooled-valid_std	varLINGAM_shd-pooled-valid_var	varLINGAM_f1-timed	varLINGAM_f1-timed_std	varLINGAM_f1-timed_var	varLINGAM_f1-timed-valid	varLINGAM_f1-timed-valid_std	varLINGAM_f1-timed-valid_var	varLINGAM_f1	varLINGAM_f1_std	varLINGAM_f1_var	varLINGAM_f1-valid	varLINGAM_f1-valid_std	varLINGAM_f1-valid_var	varLINGAM_fdr-timed	varLINGAM_fdr-timed_std	varLINGAM_fdr-timed_var	varLINGAM_fdr-timed-valid	varLINGAM_fdr-timed-valid_std	varLINGAM_fdr-timed-valid_var	varLINGAM_tp-timed	varLINGAM_tp-timed_std	varLINGAM_tp-timed_var	varLINGAM_tp-timed-valid	varLINGAM_tp-timed-valid_std	varLINGAM_tp-timed-valid_var	varLINGAM_tn-pooled	varLINGAM_tn-pooled_std	varLINGAM_tn-pooled_var	varLINGAM_tn-pooled-valid	varLINGAM_tn-pooled-valid_std	varLINGAM_tn-pooled-valid_var	varLINGAM_fpr-timed-pooled	varLINGAM_fpr-timed-pooled_std	varLINGAM_fpr-timed-pooled_var	varLINGAM_fpr-timed-pooled-valid	varLINGAM_fpr-timed-pooled-valid_std	varLINGAM_fpr-timed-pooled-valid_var	varLINGAM_shd-timed	varLINGAM_shd-timed_std	varLINGAM_shd-timed_var	varLINGAM_shd-timed-valid	varLINGAM_shd-timed-valid_std	varLINGAM_shd-timed-valid_var	varLINGAM_fp-timed-pooled	varLINGAM_fp-timed-pooled_std	varLINGAM_fp-timed-pooled_var	varLINGAM_fp-timed-pooled-valid	varLINGAM_fp-timed-pooled-valid_std	varLINGAM_fp-timed-pooled-valid_var	varLINGAM_fn	varLINGAM_fn_std	varLINGAM_fn_var	varLINGAM_fn-valid	varLINGAM_fn-valid_std	varLINGAM_fn-valid_var	varLINGAM_sid-timed-pooled	varLINGAM_sid-timed-pooled_std	varLINGAM_sid-timed-pooled_var	varLINGAM_sid-timed-pooled-valid	varLINGAM_sid-timed-pooled-valid_std	varLINGAM_sid-timed-pooled-valid_var	varLINGAM_shd	varLINGAM_shd_std	varLINGAM_shd_var	varLINGAM_shd-valid	varLINGAM_shd-valid_std	varLINGAM_shd-valid_var	varLINGAM_tp-timed-pooled	varLINGAM_tp-timed-pooled_std	varLINGAM_tp-timed-pooled_var	varLINGAM_tp-timed-pooled-valid	varLINGAM_tp-timed-pooled-valid_std	varLINGAM_tp-timed-pooled-valid_var	varLINGAM_fpr-pooled	varLINGAM_fpr-pooled_std	varLINGAM_fpr-pooled_var	varLINGAM_fpr-pooled-valid	varLINGAM_fpr-pooled-valid_std	varLINGAM_fpr-pooled-valid_var	varLINGAM_tp	varLINGAM_tp_std	varLINGAM_tp_var	varLINGAM_tp-valid	varLINGAM_tp-valid_std	varLINGAM_tp-valid_var	varLINGAM_fdr-pooled	varLINGAM_fdr-pooled_std	varLINGAM_fdr-pooled_var	varLINGAM_fdr-pooled-valid	varLINGAM_fdr-pooled-valid_std	varLINGAM_fdr-pooled-valid_var	varLINGAM_shd-timed-pooled	varLINGAM_shd-timed-pooled_std	varLINGAM_shd-timed-pooled_var	varLINGAM_shd-timed-pooled-valid	varLINGAM_shd-timed-pooled-valid_std	varLINGAM_shd-timed-pooled-valid_var	varLINGAM_fn-pooled	varLINGAM_fn-pooled_std	varLINGAM_fn-pooled_var	varLINGAM_fn-pooled-valid	varLINGAM_fn-pooled-valid_std	varLINGAM_fn-pooled-valid_var	varLINGAM_mcc	varLINGAM_mcc_std	varLINGAM_mcc_var	varLINGAM_mcc-valid	varLINGAM_mcc-valid_std	varLINGAM_mcc-valid_var	varLINGAM_tpr	varLINGAM_tpr_std	varLINGAM_tpr_var	varLINGAM_tpr-valid	varLINGAM_tpr-valid_std	varLINGAM_tpr-valid_var	varLINGAM_fdr	varLINGAM_fdr_std	varLINGAM_fdr_var	varLINGAM_fdr-valid	varLINGAM_fdr-valid_std	varLINGAM_fdr-valid_var	varLINGAM_tpr-timed	varLINGAM_tpr-timed_std	varLINGAM_tpr-timed_var	varLINGAM_tpr-timed-valid	varLINGAM_tpr-timed-valid_std	varLINGAM_tpr-timed-valid_var	varLINGAM_f1-pooled	varLINGAM_f1-pooled_std	varLINGAM_f1-pooled_var	varLINGAM_f1-pooled-valid	varLINGAM_f1-pooled-valid_std	varLINGAM_f1-pooled-valid_var	varLINGAM_tpr-pooled	varLINGAM_tpr-pooled_std	varLINGAM_tpr-pooled_var	varLINGAM_tpr-pooled-valid	varLINGAM_tpr-pooled-valid_std	varLINGAM_tpr-pooled-valid_var	varLINGAM_fn-timed-pooled	varLINGAM_fn-timed-pooled_std	varLINGAM_fn-timed-pooled_var	varLINGAM_fn-timed-pooled-valid	varLINGAM_fn-timed-pooled-valid_std	varLINGAM_fn-timed-pooled-valid_var	varLINGAM_fp-timed	varLINGAM_fp-timed_std	varLINGAM_fp-timed_var	varLINGAM_fp-timed-valid	varLINGAM_fp-timed-valid_std	varLINGAM_fp-timed-valid_var	varLINGAM_fpr	varLINGAM_fpr_std	varLINGAM_fpr_var	varLINGAM_fpr-valid	varLINGAM_fpr-valid_std	varLINGAM_fpr-valid_var	varLINGAM_f1-timed-pooled	varLINGAM_f1-timed-pooled_std	varLINGAM_f1-timed-pooled_var	varLINGAM_f1-timed-pooled-valid	varLINGAM_f1-timed-pooled-valid_std	varLINGAM_f1-timed-pooled-valid_var	varLINGAM_tn-timed-pooled	varLINGAM_tn-timed-pooled_std	varLINGAM_tn-timed-pooled_var	varLINGAM_tn-timed-pooled-valid	varLINGAM_tn-timed-pooled-valid_std	varLINGAM_tn-timed-pooled-valid_var	varLINGAM_mcc-timed	varLINGAM_mcc-timed_std	varLINGAM_mcc-timed_var	varLINGAM_mcc-timed-valid	varLINGAM_mcc-timed-valid_std	varLINGAM_mcc-timed-valid_var	varLINGAM_sid	varLINGAM_sid_std	varLINGAM_sid_var	varLINGAM_sid-valid	varLINGAM_sid-valid_std	varLINGAM_sid-valid_var	varLINGAM_tn	varLINGAM_tn_std	varLINGAM_tn_var	varLINGAM_tn-valid	varLINGAM_tn-valid_std	varLINGAM_tn-valid_var	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_fp-pooled_std	varLINGAM-kncps_fp-pooled_var	varLINGAM-kncps_fp-pooled-valid	varLINGAM-kncps_fp-pooled-valid_std	varLINGAM-kncps_fp-pooled-valid_var	varLINGAM-kncps_tpr-timed-pooled	varLINGAM-kncps_tpr-timed-pooled_std	varLINGAM-kncps_tpr-timed-pooled_var	varLINGAM-kncps_tpr-timed-pooled-valid	varLINGAM-kncps_tpr-timed-pooled-valid_std	varLINGAM-kncps_tpr-timed-pooled-valid_var	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_sid-pooled_std	varLINGAM-kncps_sid-pooled_var	varLINGAM-kncps_sid-pooled-valid	varLINGAM-kncps_sid-pooled-valid_std	varLINGAM-kncps_sid-pooled-valid_var	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_fpr-timed_std	varLINGAM-kncps_fpr-timed_var	varLINGAM-kncps_fpr-timed-valid	varLINGAM-kncps_fpr-timed-valid_std	varLINGAM-kncps_fpr-timed-valid_var	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_tp-pooled_std	varLINGAM-kncps_tp-pooled_var	varLINGAM-kncps_tp-pooled-valid	varLINGAM-kncps_tp-pooled-valid_std	varLINGAM-kncps_tp-pooled-valid_var	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_fdr-timed-pooled_std	varLINGAM-kncps_fdr-timed-pooled_var	varLINGAM-kncps_fdr-timed-pooled-valid	varLINGAM-kncps_fdr-timed-pooled-valid_std	varLINGAM-kncps_fdr-timed-pooled-valid_var	varLINGAM-kncps_time	varLINGAM-kncps_time_std	varLINGAM-kncps_time_var	varLINGAM-kncps_time-valid	varLINGAM-kncps_time-valid_std	varLINGAM-kncps_time-valid_var	varLINGAM-kncps_sid-timed	varLINGAM-kncps_sid-timed_std	varLINGAM-kncps_sid-timed_var	varLINGAM-kncps_sid-timed-valid	varLINGAM-kncps_sid-timed-valid_std	varLINGAM-kncps_sid-timed-valid_var	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_mcc-timed-pooled_std	varLINGAM-kncps_mcc-timed-pooled_var	varLINGAM-kncps_mcc-timed-pooled-valid	varLINGAM-kncps_mcc-timed-pooled-valid_std	varLINGAM-kncps_mcc-timed-pooled-valid_var	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_mcc-pooled_std	varLINGAM-kncps_mcc-pooled_var	varLINGAM-kncps_mcc-pooled-valid	varLINGAM-kncps_mcc-pooled-valid_std	varLINGAM-kncps_mcc-pooled-valid_var	varLINGAM-kncps_fp	varLINGAM-kncps_fp_std	varLINGAM-kncps_fp_var	varLINGAM-kncps_fp-valid	varLINGAM-kncps_fp-valid_std	varLINGAM-kncps_fp-valid_var	varLINGAM-kncps_tn-timed	varLINGAM-kncps_tn-timed_std	varLINGAM-kncps_tn-timed_var	varLINGAM-kncps_tn-timed-valid	varLINGAM-kncps_tn-timed-valid_std	varLINGAM-kncps_tn-timed-valid_var	varLINGAM-kncps_fn-timed	varLINGAM-kncps_fn-timed_std	varLINGAM-kncps_fn-timed_var	varLINGAM-kncps_fn-timed-valid	varLINGAM-kncps_fn-timed-valid_std	varLINGAM-kncps_fn-timed-valid_var	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_shd-pooled_std	varLINGAM-kncps_shd-pooled_var	varLINGAM-kncps_shd-pooled-valid	varLINGAM-kncps_shd-pooled-valid_std	varLINGAM-kncps_shd-pooled-valid_var	varLINGAM-kncps_f1-timed	varLINGAM-kncps_f1-timed_std	varLINGAM-kncps_f1-timed_var	varLINGAM-kncps_f1-timed-valid	varLINGAM-kncps_f1-timed-valid_std	varLINGAM-kncps_f1-timed-valid_var	varLINGAM-kncps_f1	varLINGAM-kncps_f1_std	varLINGAM-kncps_f1_var	varLINGAM-kncps_f1-valid	varLINGAM-kncps_f1-valid_std	varLINGAM-kncps_f1-valid_var	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_fdr-timed_std	varLINGAM-kncps_fdr-timed_var	varLINGAM-kncps_fdr-timed-valid	varLINGAM-kncps_fdr-timed-valid_std	varLINGAM-kncps_fdr-timed-valid_var	varLINGAM-kncps_tp-timed	varLINGAM-kncps_tp-timed_std	varLINGAM-kncps_tp-timed_var	varLINGAM-kncps_tp-timed-valid	varLINGAM-kncps_tp-timed-valid_std	varLINGAM-kncps_tp-timed-valid_var	varLINGAM-kncps_tn-pooled	varLINGAM-kncps_tn-pooled_std	varLINGAM-kncps_tn-pooled_var	varLINGAM-kncps_tn-pooled-valid	varLINGAM-kncps_tn-pooled-valid_std	varLINGAM-kncps_tn-pooled-valid_var	varLINGAM-kncps_fpr-timed-pooled	varLINGAM-kncps_fpr-timed-pooled_std	varLINGAM-kncps_fpr-timed-pooled_var	varLINGAM-kncps_fpr-timed-pooled-valid	varLINGAM-kncps_fpr-timed-pooled-valid_std	varLINGAM-kncps_fpr-timed-pooled-valid_var	varLINGAM-kncps_shd-timed	varLINGAM-kncps_shd-timed_std	varLINGAM-kncps_shd-timed_var	varLINGAM-kncps_shd-timed-valid	varLINGAM-kncps_shd-timed-valid_std	varLINGAM-kncps_shd-timed-valid_var	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_fp-timed-pooled_std	varLINGAM-kncps_fp-timed-pooled_var	varLINGAM-kncps_fp-timed-pooled-valid	varLINGAM-kncps_fp-timed-pooled-valid_std	varLINGAM-kncps_fp-timed-pooled-valid_var	varLINGAM-kncps_fn	varLINGAM-kncps_fn_std	varLINGAM-kncps_fn_var	varLINGAM-kncps_fn-valid	varLINGAM-kncps_fn-valid_std	varLINGAM-kncps_fn-valid_var	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_sid-timed-pooled_std	varLINGAM-kncps_sid-timed-pooled_var	varLINGAM-kncps_sid-timed-pooled-valid	varLINGAM-kncps_sid-timed-pooled-valid_std	varLINGAM-kncps_sid-timed-pooled-valid_var	varLINGAM-kncps_shd	varLINGAM-kncps_shd_std	varLINGAM-kncps_shd_var	varLINGAM-kncps_shd-valid	varLINGAM-kncps_shd-valid_std	varLINGAM-kncps_shd-valid_var	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_tp-timed-pooled_std	varLINGAM-kncps_tp-timed-pooled_var	varLINGAM-kncps_tp-timed-pooled-valid	varLINGAM-kncps_tp-timed-pooled-valid_std	varLINGAM-kncps_tp-timed-pooled-valid_var	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_fpr-pooled_std	varLINGAM-kncps_fpr-pooled_var	varLINGAM-kncps_fpr-pooled-valid	varLINGAM-kncps_fpr-pooled-valid_std	varLINGAM-kncps_fpr-pooled-valid_var	varLINGAM-kncps_tp	varLINGAM-kncps_tp_std	varLINGAM-kncps_tp_var	varLINGAM-kncps_tp-valid	varLINGAM-kncps_tp-valid_std	varLINGAM-kncps_tp-valid_var	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_fdr-pooled_std	varLINGAM-kncps_fdr-pooled_var	varLINGAM-kncps_fdr-pooled-valid	varLINGAM-kncps_fdr-pooled-valid_std	varLINGAM-kncps_fdr-pooled-valid_var	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_shd-timed-pooled_std	varLINGAM-kncps_shd-timed-pooled_var	varLINGAM-kncps_shd-timed-pooled-valid	varLINGAM-kncps_shd-timed-pooled-valid_std	varLINGAM-kncps_shd-timed-pooled-valid_var	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_fn-pooled_std	varLINGAM-kncps_fn-pooled_var	varLINGAM-kncps_fn-pooled-valid	varLINGAM-kncps_fn-pooled-valid_std	varLINGAM-kncps_fn-pooled-valid_var	varLINGAM-kncps_mcc	varLINGAM-kncps_mcc_std	varLINGAM-kncps_mcc_var	varLINGAM-kncps_mcc-valid	varLINGAM-kncps_mcc-valid_std	varLINGAM-kncps_mcc-valid_var	varLINGAM-kncps_tpr	varLINGAM-kncps_tpr_std	varLINGAM-kncps_tpr_var	varLINGAM-kncps_tpr-valid	varLINGAM-kncps_tpr-valid_std	varLINGAM-kncps_tpr-valid_var	varLINGAM-kncps_fdr	varLINGAM-kncps_fdr_std	varLINGAM-kncps_fdr_var	varLINGAM-kncps_fdr-valid	varLINGAM-kncps_fdr-valid_std	varLINGAM-kncps_fdr-valid_var	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_tpr-timed_std	varLINGAM-kncps_tpr-timed_var	varLINGAM-kncps_tpr-timed-valid	varLINGAM-kncps_tpr-timed-valid_std	varLINGAM-kncps_tpr-timed-valid_var	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_f1-pooled_std	varLINGAM-kncps_f1-pooled_var	varLINGAM-kncps_f1-pooled-valid	varLINGAM-kncps_f1-pooled-valid_std	varLINGAM-kncps_f1-pooled-valid_var	varLINGAM-kncps_failed	varLINGAM-kncps_failed_std	varLINGAM-kncps_failed_var	varLINGAM-kncps_failed-valid	varLINGAM-kncps_failed-valid_std	varLINGAM-kncps_failed-valid_var	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_tpr-pooled_std	varLINGAM-kncps_tpr-pooled_var	varLINGAM-kncps_tpr-pooled-valid	varLINGAM-kncps_tpr-pooled-valid_std	varLINGAM-kncps_tpr-pooled-valid_var	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_fn-timed-pooled_std	varLINGAM-kncps_fn-timed-pooled_var	varLINGAM-kncps_fn-timed-pooled-valid	varLINGAM-kncps_fn-timed-pooled-valid_std	varLINGAM-kncps_fn-timed-pooled-valid_var	varLINGAM-kncps_fp-timed	varLINGAM-kncps_fp-timed_std	varLINGAM-kncps_fp-timed_var	varLINGAM-kncps_fp-timed-valid	varLINGAM-kncps_fp-timed-valid_std	varLINGAM-kncps_fp-timed-valid_var	varLINGAM-kncps_fpr	varLINGAM-kncps_fpr_std	varLINGAM-kncps_fpr_var	varLINGAM-kncps_fpr-valid	varLINGAM-kncps_fpr-valid_std	varLINGAM-kncps_fpr-valid_var	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_f1-timed-pooled_std	varLINGAM-kncps_f1-timed-pooled_var	varLINGAM-kncps_f1-timed-pooled-valid	varLINGAM-kncps_f1-timed-pooled-valid_std	varLINGAM-kncps_f1-timed-pooled-valid_var	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_tn-timed-pooled_std	varLINGAM-kncps_tn-timed-pooled_var	varLINGAM-kncps_tn-timed-pooled-valid	varLINGAM-kncps_tn-timed-pooled-valid_std	varLINGAM-kncps_tn-timed-pooled-valid_var	varLINGAM-kncps_mcc-timed	varLINGAM-kncps_mcc-timed_std	varLINGAM-kncps_mcc-timed_var	varLINGAM-kncps_mcc-timed-valid	varLINGAM-kncps_mcc-timed-valid_std	varLINGAM-kncps_mcc-timed-valid_var	varLINGAM-kncps_sid	varLINGAM-kncps_sid_std	varLINGAM-kncps_sid_var	varLINGAM-kncps_sid-valid	varLINGAM-kncps_sid-valid_std	varLINGAM-kncps_sid-valid_var	varLINGAM-kncps_tn	varLINGAM-kncps_tn_std	varLINGAM-kncps_tn_var	varLINGAM-kncps_tn-valid	varLINGAM-kncps_tn-valid_std	varLINGAM-kncps_tn-valid_var	cdnod_fp-pooled	cdnod_fp-pooled_std	cdnod_fp-pooled_var	cdnod_fp-pooled-valid	cdnod_fp-pooled-valid_std	cdnod_fp-pooled-valid_var	cdnod_sid-pooled	cdnod_sid-pooled_std	cdnod_sid-pooled_var	cdnod_sid-pooled-valid	cdnod_sid-pooled-valid_std	cdnod_sid-pooled-valid_var	cdnod_tp-pooled	cdnod_tp-pooled_std	cdnod_tp-pooled_var	cdnod_tp-pooled-valid	cdnod_tp-pooled-valid_std	cdnod_tp-pooled-valid_var	cdnod_time	cdnod_time_std	cdnod_time_var	cdnod_time-valid	cdnod_time-valid_std	cdnod_time-valid_var	cdnod_mcc-pooled	cdnod_mcc-pooled_std	cdnod_mcc-pooled_var	cdnod_mcc-pooled-valid	cdnod_mcc-pooled-valid_std	cdnod_mcc-pooled-valid_var	cdnod_fp	cdnod_fp_std	cdnod_fp_var	cdnod_fp-valid	cdnod_fp-valid_std	cdnod_fp-valid_var	cdnod_shd-pooled	cdnod_shd-pooled_std	cdnod_shd-pooled_var	cdnod_shd-pooled-valid	cdnod_shd-pooled-valid_std	cdnod_shd-pooled-valid_var	cdnod_f1	cdnod_f1_std	cdnod_f1_var	cdnod_f1-valid	cdnod_f1-valid_std	cdnod_f1-valid_var	cdnod_tn-pooled	cdnod_tn-pooled_std	cdnod_tn-pooled_var	cdnod_tn-pooled-valid	cdnod_tn-pooled-valid_std	cdnod_tn-pooled-valid_var	cdnod_fn	cdnod_fn_std	cdnod_fn_var	cdnod_fn-valid	cdnod_fn-valid_std	cdnod_fn-valid_var	cdnod_shd	cdnod_shd_std	cdnod_shd_var	cdnod_shd-valid	cdnod_shd-valid_std	cdnod_shd-valid_var	cdnod_fpr-pooled	cdnod_fpr-pooled_std	cdnod_fpr-pooled_var	cdnod_fpr-pooled-valid	cdnod_fpr-pooled-valid_std	cdnod_fpr-pooled-valid_var	cdnod_tp	cdnod_tp_std	cdnod_tp_var	cdnod_tp-valid	cdnod_tp-valid_std	cdnod_tp-valid_var	cdnod_fdr-pooled	cdnod_fdr-pooled_std	cdnod_fdr-pooled_var	cdnod_fdr-pooled-valid	cdnod_fdr-pooled-valid_std	cdnod_fdr-pooled-valid_var	cdnod_fn-pooled	cdnod_fn-pooled_std	cdnod_fn-pooled_var	cdnod_fn-pooled-valid	cdnod_fn-pooled-valid_std	cdnod_fn-pooled-valid_var	cdnod_mcc	cdnod_mcc_std	cdnod_mcc_var	cdnod_mcc-valid	cdnod_mcc-valid_std	cdnod_mcc-valid_var	cdnod_tpr	cdnod_tpr_std	cdnod_tpr_var	cdnod_tpr-valid	cdnod_tpr-valid_std	cdnod_tpr-valid_var	cdnod_fdr	cdnod_fdr_std	cdnod_fdr_var	cdnod_fdr-valid	cdnod_fdr-valid_std	cdnod_fdr-valid_var	cdnod_f1-pooled	cdnod_f1-pooled_std	cdnod_f1-pooled_var	cdnod_f1-pooled-valid	cdnod_f1-pooled-valid_std	cdnod_f1-pooled-valid_var	cdnod_tpr-pooled	cdnod_tpr-pooled_std	cdnod_tpr-pooled_var	cdnod_tpr-pooled-valid	cdnod_tpr-pooled-valid_std	cdnod_tpr-pooled-valid_var	cdnod_fpr	cdnod_fpr_std	cdnod_fpr_var	cdnod_fpr-valid	cdnod_fpr-valid_std	cdnod_fpr-valid_var	cdnod_sid	cdnod_sid_std	cdnod_sid_var	cdnod_sid-valid	cdnod_sid-valid_std	cdnod_sid-valid_var	cdnod_tn	cdnod_tn_std	cdnod_tn_var	cdnod_tn-valid	cdnod_tn-valid_std	cdnod_tn-valid_var	cdnod-kncps_fp-pooled	cdnod-kncps_fp-pooled_std	cdnod-kncps_fp-pooled_var	cdnod-kncps_fp-pooled-valid	cdnod-kncps_fp-pooled-valid_std	cdnod-kncps_fp-pooled-valid_var	cdnod-kncps_sid-pooled	cdnod-kncps_sid-pooled_std	cdnod-kncps_sid-pooled_var	cdnod-kncps_sid-pooled-valid	cdnod-kncps_sid-pooled-valid_std	cdnod-kncps_sid-pooled-valid_var	cdnod-kncps_tp-pooled	cdnod-kncps_tp-pooled_std	cdnod-kncps_tp-pooled_var	cdnod-kncps_tp-pooled-valid	cdnod-kncps_tp-pooled-valid_std	cdnod-kncps_tp-pooled-valid_var	cdnod-kncps_time	cdnod-kncps_time_std	cdnod-kncps_time_var	cdnod-kncps_time-valid	cdnod-kncps_time-valid_std	cdnod-kncps_time-valid_var	cdnod-kncps_mcc-pooled	cdnod-kncps_mcc-pooled_std	cdnod-kncps_mcc-pooled_var	cdnod-kncps_mcc-pooled-valid	cdnod-kncps_mcc-pooled-valid_std	cdnod-kncps_mcc-pooled-valid_var	cdnod-kncps_fp	cdnod-kncps_fp_std	cdnod-kncps_fp_var	cdnod-kncps_fp-valid	cdnod-kncps_fp-valid_std	cdnod-kncps_fp-valid_var	cdnod-kncps_shd-pooled	cdnod-kncps_shd-pooled_std	cdnod-kncps_shd-pooled_var	cdnod-kncps_shd-pooled-valid	cdnod-kncps_shd-pooled-valid_std	cdnod-kncps_shd-pooled-valid_var	cdnod-kncps_f1	cdnod-kncps_f1_std	cdnod-kncps_f1_var	cdnod-kncps_f1-valid	cdnod-kncps_f1-valid_std	cdnod-kncps_f1-valid_var	cdnod-kncps_tn-pooled	cdnod-kncps_tn-pooled_std	cdnod-kncps_tn-pooled_var	cdnod-kncps_tn-pooled-valid	cdnod-kncps_tn-pooled-valid_std	cdnod-kncps_tn-pooled-valid_var	cdnod-kncps_fn	cdnod-kncps_fn_std	cdnod-kncps_fn_var	cdnod-kncps_fn-valid	cdnod-kncps_fn-valid_std	cdnod-kncps_fn-valid_var	cdnod-kncps_shd	cdnod-kncps_shd_std	cdnod-kncps_shd_var	cdnod-kncps_shd-valid	cdnod-kncps_shd-valid_std	cdnod-kncps_shd-valid_var	cdnod-kncps_fpr-pooled	cdnod-kncps_fpr-pooled_std	cdnod-kncps_fpr-pooled_var	cdnod-kncps_fpr-pooled-valid	cdnod-kncps_fpr-pooled-valid_std	cdnod-kncps_fpr-pooled-valid_var	cdnod-kncps_tp	cdnod-kncps_tp_std	cdnod-kncps_tp_var	cdnod-kncps_tp-valid	cdnod-kncps_tp-valid_std	cdnod-kncps_tp-valid_var	cdnod-kncps_fdr-pooled	cdnod-kncps_fdr-pooled_std	cdnod-kncps_fdr-pooled_var	cdnod-kncps_fdr-pooled-valid	cdnod-kncps_fdr-pooled-valid_std	cdnod-kncps_fdr-pooled-valid_var	cdnod-kncps_fn-pooled	cdnod-kncps_fn-pooled_std	cdnod-kncps_fn-pooled_var	cdnod-kncps_fn-pooled-valid	cdnod-kncps_fn-pooled-valid_std	cdnod-kncps_fn-pooled-valid_var	cdnod-kncps_mcc	cdnod-kncps_mcc_std	cdnod-kncps_mcc_var	cdnod-kncps_mcc-valid	cdnod-kncps_mcc-valid_std	cdnod-kncps_mcc-valid_var	cdnod-kncps_tpr	cdnod-kncps_tpr_std	cdnod-kncps_tpr_var	cdnod-kncps_tpr-valid	cdnod-kncps_tpr-valid_std	cdnod-kncps_tpr-valid_var	cdnod-kncps_fdr	cdnod-kncps_fdr_std	cdnod-kncps_fdr_var	cdnod-kncps_fdr-valid	cdnod-kncps_fdr-valid_std	cdnod-kncps_fdr-valid_var	cdnod-kncps_f1-pooled	cdnod-kncps_f1-pooled_std	cdnod-kncps_f1-pooled_var	cdnod-kncps_f1-pooled-valid	cdnod-kncps_f1-pooled-valid_std	cdnod-kncps_f1-pooled-valid_var	cdnod-kncps_tpr-pooled	cdnod-kncps_tpr-pooled_std	cdnod-kncps_tpr-pooled_var	cdnod-kncps_tpr-pooled-valid	cdnod-kncps_tpr-pooled-valid_std	cdnod-kncps_tpr-pooled-valid_var	cdnod-kncps_fpr	cdnod-kncps_fpr_std	cdnod-kncps_fpr_var	cdnod-kncps_fpr-valid	cdnod-kncps_fpr-valid_std	cdnod-kncps_fpr-valid_var	cdnod-kncps_sid	cdnod-kncps_sid_std	cdnod-kncps_sid_var	cdnod-kncps_sid-valid	cdnod-kncps_sid-valid_std	cdnod-kncps_sid-valid_var	cdnod-kncps_tn	cdnod-kncps_tn_std	cdnod-kncps_tn_var	cdnod-kncps_tn-valid	cdnod-kncps_tn-valid_std	cdnod-kncps_tn-valid_var	dynotears_fp-pooled	dynotears_fp-pooled_std	dynotears_fp-pooled_var	dynotears_fp-pooled-valid	dynotears_fp-pooled-valid_std	dynotears_fp-pooled-valid_var	dynotears_tpr-timed-pooled	dynotears_tpr-timed-pooled_std	dynotears_tpr-timed-pooled_var	dynotears_tpr-timed-pooled-valid	dynotears_tpr-timed-pooled-valid_std	dynotears_tpr-timed-pooled-valid_var	dynotears_sid-pooled	dynotears_sid-pooled_std	dynotears_sid-pooled_var	dynotears_sid-pooled-valid	dynotears_sid-pooled-valid_std	dynotears_sid-pooled-valid_var	dynotears_fpr-timed	dynotears_fpr-timed_std	dynotears_fpr-timed_var	dynotears_fpr-timed-valid	dynotears_fpr-timed-valid_std	dynotears_fpr-timed-valid_var	dynotears_tp-pooled	dynotears_tp-pooled_std	dynotears_tp-pooled_var	dynotears_tp-pooled-valid	dynotears_tp-pooled-valid_std	dynotears_tp-pooled-valid_var	dynotears_fdr-timed-pooled	dynotears_fdr-timed-pooled_std	dynotears_fdr-timed-pooled_var	dynotears_fdr-timed-pooled-valid	dynotears_fdr-timed-pooled-valid_std	dynotears_fdr-timed-pooled-valid_var	dynotears_time	dynotears_time_std	dynotears_time_var	dynotears_time-valid	dynotears_time-valid_std	dynotears_time-valid_var	dynotears_sid-timed	dynotears_sid-timed_std	dynotears_sid-timed_var	dynotears_sid-timed-valid	dynotears_sid-timed-valid_std	dynotears_sid-timed-valid_var	dynotears_mcc-timed-pooled	dynotears_mcc-timed-pooled_std	dynotears_mcc-timed-pooled_var	dynotears_mcc-timed-pooled-valid	dynotears_mcc-timed-pooled-valid_std	dynotears_mcc-timed-pooled-valid_var	dynotears_mcc-pooled	dynotears_mcc-pooled_std	dynotears_mcc-pooled_var	dynotears_mcc-pooled-valid	dynotears_mcc-pooled-valid_std	dynotears_mcc-pooled-valid_var	dynotears_fp	dynotears_fp_std	dynotears_fp_var	dynotears_fp-valid	dynotears_fp-valid_std	dynotears_fp-valid_var	dynotears_tn-timed	dynotears_tn-timed_std	dynotears_tn-timed_var	dynotears_tn-timed-valid	dynotears_tn-timed-valid_std	dynotears_tn-timed-valid_var	dynotears_fn-timed	dynotears_fn-timed_std	dynotears_fn-timed_var	dynotears_fn-timed-valid	dynotears_fn-timed-valid_std	dynotears_fn-timed-valid_var	dynotears_shd-pooled	dynotears_shd-pooled_std	dynotears_shd-pooled_var	dynotears_shd-pooled-valid	dynotears_shd-pooled-valid_std	dynotears_shd-pooled-valid_var	dynotears_f1-timed	dynotears_f1-timed_std	dynotears_f1-timed_var	dynotears_f1-timed-valid	dynotears_f1-timed-valid_std	dynotears_f1-timed-valid_var	dynotears_f1	dynotears_f1_std	dynotears_f1_var	dynotears_f1-valid	dynotears_f1-valid_std	dynotears_f1-valid_var	dynotears_fdr-timed	dynotears_fdr-timed_std	dynotears_fdr-timed_var	dynotears_fdr-timed-valid	dynotears_fdr-timed-valid_std	dynotears_fdr-timed-valid_var	dynotears_tp-timed	dynotears_tp-timed_std	dynotears_tp-timed_var	dynotears_tp-timed-valid	dynotears_tp-timed-valid_std	dynotears_tp-timed-valid_var	dynotears_tn-pooled	dynotears_tn-pooled_std	dynotears_tn-pooled_var	dynotears_tn-pooled-valid	dynotears_tn-pooled-valid_std	dynotears_tn-pooled-valid_var	dynotears_fpr-timed-pooled	dynotears_fpr-timed-pooled_std	dynotears_fpr-timed-pooled_var	dynotears_fpr-timed-pooled-valid	dynotears_fpr-timed-pooled-valid_std	dynotears_fpr-timed-pooled-valid_var	dynotears_shd-timed	dynotears_shd-timed_std	dynotears_shd-timed_var	dynotears_shd-timed-valid	dynotears_shd-timed-valid_std	dynotears_shd-timed-valid_var	dynotears_fp-timed-pooled	dynotears_fp-timed-pooled_std	dynotears_fp-timed-pooled_var	dynotears_fp-timed-pooled-valid	dynotears_fp-timed-pooled-valid_std	dynotears_fp-timed-pooled-valid_var	dynotears_fn	dynotears_fn_std	dynotears_fn_var	dynotears_fn-valid	dynotears_fn-valid_std	dynotears_fn-valid_var	dynotears_sid-timed-pooled	dynotears_sid-timed-pooled_std	dynotears_sid-timed-pooled_var	dynotears_sid-timed-pooled-valid	dynotears_sid-timed-pooled-valid_std	dynotears_sid-timed-pooled-valid_var	dynotears_shd	dynotears_shd_std	dynotears_shd_var	dynotears_shd-valid	dynotears_shd-valid_std	dynotears_shd-valid_var	dynotears_tp-timed-pooled	dynotears_tp-timed-pooled_std	dynotears_tp-timed-pooled_var	dynotears_tp-timed-pooled-valid	dynotears_tp-timed-pooled-valid_std	dynotears_tp-timed-pooled-valid_var	dynotears_fpr-pooled	dynotears_fpr-pooled_std	dynotears_fpr-pooled_var	dynotears_fpr-pooled-valid	dynotears_fpr-pooled-valid_std	dynotears_fpr-pooled-valid_var	dynotears_tp	dynotears_tp_std	dynotears_tp_var	dynotears_tp-valid	dynotears_tp-valid_std	dynotears_tp-valid_var	dynotears_fdr-pooled	dynotears_fdr-pooled_std	dynotears_fdr-pooled_var	dynotears_fdr-pooled-valid	dynotears_fdr-pooled-valid_std	dynotears_fdr-pooled-valid_var	dynotears_shd-timed-pooled	dynotears_shd-timed-pooled_std	dynotears_shd-timed-pooled_var	dynotears_shd-timed-pooled-valid	dynotears_shd-timed-pooled-valid_std	dynotears_shd-timed-pooled-valid_var	dynotears_fn-pooled	dynotears_fn-pooled_std	dynotears_fn-pooled_var	dynotears_fn-pooled-valid	dynotears_fn-pooled-valid_std	dynotears_fn-pooled-valid_var	dynotears_mcc	dynotears_mcc_std	dynotears_mcc_var	dynotears_mcc-valid	dynotears_mcc-valid_std	dynotears_mcc-valid_var	dynotears_tpr	dynotears_tpr_std	dynotears_tpr_var	dynotears_tpr-valid	dynotears_tpr-valid_std	dynotears_tpr-valid_var	dynotears_fdr	dynotears_fdr_std	dynotears_fdr_var	dynotears_fdr-valid	dynotears_fdr-valid_std	dynotears_fdr-valid_var	dynotears_tpr-timed	dynotears_tpr-timed_std	dynotears_tpr-timed_var	dynotears_tpr-timed-valid	dynotears_tpr-timed-valid_std	dynotears_tpr-timed-valid_var	dynotears_f1-pooled	dynotears_f1-pooled_std	dynotears_f1-pooled_var	dynotears_f1-pooled-valid	dynotears_f1-pooled-valid_std	dynotears_f1-pooled-valid_var	dynotears_tpr-pooled	dynotears_tpr-pooled_std	dynotears_tpr-pooled_var	dynotears_tpr-pooled-valid	dynotears_tpr-pooled-valid_std	dynotears_tpr-pooled-valid_var	dynotears_fn-timed-pooled	dynotears_fn-timed-pooled_std	dynotears_fn-timed-pooled_var	dynotears_fn-timed-pooled-valid	dynotears_fn-timed-pooled-valid_std	dynotears_fn-timed-pooled-valid_var	dynotears_fp-timed	dynotears_fp-timed_std	dynotears_fp-timed_var	dynotears_fp-timed-valid	dynotears_fp-timed-valid_std	dynotears_fp-timed-valid_var	dynotears_fpr	dynotears_fpr_std	dynotears_fpr_var	dynotears_fpr-valid	dynotears_fpr-valid_std	dynotears_fpr-valid_var	dynotears_f1-timed-pooled	dynotears_f1-timed-pooled_std	dynotears_f1-timed-pooled_var	dynotears_f1-timed-pooled-valid	dynotears_f1-timed-pooled-valid_std	dynotears_f1-timed-pooled-valid_var	dynotears_tn-timed-pooled	dynotears_tn-timed-pooled_std	dynotears_tn-timed-pooled_var	dynotears_tn-timed-pooled-valid	dynotears_tn-timed-pooled-valid_std	dynotears_tn-timed-pooled-valid_var	dynotears_mcc-timed	dynotears_mcc-timed_std	dynotears_mcc-timed_var	dynotears_mcc-timed-valid	dynotears_mcc-timed-valid_std	dynotears_mcc-timed-valid_var	dynotears_sid	dynotears_sid_std	dynotears_sid_var	dynotears_sid-valid	dynotears_sid-valid_std	dynotears_sid-valid_var	dynotears_tn	dynotears_tn_std	dynotears_tn_var	dynotears_tn-valid	dynotears_tn-valid_std	dynotears_tn-valid_var	dynotears-kncps_fp-pooled	dynotears-kncps_fp-pooled_std	dynotears-kncps_fp-pooled_var	dynotears-kncps_fp-pooled-valid	dynotears-kncps_fp-pooled-valid_std	dynotears-kncps_fp-pooled-valid_var	dynotears-kncps_tpr-timed-pooled	dynotears-kncps_tpr-timed-pooled_std	dynotears-kncps_tpr-timed-pooled_var	dynotears-kncps_tpr-timed-pooled-valid	dynotears-kncps_tpr-timed-pooled-valid_std	dynotears-kncps_tpr-timed-pooled-valid_var	dynotears-kncps_sid-pooled	dynotears-kncps_sid-pooled_std	dynotears-kncps_sid-pooled_var	dynotears-kncps_sid-pooled-valid	dynotears-kncps_sid-pooled-valid_std	dynotears-kncps_sid-pooled-valid_var	dynotears-kncps_fpr-timed	dynotears-kncps_fpr-timed_std	dynotears-kncps_fpr-timed_var	dynotears-kncps_fpr-timed-valid	dynotears-kncps_fpr-timed-valid_std	dynotears-kncps_fpr-timed-valid_var	dynotears-kncps_tp-pooled	dynotears-kncps_tp-pooled_std	dynotears-kncps_tp-pooled_var	dynotears-kncps_tp-pooled-valid	dynotears-kncps_tp-pooled-valid_std	dynotears-kncps_tp-pooled-valid_var	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_fdr-timed-pooled_std	dynotears-kncps_fdr-timed-pooled_var	dynotears-kncps_fdr-timed-pooled-valid	dynotears-kncps_fdr-timed-pooled-valid_std	dynotears-kncps_fdr-timed-pooled-valid_var	dynotears-kncps_time	dynotears-kncps_time_std	dynotears-kncps_time_var	dynotears-kncps_time-valid	dynotears-kncps_time-valid_std	dynotears-kncps_time-valid_var	dynotears-kncps_sid-timed	dynotears-kncps_sid-timed_std	dynotears-kncps_sid-timed_var	dynotears-kncps_sid-timed-valid	dynotears-kncps_sid-timed-valid_std	dynotears-kncps_sid-timed-valid_var	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_mcc-timed-pooled_std	dynotears-kncps_mcc-timed-pooled_var	dynotears-kncps_mcc-timed-pooled-valid	dynotears-kncps_mcc-timed-pooled-valid_std	dynotears-kncps_mcc-timed-pooled-valid_var	dynotears-kncps_mcc-pooled	dynotears-kncps_mcc-pooled_std	dynotears-kncps_mcc-pooled_var	dynotears-kncps_mcc-pooled-valid	dynotears-kncps_mcc-pooled-valid_std	dynotears-kncps_mcc-pooled-valid_var	dynotears-kncps_fp	dynotears-kncps_fp_std	dynotears-kncps_fp_var	dynotears-kncps_fp-valid	dynotears-kncps_fp-valid_std	dynotears-kncps_fp-valid_var	dynotears-kncps_tn-timed	dynotears-kncps_tn-timed_std	dynotears-kncps_tn-timed_var	dynotears-kncps_tn-timed-valid	dynotears-kncps_tn-timed-valid_std	dynotears-kncps_tn-timed-valid_var	dynotears-kncps_fn-timed	dynotears-kncps_fn-timed_std	dynotears-kncps_fn-timed_var	dynotears-kncps_fn-timed-valid	dynotears-kncps_fn-timed-valid_std	dynotears-kncps_fn-timed-valid_var	dynotears-kncps_shd-pooled	dynotears-kncps_shd-pooled_std	dynotears-kncps_shd-pooled_var	dynotears-kncps_shd-pooled-valid	dynotears-kncps_shd-pooled-valid_std	dynotears-kncps_shd-pooled-valid_var	dynotears-kncps_f1-timed	dynotears-kncps_f1-timed_std	dynotears-kncps_f1-timed_var	dynotears-kncps_f1-timed-valid	dynotears-kncps_f1-timed-valid_std	dynotears-kncps_f1-timed-valid_var	dynotears-kncps_f1	dynotears-kncps_f1_std	dynotears-kncps_f1_var	dynotears-kncps_f1-valid	dynotears-kncps_f1-valid_std	dynotears-kncps_f1-valid_var	dynotears-kncps_fdr-timed	dynotears-kncps_fdr-timed_std	dynotears-kncps_fdr-timed_var	dynotears-kncps_fdr-timed-valid	dynotears-kncps_fdr-timed-valid_std	dynotears-kncps_fdr-timed-valid_var	dynotears-kncps_tp-timed	dynotears-kncps_tp-timed_std	dynotears-kncps_tp-timed_var	dynotears-kncps_tp-timed-valid	dynotears-kncps_tp-timed-valid_std	dynotears-kncps_tp-timed-valid_var	dynotears-kncps_tn-pooled	dynotears-kncps_tn-pooled_std	dynotears-kncps_tn-pooled_var	dynotears-kncps_tn-pooled-valid	dynotears-kncps_tn-pooled-valid_std	dynotears-kncps_tn-pooled-valid_var	dynotears-kncps_fpr-timed-pooled	dynotears-kncps_fpr-timed-pooled_std	dynotears-kncps_fpr-timed-pooled_var	dynotears-kncps_fpr-timed-pooled-valid	dynotears-kncps_fpr-timed-pooled-valid_std	dynotears-kncps_fpr-timed-pooled-valid_var	dynotears-kncps_shd-timed	dynotears-kncps_shd-timed_std	dynotears-kncps_shd-timed_var	dynotears-kncps_shd-timed-valid	dynotears-kncps_shd-timed-valid_std	dynotears-kncps_shd-timed-valid_var	dynotears-kncps_fp-timed-pooled	dynotears-kncps_fp-timed-pooled_std	dynotears-kncps_fp-timed-pooled_var	dynotears-kncps_fp-timed-pooled-valid	dynotears-kncps_fp-timed-pooled-valid_std	dynotears-kncps_fp-timed-pooled-valid_var	dynotears-kncps_fn	dynotears-kncps_fn_std	dynotears-kncps_fn_var	dynotears-kncps_fn-valid	dynotears-kncps_fn-valid_std	dynotears-kncps_fn-valid_var	dynotears-kncps_sid-timed-pooled	dynotears-kncps_sid-timed-pooled_std	dynotears-kncps_sid-timed-pooled_var	dynotears-kncps_sid-timed-pooled-valid	dynotears-kncps_sid-timed-pooled-valid_std	dynotears-kncps_sid-timed-pooled-valid_var	dynotears-kncps_shd	dynotears-kncps_shd_std	dynotears-kncps_shd_var	dynotears-kncps_shd-valid	dynotears-kncps_shd-valid_std	dynotears-kncps_shd-valid_var	dynotears-kncps_tp-timed-pooled	dynotears-kncps_tp-timed-pooled_std	dynotears-kncps_tp-timed-pooled_var	dynotears-kncps_tp-timed-pooled-valid	dynotears-kncps_tp-timed-pooled-valid_std	dynotears-kncps_tp-timed-pooled-valid_var	dynotears-kncps_fpr-pooled	dynotears-kncps_fpr-pooled_std	dynotears-kncps_fpr-pooled_var	dynotears-kncps_fpr-pooled-valid	dynotears-kncps_fpr-pooled-valid_std	dynotears-kncps_fpr-pooled-valid_var	dynotears-kncps_tp	dynotears-kncps_tp_std	dynotears-kncps_tp_var	dynotears-kncps_tp-valid	dynotears-kncps_tp-valid_std	dynotears-kncps_tp-valid_var	dynotears-kncps_fdr-pooled	dynotears-kncps_fdr-pooled_std	dynotears-kncps_fdr-pooled_var	dynotears-kncps_fdr-pooled-valid	dynotears-kncps_fdr-pooled-valid_std	dynotears-kncps_fdr-pooled-valid_var	dynotears-kncps_shd-timed-pooled	dynotears-kncps_shd-timed-pooled_std	dynotears-kncps_shd-timed-pooled_var	dynotears-kncps_shd-timed-pooled-valid	dynotears-kncps_shd-timed-pooled-valid_std	dynotears-kncps_shd-timed-pooled-valid_var	dynotears-kncps_fn-pooled	dynotears-kncps_fn-pooled_std	dynotears-kncps_fn-pooled_var	dynotears-kncps_fn-pooled-valid	dynotears-kncps_fn-pooled-valid_std	dynotears-kncps_fn-pooled-valid_var	dynotears-kncps_mcc	dynotears-kncps_mcc_std	dynotears-kncps_mcc_var	dynotears-kncps_mcc-valid	dynotears-kncps_mcc-valid_std	dynotears-kncps_mcc-valid_var	dynotears-kncps_tpr	dynotears-kncps_tpr_std	dynotears-kncps_tpr_var	dynotears-kncps_tpr-valid	dynotears-kncps_tpr-valid_std	dynotears-kncps_tpr-valid_var	dynotears-kncps_fdr	dynotears-kncps_fdr_std	dynotears-kncps_fdr_var	dynotears-kncps_fdr-valid	dynotears-kncps_fdr-valid_std	dynotears-kncps_fdr-valid_var	dynotears-kncps_tpr-timed	dynotears-kncps_tpr-timed_std	dynotears-kncps_tpr-timed_var	dynotears-kncps_tpr-timed-valid	dynotears-kncps_tpr-timed-valid_std	dynotears-kncps_tpr-timed-valid_var	dynotears-kncps_f1-pooled	dynotears-kncps_f1-pooled_std	dynotears-kncps_f1-pooled_var	dynotears-kncps_f1-pooled-valid	dynotears-kncps_f1-pooled-valid_std	dynotears-kncps_f1-pooled-valid_var	dynotears-kncps_tpr-pooled	dynotears-kncps_tpr-pooled_std	dynotears-kncps_tpr-pooled_var	dynotears-kncps_tpr-pooled-valid	dynotears-kncps_tpr-pooled-valid_std	dynotears-kncps_tpr-pooled-valid_var	dynotears-kncps_fn-timed-pooled	dynotears-kncps_fn-timed-pooled_std	dynotears-kncps_fn-timed-pooled_var	dynotears-kncps_fn-timed-pooled-valid	dynotears-kncps_fn-timed-pooled-valid_std	dynotears-kncps_fn-timed-pooled-valid_var	dynotears-kncps_fp-timed	dynotears-kncps_fp-timed_std	dynotears-kncps_fp-timed_var	dynotears-kncps_fp-timed-valid	dynotears-kncps_fp-timed-valid_std	dynotears-kncps_fp-timed-valid_var	dynotears-kncps_fpr	dynotears-kncps_fpr_std	dynotears-kncps_fpr_var	dynotears-kncps_fpr-valid	dynotears-kncps_fpr-valid_std	dynotears-kncps_fpr-valid_var	dynotears-kncps_f1-timed-pooled	dynotears-kncps_f1-timed-pooled_std	dynotears-kncps_f1-timed-pooled_var	dynotears-kncps_f1-timed-pooled-valid	dynotears-kncps_f1-timed-pooled-valid_std	dynotears-kncps_f1-timed-pooled-valid_var	dynotears-kncps_tn-timed-pooled	dynotears-kncps_tn-timed-pooled_std	dynotears-kncps_tn-timed-pooled_var	dynotears-kncps_tn-timed-pooled-valid	dynotears-kncps_tn-timed-pooled-valid_std	dynotears-kncps_tn-timed-pooled-valid_var	dynotears-kncps_mcc-timed	dynotears-kncps_mcc-timed_std	dynotears-kncps_mcc-timed_var	dynotears-kncps_mcc-timed-valid	dynotears-kncps_mcc-timed-valid_std	dynotears-kncps_mcc-timed-valid_var	dynotears-kncps_sid	dynotears-kncps_sid_std	dynotears-kncps_sid_var	dynotears-kncps_sid-valid	dynotears-kncps_sid-valid_std	dynotears-kncps_sid-valid_var	dynotears-kncps_tn	dynotears-kncps_tn_std	dynotears-kncps_tn_var	dynotears-kncps_tn-valid	dynotears-kncps_tn-valid_std	dynotears-kncps_tn-valid_var
3	1	0.0	0	1	0.0	0	0.5	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.24	0.15	0.02	1	0.0	0	1	0.0	0	1	0.0	0	0.69	0.03	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	17.5	3.54	12.5	1	0.0	0	1.5	2.12	4.5	1	0.0	0	0.66	0.0	0.0	1	0.0	0	0.25	0.04	0.0	1	0.0	0	0.5	0.71	0.5	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.56	0.23	0.05	1	0.0	0	0.7	0.42	0.18	1	0.0	0	0.58	0.21	0.04	1	0.0	0	3.5	0.71	0.5	1	0.0	0	7	0.0	0	1	0.0	0	0.2	0.03	0.0	1	0.0	0	6	4.24	18	1	0.0	0	0	0.0	0	1	0.0	0	4.5	0.71	0.5	1	0.0	0	-1	0	0	0	0.0	0	1	2.0	4	1	0.0	0	2	0.0	0	1	0.0	0	0.12	0.0	0.0	1	0.0	0	1	0.0	0	1	0.0	0	0.5	0.0	0.0	1	0.0	0	6.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	0.7	0.43	0.18	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.38	0.53	0.28	1	0.0	0	0.88	0.18	0.03	1	0.0	0	0.67	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	5.5	3.54	12.5	1	0.0	0	2	0.0	0	1	0.0	0	0.19	0.27	0.07	1	0.0	0	0.38	0.03	0.0	1	0.0	0	18.5	0.71	0.5	1	0.0	0	0.5	0.29	0.09	1	0.0	0	-1	0	0	0	0.0	0	6.5	2.12	4.5	1	0.0	0	0.11	0.03	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	20.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	2	0.0	0	1	0.0	0	0.47	0.04	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.55	0.07	0.0	1	0.0	0	2	0.0	0	1	0.0	0	4.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	1	0.0	0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	0.5	0.0	0.0	1	0.0	0	2.5	0.71	0.5	1	0.0	0	0.0	0.0	0.0	1	0.0	0	0.38	0.05	0.0	1	0.0	0	-1	0	0	0	0.0	0	8	0.0	0	1	0.0	0	0.11	0.03	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	20.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	1	0.0	0	1	0.0	0	0.63	0.05	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.45	0.07	0.0	1	0.0	0	3	0.0	0	1	0.0	0	3	0.0	0	1	0.0	0	0	0.0	0	1	0.0	0	0	0.0	0	1	0.0	0	1	0.0	0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	0.75	0.0	0.0	1	0.0	0	2.5	0.71	0.5	1	0.0	0	0.0	0.0	0.0	1	0.0	0	0.57	0.05	0.0	1	0.0	0	-1	0	0	0	0.0	0	8	0.0	0	1	0.0	0	2.5	0.71	0.5	1	0.0	0	0.75	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.28	0.03	0.0	1	0.0	0	1	0.0	0	1	0.0	0	0.72	0.04	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.29	0.05	0.0	1	0.0	0	0.45	0.07	0.01	1	0.0	0	3	0.0	0	1	0.0	0	16.5	0.71	0.5	1	0.0	0	2.5	0.71	0.5	1	0.0	0	1.05	0.22	0.05	1	0.0	0	0.24	0.09	0.01	1	0.0	0	0.2	0.28	0.08	1	0.0	0	0.82	0.06	0.0	1	0.0	0	1.5	0.71	0.5	1	0.0	0	5.5	0.71	0.5	1	0.0	0	0.35	0.06	0.0	1	0.0	0	9	0.0	0	1	0.0	0	8	1.41	2	1	0.0	0	0.5	0.71	0.5	1	0.0	0	-1	0	0	0	0.0	0	3	0.0	0	1	0.0	0	3	0.0	0	1	0.0	0	0.31	0.09	0.01	1	0.0	0	0.5	0.71	0.5	1	0.0	0	0.71	0.06	0.0	1	0.0	0	6.26	0.38	0.15	1	0.0	0	0	0.0	0	1	0.0	0	0.07	0.46	0.21	1	0.0	0	0.5	0.71	0.5	1	0.0	0	0.88	0.18	0.03	1	0.0	0	0.38	0.18	0.03	1	0.0	0	0.45	0.07	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	1	0.0	0	1	0.0	0	6.5	0.71	0.5	1	0.0	0	0.38	0.0	0.0	1	0.0	0	0.4	0.04	0.0	1	0.0	0	15	1.41	2	1	0.0	0	0.07	0.11	0.01	1	0.0	0	-1	0	0	0	0.0	0	5	0.0	0	1	0.0	0	3	0	0	1	0	0	0.5	0	0	1	0	0	-1	0	0	0	0	0	0.52	0	0	1	0	0	1	0	0	1	0	0	0.83	0	0	1	0	0	0.0	0.0	0.0	1	0.0	0	-1	0	0	0	0	0	0.05	0	0	1	0	0	0.4	0	0	1	0	0	5	0	0	1	0	0	11	0	0	1	0	0	2	0	0	1	0	0	1.5	0	0	1	0	0	0.22	0	0	1	0	0	0.29	0	0	1	0	0	0.86	0	0	1	0	0	2	0	0	1	0	0	5	0	0	1	0	0	0.43	0	0	1	0	0	14	0	0	1	0	0	10	0	0	1	0	0	0	0	0	1	0	0	-1	0	0	0	0	0	5	0	0	1	0	0	2	0	0	1	0	0	0.38	0	0	1	0	0	1	0	0	1	0	0	0.75	0	0	1	0	0	7.11	0	0	1	0	0	0	0	0	1	0	0	0.25	0	0	1	0	0	1.0	0	0	1	0	0	0.83	0	0	1	0	0	0.5	0	0	1	0	0	0.4	0	0	1	0	0	1	0	0	1	0	0	1.0	0	0	1	0	0	2	0	0	1	0	0	12	0	0	1	0	0	0.62	0	0	1	0	0	0.25	0	0	1	0	0	13	0	0	1	0	0	-0.02	0	0	1	0	0	-1	0	0	0	0	0	3	0	0	1	0	0	1	0.0	0	1	0.0	0	-1	0	0	0	0.0	0	1	0.0	0	1	0.0	0	7.0	0.0	0.0	1	0.0	0	0.66	0.0	0.0	1	0.0	0	1	1.41	2	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.75	0.35	0.12	1	0.0	0	7	0.0	0	1	0.0	0	0	0.0	0	1	0.0	0	1	1.41	2	1	0.0	0	0.12	0.0	0.0	1	0.0	0	1	0.0	0	1	0.0	0	0.5	0.0	0.0	1	0.0	0	0	0.0	0	1	0.0	0	0.75	0.35	0.12	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.33	0.47	0.22	1	0.0	0	0.67	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.12	0.18	0.03	1	0.0	0	-1	0	0	0	0.0	0	7	1.41	2	1	0.0	0	1	0.0	0	1	0.0	0	-1	0	0	0	0.0	0	1	0.0	0	1	0.0	0	5.5	0.71	0.5	1	0.0	0	0.66	0.0	0.0	1	0.0	0	0.5	0.71	0.5	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.83	0.24	0.06	1	0.0	0	7	0.0	0	1	0.0	0	0	0.0	0	1	0.0	0	0	0.0	0	1	0.0	0	0.12	0.0	0.0	1	0.0	0	1	0.0	0	1	0.0	0	0.5	0.0	0.0	1	0.0	0	0	0.0	0	1	0.0	0	0.83	0.24	0.06	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.25	0.35	0.12	1	0.0	0	0.67	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.06	0.09	0.01	1	0.0	0	-1	0	0	0	0.0	0	7.5	0.71	0.5	1	0.0	0	2.5	0.71	0.5	1	0.0	0	1.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.65	0.12	0.02	1	0.0	0	1	0.0	0	1	0.0	0	0.58	0.03	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.57	0.03	0.0	1	0.0	0	0.45	0.07	0.01	1	0.0	0	5	0.0	0	1	0.0	0	8	2.83	8	1	0.0	0	0.5	0.71	0.5	1	0.0	0	2.5	0.71	0.5	1	0.0	0	0.32	0.09	0.01	1	0.0	0	0.29	0.0	0.0	1	0.0	0	0.81	0.06	0.0	1	0.0	0	3.5	0.71	0.5	1	0.0	0	5.5	0.71	0.5	1	0.0	0	0.24	0.03	0.0	1	0.0	0	15	3.46	12	1	0.0	0	5.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	-1	0	0	0	0.0	0	5	0.0	0	1	0.0	0	4	0.0	0	1	0.0	0	0.31	0.09	0.01	1	0.0	0	1	0.0	0	1	0.0	0	0.71	0.06	0.0	1	0.0	0	5.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	0.25	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.83	0.0	0.0	1	0.0	0	0.88	0.18	0.03	1	0.0	0	0.45	0.07	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0	0.0	0	1	0.0	0	15	2.83	8	1	0.0	0	0.62	0.0	0.0	1	0.0	0	0.59	0.03	0.0	1	0.0	0	17.5	0.71	0.5	1	0.0	0	0.16	0.22	0.05	1	0.0	0	-1	0	0	0	0.0	0	3	0.0	0	1	0.0	0	3.5	0.71	0.5	1	0.0	0	0.88	0.18	0.03	1	0.0	0	-1	0	0	0	0.0	0	0.76	0.15	0.02	1	0.0	0	1	0.0	0	1	0.0	0	0.65	0.07	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.44	0.15	0.02	1	0.0	0	0.36	0.06	0.0	1	0.0	0	4.5	0.71	0.5	1	0.0	0	5.5	3.54	12.5	1	0.0	0	0	0.0	0	1	0.0	0	3.5	0.71	0.5	1	0.0	0	0.32	0.04	0.0	1	0.0	0	0.31	0.03	0.0	1	0.0	0	0.81	0.03	0.0	1	0.0	0	4	0.0	0	1	0.0	0	4.5	0.71	0.5	1	0.0	0	0.28	0.03	0.0	1	0.0	0	17	3.46	12	1	0.0	0	6.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	-1	0	0	0	0.0	0	4	0.0	0	1	0.0	0	3.5	0.71	0.5	1	0.0	0	0.44	0.09	0.01	1	0.0	0	1	0.0	0	1	0.0	0	0.78	0.04	0.0	1	0.0	0	7.0	1.41	2.0	1	0.0	0	0	0.0	0	1	0.0	0	0.28	0.05	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.82	0.02	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.37	0.05	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.5	0.71	0.5	1	0.0	0	17.5	3.54	12.5	1	0.0	0	0.56	0.09	0.01	1	0.0	0	0.5	0.1	0.01	1	0.0	0	16.5	0.71	0.5	1	0.0	0	0.21	0.09	0.01	1	0.0	0	-1	0	0	0	0.0	0	3.5	0.71	0.5	1	0.0	0
5	1	0.0	0	1	0.0	0	0.5	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.24	0.15	0.02	1	0.0	0	1	0.0	0	1	0.0	0	0.69	0.03	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	17.5	3.54	12.5	1	0.0	0	1.5	2.12	4.5	1	0.0	0	0.66	0.0	0.0	1	0.0	0	0.25	0.04	0.0	1	0.0	0	0.5	0.71	0.5	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.56	0.23	0.05	1	0.0	0	0.7	0.42	0.18	1	0.0	0	0.58	0.21	0.04	1	0.0	0	3.5	0.71	0.5	1	0.0	0	7	0.0	0	1	0.0	0	0.2	0.03	0.0	1	0.0	0	6	4.24	18	1	0.0	0	0	0.0	0	1	0.0	0	4.5	0.71	0.5	1	0.0	0	-1	0	0	0	0.0	0	1	2.0	4	1	0.0	0	2	0.0	0	1	0.0	0	0.12	0.0	0.0	1	0.0	0	1	0.0	0	1	0.0	0	0.5	0.0	0.0	1	0.0	0	6.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	0.7	0.43	0.18	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.38	0.53	0.28	1	0.0	0	0.88	0.18	0.03	1	0.0	0	0.67	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	5.5	3.54	12.5	1	0.0	0	2	0.0	0	1	0.0	0	0.19	0.27	0.07	1	0.0	0	0.38	0.03	0.0	1	0.0	0	18.5	0.71	0.5	1	0.0	0	0.5	0.29	0.09	1	0.0	0	-1	0	0	0	0.0	0	6.5	2.12	4.5	1	0.0	0	0.11	0.03	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	20.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	2	0.0	0	1	0.0	0	0.47	0.04	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.55	0.07	0.0	1	0.0	0	2	0.0	0	1	0.0	0	4.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	1	0.0	0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	0.5	0.0	0.0	1	0.0	0	2.5	0.71	0.5	1	0.0	0	0.0	0.0	0.0	1	0.0	0	0.38	0.05	0.0	1	0.0	0	-1	0	0	0	0.0	0	8	0.0	0	1	0.0	0	0.11	0.03	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	20.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	1	0.0	0	1	0.0	0	0.63	0.05	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.45	0.07	0.0	1	0.0	0	3	0.0	0	1	0.0	0	3	0.0	0	1	0.0	0	0	0.0	0	1	0.0	0	0	0.0	0	1	0.0	0	1	0.0	0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	0.75	0.0	0.0	1	0.0	0	2.5	0.71	0.5	1	0.0	0	0.0	0.0	0.0	1	0.0	0	0.57	0.05	0.0	1	0.0	0	-1	0	0	0	0.0	0	8	0.0	0	1	0.0	0	2.5	0.71	0.5	1	0.0	0	0.75	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.28	0.03	0.0	1	0.0	0	1	0.0	0	1	0.0	0	0.72	0.04	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.29	0.05	0.0	1	0.0	0	0.45	0.07	0.01	1	0.0	0	3	0.0	0	1	0.0	0	16.5	0.71	0.5	1	0.0	0	2.5	0.71	0.5	1	0.0	0	1.05	0.22	0.05	1	0.0	0	0.24	0.09	0.01	1	0.0	0	0.2	0.28	0.08	1	0.0	0	0.82	0.06	0.0	1	0.0	0	1.5	0.71	0.5	1	0.0	0	5.5	0.71	0.5	1	0.0	0	0.35	0.06	0.0	1	0.0	0	9	0.0	0	1	0.0	0	8	1.41	2	1	0.0	0	0.5	0.71	0.5	1	0.0	0	-1	0	0	0	0.0	0	3	0.0	0	1	0.0	0	3	0.0	0	1	0.0	0	0.31	0.09	0.01	1	0.0	0	0.5	0.71	0.5	1	0.0	0	0.71	0.06	0.0	1	0.0	0	6.26	0.38	0.15	1	0.0	0	0	0.0	0	1	0.0	0	0.07	0.46	0.21	1	0.0	0	0.5	0.71	0.5	1	0.0	0	0.88	0.18	0.03	1	0.0	0	0.38	0.18	0.03	1	0.0	0	0.45	0.07	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	1	0.0	0	1	0.0	0	6.5	0.71	0.5	1	0.0	0	0.38	0.0	0.0	1	0.0	0	0.4	0.04	0.0	1	0.0	0	15	1.41	2	1	0.0	0	0.07	0.11	0.01	1	0.0	0	-1	0	0	0	0.0	0	5	0.0	0	1	0.0	0	3	0	0	1	0	0	0.5	0	0	1	0	0	-1	0	0	0	0	0	0.52	0	0	1	0	0	1	0	0	1	0	0	0.83	0	0	1	0	0	0.0	0.0	0.0	1	0.0	0	-1	0	0	0	0	0	0.05	0	0	1	0	0	0.4	0	0	1	0	0	5	0	0	1	0	0	11	0	0	1	0	0	2	0	0	1	0	0	1.5	0	0	1	0	0	0.22	0	0	1	0	0	0.29	0	0	1	0	0	0.86	0	0	1	0	0	2	0	0	1	0	0	5	0	0	1	0	0	0.43	0	0	1	0	0	14	0	0	1	0	0	10	0	0	1	0	0	0	0	0	1	0	0	-1	0	0	0	0	0	5	0	0	1	0	0	2	0	0	1	0	0	0.38	0	0	1	0	0	1	0	0	1	0	0	0.75	0	0	1	0	0	7.11	0	0	1	0	0	0	0	0	1	0	0	0.25	0	0	1	0	0	1.0	0	0	1	0	0	0.83	0	0	1	0	0	0.5	0	0	1	0	0	0.4	0	0	1	0	0	1	0	0	1	0	0	1.0	0	0	1	0	0	2	0	0	1	0	0	12	0	0	1	0	0	0.62	0	0	1	0	0	0.25	0	0	1	0	0	13	0	0	1	0	0	-0.02	0	0	1	0	0	-1	0	0	0	0	0	3	0	0	1	0	0	1	0.0	0	1	0.0	0	-1	0	0	0	0.0	0	1	0.0	0	1	0.0	0	7.0	0.0	0.0	1	0.0	0	0.66	0.0	0.0	1	0.0	0	1	1.41	2	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.75	0.35	0.12	1	0.0	0	7	0.0	0	1	0.0	0	0	0.0	0	1	0.0	0	1	1.41	2	1	0.0	0	0.12	0.0	0.0	1	0.0	0	1	0.0	0	1	0.0	0	0.5	0.0	0.0	1	0.0	0	0	0.0	0	1	0.0	0	0.75	0.35	0.12	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.33	0.47	0.22	1	0.0	0	0.67	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.12	0.18	0.03	1	0.0	0	-1	0	0	0	0.0	0	7	1.41	2	1	0.0	0	1	0.0	0	1	0.0	0	-1	0	0	0	0.0	0	1	0.0	0	1	0.0	0	5.5	0.71	0.5	1	0.0	0	0.66	0.0	0.0	1	0.0	0	0.5	0.71	0.5	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.83	0.24	0.06	1	0.0	0	7	0.0	0	1	0.0	0	0	0.0	0	1	0.0	0	0	0.0	0	1	0.0	0	0.12	0.0	0.0	1	0.0	0	1	0.0	0	1	0.0	0	0.5	0.0	0.0	1	0.0	0	0	0.0	0	1	0.0	0	0.83	0.24	0.06	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.25	0.35	0.12	1	0.0	0	0.67	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.06	0.09	0.01	1	0.0	0	-1	0	0	0	0.0	0	7.5	0.71	0.5	1	0.0	0	2.5	0.71	0.5	1	0.0	0	1.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.65	0.12	0.02	1	0.0	0	1	0.0	0	1	0.0	0	0.58	0.03	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.57	0.03	0.0	1	0.0	0	0.45	0.07	0.01	1	0.0	0	5	0.0	0	1	0.0	0	8	2.83	8	1	0.0	0	0.5	0.71	0.5	1	0.0	0	2.5	0.71	0.5	1	0.0	0	0.32	0.09	0.01	1	0.0	0	0.29	0.0	0.0	1	0.0	0	0.81	0.06	0.0	1	0.0	0	3.5	0.71	0.5	1	0.0	0	5.5	0.71	0.5	1	0.0	0	0.24	0.03	0.0	1	0.0	0	15	3.46	12	1	0.0	0	5.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	-1	0	0	0	0.0	0	5	0.0	0	1	0.0	0	4	0.0	0	1	0.0	0	0.31	0.09	0.01	1	0.0	0	1	0.0	0	1	0.0	0	0.71	0.06	0.0	1	0.0	0	5.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	0.25	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.83	0.0	0.0	1	0.0	0	0.88	0.18	0.03	1	0.0	0	0.45	0.07	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0	0.0	0	1	0.0	0	15	2.83	8	1	0.0	0	0.62	0.0	0.0	1	0.0	0	0.59	0.03	0.0	1	0.0	0	17.5	0.71	0.5	1	0.0	0	0.16	0.22	0.05	1	0.0	0	-1	0	0	0	0.0	0	3	0.0	0	1	0.0	0	3.5	0.71	0.5	1	0.0	0	0.88	0.18	0.03	1	0.0	0	-1	0	0	0	0.0	0	0.76	0.15	0.02	1	0.0	0	1	0.0	0	1	0.0	0	0.65	0.07	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.44	0.15	0.02	1	0.0	0	0.36	0.06	0.0	1	0.0	0	4.5	0.71	0.5	1	0.0	0	5.5	3.54	12.5	1	0.0	0	0	0.0	0	1	0.0	0	3.5	0.71	0.5	1	0.0	0	0.32	0.04	0.0	1	0.0	0	0.31	0.03	0.0	1	0.0	0	0.81	0.03	0.0	1	0.0	0	4	0.0	0	1	0.0	0	4.5	0.71	0.5	1	0.0	0	0.28	0.03	0.0	1	0.0	0	17	3.46	12	1	0.0	0	6.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	-1	0	0	0	0.0	0	4	0.0	0	1	0.0	0	3.5	0.71	0.5	1	0.0	0	0.44	0.09	0.01	1	0.0	0	1	0.0	0	1	0.0	0	0.78	0.04	0.0	1	0.0	0	7.0	1.41	2.0	1	0.0	0	0	0.0	0	1	0.0	0	0.28	0.05	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.82	0.02	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.37	0.05	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.5	0.71	0.5	1	0.0	0	17.5	3.54	12.5	1	0.0	0	0.56	0.09	0.01	1	0.0	0	0.5	0.1	0.01	1	0.0	0	16.5	0.71	0.5	1	0.0	0	0.21	0.09	0.01	1	0.0	0	-1	0	0	0	0.0	0	3.5	0.71	0.5	1	0.0	0
10	1	0.0	0	1	0.0	0	0.5	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.24	0.15	0.02	1	0.0	0	1	0.0	0	1	0.0	0	0.69	0.03	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	17.5	3.54	12.5	1	0.0	0	1.5	2.12	4.5	1	0.0	0	0.66	0.0	0.0	1	0.0	0	0.25	0.04	0.0	1	0.0	0	0.5	0.71	0.5	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.56	0.23	0.05	1	0.0	0	0.7	0.42	0.18	1	0.0	0	0.58	0.21	0.04	1	0.0	0	3.5	0.71	0.5	1	0.0	0	7	0.0	0	1	0.0	0	0.2	0.03	0.0	1	0.0	0	6	4.24	18	1	0.0	0	0	0.0	0	1	0.0	0	4.5	0.71	0.5	1	0.0	0	-1	0	0	0	0.0	0	1	2.0	4	1	0.0	0	2	0.0	0	1	0.0	0	0.12	0.0	0.0	1	0.0	0	1	0.0	0	1	0.0	0	0.5	0.0	0.0	1	0.0	0	6.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	0.7	0.43	0.18	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.38	0.53	0.28	1	0.0	0	0.88	0.18	0.03	1	0.0	0	0.67	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	5.5	3.54	12.5	1	0.0	0	2	0.0	0	1	0.0	0	0.19	0.27	0.07	1	0.0	0	0.38	0.03	0.0	1	0.0	0	18.5	0.71	0.5	1	0.0	0	0.5	0.29	0.09	1	0.0	0	-1	0	0	0	0.0	0	6.5	2.12	4.5	1	0.0	0	0.11	0.03	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	20.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	2	0.0	0	1	0.0	0	0.47	0.04	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.55	0.07	0.0	1	0.0	0	2	0.0	0	1	0.0	0	4.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	1	0.0	0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	0.5	0.0	0.0	1	0.0	0	2.5	0.71	0.5	1	0.0	0	0.0	0.0	0.0	1	0.0	0	0.38	0.05	0.0	1	0.0	0	-1	0	0	0	0.0	0	8	0.0	0	1	0.0	0	0.11	0.03	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	20.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	1	0.0	0	1	0.0	0	0.63	0.05	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.45	0.07	0.0	1	0.0	0	3	0.0	0	1	0.0	0	3	0.0	0	1	0.0	0	0	0.0	0	1	0.0	0	0	0.0	0	1	0.0	0	1	0.0	0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	0.75	0.0	0.0	1	0.0	0	2.5	0.71	0.5	1	0.0	0	0.0	0.0	0.0	1	0.0	0	0.57	0.05	0.0	1	0.0	0	-1	0	0	0	0.0	0	8	0.0	0	1	0.0	0	2.5	0.71	0.5	1	0.0	0	0.75	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.28	0.03	0.0	1	0.0	0	1	0.0	0	1	0.0	0	0.72	0.04	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.29	0.05	0.0	1	0.0	0	0.45	0.07	0.01	1	0.0	0	3	0.0	0	1	0.0	0	16.5	0.71	0.5	1	0.0	0	2.5	0.71	0.5	1	0.0	0	1.05	0.22	0.05	1	0.0	0	0.24	0.09	0.01	1	0.0	0	0.2	0.28	0.08	1	0.0	0	0.82	0.06	0.0	1	0.0	0	1.5	0.71	0.5	1	0.0	0	5.5	0.71	0.5	1	0.0	0	0.35	0.06	0.0	1	0.0	0	9	0.0	0	1	0.0	0	8	1.41	2	1	0.0	0	0.5	0.71	0.5	1	0.0	0	-1	0	0	0	0.0	0	3	0.0	0	1	0.0	0	3	0.0	0	1	0.0	0	0.31	0.09	0.01	1	0.0	0	0.5	0.71	0.5	1	0.0	0	0.71	0.06	0.0	1	0.0	0	6.26	0.38	0.15	1	0.0	0	0	0.0	0	1	0.0	0	0.07	0.46	0.21	1	0.0	0	0.5	0.71	0.5	1	0.0	0	0.88	0.18	0.03	1	0.0	0	0.38	0.18	0.03	1	0.0	0	0.45	0.07	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	1	0.0	0	1	0.0	0	6.5	0.71	0.5	1	0.0	0	0.38	0.0	0.0	1	0.0	0	0.4	0.04	0.0	1	0.0	0	15	1.41	2	1	0.0	0	0.07	0.11	0.01	1	0.0	0	-1	0	0	0	0.0	0	5	0.0	0	1	0.0	0	3	0	0	1	0	0	0.5	0	0	1	0	0	-1	0	0	0	0	0	0.52	0	0	1	0	0	1	0	0	1	0	0	0.83	0	0	1	0	0	0.0	0.0	0.0	1	0.0	0	-1	0	0	0	0	0	0.05	0	0	1	0	0	0.4	0	0	1	0	0	5	0	0	1	0	0	11	0	0	1	0	0	2	0	0	1	0	0	1.5	0	0	1	0	0	0.22	0	0	1	0	0	0.29	0	0	1	0	0	0.86	0	0	1	0	0	2	0	0	1	0	0	5	0	0	1	0	0	0.43	0	0	1	0	0	14	0	0	1	0	0	10	0	0	1	0	0	0	0	0	1	0	0	-1	0	0	0	0	0	5	0	0	1	0	0	2	0	0	1	0	0	0.38	0	0	1	0	0	1	0	0	1	0	0	0.75	0	0	1	0	0	7.11	0	0	1	0	0	0	0	0	1	0	0	0.25	0	0	1	0	0	1.0	0	0	1	0	0	0.83	0	0	1	0	0	0.5	0	0	1	0	0	0.4	0	0	1	0	0	1	0	0	1	0	0	1.0	0	0	1	0	0	2	0	0	1	0	0	12	0	0	1	0	0	0.62	0	0	1	0	0	0.25	0	0	1	0	0	13	0	0	1	0	0	-0.02	0	0	1	0	0	-1	0	0	0	0	0	3	0	0	1	0	0	1	0.0	0	1	0.0	0	-1	0	0	0	0.0	0	1	0.0	0	1	0.0	0	7.0	0.0	0.0	1	0.0	0	0.66	0.0	0.0	1	0.0	0	1	1.41	2	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.75	0.35	0.12	1	0.0	0	7	0.0	0	1	0.0	0	0	0.0	0	1	0.0	0	1	1.41	2	1	0.0	0	0.12	0.0	0.0	1	0.0	0	1	0.0	0	1	0.0	0	0.5	0.0	0.0	1	0.0	0	0	0.0	0	1	0.0	0	0.75	0.35	0.12	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.33	0.47	0.22	1	0.0	0	0.67	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.12	0.18	0.03	1	0.0	0	-1	0	0	0	0.0	0	7	1.41	2	1	0.0	0	1	0.0	0	1	0.0	0	-1	0	0	0	0.0	0	1	0.0	0	1	0.0	0	5.5	0.71	0.5	1	0.0	0	0.66	0.0	0.0	1	0.0	0	0.5	0.71	0.5	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.83	0.24	0.06	1	0.0	0	7	0.0	0	1	0.0	0	0	0.0	0	1	0.0	0	0	0.0	0	1	0.0	0	0.12	0.0	0.0	1	0.0	0	1	0.0	0	1	0.0	0	0.5	0.0	0.0	1	0.0	0	0	0.0	0	1	0.0	0	0.83	0.24	0.06	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.25	0.35	0.12	1	0.0	0	0.67	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.06	0.09	0.01	1	0.0	0	-1	0	0	0	0.0	0	7.5	0.71	0.5	1	0.0	0	2.5	0.71	0.5	1	0.0	0	1.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.65	0.12	0.02	1	0.0	0	1	0.0	0	1	0.0	0	0.58	0.03	0.0	1	0.0	0	0.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.57	0.03	0.0	1	0.0	0	0.45	0.07	0.01	1	0.0	0	5	0.0	0	1	0.0	0	8	2.83	8	1	0.0	0	0.5	0.71	0.5	1	0.0	0	2.5	0.71	0.5	1	0.0	0	0.32	0.09	0.01	1	0.0	0	0.29	0.0	0.0	1	0.0	0	0.81	0.06	0.0	1	0.0	0	3.5	0.71	0.5	1	0.0	0	5.5	0.71	0.5	1	0.0	0	0.24	0.03	0.0	1	0.0	0	15	3.46	12	1	0.0	0	5.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	-1	0	0	0	0.0	0	5	0.0	0	1	0.0	0	4	0.0	0	1	0.0	0	0.31	0.09	0.01	1	0.0	0	1	0.0	0	1	0.0	0	0.71	0.06	0.0	1	0.0	0	5.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	0.25	0.0	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.83	0.0	0.0	1	0.0	0	0.88	0.18	0.03	1	0.0	0	0.45	0.07	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0	0.0	0	1	0.0	0	15	2.83	8	1	0.0	0	0.62	0.0	0.0	1	0.0	0	0.59	0.03	0.0	1	0.0	0	17.5	0.71	0.5	1	0.0	0	0.16	0.22	0.05	1	0.0	0	-1	0	0	0	0.0	0	3	0.0	0	1	0.0	0	3.5	0.71	0.5	1	0.0	0	0.88	0.18	0.03	1	0.0	0	-1	0	0	0	0.0	0	0.76	0.15	0.02	1	0.0	0	1	0.0	0	1	0.0	0	0.65	0.07	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	-1	0	0	0	0.0	0	0.44	0.15	0.02	1	0.0	0	0.36	0.06	0.0	1	0.0	0	4.5	0.71	0.5	1	0.0	0	5.5	3.54	12.5	1	0.0	0	0	0.0	0	1	0.0	0	3.5	0.71	0.5	1	0.0	0	0.32	0.04	0.0	1	0.0	0	0.31	0.03	0.0	1	0.0	0	0.81	0.03	0.0	1	0.0	0	4	0.0	0	1	0.0	0	4.5	0.71	0.5	1	0.0	0	0.28	0.03	0.0	1	0.0	0	17	3.46	12	1	0.0	0	6.5	0.71	0.5	1	0.0	0	0	0.0	0	1	0.0	0	-1	0	0	0	0.0	0	4	0.0	0	1	0.0	0	3.5	0.71	0.5	1	0.0	0	0.44	0.09	0.01	1	0.0	0	1	0.0	0	1	0.0	0	0.78	0.04	0.0	1	0.0	0	7.0	1.41	2.0	1	0.0	0	0	0.0	0	1	0.0	0	0.28	0.05	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.82	0.02	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.37	0.05	0.0	1	0.0	0	1.0	0.0	0.0	1	0.0	0	0.5	0.71	0.5	1	0.0	0	17.5	3.54	12.5	1	0.0	0	0.56	0.09	0.01	1	0.0	0	0.5	0.1	0.01	1	0.0	0	16.5	0.71	0.5	1	0.0	0	0.21	0.09	0.01	1	0.0	0	-1	0	0	0	0.0	0	3.5	0.71	0.5	1	0.0	0

==> expres/prev/other/c_1_r_2_cps_4_n_5_t_200_d_1_i_2_ivs_50_f_exp_ns_unif.csv <==
X	pcmciplus_tpr-timed	pcmciplus_fdr-pooled	pcmciplus_shd-timed-pooled	pcmciplus_shd-timed	pcmciplus_mcc-pooled	pcmciplus_fn	pcmciplus_sid-pooled	pcmciplus_mcc-timed	pcmciplus_tp-pooled	pcmciplus_fn-timed-pooled	pcmciplus_f1-pooled	pcmciplus_fpr-pooled	pcmciplus_tn-timed	pcmciplus_fpr	pcmciplus_tn	pcmciplus_tp	pcmciplus_mcc	pcmciplus_shd-pooled	pcmciplus_fpr-timed	pcmciplus_fdr	pcmciplus_fdr-timed	pcmciplus_fp-timed	pcmciplus_sid-timed	pcmciplus_f1	pcmciplus_fp	pcmciplus_mcc-timed-pooled	pcmciplus_fn-pooled	pcmciplus_shd	pcmciplus_fp-timed-pooled	pcmciplus_f1-timed	pcmciplus_fn-timed	pcmciplus_fp-pooled	pcmciplus_fpr-timed-pooled	pcmciplus_fdr-timed-pooled	pcmciplus_tpr-pooled	pcmciplus_tn-pooled	pcmciplus_sid-timed-pooled	pcmciplus_tp-timed-pooled	pcmciplus_sid	pcmciplus_tn-timed-pooled	pcmciplus_time	pcmciplus_tpr-timed-pooled	pcmciplus_tp-timed	pcmciplus_f1-timed-pooled	pcmciplus_tpr	gp_tpr-timed	gp_shd-timed	gp_valid	gp_fn	gp_mcc-timed	gp_n_iterations	gp_tn-timed	gp_fpr	gp_tn	gp_tp	gp_cps-prec	gp_mcc	gp_fpr-timed	gp_cps-dist	gp_cps-rec	gp_cps-ari	gp_fdr	gp_fdr-timed	gp_fp-timed	gp_sid-timed	gp_f1	gp_fp	gp_cps-nmi	gp_shd	gp_cps-f1	gp_f1-timed	gp_fn-timed	gp_sid	gp_time	gp_tp-timed	gp_tpr	gp-kncps_tpr-timed	gp-kncps_shd-timed	gp-kncps_fn	gp-kncps_mcc-timed	gp-kncps_n_iterations	gp-kncps_tn-timed	gp-kncps_fpr	gp-kncps_tn	gp-kncps_tp	gp-kncps_mcc	gp-kncps_fpr-timed	gp-kncps_fdr	gp-kncps_fdr-timed	gp-kncps_fp-timed	gp-kncps_sid-timed	gp-kncps_f1	gp-kncps_fp	gp-kncps_shd	gp-kncps_f1-timed	gp-kncps_fn-timed	gp-kncps_sid	gp-kncps_time	gp-kncps_tp-timed	gp-kncps_tpr	gp-kndag_cps-ari	gp-kndag_cps-rec	gp-kndag_valid	gp-kndag_cps-prec	gp-kndag_cps-nmi	gp-kndag_time	gp-kndag_cps-f1	gp-kndag_n_iterations	gp-kndag_cps-dist	R-pcmci_tpr-timed	R-pcmci_shd-timed	R-pcmci_valid	R-pcmci_fn	R-pcmci_mcc-timed	R-pcmci_tn-timed	R-pcmci_fpr	R-pcmci_tn	R-pcmci_tp	R-pcmci_cps-prec	R-pcmci_mcc	R-pcmci_fpr-timed	R-pcmci_cps-rec	R-pcmci_cps-ari	R-pcmci_fdr	R-pcmci_fdr-timed	R-pcmci_fp-timed	R-pcmci_sid-timed	R-pcmci_f1	R-pcmci_fp	R-pcmci_cps-nmi	R-pcmci_shd	R-pcmci_cps-f1	R-pcmci_f1-timed	R-pcmci_fn-timed	R-pcmci_failed	R-pcmci_sid	R-pcmci_time	R-pcmci_tp-timed	R-pcmci_tpr	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_shd-timed	R-pcmci-kncps_fn	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_tn-timed	R-pcmci-kncps_fpr	R-pcmci-kncps_tn	R-pcmci-kncps_tp	R-pcmci-kncps_mcc	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fp-timed	R-pcmci-kncps_sid-timed	R-pcmci-kncps_f1	R-pcmci-kncps_fp	R-pcmci-kncps_shd	R-pcmci-kncps_f1-timed	R-pcmci-kncps_fn-timed	R-pcmci-kncps_failed	R-pcmci-kncps_sid	R-pcmci-kncps_time	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tpr	J-pcmci_tpr-timed	J-pcmci_shd-timed	J-pcmci_fn	J-pcmci_mcc-timed	J-pcmci_tn-timed	J-pcmci_fpr	J-pcmci_tn	J-pcmci_tp	J-pcmci_mcc	J-pcmci_fpr-timed	J-pcmci_fdr	J-pcmci_fdr-timed	J-pcmci_fp-timed	J-pcmci_sid-timed	J-pcmci_f1	J-pcmci_fp	J-pcmci_shd	J-pcmci_f1-timed	J-pcmci_fn-timed	J-pcmci_sid	J-pcmci_time	J-pcmci_tp-timed	J-pcmci_tpr	J-pcmci-kncps_tpr-timed	J-pcmci-kncps_shd-timed	J-pcmci-kncps_fn	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_tn-timed	J-pcmci-kncps_fpr	J-pcmci-kncps_tn	J-pcmci-kncps_tp	J-pcmci-kncps_mcc	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_fdr	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_fp-timed	J-pcmci-kncps_sid-timed	J-pcmci-kncps_f1	J-pcmci-kncps_fp	J-pcmci-kncps_shd	J-pcmci-kncps_f1-timed	J-pcmci-kncps_fn-timed	J-pcmci-kncps_sid	J-pcmci-kncps_time	J-pcmci-kncps_tp-timed	J-pcmci-kncps_tpr	varLINGAM_tpr-timed	varLINGAM_fdr-pooled	varLINGAM_shd-timed-pooled	varLINGAM_mcc-pooled	varLINGAM_shd-timed	varLINGAM_sid-pooled	varLINGAM_fn	varLINGAM_mcc-timed	varLINGAM_tp-pooled	varLINGAM_fn-timed-pooled	varLINGAM_f1-pooled	varLINGAM_fpr-pooled	varLINGAM_tn-timed	varLINGAM_fpr	varLINGAM_tn	varLINGAM_tp	varLINGAM_shd-pooled	varLINGAM_mcc	varLINGAM_fpr-timed	varLINGAM_fdr	varLINGAM_fdr-timed	varLINGAM_fp-timed	varLINGAM_sid-timed	varLINGAM_f1	varLINGAM_fp	varLINGAM_mcc-timed-pooled	varLINGAM_fn-pooled	varLINGAM_fp-timed-pooled	varLINGAM_shd	varLINGAM_f1-timed	varLINGAM_fn-timed	varLINGAM_fp-pooled	varLINGAM_fpr-timed-pooled	varLINGAM_failed	varLINGAM_fdr-timed-pooled	varLINGAM_tpr-pooled	varLINGAM_tn-pooled	varLINGAM_sid-timed-pooled	varLINGAM_tp-timed-pooled	varLINGAM_sid	varLINGAM_tn-timed-pooled	varLINGAM_time	varLINGAM_tpr-timed-pooled	varLINGAM_tp-timed	varLINGAM_f1-timed-pooled	varLINGAM_tpr	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_shd-timed	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_fn	varLINGAM-kncps_mcc-timed	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_tn-timed	varLINGAM-kncps_fpr	varLINGAM-kncps_tn	varLINGAM-kncps_tp	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_mcc	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_fdr	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_fp-timed	varLINGAM-kncps_sid-timed	varLINGAM-kncps_f1	varLINGAM-kncps_fp	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_shd	varLINGAM-kncps_f1-timed	varLINGAM-kncps_fn-timed	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_fpr-timed-pooled	varLINGAM-kncps_failed	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_tn-pooled	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_sid	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_time	varLINGAM-kncps_tpr-timed-pooled	varLINGAM-kncps_tp-timed	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_tpr	cdnod_fdr-pooled	cdnod_mcc-pooled	cdnod_sid-pooled	cdnod_fn	cdnod_tp-pooled	cdnod_f1-pooled	cdnod_fpr-pooled	cdnod_fpr	cdnod_tn	cdnod_tp	cdnod_shd-pooled	cdnod_mcc	cdnod_fdr	cdnod_f1	cdnod_fp	cdnod_fn-pooled	cdnod_shd	cdnod_fp-pooled	cdnod_tpr-pooled	cdnod_tn-pooled	cdnod_sid	cdnod_time	cdnod_tpr	cdnod-kncps_fdr-pooled	cdnod-kncps_mcc-pooled	cdnod-kncps_sid-pooled	cdnod-kncps_fn	cdnod-kncps_tp-pooled	cdnod-kncps_f1-pooled	cdnod-kncps_fpr-pooled	cdnod-kncps_fpr	cdnod-kncps_tn	cdnod-kncps_tp	cdnod-kncps_shd-pooled	cdnod-kncps_mcc	cdnod-kncps_fdr	cdnod-kncps_f1	cdnod-kncps_fp	cdnod-kncps_fn-pooled	cdnod-kncps_shd	cdnod-kncps_fp-pooled	cdnod-kncps_tpr-pooled	cdnod-kncps_tn-pooled	cdnod-kncps_sid	cdnod-kncps_time	cdnod-kncps_tpr	dynotears_tpr-timed	dynotears_fdr-pooled	dynotears_shd-timed-pooled	dynotears_mcc-pooled	dynotears_shd-timed	dynotears_sid-pooled	dynotears_fn	dynotears_mcc-timed	dynotears_tp-pooled	dynotears_fn-timed-pooled	dynotears_f1-pooled	dynotears_fpr-pooled	dynotears_tn-timed	dynotears_fpr	dynotears_tn	dynotears_tp	dynotears_shd-pooled	dynotears_mcc	dynotears_fpr-timed	dynotears_fdr	dynotears_fdr-timed	dynotears_fp-timed	dynotears_sid-timed	dynotears_f1	dynotears_fp	dynotears_mcc-timed-pooled	dynotears_fn-pooled	dynotears_fp-timed-pooled	dynotears_shd	dynotears_f1-timed	dynotears_fn-timed	dynotears_fp-pooled	dynotears_fpr-timed-pooled	dynotears_fdr-timed-pooled	dynotears_tpr-pooled	dynotears_tn-pooled	dynotears_sid-timed-pooled	dynotears_tp-timed-pooled	dynotears_sid	dynotears_tn-timed-pooled	dynotears_time	dynotears_tpr-timed-pooled	dynotears_tp-timed	dynotears_f1-timed-pooled	dynotears_tpr	dynotears-kncps_tpr-timed	dynotears-kncps_fdr-pooled	dynotears-kncps_shd-timed-pooled	dynotears-kncps_mcc-pooled	dynotears-kncps_shd-timed	dynotears-kncps_sid-pooled	dynotears-kncps_fn	dynotears-kncps_mcc-timed	dynotears-kncps_tp-pooled	dynotears-kncps_fn-timed-pooled	dynotears-kncps_f1-pooled	dynotears-kncps_fpr-pooled	dynotears-kncps_tn-timed	dynotears-kncps_fpr	dynotears-kncps_tn	dynotears-kncps_tp	dynotears-kncps_shd-pooled	dynotears-kncps_mcc	dynotears-kncps_fpr-timed	dynotears-kncps_fdr	dynotears-kncps_fdr-timed	dynotears-kncps_fp-timed	dynotears-kncps_sid-timed	dynotears-kncps_f1	dynotears-kncps_fp	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_fn-pooled	dynotears-kncps_fp-timed-pooled	dynotears-kncps_shd	dynotears-kncps_f1-timed	dynotears-kncps_fn-timed	dynotears-kncps_fp-pooled	dynotears-kncps_fpr-timed-pooled	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_tpr-pooled	dynotears-kncps_tn-pooled	dynotears-kncps_sid-timed-pooled	dynotears-kncps_tp-timed-pooled	dynotears-kncps_sid	dynotears-kncps_tn-timed-pooled	dynotears-kncps_time	dynotears-kncps_tpr-timed-pooled	dynotears-kncps_tp-timed	dynotears-kncps_f1-timed-pooled	dynotears-kncps_tpr
0	0.86	0.75	6.0	6	0.27	1	-1	0.64	1	1	0.33	0.13	63	0.13	20	1	0.27	4.0	0.07	0.75	0.45	5	-1	0.33	3	0.64	1	4	5	0.67	1	3	0.07	0.45	0.5	20	-1	6	-1	63	25.0	0.86	6	0.67	0.5	0.57	4.0	1	2	0.65	0	67	0.0	23	0	1.0	1	0.01	3.25	1.0	0.42	0	0.2	1	-1	0.0	0	0.46	2.0	1.0	0.67	3	-1	84.0	4	0.0	0.57	4.0	2	0.65	0	67	0.0	23	0	1	0.01	0	0.2	1	-1	0.0	0	2.0	0.67	3	-1	71.0	4	0.0	0.76	1.0	1	1.0	0.64	3.0	1.0	0	3.25	0.83	10	0	0	0.49	60	0.17	20	1	0	0.41	0.13	0	0	0.8	0.64	9	-1	0.33	4	0	4	0	0.5	1	1	-1	772.0	5	1.0	0.57	5	1	0.58	66	0.04	22	1	0.46	0.03	0.5	0.33	2	-1	0.5	1	2	0.62	3	0	-1	15.0	4	0.5	0.57	4.0	1	0.65	67	0.0	23	1	0.69	0.01	0.0	0.2	1	-1	0.67	0	1.0	0.67	3	-1	13.0	4	0.5	0.57	3	1	0.74	68	0.0	23	1	0.69	0.0	0.0	0.0	0	-1	0.67	0	1	0.73	3	-1	2.0	4	0.5	0.14	0.86	16.5	0.26	24	-1	2	-0.08	2	1	0.25	0.52	50	0.22	18	0	5.45	-0.15	0.26	1.0	0.95	18	-1	0.0	5	0.29	0	25	7	0.08	6	12	0.37	1	0.81	1.0	11	-1	6	-1	43	0.0	0.86	1	0.32	0.0	0.0	0.92	14.3	-0.01	41	-1	0	-0.29	1	1	0.13	0.52	34	0.52	11	2	4.77	0.26	0.5	0.86	1.0	34	-1	0.25	12	0.32	1	22	12	0.0	7	12	0.32	1	0.79	0.5	11	-1	6	-1	46	1.0	0.86	0	0.34	1.0	0.67	0.34	-1	1	1	0.4	0.09	0.09	21	1	3.0	0.34	0.67	0.4	2	1	3	2	0.5	21	-1	5.0	0.5	1.0	-0.06	-1	2	0	0.0	0.04	0.09	21	0	3.0	-0.09	1.0	0.0	2	2	4	1	0.0	22	-1	1.0	0.0	1.0	0.9	63.0	0.15	63	-1	0	0.09	2	0	0.18	0.78	5	0.78	5	2	18.0	0.15	0.93	0.9	0.9	63	-1	0.18	18	0.09	0	63	18	0.18	0	18	0.93	0.9	1.0	5	-1	7	-1	5	2.0	1.0	7	0.18	1.0	1.0	0.9	63.0	0.15	63	-1	0	0.09	2	0	0.18	0.78	5	0.78	5	2	18.0	0.15	0.93	0.9	0.9	63	-1	0.18	18	0.09	0	63	18	0.18	0	18	0.93	0.9	1.0	5	-1	7	-1	5	15.0	1.0	7	0.18	1.0
1	0.67	1.0	7.0	7	-0.08	1	-1	0.5	0	2	0.0	0.12	64	0.12	21	0	-0.08	4.0	0.07	1.0	0.56	5	-1	0.0	3	0.5	1	4	5	0.53	2	3	0.07	0.56	0.0	21	-1	4	-1	64	19.0	0.67	4	0.53	0.0	0.83	3.0	1	1	0.75	0	67	0.08	22	0	1.0	-0.06	0.03	2.5	1.0	0.81	1.0	0.29	2	-1	0.0	2	0.72	3.0	1.0	0.77	1	-1	89.0	5	0.0	0.83	1.0	1	0.91	0	69	0.0	24	0	1	0.0	0	0.0	0	-1	0.0	0	1.0	0.91	1	-1	68.0	5	0.0	0.81	1.0	1	1.0	0.72	3.0	1.0	0	2.5	0.5	8	0	1	0.44	63	0.05	21	2	1.0	0.62	0.06	0.25	-0.01	0.33	0.5	4	-1	0.67	1	0.02	2	0.4	0.5	4	0	-1	596.0	4	0.67	0.83	5	0	0.65	65	0.08	22	1	0.55	0.06	0.67	0.44	4	-1	0.5	2	2	0.67	1	0	-1	15.0	5	1.0	0.67	2.0	1	0.8	69	0.0	24	0	1	0.0	0	0.0	0	-1	0.0	0	1.0	0.8	2	-1	10.0	4	0.0	0.5	4	1	0.59	68	0.0	24	0	1	0.01	0	0.25	1	-1	0.0	0	1	0.6	3	-1	2.0	3	0.0	0.0	0.93	17.25	0.17	33	-1	1	-0.22	1	1	0.12	0.58	42	0.25	18	0	6.41	-0.11	0.39	1.0	1.0	27	-1	0.0	6	0.18	0	34	7	0.0	6	14	0.49	-1.0	0.87	1.0	10	-1	5	-1	35	0.0	0.83	0	0.22	0.0	0.33	0.75	16.1	0.33	30	-1	0	-0.02	4	2	0.4	0.57	42	0.52	10	4	7.09	0.36	0.36	0.73	0.89	24	-1	0.42	11	0.25	0	26	11	0.17	6	12	0.39	1	0.79	1.0	9	-1	7	-1	40	0.0	0.78	3	0.33	1.0	0.5	0.69	-1	0	1	0.67	0.04	0.04	23	1	1.0	0.69	0.5	0.67	1	0	1	1	1.0	23	-1	3.0	1.0	0.5	0.69	-1	1	1	0.67	0.04	0.0	24	0	1.0	1	0	0.0	0	0	1	1	1.0	23	-1	1.0	0.0	1.0	0.95	64.0	0.1	64	-1	0	0.08	1	0	0.1	0.79	5	0.79	5	1	19.0	0.1	0.93	0.95	0.91	64	-1	0.1	19	0.08	0	64	19	0.16	0	19	0.93	0.91	1.0	5	-1	6	-1	5	3.0	1.0	6	0.16	1.0	1.0	0.95	62.0	0.1	64	-1	0	0.08	1	0	0.1	0.79	5	0.79	5	1	19.0	0.1	0.93	0.95	0.91	64	-1	0.1	19	0.09	0	62	19	0.16	0	19	0.9	0.91	1.0	5	-1	6	-1	7	16.0	1.0	6	0.16	1.0
2	0.75	0.0	5.0	5	0.8	1	-1	0.67	2	2	0.8	0.0	64	0.0	22	2	0.8	1.0	0.04	0.0	0.33	3	-1	0.8	0	0.67	1	1	3	0.71	2	0	0.04	0.33	0.67	22	-1	6	-1	64	11.0	0.75	6	0.71	0.67	0.62	7.0	0	0	0.54	0	63	0.05	21	3	0.0	0.85	0.06	0.0	0.0	0.0	0.25	0.44	4	-1	0.86	1	0.0	1.0	0.0	0.59	3	-1	203.0	5	1.0	0.75	4.0	0	0.72	0	65	0.0	22	3	1.0	0.03	0.0	0.25	2	-1	1.0	0	0.0	0.75	2	-1	119.0	6	1.0	0.0	0.0	0	0.0	0.0	2.0	0.0	0	0.0	0.22	12	0	2	0.16	61	0.1	19	2	1.0	0.4	0.08	0.25	0.01	0.5	0.71	5	-1	0.5	2	0.0	4	0.4	0.25	7	0	-1	691.0	2	0.5	0.62	5	1	0.63	65	0.0	22	2	0.8	0.03	0.0	0.29	2	-1	0.8	0	1	0.67	3	0	-1	15.0	5	0.67	0.25	8.0	2	0.3	65	0.0	22	1	0.55	0.03	0.0	0.5	2	-1	0.5	0	2.0	0.33	6	-1	8.0	2	0.33	0.38	5	1	0.59	67	0.0	22	2	0.8	0.0	0.0	0.0	0	-1	0.8	0	1	0.55	5	-1	2.0	3	0.67	0.25	0.75	14.53	0.38	13	-1	2	0.14	3	1	0.4	0.41	60	0.09	20	1	3.24	0.24	0.1	0.67	0.78	7	-1	0.33	2	0.36	0	21	4	0.24	6	9	0.31	-1.0	0.75	1.0	13	-1	7	-1	46	0.0	0.88	2	0.39	0.33	0.22	0.78	19.5	0.27	37	-1	0	-0.15	4	4	0.36	0.67	36	0.38	13	4	7.14	0.45	0.45	0.67	0.94	30	-1	0.5	8	0.08	0	29	8	0.1	7	14	0.44	1	0.85	1.0	7	-1	5	-1	37	0.0	0.56	2	0.23	1.0	0.5	0.34	-1	2	1	0.4	0.05	0.05	21	1	3.0	0.34	0.5	0.4	1	2	3	1	0.33	21	-1	1.0	0.33	0.5	0.51	-1	2	2	0.57	0.09	0.05	21	1	3.0	0.34	0.5	0.4	1	1	3	2	0.67	20	-1	0.0	0.33	1.0	0.85	62.0	0.18	62	-1	0	0.09	3	0	0.26	0.77	5	0.77	5	3	17.0	0.18	0.93	0.85	0.89	62	-1	0.26	17	0.09	0	62	17	0.21	0	17	0.93	0.89	1.0	5	-1	8	-1	5	2.0	1.0	8	0.21	1.0	1.0	0.85	62.0	0.18	62	-1	0	0.09	3	0	0.26	0.77	5	0.77	5	3	17.0	0.18	0.93	0.85	0.89	62	-1	0.26	17	0.09	0	62	17	0.21	0	17	0.93	0.89	1.0	5	-1	8	-1	5	10.0	1.0	8	0.21	1.0
3	0.56	0.62	17.0	17	0.4	1	-1	0.27	3	4	0.5	0.24	53	0.24	16	3	0.4	6.0	0.2	0.62	0.72	13	-1	0.5	5	0.27	1	6	13	0.37	4	5	0.2	0.72	0.75	16	-1	5	-1	53	41.0	0.56	5	0.37	0.75	0.44	11.0	0	2	0.34	2	60	0.14	18	2	0.0	0.33	0.09	0.0	0.0	0.0	0.6	0.6	6	-1	0.44	3	0.0	5.0	0.0	0.42	5	-1	387.0	4	0.5	0.56	5.0	3	0.65	0	65	0.0	21	1	0.47	0.02	0.0	0.17	1	-1	0.4	0	3.0	0.67	4	-1	73.0	5	0.25	0.62	1.0	1	1.0	0.56	3.0	1.0	0	5.25	0.5	8	0	2	0.44	63	0.09	20	1	1.0	0.24	0.06	0.25	0.02	0.67	0.5	4	-1	0.33	2	0.0	4	0.4	0.5	4	0	-1	1395.0	4	0.33	0.44	9	1	0.4	62	0.0	21	3	0.85	0.06	0.0	0.5	4	-1	0.86	0	1	0.47	5	0	-1	22.0	4	0.75	0.33	8.0	2	0.39	64	0.0	21	2	0.68	0.03	0.0	0.4	2	-1	0.67	0	2.0	0.43	6	-1	20.0	3	0.5	0.56	4	2	0.72	66	0.0	21	2	0.68	0.0	0.0	0.0	0	-1	0.67	0	2	0.71	4	-1	3.0	5	0.5	0.33	0.6	23.42	0.53	22	-1	4	0.07	4	4	0.57	0.29	50	0.33	14	0	6.58	-0.27	0.24	1.0	0.84	16	-1	0.0	7	0.15	0	22	11	0.21	6	6	0.33	-1.0	0.81	1.0	15	-1	5	-1	44	0.0	0.56	3	0.28	0.0	0.5	0.94	19.28	0.14	24	-1	0	0.11	1	3	0.11	0.67	48	0.5	12	1	10.46	0.2	0.3	0.92	0.88	21	-1	0.14	12	0.0	0	34	12	0.2	3	16	0.49	1	0.92	1.0	8	-1	3	-1	35	1.0	0.5	3	0.14	1.0	0.33	0.51	-1	2	2	0.57	0.05	0.05	20	2	3.0	0.51	0.33	0.57	1	2	3	1	0.5	20	-1	7.0	0.5	0.0	0.68	-1	4	2	0.67	0.0	0.0	21	0	2.0	1	0	0.0	0	2	4	0	0.5	21	-1	3.0	0.0	1.0	0.8	61.0	0.22	61	-1	0	0.1	4	0	0.33	0.76	5	0.76	5	4	16.0	0.22	0.92	0.8	0.87	61	-1	0.33	16	0.1	0	61	16	0.23	0	16	0.92	0.87	1.0	5	-1	9	-1	5	8.0	1.0	9	0.23	1.0	1.0	0.8	61.0	0.22	61	-1	0	0.1	4	0	0.33	0.76	5	0.76	5	4	16.0	0.22	0.92	0.8	0.87	61	-1	0.33	16	0.1	0	61	16	0.23	0	16	0.92	0.87	1.0	5	-1	9	-1	5	19.0	1.0	9	0.23	1.0
4	0.78	0.25	5.0	5	0.7	1	-1	0.7	3	2	0.75	0.05	63	0.05	20	3	0.7	2.0	0.05	0.25	0.3	3	-1	0.75	1	0.7	1	2	3	0.74	2	1	0.05	0.3	0.75	20	-1	7	-1	63	17.0	0.78	7	0.74	0.75	0.67	5.0	1	1	0.67	0	64	0.0	21	3	1.0	0.85	0.03	5.75	1.0	0.51	0.0	0.25	2	-1	0.86	0	0.44	1.0	1.0	0.71	3	-1	114.0	6	0.75	0.78	3.0	1	0.8	0	65	0.0	21	3	0.85	0.02	0.0	0.12	1	-1	0.86	0	1.0	0.82	2	-1	92.0	7	0.75	0.42	1.0	1	1.0	0.4	3.0	1.0	0	5.75	0.67	9	0	1	0.51	60	0.14	18	3	0	0.52	0.09	0	0	0.5	0.5	6	-1	0.6	3	0	4	0	0.57	3	1	-1	623.0	6	0.75	0.89	4	0	0.77	63	0.0	21	4	1.0	0.05	0.0	0.27	3	-1	1.0	0	0	0.8	1	0	-1	20.0	8	1.0	0.44	5.0	2	0.64	66	0.0	21	2	0.68	0.0	0.0	0.0	0	-1	0.67	0	2.0	0.62	5	-1	11.0	4	0.5	0.44	6	1	0.56	65	0.0	21	3	0.85	0.02	0.0	0.2	1	-1	0.86	0	1	0.57	5	-1	3.0	4	0.75	0.22	0.71	14.57	0.39	25	-1	3	-0.04	4	2	0.44	0.48	48	0.05	20	1	6.01	0.27	0.27	0.5	0.9	18	-1	0.33	1	0.31	0	21	4	0.14	7	10	0.32	-1.0	0.75	1.0	11	-1	7	-1	45	0.0	0.78	2	0.38	0.25	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	0.33	0.51	-1	2	2	0.57	0.05	0.05	20	2	3.0	0.51	0.33	0.57	1	2	3	1	0.5	20	-1	3.0	0.5	0	1	-1	4	0	0.0	0.0	0.0	21	0	4.0	1	0	0.0	0	4	4	0	0.0	21	-1	1.0	0.0	1.0	0.8	61.0	0.22	61	-1	0	0.1	4	0	0.33	0.76	5	0.76	5	4	16.0	0.22	0.92	0.8	0.87	61	-1	0.33	16	0.1	0	61	16	0.23	0	16	0.92	0.87	1.0	5	-1	9	-1	5	2.0	1.0	9	0.23	1.0	1.0	0.8	61.0	0.22	61	-1	0	0.1	4	0	0.33	0.76	5	0.76	5	4	16.0	0.22	0.92	0.8	0.87	61	-1	0.33	16	0.1	0	61	16	0.23	0	16	0.92	0.87	1.0	5	-1	9	-1	5	15.0	1.0	9	0.23	1.0
5	0.5	0.33	6.0	6	0.62	1	-1	0.53	2	4	0.67	0.05	65	0.05	21	2	0.62	2.0	0.03	0.33	0.33	2	-1	0.67	1	0.53	1	2	2	0.57	4	1	0.03	0.33	0.67	21	-1	4	-1	65	7.0	0.5	4	0.57	0.67	0.75	3.0	1	1	0.78	0	66	0.0	22	2	1.0	0.8	0.01	3.25	1.0	0.75	0.0	0.14	1	-1	0.8	0	0.7	1.0	1.0	0.8	2	-1	88.0	6	0.67	0.75	4.0	1	0.72	0	65	0.05	21	2	0.62	0.03	0.33	0.25	2	-1	0.67	1	2.0	0.75	2	-1	114.0	6	0.67	0.75	1.0	1	1.0	0.7	3.0	1.0	0	3.25	0.5	11	0	2	0.35	60	0.09	20	1	1.0	0.24	0.1	0.25	-0.01	0.67	0.64	7	-1	0.33	2	-0.0	4	0.4	0.42	4	0	-1	490.0	4	0.33	0.5	8	3	0.44	63	0.05	21	0	-0.08	0.06	1.0	0.5	4	-1	0.0	1	4	0.5	4	0	-1	16.0	4	0.0	0.38	5.0	3	0.59	67	0.0	22	0	1	0.0	0	0.0	0	-1	0.0	0	3.0	0.55	5	-1	6.0	3	0.0	0.12	8	3	0.21	66	0.05	21	0	-0.08	0.01	1.0	0.5	1	-1	0.0	1	4	0.2	7	-1	2.0	1	0.0	0.12	0.89	19.71	-0.04	31	-1	2	-0.15	2	4	0.19	0.73	43	0.23	17	1	10.56	0.08	0.36	0.83	0.96	24	-1	0.22	5	0.02	1	31	7	0.06	7	16	0.46	-1.0	0.89	0.67	6	-1	4	-1	36	0.0	0.5	1	0.19	0.33	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	0	1	-1	3	0	0.0	0.0	0.0	22	0	3.0	1	0	0.0	0	3	3	0	0.0	22	-1	1.0	0.0	0	1	-1	3	0	0.0	0.0	0.0	22	0	3.0	1	0	0.0	0	3	3	0	0.0	22	-1	1.0	0.0	1.0	0.85	56.0	0.18	56	-1	0	0.14	3	0	0.26	0.77	11	0.77	5	3	17.0	0.18	0.84	0.85	0.88	56	-1	0.26	17	0.14	0	56	17	0.22	0	17	0.84	0.88	1.0	5	-1	8	-1	11	4.0	1.0	8	0.22	1.0	1.0	0.85	57.0	0.18	62	-1	0	0.09	3	0	0.26	0.77	5	0.77	5	3	17.0	0.18	0.93	0.85	0.89	62	-1	0.26	17	0.14	0	57	17	0.21	0	17	0.85	0.88	1.0	5	-1	8	-1	10	29.0	1.0	8	0.22	1.0
6	0.67	0.2	6.0	6	0.87	0	-1	0.62	4	3	0.89	0.05	63	0.05	20	4	0.87	1.0	0.05	0.2	0.33	3	-1	0.89	1	0.62	0	1	3	0.67	3	1	0.05	0.33	1.0	20	-1	6	-1	63	25.0	0.67	6	0.67	1.0	0.44	8.0	1	2	0.45	0	63	0.0	21	2	1.0	0.68	0.05	2.25	1.0	0.83	0.0	0.43	3	-1	0.67	0	0.75	2.0	1.0	0.5	5	-1	93.0	4	0.5	0.44	8.0	2	0.45	0	63	0.0	21	2	0.68	0.05	0.0	0.43	3	-1	0.67	0	2.0	0.5	5	-1	108.0	4	0.5	0.83	1.0	1	1.0	0.75	3.0	1.0	0	2.25	0.67	3	0	1	0.71	68	0.0	24	0	1.0	1	0.01	0.25	0.03	0	0.2	1	-1	0.0	0	0.02	1	0.4	0.73	2	0	-1	757.0	4	0.0	0.44	6	3	0.56	65	0.0	21	1	0.47	0.02	0.0	0.2	1	-1	0.4	0	3	0.57	5	0	-1	29.0	4	0.25	0.44	7.0	2	0.5	64	0.05	20	2	0.51	0.03	0.33	0.33	2	-1	0.57	1	3.0	0.53	5	-1	20.0	4	0.5	0.22	7	4	0.45	66	0.0	21	0	1	0.0	0	0.0	0	-1	0.0	0	4	0.36	7	-1	4.0	2	0.0	0.22	0.8	17.49	0.13	22	-1	3	-0.0	3	2	0.32	0.57	51	0.29	15	1	7.18	-0.03	0.23	0.86	0.88	15	-1	0.18	6	0.19	1	32	9	0.15	7	12	0.48	-1.0	0.82	0.75	9	-1	7	-1	34	0.0	0.78	2	0.29	0.25	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1.0	-1.0	-1.0	-1.0	-1.0	0	1	-1	4	0	0.0	0.0	0.0	21	0	4.0	1	0	0.0	0	4	4	0	0.0	21	-1	7.0	0.0	0.5	0.27	-1	3	1	0.33	0.05	0.0	21	1	4.0	0.47	0.0	0.4	0	3	3	1	0.25	20	-1	3.0	0.25	1.0	0.8	61.0	0.22	61	-1	0	0.1	4	0	0.33	0.76	5	0.76	5	4	16.0	0.22	0.92	0.8	0.87	61	-1	0.33	16	0.1	0	61	16	0.23	0	16	0.92	0.87	1.0	5	-1	9	-1	5	5.0	1.0	9	0.23	1.0	1.0	0.8	61.0	0.22	61	-1	0	0.1	4	0	0.33	0.76	5	0.76	5	4	16.0	0.22	0.92	0.8	0.87	61	-1	0.33	16	0.1	0	61	16	0.23	0	16	0.92	0.87	1.0	5	-1	9	-1	5	33.0	1.0	9	0.23	1.0
7	0.5	0.75	9.0	9	0.17	2	-1	0.4	1	4	0.29	0.14	62	0.14	19	1	0.17	5.0	0.07	0.75	0.56	5	-1	0.29	3	0.4	2	5	5	0.47	4	3	0.07	0.56	0.33	19	-1	4	-1	62	17.0	0.5	4	0.47	0.33	0.5	6.0	1	2	0.53	0	65	0.0	22	1	1.0	0.55	0.03	1.5	1.0	0.88	0.0	0.33	2	-1	0.5	0	0.83	2.0	1.0	0.57	4	-1	106.0	4	0.33	0.5	6.0	2	0.53	0	65	0.0	22	1	0.55	0.03	0.0	0.33	2	-1	0.5	0	2.0	0.57	4	-1	79.0	4	0.33	0.88	1.0	1	1.0	0.83	3.0	1.0	0	1.5	0.86	9	0	1	0.55	60	0.17	19	1	1.0	0.22	0.12	0.25	-0.01	0.8	0.57	8	-1	0.29	4	0.04	5	0.4	0.57	1	0	-1	696.0	6	0.5	0.38	7	2	0.43	65	0.0	22	1	0.55	0.03	0.0	0.4	2	-1	0.5	0	2	0.46	5	0	-1	17.0	3	0.33	0.25	9.0	3	0.25	64	0.14	19	0	-0.14	0.04	1.0	0.6	3	-1	0.0	3	6.0	0.31	6	-1	11.0	2	0.0	0.12	8	2	0.21	66	0.0	22	1	0.55	0.01	0.0	0.5	1	-1	0.5	0	2	0.2	7	-1	2.0	1	0.33	0.25	0.86	18.27	0.08	14	-1	3	0.12	2	4	0.24	0.55	59	0.27	16	0	6.08	-0.21	0.12	1.0	0.8	8	-1	0.0	6	0.1	1	23	9	0.22	6	12	0.34	-1.0	0.85	0.67	10	-1	4	-1	44	0.0	0.5	2	0.23	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	0	1	-1	3	0	0.0	0.0	0.0	22	0	3.0	1	0	0.0	0	3	3	0	0.0	22	-1	2.0	0.0	0	1	-1	3	0	0.0	0.0	0.0	22	0	3.0	1	0	0.0	0	3	3	0	0.0	22	-1	1.0	0.0	1.0	0.85	57.0	0.18	57	-1	0	0.14	3	0	0.26	0.77	10	0.77	5	3	17.0	0.18	0.85	0.85	0.88	57	-1	0.26	17	0.14	0	57	17	0.22	0	17	0.85	0.88	1.0	5	-1	8	-1	10	4.0	1.0	8	0.22	1.0	1.0	0.85	59.0	0.18	62	-1	0	0.09	3	0	0.26	0.77	5	0.77	5	3	17.0	0.18	0.93	0.85	0.89	62	-1	0.26	17	0.12	0	59	17	0.21	0	17	0.88	0.88	1.0	5	-1	8	-1	8	16.0	1.0	8	0.21	1.0
8	0.83	0.67	5.0	5	0.55	0	-1	0.65	1	1	0.5	0.08	65	0.08	22	1	0.55	2.0	0.06	0.67	0.44	4	-1	0.5	2	0.65	0	2	4	0.67	1	2	0.06	0.44	1.0	22	-1	5	-1	65	20.0	0.83	5	0.67	1.0	0.83	2.0	1	0	0.82	0	68	0.0	24	1	1.0	1.0	0.01	1.25	1.0	0.76	0.0	0.17	1	-1	1.0	0	0.7	0.0	1.0	0.83	1	-1	74.0	5	1.0	0.83	2.0	0	0.82	0	68	0.0	24	1	1.0	0.01	0.0	0.17	1	-1	1.0	0	0.0	0.83	1	-1	74.0	5	1.0	0.76	1.0	1	1.0	0.7	3.0	1.0	0	1.25	-1.0	-1.0	0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1.0	-1.0	-1.0	0.25	0.01	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.09	-1.0	0.4	-1.0	-1.0	0	-1.0	1113.0	-1.0	-1.0	0.5	4	1	0.59	68	0.04	23	0	-0.04	0.01	1.0	0.25	1	-1	0.0	1	2	0.6	3	0	-1	11.0	3	0.0	0.67	3.0	1	0.71	68	0.04	23	0	-0.04	0.01	1.0	0.2	1	-1	0.0	1	2.0	0.73	2	-1	9.0	4	0.0	0.33	5	0	0.44	68	0.04	23	1	0.69	0.01	0.5	0.33	1	-1	0.67	1	1	0.44	4	-1	1.0	2	1.0	0.14	0.88	15.3	0.22	20	-1	2	-0.05	2	0	0.22	0.61	54	0.35	15	0	4.71	-0.2	0.21	1.0	0.93	14	-1	0.0	8	0.35	0	27	10	0.09	6	14	0.4	-1.0	0.79	1.0	9	-1	7	-1	41	0.0	1.0	1	0.34	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	1.0	-0.06	-1	1	0	0.0	0.08	0.08	22	0	3.0	-0.06	1.0	0.0	2	1	3	2	0.0	22	-1	3.0	0.0	1.0	-0.06	-1	1	0	0.0	0.08	0.08	22	0	3.0	-0.06	1.0	0.0	2	1	3	2	0.0	22	-1	1.0	0.0	1.0	0.95	63.0	0.1	63	-1	0	0.09	1	0	0.1	0.79	6	0.79	5	1	19.0	0.1	0.91	0.95	0.91	63	-1	0.1	19	0.09	0	63	19	0.16	0	19	0.91	0.91	1.0	5	-1	6	-1	6	2.0	1.0	6	0.16	1.0	1.0	0.95	62.0	0.1	64	-1	0	0.08	1	0	0.1	0.79	5	0.79	5	1	19.0	0.1	0.93	0.95	0.91	64	-1	0.1	19	0.09	0	62	19	0.16	0	19	0.9	0.91	1.0	5	-1	6	-1	7	15.0	1.0	6	0.16	1.0
9	0.57	0.5	7.0	7	0.68	0	-1	0.48	2	3	0.67	0.09	64	0.09	21	2	0.68	2.0	0.06	0.5	0.5	4	-1	0.67	2	0.48	0	2	4	0.53	3	2	0.06	0.5	1.0	21	-1	4	-1	64	37.0	0.57	4	0.53	1.0	0.43	8.0	0	0	0.37	0	64	0.0	23	2	1.0	1.0	0.06	0.25	0.25	0.03	0.0	0.57	4	-1	1.0	0	0.21	0.0	0.4	0.43	4	-1	152.0	3	1.0	0.71	4.0	0	0.68	0	66	0.0	23	2	1.0	0.03	0.0	0.29	2	-1	1.0	0	0.0	0.71	2	-1	111.0	5	1.0	0.03	0.25	0	1.0	0.21	3.0	0.4	0	0.25	-1.0	-1.0	0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1.0	-1.0	-1.0	0.25	-0.01	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.16	-1.0	0.4	-1.0	-1.0	0	-1.0	1362.0	-1.0	-1.0	0.43	6	2	0.47	66	0.09	21	0	-0.09	0.03	1.0	0.4	2	-1	0.0	2	4	0.5	4	0	-1	23.0	3	0.0	0.14	10.0	0	0.1	64	0.04	22	2	0.8	0.06	0.33	0.8	4	-1	0.8	1	1.0	0.17	6	-1	21.0	1	1.0	0.43	4	2	0.64	68	0.0	23	0	1	0.0	0	0.0	0	-1	0.0	0	2	0.6	4	-1	5.0	3	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	1.0	-0.09	-1	2	0	0.0	0.09	0.09	21	0	4.0	-0.09	1.0	0.0	2	2	4	2	0.0	21	-1	5.0	0.0	1.0	-0.11	-1	0	0	0.0	0.13	0.09	21	2	5.0	0.68	0.5	0.67	2	2	2	3	0.0	20	-1	2.0	1.0	1.0	0.9	63.0	0.15	63	-1	0	0.09	2	0	0.18	0.78	5	0.78	5	2	18.0	0.15	0.93	0.9	0.9	63	-1	0.18	18	0.09	0	63	18	0.18	0	18	0.93	0.9	1.0	5	-1	7	-1	5	8.0	1.0	7	0.18	1.0	1.0	0.9	62.0	0.15	63	-1	0	0.09	2	0	0.18	0.78	5	0.78	5	2	18.0	0.15	0.93	0.9	0.9	63	-1	0.18	18	0.09	0	62	18	0.18	0	18	0.91	0.9	1.0	5	-1	7	-1	6	32.0	1.0	7	0.18	1.0

==> expres/prev/other/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False.csv <==
X	pcmciplus_f1	pcmciplus_f1-pooled	pcmciplus_f1-timed	pcmciplus_f1-timed-pooled	pcmciplus_fdr	pcmciplus_fdr-pooled	pcmciplus_fdr-timed	pcmciplus_fdr-timed-pooled	pcmciplus_fn	pcmciplus_fn-pooled	pcmciplus_fn-timed	pcmciplus_fn-timed-pooled	pcmciplus_fp	pcmciplus_fp-pooled	pcmciplus_fp-timed	pcmciplus_fp-timed-pooled	pcmciplus_fpr	pcmciplus_fpr-pooled	pcmciplus_fpr-timed	pcmciplus_fpr-timed-pooled	pcmciplus_mcc	pcmciplus_mcc-pooled	pcmciplus_mcc-timed	pcmciplus_mcc-timed-pooled	pcmciplus_shd	pcmciplus_shd-pooled	pcmciplus_shd-timed	pcmciplus_shd-timed-pooled	pcmciplus_sid	pcmciplus_sid-pooled	pcmciplus_sid-timed	pcmciplus_sid-timed-pooled	pcmciplus_time	pcmciplus_tn	pcmciplus_tn-pooled	pcmciplus_tn-timed	pcmciplus_tn-timed-pooled	pcmciplus_tp	pcmciplus_tp-pooled	pcmciplus_tp-timed	pcmciplus_tp-timed-pooled	pcmciplus_tpr	pcmciplus_tpr-pooled	pcmciplus_tpr-timed	pcmciplus_tpr-timed-pooled	gp_cps-ari	gp_cps-dist	gp_cps-f1	gp_cps-nmi	gp_cps-prec	gp_cps-rec	gp_f1	gp_f1-timed	gp_fdr	gp_fdr-timed	gp_fn	gp_fn-timed	gp_fp	gp_fp-timed	gp_fpr	gp_fpr-timed	gp_mcc	gp_mcc-timed	gp_n_iterations	gp_shd	gp_shd-timed	gp_sid	gp_sid-timed	gp_time	gp_tn	gp_tn-timed	gp_tp	gp_tp-timed	gp_tpr	gp_tpr-timed	gp_valid	gp-kncps_f1	gp-kncps_f1-timed	gp-kncps_fdr	gp-kncps_fdr-timed	gp-kncps_fn	gp-kncps_fn-timed	gp-kncps_fp	gp-kncps_fp-timed	gp-kncps_fpr	gp-kncps_fpr-timed	gp-kncps_mcc	gp-kncps_mcc-timed	gp-kncps_n_iterations	gp-kncps_shd	gp-kncps_shd-timed	gp-kncps_sid	gp-kncps_sid-timed	gp-kncps_time	gp-kncps_tn	gp-kncps_tn-timed	gp-kncps_tp	gp-kncps_tp-timed	gp-kncps_tpr	gp-kncps_tpr-timed	gp-kndag_cps-ari	gp-kndag_cps-dist	gp-kndag_cps-f1	gp-kndag_cps-nmi	gp-kndag_cps-prec	gp-kndag_cps-rec	gp-kndag_n_iterations	gp-kndag_time	gp-kndag_valid	R-pcmci_cps-ari	R-pcmci_cps-f1	R-pcmci_cps-nmi	R-pcmci_cps-prec	R-pcmci_cps-rec	R-pcmci_f1	R-pcmci_f1-timed	R-pcmci_failed	R-pcmci_fdr	R-pcmci_fdr-timed	R-pcmci_fn	R-pcmci_fn-timed	R-pcmci_fp	R-pcmci_fp-timed	R-pcmci_fpr	R-pcmci_fpr-timed	R-pcmci_mcc	R-pcmci_mcc-timed	R-pcmci_shd	R-pcmci_shd-timed	R-pcmci_sid	R-pcmci_sid-timed	R-pcmci_time	R-pcmci_tn	R-pcmci_tn-timed	R-pcmci_tp	R-pcmci_tp-timed	R-pcmci_tpr	R-pcmci_tpr-timed	R-pcmci_valid	R-pcmci-kncps_f1	R-pcmci-kncps_f1-timed	R-pcmci-kncps_failed	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fn	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fp	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_shd	R-pcmci-kncps_shd-timed	R-pcmci-kncps_sid	R-pcmci-kncps_sid-timed	R-pcmci-kncps_time	R-pcmci-kncps_tn	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tp	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr-timed	J-pcmci_f1	J-pcmci_f1-timed	J-pcmci_fdr	J-pcmci_fdr-timed	J-pcmci_fn	J-pcmci_fn-timed	J-pcmci_fp	J-pcmci_fp-timed	J-pcmci_fpr	J-pcmci_fpr-timed	J-pcmci_mcc	J-pcmci_mcc-timed	J-pcmci_shd	J-pcmci_shd-timed	J-pcmci_sid	J-pcmci_sid-timed	J-pcmci_time	J-pcmci_tn	J-pcmci_tn-timed	J-pcmci_tp	J-pcmci_tp-timed	J-pcmci_tpr	J-pcmci_tpr-timed	J-pcmci-kncps_f1	J-pcmci-kncps_f1-timed	J-pcmci-kncps_fdr	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_fn	J-pcmci-kncps_fn-timed	J-pcmci-kncps_fp	J-pcmci-kncps_fp-timed	J-pcmci-kncps_fpr	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_mcc	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_shd	J-pcmci-kncps_shd-timed	J-pcmci-kncps_sid	J-pcmci-kncps_sid-timed	J-pcmci-kncps_time	J-pcmci-kncps_tn	J-pcmci-kncps_tn-timed	J-pcmci-kncps_tp	J-pcmci-kncps_tp-timed	J-pcmci-kncps_tpr	J-pcmci-kncps_tpr-timed	varLINGAM_f1	varLINGAM_f1-pooled	varLINGAM_f1-timed	varLINGAM_f1-timed-pooled	varLINGAM_failed	varLINGAM_fdr	varLINGAM_fdr-pooled	varLINGAM_fdr-timed	varLINGAM_fdr-timed-pooled	varLINGAM_fn	varLINGAM_fn-pooled	varLINGAM_fn-timed	varLINGAM_fn-timed-pooled	varLINGAM_fp	varLINGAM_fp-pooled	varLINGAM_fp-timed	varLINGAM_fp-timed-pooled	varLINGAM_fpr	varLINGAM_fpr-pooled	varLINGAM_fpr-timed	varLINGAM_fpr-timed-pooled	varLINGAM_mcc	varLINGAM_mcc-pooled	varLINGAM_mcc-timed	varLINGAM_mcc-timed-pooled	varLINGAM_shd	varLINGAM_shd-pooled	varLINGAM_shd-timed	varLINGAM_shd-timed-pooled	varLINGAM_sid	varLINGAM_sid-pooled	varLINGAM_sid-timed	varLINGAM_sid-timed-pooled	varLINGAM_time	varLINGAM_tn	varLINGAM_tn-pooled	varLINGAM_tn-timed	varLINGAM_tn-timed-pooled	varLINGAM_tp	varLINGAM_tp-pooled	varLINGAM_tp-timed	varLINGAM_tp-timed-pooled	varLINGAM_tpr	varLINGAM_tpr-pooled	varLINGAM_tpr-timed	varLINGAM_tpr-timed-pooled	varLINGAM-kncps_f1	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_f1-timed	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_failed	varLINGAM-kncps_fdr	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_fn	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_fn-timed	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_fp	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_fp-timed	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_fpr	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_fpr-timed-pooled	varLINGAM-kncps_mcc	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_mcc-timed	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_shd	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_shd-timed	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_sid	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_sid-timed	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_time	varLINGAM-kncps_tn	varLINGAM-kncps_tn-pooled	varLINGAM-kncps_tn-timed	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_tp	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_tp-timed	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_tpr	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_tpr-timed-pooled	cdnod_f1	cdnod_f1-pooled	cdnod_fdr	cdnod_fdr-pooled	cdnod_fn	cdnod_fn-pooled	cdnod_fp	cdnod_fp-pooled	cdnod_fpr	cdnod_fpr-pooled	cdnod_mcc	cdnod_mcc-pooled	cdnod_shd	cdnod_shd-pooled	cdnod_sid	cdnod_sid-pooled	cdnod_time	cdnod_tn	cdnod_tn-pooled	cdnod_tp	cdnod_tp-pooled	cdnod_tpr	cdnod_tpr-pooled	cdnod-kncps_f1	cdnod-kncps_f1-pooled	cdnod-kncps_fdr	cdnod-kncps_fdr-pooled	cdnod-kncps_fn	cdnod-kncps_fn-pooled	cdnod-kncps_fp	cdnod-kncps_fp-pooled	cdnod-kncps_fpr	cdnod-kncps_fpr-pooled	cdnod-kncps_mcc	cdnod-kncps_mcc-pooled	cdnod-kncps_shd	cdnod-kncps_shd-pooled	cdnod-kncps_sid	cdnod-kncps_sid-pooled	cdnod-kncps_time	cdnod-kncps_tn	cdnod-kncps_tn-pooled	cdnod-kncps_tp	cdnod-kncps_tp-pooled	cdnod-kncps_tpr	cdnod-kncps_tpr-pooled	dynotears_f1	dynotears_f1-pooled	dynotears_f1-timed	dynotears_f1-timed-pooled	dynotears_fdr	dynotears_fdr-pooled	dynotears_fdr-timed	dynotears_fdr-timed-pooled	dynotears_fn	dynotears_fn-pooled	dynotears_fn-timed	dynotears_fn-timed-pooled	dynotears_fp	dynotears_fp-pooled	dynotears_fp-timed	dynotears_fp-timed-pooled	dynotears_fpr	dynotears_fpr-pooled	dynotears_fpr-timed	dynotears_fpr-timed-pooled	dynotears_mcc	dynotears_mcc-pooled	dynotears_mcc-timed	dynotears_mcc-timed-pooled	dynotears_shd	dynotears_shd-pooled	dynotears_shd-timed	dynotears_shd-timed-pooled	dynotears_sid	dynotears_sid-pooled	dynotears_sid-timed	dynotears_sid-timed-pooled	dynotears_time	dynotears_tn	dynotears_tn-pooled	dynotears_tn-timed	dynotears_tn-timed-pooled	dynotears_tp	dynotears_tp-pooled	dynotears_tp-timed	dynotears_tp-timed-pooled	dynotears_tpr	dynotears_tpr-pooled	dynotears_tpr-timed	dynotears_tpr-timed-pooled	dynotears-kncps_f1	dynotears-kncps_f1-pooled	dynotears-kncps_f1-timed	dynotears-kncps_f1-timed-pooled	dynotears-kncps_fdr	dynotears-kncps_fdr-pooled	dynotears-kncps_fdr-timed	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_fn	dynotears-kncps_fn-pooled	dynotears-kncps_fn-timed	dynotears-kncps_fn-timed-pooled	dynotears-kncps_fp	dynotears-kncps_fp-pooled	dynotears-kncps_fp-timed	dynotears-kncps_fp-timed-pooled	dynotears-kncps_fpr	dynotears-kncps_fpr-pooled	dynotears-kncps_fpr-timed	dynotears-kncps_fpr-timed-pooled	dynotears-kncps_mcc	dynotears-kncps_mcc-pooled	dynotears-kncps_mcc-timed	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_shd	dynotears-kncps_shd-pooled	dynotears-kncps_shd-timed	dynotears-kncps_shd-timed-pooled	dynotears-kncps_sid	dynotears-kncps_sid-pooled	dynotears-kncps_sid-timed	dynotears-kncps_sid-timed-pooled	dynotears-kncps_time	dynotears-kncps_tn	dynotears-kncps_tn-pooled	dynotears-kncps_tn-timed	dynotears-kncps_tn-timed-pooled	dynotears-kncps_tp	dynotears-kncps_tp-pooled	dynotears-kncps_tp-timed	dynotears-kncps_tp-timed-pooled	dynotears-kncps_tpr	dynotears-kncps_tpr-pooled	dynotears-kncps_tpr-timed	dynotears-kncps_tpr-timed-pooled
0	1.0	0.8	0.74	0.42	0.0	0.33	0.42	0.67	0	0	0	3	0	1	5	8	0.0	0.04	0.07	0.12	1.0	0.8	0.74	0.36	0	1.0	5	11.0	-1	-1	-1	-1	177.0	23	22	63	60	2	2	7	4	1.0	1.0	1.0	0.57	0.78	1.0	0.67	0.77	1.0	0.5	0.8	0.53	0.33	0.5	0	3	1	4	0.04	0.06	0.8	0.48	0	1.0	7.0	-1	-1	237.0	22	64	2	4	1.0	0.57	0	1.0	0.71	0.0	0.29	0	2	0	2	0.0	0.03	1.0	0.68	0	0.0	4.0	-1	-1	117.0	23	66	2	5	1.0	0.71	0.78	1.0	0.67	0.77	1.0	0.5	0	4.0	0	0	0	0	0	0	0.29	0.62	1	0.83	0.5	0	1	5	5	0.21	0.07	0.36	0.61	5	6	-1	-1	1624.0	19	64	1	5	1.0	0.83	0	0.8	0.62	0	0.33	0.44	0	2	1	4	0.04	0.06	0.8	0.59	1	6	-1	-1	102.0	22	64	2	5	1.0	0.71	0.67	0.46	0.0	0.5	1	4	0	3	0.0	0.04	0.69	0.41	1.0	7.0	-1	-1	192.0	23	65	1	3	0.5	0.43	0.67	0.36	0.0	0.5	1	5	0	2	0.0	0.03	0.69	0.33	1	7	-1	-1	54.0	23	66	1	2	0.5	0.29	0.17	0.24	0.11	0.29	-1	0.9	0.87	0.93	0.83	1	0	5	1	9	13	28	29	0.39	0.57	0.41	0.43	0.06	0.24	-0.07	0.25	10	5.61	33	15.16	-1	-1	-1	-1	0.0	14	10	40	39	1	2	2	6	0.5	1.0	0.29	0.86	0.29	0.25	0.11	0.26	1	0.83	0.86	0.93	0.85	0	0	5	1	10	12	27	33	0.43	0.52	0.4	0.49	0.31	0.26	-0.07	0.22	10	5.48	32	14.92	-1	-1	-1	-1	1.0	13	11	41	35	2	2	2	6	1.0	1.0	0.29	0.86	0.8	0.5	0.33	0.5	0	1	1	1	0.04	0.04	0.8	0.46	1	2.0	-1	-1	32.0	22	22	2	1	1.0	0.5	0.0	0.5	0	0.5	2	1	0	1	0.0	0.04	1	0.46	2	2.0	-1	-1	24.0	23	22	0	1	0.0	0.5	0.18	0.18	0.18	0.18	0.9	0.9	0.9	0.9	0	0	0	0	18	18	63	63	0.78	0.78	0.93	0.93	0.15	0.15	0.09	0.09	18	18.0	63	63.0	-1	-1	-1	-1	3.0	5	5	5	5	2	2	7	7	1.0	1.0	1.0	1.0	0.18	0.18	0.18	0.18	0.9	0.9	0.9	0.9	0	0	0	0	18	18	63	63	0.78	0.78	0.93	0.93	0.15	0.15	0.09	0.09	18	18.0	63	63.0	-1	-1	-1	-1	12.0	5	5	5	5	2	2	7	7	1.0	1.0	1.0	1.0
1	0.0	0.67	0.62	0.62	1.0	0.5	0.5	0.5	1	0	1	1	1	1	5	5	0.04	0.04	0.07	0.07	-0.04	0.69	0.61	0.61	2	1.0	6	6.0	-1	-1	-1	-1	180.0	23	23	64	64	0	1	5	5	0.0	1.0	0.83	0.83	0.91	5.5	1.0	0.87	1.0	1.0	1.0	0.83	0.0	0.17	0	1	0	1	0.0	0.01	1.0	0.82	0	0.0	2.0	-1	-1	175.0	24	68	1	5	1.0	0.83	1	1.0	0.83	0.0	0.17	0	1	0	1	0.0	0.01	1.0	0.82	0	0.0	2.0	-1	-1	101.0	24	68	1	5	1.0	0.83	0.91	5.5	1.0	0.87	1.0	1.0	0	3.0	1	0.23	0.5	0.31	0.5	0.5	0.5	0.44	0	0.6	0.6	1	4	3	6	0.14	0.09	0.43	0.37	4	10	-1	-1	1815.0	19	61	2	4	0.67	0.5	0	0.5	0.8	0	0.67	0.33	0	0	2	3	0.08	0.04	0.55	0.8	2	3	-1	-1	103.0	22	66	1	6	1.0	1.0	0.0	0.83	0	0.17	1	1	0	1	0.0	0.01	1	0.82	1.0	2.0	-1	-1	144.0	24	68	0	5	0.0	0.83	0.0	0.8	0	0.0	1	2	0	0	0.0	0.0	1	0.8	1	2	-1	-1	50.0	24	69	0	4	0.0	0.67	0.0	0.13	0.0	0.32	-1	1.0	0.93	1.0	0.81	1	0	6	0	9	13	22	25	0.38	0.54	0.32	0.36	-0.15	0.18	-0.19	0.35	10	6.35	28	14.81	-1	-1	-1	-1	0.0	15	11	47	44	0	1	0	6	0.0	1.0	0.0	1.0	0.14	0.3	0.05	0.14	1	0.9	0.81	0.96	0.91	3	1	8	6	9	13	27	31	0.43	0.62	0.41	0.47	-0.13	0.1	-0.2	-0.09	12	8.56	35	17.94	-1	-1	-1	-1	1.0	12	8	39	35	1	3	1	3	0.25	0.75	0.11	0.33	0.0	0.0	1.0	1.0	1	1	3	3	0.12	0.12	-0.08	-0.08	4	4.0	-1	-1	15.0	21	21	0	0	0.0	0.0	0.5	0.0	0.67	1.0	0	1	2	3	0.08	0.12	0.55	-0.08	2	4.0	-1	-1	11.0	22	21	1	0	1.0	0.0	0.1	0.1	0.16	0.16	0.95	0.95	0.91	0.91	0	0	0	0	19	19	64	64	0.79	0.79	0.93	0.93	0.1	0.1	0.08	0.08	19	19.0	64	64.0	-1	-1	-1	-1	8.0	5	5	5	5	1	1	6	6	1.0	1.0	1.0	1.0	0.1	0.1	0.16	0.16	0.95	0.95	0.91	0.91	0	0	0	0	19	19	64	64	0.79	0.79	0.93	0.93	0.1	0.1	0.08	0.08	19	19.0	64	64.0	-1	-1	-1	-1	19.0	5	5	5	5	1	1	6	6	1.0	1.0	1.0	1.0
2	0.86	0.75	0.64	0.5	0.25	0.4	0.53	0.62	0	0	0	2	1	2	9	10	0.05	0.09	0.13	0.15	0.85	0.74	0.64	0.45	1	2.0	9	12.0	-1	-1	-1	-1	220.0	21	20	58	57	3	3	8	6	1.0	1.0	1.0	0.75	0.83	0.0	0.67	0.89	0.5	1.0	1.0	0.62	0.0	0.38	0	3	0	3	0.0	0.04	1.0	0.58	0	0.0	6.0	-1	-1	250.0	22	64	3	5	1.0	0.62	0	1.0	0.62	0.0	0.38	0	3	0	3	0.0	0.04	1.0	0.58	0	0.0	6.0	-1	-1	210.0	22	64	3	5	1.0	0.62	0.83	0.0	0.67	0.89	0.5	1.0	0	5.0	0	0	0	0	0	0	0.27	0.4	1	0.83	0.74	1	1	10	20	0.45	0.3	0.14	0.37	11	21	-1	-1	2391.0	12	47	2	7	0.67	0.88	0	0.75	0.58	0	0.4	0.56	0	1	2	9	0.09	0.13	0.74	0.56	2	10	-1	-1	108.0	20	58	3	7	1.0	0.88	0.44	0.44	0.67	0.68	1	2	4	13	0.18	0.19	0.37	0.39	5.0	15.0	-1	-1	585.0	18	54	2	6	0.67	0.75	0.8	0.43	0.0	0.5	1	5	0	3	0.0	0.04	0.8	0.38	1	8	-1	-1	47.0	22	64	2	3	0.67	0.38	0.55	0.25	0.19	0.38	-1	0.62	0.85	0.87	0.76	0	1	5	1	5	11	20	22	0.23	0.5	0.3	0.33	0.54	0.11	0.05	0.35	5	5.35	25	15.73	-1	-1	-1	-1	0.0	17	11	47	45	3	2	3	7	1.0	0.67	0.38	0.88	0.24	0.32	0.09	0.29	1	0.85	0.8	0.95	0.82	2	1	7	3	11	12	36	27	0.52	0.57	0.55	0.41	-0.02	0.13	-0.21	0.17	13	6.56	43	15.7	-1	-1	-1	-1	0.0	10	9	30	39	2	3	2	6	0.5	0.75	0.22	0.67	0.29	0.29	0.75	0.75	2	2	3	3	0.14	0.14	0.17	0.17	5	5.0	-1	-1	22.0	19	19	1	1	0.33	0.33	0.0	0.25	0	0.8	3	2	0	4	0.0	0.18	1	0.12	3	6.0	-1	-1	17.0	22	18	0	1	0.0	0.33	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	7.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	15.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0
3	0.6	0.53	0.5	0.37	0.5	0.64	0.6	0.72	1	0	3	4	3	7	9	13	0.14	0.33	0.14	0.2	0.52	0.49	0.43	0.27	4	7.0	12	17.0	-1	-1	-1	-1	271.0	18	14	57	53	3	4	6	5	0.75	1.0	0.67	0.56	0.61	7.5	0.8	0.66	0.67	1.0	0.75	0.78	0.25	0.22	1	2	1	2	0.05	0.03	0.7	0.75	0	2.0	4.0	-1	-1	194.0	20	64	3	7	0.75	0.78	0	0.75	0.89	0.25	0.11	1	1	1	1	0.05	0.02	0.7	0.87	0	2.0	2.0	-1	-1	244.0	20	65	3	8	0.75	0.89	0.79	7.5	1.0	0.76	1.0	1.0	1	7.0	1	0	0	0	0	0	0.67	0.5	1	0.5	0.62	0	2	2	8	0.09	0.12	0.68	0.46	2	10	-1	-1	2209.0	21	60	2	5	1.0	0.71	0	0.53	0.41	0	0.64	0.7	0	3	7	14	0.33	0.21	0.49	0.33	7	17	-1	-1	132.0	14	52	4	6	1.0	0.67	0.57	0.44	0.33	0.56	2	5	1	5	0.05	0.08	0.51	0.37	3.0	10.0	-1	-1	183.0	20	61	2	4	0.5	0.44	0.5	0.67	0.5	0.33	2	3	2	3	0.1	0.05	0.4	0.62	4	6	-1	-1	49.0	19	63	2	6	0.5	0.67	0.13	0.2	0.06	0.23	-1	0.91	0.88	0.96	0.85	3	2	8	4	10	14	25	29	0.48	0.67	0.38	0.44	-0.17	-0.13	-0.18	0.08	13	7.49	33	16.37	-1	-1	-1	-1	0.0	11	7	41	37	1	2	1	5	0.25	0.5	0.11	0.56	0.22	0.33	0.15	0.28	1	0.86	0.79	0.9	0.81	2	1	6	4	12	11	28	22	0.57	0.52	0.42	0.33	-0.05	0.17	-0.06	0.15	14	8.05	34	15.78	-1	-1	-1	-1	0.0	9	10	38	44	2	3	3	5	0.5	0.75	0.33	0.56	0.5	0.57	0.5	0.33	2	2	2	1	0.1	0.05	0.4	0.51	4	3.0	-1	-1	23.0	19	20	2	2	0.5	0.5	0.75	0.57	0.25	0.33	1	2	1	1	0.05	0.05	0.7	0.51	2	3.0	-1	-1	18.0	20	20	3	2	0.75	0.5	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	13.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	26.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0
4	0.73	0.55	0.55	0.45	0.43	0.57	0.6	0.68	0	1	1	2	3	4	12	15	0.14	0.19	0.18	0.23	0.7	0.46	0.52	0.39	3	5.0	13	17.0	-1	-1	-1	-1	427.0	18	17	54	51	4	3	8	7	1.0	0.75	0.89	0.78	0.0	0.0	0.0	0.0	0.0	0.0	0.75	0.33	0.25	0.67	1	6	1	6	0.05	0.09	0.7	0.24	1	2.0	12.0	-1	-1	814.0	20	60	3	3	0.75	0.33	0	0.86	0.94	0.0	0.0	1	1	0	0	0.0	0.0	0.85	0.94	0	1.0	1.0	-1	-1	150.0	21	66	3	8	0.75	0.89	0.3	2.5	0.4	0.49	0.33	0.5	1	7.0	0	0	0	0	0	0	0.5	0.53	1	0.67	0.56	0	2	2	5	0.08	0.07	0.55	0.5	2	7	-1	-1	2416.0	22	64	1	4	1.0	0.67	0	0.62	0.56	0	0.56	0.61	0	0	5	14	0.24	0.21	0.58	0.56	5	14	-1	-1	176.0	16	52	4	9	1.0	1.0	0.0	0.56	1.0	0.44	4	4	1	4	0.05	0.06	-0.09	0.49	5.0	8.0	-1	-1	180.0	20	62	0	5	0.0	0.56	0.57	0.73	0.33	0.38	2	1	1	5	0.05	0.08	0.51	0.7	3	6	-1	-1	87.0	20	61	2	8	0.5	0.89	0.43	0.29	0.32	0.27	-1	0.7	0.82	0.79	0.83	1	1	3	3	7	14	23	29	0.33	0.67	0.35	0.44	0.31	0.07	0.21	0.15	8	6.31	26	16.32	-1	-1	-1	-1	0.0	14	7	43	37	3	3	6	6	0.75	0.75	0.67	0.67	0.27	0.43	0.1	0.41	1	0.83	0.73	0.94	0.73	1	0	6	1	10	8	29	19	0.45	0.36	0.43	0.28	0.14	0.42	-0.11	0.38	11	4.77	35	13.43	-1	-1	-1	-1	0.0	12	14	38	48	2	3	2	7	0.67	1.0	0.25	0.88	0.5	0.33	0.5	0.5	2	3	2	1	0.1	0.05	0.4	0.27	4	4.0	-1	-1	10.0	19	20	2	1	0.5	0.25	0.33	0.33	0.5	0.5	3	3	1	1	0.05	0.05	0.27	0.27	4	4.0	-1	-1	7.0	20	20	1	1	0.25	0.25	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	32.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	38.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0
5	0.67	0.4	0.52	0.3	0.5	0.71	0.6	0.75	0	1	2	5	3	5	9	9	0.14	0.23	0.13	0.13	0.66	0.32	0.48	0.2	3	6.0	11	14.0	-1	-1	-1	-1	283.0	19	17	58	58	3	2	6	3	1.0	0.67	0.75	0.38	0.63	0.5	0.67	0.7	1.0	0.5	0.86	0.59	0.25	0.44	0	3	1	4	0.05	0.06	0.85	0.54	2	1.0	7.0	-1	-1	1068.0	21	63	3	5	1.0	0.62	0	1.0	0.75	0.0	0.25	0	2	0	2	0.0	0.03	1.0	0.72	0	0.0	4.0	-1	-1	201.0	22	65	3	6	1.0	0.75	0.97	1.0	1.0	0.94	1.0	1.0	1	7.0	1	0.23	0.5	0.47	0.5	0.5	-1.0	-1.0	0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1569.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.4	0.45	0	0.71	0.64	1	3	5	9	0.23	0.13	0.32	0.39	6	12	-1	-1	96.0	17	58	2	5	0.67	0.62	0.4	0.43	0.5	0.5	2	5	1	3	0.05	0.04	0.34	0.38	3.0	8.0	-1	-1	206.0	21	64	1	3	0.33	0.38	0.4	0.43	0.5	0.5	2	5	1	3	0.05	0.04	0.34	0.38	3	8	-1	-1	63.0	21	64	1	3	0.33	0.38	0.43	0.35	0.17	0.11	-1	0.73	0.79	0.89	0.93	0	0	5	6	8	11	25	26	0.36	0.5	0.37	0.39	0.42	0.33	0.0	-0.09	8	5.44	30	13.99	-1	-1	-1	-1	0.0	14	11	42	41	3	3	3	2	1.0	1.0	0.38	0.25	0.18	0.14	0.06	0.33	1	0.89	0.92	0.96	0.78	1	1	6	2	8	11	24	18	0.35	0.48	0.35	0.26	0.09	0.01	-0.13	0.28	9	5.78	30	13.04	-1	-1	-1	-1	1.0	15	12	44	50	1	1	1	5	0.5	0.5	0.14	0.71	0.29	0.29	0.75	0.75	2	2	3	3	0.14	0.14	0.17	0.17	5	5.0	-1	-1	21.0	19	19	1	1	0.33	0.33	0.44	0.29	0.67	0.75	1	2	4	3	0.18	0.14	0.37	0.17	5	5.0	-1	-1	18.0	18	19	2	1	0.67	0.33	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	9.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	23.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0
6	0.67	1.0	0.61	0.64	0.4	0.0	0.5	0.46	1	0	2	2	2	0	7	6	0.1	0.0	0.11	0.09	0.6	1.0	0.56	0.59	3	0.0	9	8.0	-1	-1	-1	-1	101.0	19	21	59	60	3	4	7	7	0.75	1.0	0.78	0.78	0.89	10.5	1.0	0.84	1.0	1.0	1.0	0.89	0.0	0.11	0	1	0	1	0.0	0.02	1.0	0.87	0	0.0	2.0	-1	-1	243.0	21	65	4	8	1.0	0.89	1	1.0	0.89	0.0	0.11	0	1	0	1	0.0	0.02	1.0	0.87	0	0.0	2.0	-1	-1	234.0	21	65	4	8	1.0	0.89	0.89	10.5	1.0	0.84	1.0	1.0	0	3.0	1	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1540.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.22	0.57	0	0.8	0.5	3	3	4	6	0.19	0.09	0.05	0.51	7	9	-1	-1	94.0	17	60	1	6	0.25	0.67	0.33	0.53	0.5	0.5	3	4	1	5	0.05	0.08	0.27	0.46	4.0	9.0	-1	-1	382.0	20	61	1	5	0.25	0.56	0.75	0.7	0.25	0.36	1	2	1	4	0.05	0.06	0.7	0.66	2	6	-1	-1	48.0	20	62	3	7	0.75	0.78	0.13	0.3	0.17	0.19	-1	0.91	0.81	0.89	0.88	3	1	6	5	10	13	24	29	0.48	0.62	0.36	0.44	-0.17	0.1	-0.02	0.0	13	7.01	30	16.39	-1	-1	-1	-1	0.0	11	8	42	37	1	3	3	4	0.25	0.75	0.33	0.44	0.0	0.27	0.05	0.2	1	1.0	0.84	0.97	0.88	3	0	7	3	11	16	30	38	0.5	0.73	0.45	0.57	-0.33	0.21	-0.2	0.04	14	8.54	37	18.29	-1	-1	-1	-1	1.0	11	6	37	29	0	3	1	5	0.0	1.0	0.12	0.62	0.8	0.67	0.33	0.4	0	1	2	2	0.1	0.1	0.78	0.6	2	3.0	-1	-1	16.0	19	19	4	3	1.0	0.75	0.4	0.67	0.0	0.4	3	1	0	2	0.0	0.1	0.47	0.6	3	3.0	-1	-1	11.0	21	19	1	3	0.25	0.75	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	4.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	20.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0
7	0.55	0.67	0.43	0.56	0.62	0.5	0.7	0.59	0	0	2	1	5	3	14	10	0.23	0.14	0.21	0.15	0.54	0.66	0.38	0.54	5	3.0	16	11.0	-1	-1	-1	-1	164.0	17	19	53	57	3	3	6	7	1.0	1.0	0.75	0.88	0.93	12.0	1.0	0.88	1.0	1.0	0.86	0.71	0.25	0.33	0	2	1	3	0.05	0.04	0.85	0.67	0	1.0	5.0	-1	-1	250.0	21	64	3	6	1.0	0.75	1	0.86	0.71	0.25	0.33	0	2	1	3	0.05	0.04	0.85	0.67	0	1.0	5.0	-1	-1	280.0	21	64	3	6	1.0	0.75	0.93	12.0	1.0	0.88	1.0	1.0	0	4.0	1	0	0	0	0	0	-1.0	-1.0	0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	2034.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.6	0.48	0	0.57	0.65	0	2	4	11	0.18	0.16	0.59	0.43	4	13	-1	-1	101.0	18	56	3	6	1.0	0.75	0.67	0.42	0.33	0.64	1	4	1	7	0.05	0.1	0.62	0.35	2.0	11.0	-1	-1	311.0	21	60	2	4	0.67	0.5	0.67	0.71	0.33	0.33	1	2	1	3	0.05	0.04	0.62	0.67	2	5	-1	-1	50.0	21	64	2	6	0.67	0.75	0.15	0.4	0.06	0.32	-1	0.9	0.75	0.96	0.79	2	0	7	2	9	9	23	23	0.41	0.41	0.34	0.34	-0.05	0.38	-0.14	0.26	11	4.71	30	13.91	-1	-1	-1	-1	0.0	13	13	44	44	1	3	1	6	0.33	1.0	0.12	0.75	0.27	0.24	0.14	0.14	1	0.82	0.85	0.91	0.91	2	2	6	6	9	11	31	31	0.43	0.52	0.47	0.47	0.05	-0.02	-0.09	-0.09	11	5.8	37	15.99	-1	-1	-1	-1	0.0	12	10	35	35	2	2	3	3	0.5	0.5	0.33	0.33	0.2	0.29	0.86	0.75	2	2	6	3	0.27	0.14	0.04	0.17	8	5.0	-1	-1	23.0	16	19	1	1	0.33	0.33	0.57	0.25	0.5	0.8	1	2	2	4	0.09	0.18	0.51	0.12	3	6.0	-1	-1	18.0	20	18	2	1	0.67	0.33	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	5.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	11.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0
8	0.0	0.67	0.71	0.53	1.0	0.5	0.38	0.56	1	0	1	2	1	1	3	5	0.04	0.04	0.04	0.07	-0.04	0.69	0.69	0.5	2	1.0	4	7.0	-1	-1	-1	-1	129.0	23	23	66	64	0	1	5	4	0.0	1.0	0.83	0.67	0.87	5.0	1.0	0.84	1.0	1.0	0.0	0.55	0	0.4	1	3	0	2	0.0	0.03	1	0.51	0	1.0	5.0	-1	-1	113.0	24	67	0	3	0.0	0.5	1	0.0	0.91	0	0.0	1	1	0	0	0.0	0.0	1	0.91	0	1.0	1.0	-1	-1	85.0	24	69	0	5	0.0	0.83	0.87	5.0	1.0	0.84	1.0	1.0	0	4.0	1	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1304.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	1.0	0.62	0	0.0	0.43	0	2	0	3	0.0	0.04	1.0	0.58	0	5	-1	-1	53.0	24	66	1	4	1.0	0.67	0.0	0.62	0	0.43	1	2	0	3	0.0	0.04	1	0.58	1.0	5.0	-1	-1	168.0	24	66	0	4	0.0	0.67	0.0	0.8	0	0.0	1	2	0	0	0.0	0.0	1	0.8	1	2	-1	-1	34.0	24	69	0	4	0.0	0.67	0.14	0.1	0.06	0.24	-1	0.92	0.95	0.96	0.87	0	0	5	0	12	18	26	39	0.5	0.75	0.38	0.57	0.2	0.11	-0.12	0.24	12	7.2	31	16.31	-1	-1	-1	-1	0.0	12	6	43	30	1	1	1	6	1.0	1.0	0.17	1.0	0.22	0.38	0.17	0.26	1	0.87	0.77	0.9	0.83	1	0	4	3	13	10	35	25	0.59	0.45	0.52	0.37	0.05	0.35	-0.01	0.16	14	7.54	39	17.85	-1	-1	-1	-1	0.0	9	12	32	42	2	3	4	5	0.67	1.0	0.5	0.62	0.0	1.0	1.0	0.0	1	0	1	0	0.04	0.0	-0.04	1.0	2	0.0	-1	-1	15.0	23	24	0	1	0.0	1.0	0.0	1.0	0	0.0	1	0	0	0	0.0	0.0	1	1.0	1	0.0	-1	-1	12.0	24	24	0	1	0.0	1.0	0.1	0.1	0.16	0.16	0.95	0.95	0.91	0.91	0	0	0	0	19	19	64	64	0.79	0.79	0.93	0.93	0.1	0.1	0.08	0.08	19	19.0	64	64.0	-1	-1	-1	-1	2.0	5	5	5	5	1	1	6	6	1.0	1.0	1.0	1.0	0.1	0.1	0.16	0.16	0.95	0.95	0.91	0.91	0	0	0	0	19	19	64	63	0.79	0.79	0.93	0.91	0.1	0.1	0.08	0.09	19	19.0	64	63.0	-1	-1	-1	-1	8.0	5	5	5	6	1	1	6	6	1.0	1.0	1.0	1.0
9	0.57	1.0	0.63	0.82	0.6	0.0	0.5	0.3	0	0	1	0	3	0	6	3	0.13	0.0	0.09	0.04	0.59	1.0	0.61	0.82	3	0.0	7	3.0	-1	-1	-1	-1	111.0	20	23	62	65	2	2	6	7	1.0	1.0	0.86	1.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	0.43	0.0	0.57	0	4	0	4	0.0	0.06	1.0	0.37	0	0.0	8.0	-1	-1	274.0	23	64	2	3	1.0	0.43	0	0.67	0.77	0.0	0.17	1	2	0	1	0.0	0.01	0.69	0.75	0	1.0	3.0	-1	-1	148.0	23	67	1	5	0.5	0.71	0.0	0.0	0.0	0.0	0.0	0.0	0	3.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1016.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.8	0.77	0	0.33	0.17	0	2	1	1	0.04	0.01	0.8	0.75	1	3	-1	-1	62.0	22	67	2	5	1.0	0.71	0.67	0.62	0.0	0.33	1	3	0	2	0.0	0.03	0.69	0.58	1.0	5.0	-1	-1	122.0	23	66	1	4	0.5	0.57	1.0	0.92	0.0	0.0	0	1	0	0	0.0	0.0	1.0	0.92	0	1	-1	-1	32.0	23	68	2	6	1.0	0.86	0.2	0.11	0.15	0.29	-1	0.88	0.94	0.9	0.81	1	1	5	2	7	15	18	22	0.3	0.65	0.26	0.32	0.11	-0.09	0.01	0.24	8	6.01	23	13.52	-1	-1	-1	-1	0.0	16	8	50	46	1	1	2	5	0.5	0.5	0.29	0.71	0.43	0.22	0.15	0.31	-1.0	0.7	0.86	0.91	0.8	1	2	6	3	7	12	29	24	0.33	0.57	0.44	0.36	0.31	-0.05	-0.07	0.2	8	6.45	35	15.81	-1	-1	-1	-1	0.0	14	9	37	42	3	2	3	6	0.75	0.5	0.33	0.67	1.0	1.0	0.0	0.0	0	0	0	0	0.0	0.0	1.0	1.0	0	0.0	-1	-1	18.0	23	23	2	2	1.0	1.0	0.67	0.8	0.5	0.33	0	0	2	1	0.09	0.04	0.68	0.8	2	1.0	-1	-1	13.0	21	22	2	2	1.0	1.0	0.18	0.18	0.18	0.18	0.9	0.9	0.9	0.9	0	0	0	0	18	18	63	63	0.78	0.78	0.93	0.93	0.15	0.15	0.09	0.09	18	18.0	63	63.0	-1	-1	-1	-1	3.0	5	5	5	5	2	2	7	7	1.0	1.0	1.0	1.0	0.18	0.18	0.18	0.18	0.9	0.9	0.9	0.9	0	0	0	0	18	18	63	63	0.78	0.78	0.93	0.93	0.15	0.15	0.09	0.09	18	18.0	63	63.0	-1	-1	-1	-1	14.0	5	5	5	5	2	2	7	7	1.0	1.0	1.0	1.0
10	0.67	1.0	0.59	0.75	0.5	0.0	0.55	0.4	0	0	1	0	1	0	6	4	0.04	0.0	0.09	0.06	0.69	1.0	0.57	0.75	1	0.0	7	4.0	-1	-1	-1	-1	142.0	23	24	63	65	1	1	5	6	1.0	1.0	0.83	1.0	0.91	3.5	1.0	0.87	1.0	1.0	1.0	0.83	0.0	0.17	0	1	0	1	0.0	0.01	1.0	0.82	0	0.0	2.0	-1	-1	154.0	24	68	1	5	1.0	0.83	1	1.0	0.83	0.0	0.17	0	1	0	1	0.0	0.01	1.0	0.82	0	0.0	2.0	-1	-1	159.0	24	68	1	5	1.0	0.83	0.91	3.5	1.0	0.87	1.0	1.0	0	4.0	1	0	0	0	0	0

==> expres/prev/other/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_gauss_hi_False_rep10.csv <==
X	pcmciplus_f1	pcmciplus_f1-pooled	pcmciplus_f1-timed	pcmciplus_f1-timed-pooled	pcmciplus_fdr	pcmciplus_fdr-pooled	pcmciplus_fdr-timed	pcmciplus_fdr-timed-pooled	pcmciplus_fn	pcmciplus_fn-pooled	pcmciplus_fn-timed	pcmciplus_fn-timed-pooled	pcmciplus_fp	pcmciplus_fp-pooled	pcmciplus_fp-timed	pcmciplus_fp-timed-pooled	pcmciplus_fpr	pcmciplus_fpr-pooled	pcmciplus_fpr-timed	pcmciplus_fpr-timed-pooled	pcmciplus_mcc	pcmciplus_mcc-pooled	pcmciplus_mcc-timed	pcmciplus_mcc-timed-pooled	pcmciplus_shd	pcmciplus_shd-pooled	pcmciplus_shd-timed	pcmciplus_shd-timed-pooled	pcmciplus_sid	pcmciplus_sid-pooled	pcmciplus_sid-timed	pcmciplus_sid-timed-pooled	pcmciplus_time	pcmciplus_tn	pcmciplus_tn-pooled	pcmciplus_tn-timed	pcmciplus_tn-timed-pooled	pcmciplus_tp	pcmciplus_tp-pooled	pcmciplus_tp-timed	pcmciplus_tp-timed-pooled	pcmciplus_tpr	pcmciplus_tpr-pooled	pcmciplus_tpr-timed	pcmciplus_tpr-timed-pooled	gp_cps-ari	gp_cps-dist	gp_cps-f1	gp_cps-nmi	gp_cps-prec	gp_cps-rec	gp_f1	gp_f1-timed	gp_fdr	gp_fdr-timed	gp_fn	gp_fn-timed	gp_fp	gp_fp-timed	gp_fpr	gp_fpr-timed	gp_mcc	gp_mcc-timed	gp_n_iterations	gp_shd	gp_shd-timed	gp_sid	gp_sid-timed	gp_time	gp_tn	gp_tn-timed	gp_tp	gp_tp-timed	gp_tpr	gp_tpr-timed	gp_valid	gp-kncps_f1	gp-kncps_f1-timed	gp-kncps_fdr	gp-kncps_fdr-timed	gp-kncps_fn	gp-kncps_fn-timed	gp-kncps_fp	gp-kncps_fp-timed	gp-kncps_fpr	gp-kncps_fpr-timed	gp-kncps_mcc	gp-kncps_mcc-timed	gp-kncps_n_iterations	gp-kncps_shd	gp-kncps_shd-timed	gp-kncps_sid	gp-kncps_sid-timed	gp-kncps_time	gp-kncps_tn	gp-kncps_tn-timed	gp-kncps_tp	gp-kncps_tp-timed	gp-kncps_tpr	gp-kncps_tpr-timed	gp-kndag_cps-ari	gp-kndag_cps-dist	gp-kndag_cps-f1	gp-kndag_cps-nmi	gp-kndag_cps-prec	gp-kndag_cps-rec	gp-kndag_n_iterations	gp-kndag_time	gp-kndag_valid	R-pcmci_cps-ari	R-pcmci_cps-f1	R-pcmci_cps-nmi	R-pcmci_cps-prec	R-pcmci_cps-rec	R-pcmci_f1	R-pcmci_f1-timed	R-pcmci_failed	R-pcmci_fdr	R-pcmci_fdr-timed	R-pcmci_fn	R-pcmci_fn-timed	R-pcmci_fp	R-pcmci_fp-timed	R-pcmci_fpr	R-pcmci_fpr-timed	R-pcmci_mcc	R-pcmci_mcc-timed	R-pcmci_shd	R-pcmci_shd-timed	R-pcmci_sid	R-pcmci_sid-timed	R-pcmci_time	R-pcmci_tn	R-pcmci_tn-timed	R-pcmci_tp	R-pcmci_tp-timed	R-pcmci_tpr	R-pcmci_tpr-timed	R-pcmci_valid	R-pcmci-kncps_f1	R-pcmci-kncps_f1-timed	R-pcmci-kncps_failed	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fn	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fp	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_shd	R-pcmci-kncps_shd-timed	R-pcmci-kncps_sid	R-pcmci-kncps_sid-timed	R-pcmci-kncps_time	R-pcmci-kncps_tn	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tp	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr-timed	J-pcmci_f1	J-pcmci_f1-timed	J-pcmci_fdr	J-pcmci_fdr-timed	J-pcmci_fn	J-pcmci_fn-timed	J-pcmci_fp	J-pcmci_fp-timed	J-pcmci_fpr	J-pcmci_fpr-timed	J-pcmci_mcc	J-pcmci_mcc-timed	J-pcmci_shd	J-pcmci_shd-timed	J-pcmci_sid	J-pcmci_sid-timed	J-pcmci_time	J-pcmci_tn	J-pcmci_tn-timed	J-pcmci_tp	J-pcmci_tp-timed	J-pcmci_tpr	J-pcmci_tpr-timed	J-pcmci-kncps_f1	J-pcmci-kncps_f1-timed	J-pcmci-kncps_fdr	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_fn	J-pcmci-kncps_fn-timed	J-pcmci-kncps_fp	J-pcmci-kncps_fp-timed	J-pcmci-kncps_fpr	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_mcc	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_shd	J-pcmci-kncps_shd-timed	J-pcmci-kncps_sid	J-pcmci-kncps_sid-timed	J-pcmci-kncps_time	J-pcmci-kncps_tn	J-pcmci-kncps_tn-timed	J-pcmci-kncps_tp	J-pcmci-kncps_tp-timed	J-pcmci-kncps_tpr	J-pcmci-kncps_tpr-timed	varLINGAM_f1	varLINGAM_f1-pooled	varLINGAM_f1-timed	varLINGAM_f1-timed-pooled	varLINGAM_failed	varLINGAM_fdr	varLINGAM_fdr-pooled	varLINGAM_fdr-timed	varLINGAM_fdr-timed-pooled	varLINGAM_fn	varLINGAM_fn-pooled	varLINGAM_fn-timed	varLINGAM_fn-timed-pooled	varLINGAM_fp	varLINGAM_fp-pooled	varLINGAM_fp-timed	varLINGAM_fp-timed-pooled	varLINGAM_fpr	varLINGAM_fpr-pooled	varLINGAM_fpr-timed	varLINGAM_fpr-timed-pooled	varLINGAM_mcc	varLINGAM_mcc-pooled	varLINGAM_mcc-timed	varLINGAM_mcc-timed-pooled	varLINGAM_shd	varLINGAM_shd-pooled	varLINGAM_shd-timed	varLINGAM_shd-timed-pooled	varLINGAM_sid	varLINGAM_sid-pooled	varLINGAM_sid-timed	varLINGAM_sid-timed-pooled	varLINGAM_time	varLINGAM_tn	varLINGAM_tn-pooled	varLINGAM_tn-timed	varLINGAM_tn-timed-pooled	varLINGAM_tp	varLINGAM_tp-pooled	varLINGAM_tp-timed	varLINGAM_tp-timed-pooled	varLINGAM_tpr	varLINGAM_tpr-pooled	varLINGAM_tpr-timed	varLINGAM_tpr-timed-pooled	varLINGAM-kncps_f1	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_f1-timed	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_failed	varLINGAM-kncps_fdr	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_fn	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_fn-timed	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_fp	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_fp-timed	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_fpr	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_fpr-timed-pooled	varLINGAM-kncps_mcc	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_mcc-timed	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_shd	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_shd-timed	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_sid	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_sid-timed	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_time	varLINGAM-kncps_tn	varLINGAM-kncps_tn-pooled	varLINGAM-kncps_tn-timed	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_tp	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_tp-timed	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_tpr	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_tpr-timed-pooled	cdnod_f1	cdnod_f1-pooled	cdnod_fdr	cdnod_fdr-pooled	cdnod_fn	cdnod_fn-pooled	cdnod_fp	cdnod_fp-pooled	cdnod_fpr	cdnod_fpr-pooled	cdnod_mcc	cdnod_mcc-pooled	cdnod_shd	cdnod_shd-pooled	cdnod_sid	cdnod_sid-pooled	cdnod_time	cdnod_tn	cdnod_tn-pooled	cdnod_tp	cdnod_tp-pooled	cdnod_tpr	cdnod_tpr-pooled	cdnod-kncps_f1	cdnod-kncps_f1-pooled	cdnod-kncps_fdr	cdnod-kncps_fdr-pooled	cdnod-kncps_fn	cdnod-kncps_fn-pooled	cdnod-kncps_fp	cdnod-kncps_fp-pooled	cdnod-kncps_fpr	cdnod-kncps_fpr-pooled	cdnod-kncps_mcc	cdnod-kncps_mcc-pooled	cdnod-kncps_shd	cdnod-kncps_shd-pooled	cdnod-kncps_sid	cdnod-kncps_sid-pooled	cdnod-kncps_time	cdnod-kncps_tn	cdnod-kncps_tn-pooled	cdnod-kncps_tp	cdnod-kncps_tp-pooled	cdnod-kncps_tpr	cdnod-kncps_tpr-pooled	dynotears_f1	dynotears_f1-pooled	dynotears_f1-timed	dynotears_f1-timed-pooled	dynotears_fdr	dynotears_fdr-pooled	dynotears_fdr-timed	dynotears_fdr-timed-pooled	dynotears_fn	dynotears_fn-pooled	dynotears_fn-timed	dynotears_fn-timed-pooled	dynotears_fp	dynotears_fp-pooled	dynotears_fp-timed	dynotears_fp-timed-pooled	dynotears_fpr	dynotears_fpr-pooled	dynotears_fpr-timed	dynotears_fpr-timed-pooled	dynotears_mcc	dynotears_mcc-pooled	dynotears_mcc-timed	dynotears_mcc-timed-pooled	dynotears_shd	dynotears_shd-pooled	dynotears_shd-timed	dynotears_shd-timed-pooled	dynotears_sid	dynotears_sid-pooled	dynotears_sid-timed	dynotears_sid-timed-pooled	dynotears_time	dynotears_tn	dynotears_tn-pooled	dynotears_tn-timed	dynotears_tn-timed-pooled	dynotears_tp	dynotears_tp-pooled	dynotears_tp-timed	dynotears_tp-timed-pooled	dynotears_tpr	dynotears_tpr-pooled	dynotears_tpr-timed	dynotears_tpr-timed-pooled	dynotears-kncps_f1	dynotears-kncps_f1-pooled	dynotears-kncps_f1-timed	dynotears-kncps_f1-timed-pooled	dynotears-kncps_fdr	dynotears-kncps_fdr-pooled	dynotears-kncps_fdr-timed	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_fn	dynotears-kncps_fn-pooled	dynotears-kncps_fn-timed	dynotears-kncps_fn-timed-pooled	dynotears-kncps_fp	dynotears-kncps_fp-pooled	dynotears-kncps_fp-timed	dynotears-kncps_fp-timed-pooled	dynotears-kncps_fpr	dynotears-kncps_fpr-pooled	dynotears-kncps_fpr-timed	dynotears-kncps_fpr-timed-pooled	dynotears-kncps_mcc	dynotears-kncps_mcc-pooled	dynotears-kncps_mcc-timed	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_shd	dynotears-kncps_shd-pooled	dynotears-kncps_shd-timed	dynotears-kncps_shd-timed-pooled	dynotears-kncps_sid	dynotears-kncps_sid-pooled	dynotears-kncps_sid-timed	dynotears-kncps_sid-timed-pooled	dynotears-kncps_time	dynotears-kncps_tn	dynotears-kncps_tn-pooled	dynotears-kncps_tn-timed	dynotears-kncps_tn-timed-pooled	dynotears-kncps_tp	dynotears-kncps_tp-pooled	dynotears-kncps_tp-timed	dynotears-kncps_tp-timed-pooled	dynotears-kncps_tpr	dynotears-kncps_tpr-pooled	dynotears-kncps_tpr-timed	dynotears-kncps_tpr-timed-pooled
0	1.0	0.4	0.67	0.58	0.0	0.75	0.5	0.59	0	0	0	0	0	6	7	10	0.0	0.26	0.1	0.15	1.0	0.43	0.67	0.59	0	6.0	7	10.0	-1	-1	-1	-1	249.0	23	17	61	58	2	2	7	7	1.0	1.0	1.0	1.0	0.96	1.5	1.0	0.93	1.0	1.0	1.0	0.71	0.0	0.29	0	2	0	2	0.0	0.03	1.0	0.68	0	0.0	4.0	-1	-1	130.0	23	66	2	5	1.0	0.71	1	1.0	0.71	0.0	0.29	0	2	0	2	0.0	0.03	1.0	0.68	0	0.0	4.0	-1	-1	126.0	23	66	2	5	1.0	0.71	0.96	1.5	1.0	0.93	1.0	1.0	0	4.0	1	0	0	0	0	0	0.5	0.56	1	0.6	0.59	1	1	3	10	0.14	0.15	0.43	0.54	4	11	-1	-1	2192.0	19	57	2	7	0.67	0.88	0	1.0	0.71	0	0.0	0.29	0	2	0	2	0.0	0.03	1.0	0.68	0	4	-1	-1	139.0	23	66	2	5	1.0	0.71	0.5	0.48	0.67	0.64	0	2	4	9	0.17	0.13	0.52	0.43	4.0	11.0	-1	-1	396.0	19	59	2	5	1.0	0.71	0.8	0.75	0.33	0.33	0	1	1	3	0.04	0.04	0.8	0.73	1	4	-1	-1	70.0	22	65	2	6	1.0	0.86	0.5	0.19	0.21	0.2	-1	0.67	0.89	0.86	0.88	0	0	4	2	4	17	19	37	0.17	0.74	0.28	0.54	0.52	0.17	0.1	0.1	4	5.39	23	15.95	-1	-1	-1	-1	0.0	19	6	49	31	2	2	3	5	1.0	1.0	0.43	0.71	0.43	0.32	0.16	0.33	1	0.73	0.81	0.9	0.8	0	0	5	0	8	13	27	32	0.36	0.59	0.4	0.48	0.42	0.28	-0.02	0.32	8	5.57	32	17.09	-1	-1	-1	-1	1.0	14	9	40	35	3	3	3	8	1.0	1.0	0.38	1.0	0.4	0.5	0.67	0.5	1	1	2	1	0.09	0.04	0.34	0.46	3	2.0	-1	-1	33.0	21	22	1	1	0.5	0.5	0.5	0.5	0.5	0.5	1	1	1	1	0.04	0.04	0.46	0.46	2	2.0	-1	-1	25.0	22	22	1	1	0.5	0.5	0.18	0.18	0.18	0.18	0.9	0.9	0.9	0.9	0	0	0	0	18	18	63	63	0.78	0.78	0.93	0.93	0.15	0.15	0.09	0.09	18	18.0	63	63.0	-1	-1	-1	-1	4.0	5	5	5	5	2	2	7	7	1.0	1.0	1.0	1.0	0.18	0.18	0.18	0.18	0.9	0.9	0.9	0.9	0	0	0	0	18	18	63	63	0.78	0.78	0.93	0.93	0.15	0.15	0.09	0.09	18	18.0	63	63.0	-1	-1	-1	-1	13.0	5	5	5	5	2	2	7	7	1.0	1.0	1.0	1.0
1	0.0	0.67	0.62	0.71	1.0	0.5	0.5	0.38	1	0	1	1	3	1	5	3	0.12	0.04	0.07	0.04	-0.08	0.69	0.61	0.69	4	1.0	6	4.0	-1	-1	-1	-1	257.0	21	23	64	66	0	1	5	5	0.0	1.0	0.83	0.83	0.24	5.5	0.67	0.38	1.0	0.5	0.0	0.36	0	0.6	1	4	0	3	0.0	0.04	1	0.32	1	1.0	7.0	-1	-1	507.0	24	66	0	2	0.0	0.33	0	1.0	0.83	0.0	0.17	0	1	0	1	0.0	0.01	1.0	0.82	0	0.0	2.0	-1	-1	204.0	24	68	1	5	1.0	0.83	0.57	10.5	0.8	0.64	0.67	1.0	0	6.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1500.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.67	0.75	0	0.5	0.4	0	0	1	4	0.04	0.06	0.69	0.75	1	4	-1	-1	138.0	23	65	1	6	1.0	1.0	0.0	0.55	0	0.4	1	3	0	2	0.0	0.03	1	0.51	1.0	5.0	-1	-1	220.0	24	67	0	3	0.0	0.5	0.0	0.6	0	0.25	1	3	0	1	0.0	0.01	1	0.59	1	4	-1	-1	68.0	24	68	0	3	0.0	0.5	0.22	0.22	0.09	0.33	-1	0.88	0.88	0.94	0.78	0	0	5	2	7	7	15	14	0.29	0.29	0.22	0.2	0.3	0.3	-0.03	0.29	7	0.73	20	10.52	-1	-1	-1	-1	0.0	17	17	54	55	1	1	1	4	1.0	1.0	0.17	0.67	0.35	0.4	0.13	0.23	1	0.77	0.75	0.92	0.85	1	0	6	4	10	12	33	29	0.48	0.57	0.5	0.44	0.2	0.33	-0.11	0.08	11	6.81	39	19.09	-1	-1	-1	-1	1.0	11	9	33	37	3	4	3	5	0.75	1.0	0.33	0.56	0.0	0.0	1.0	1.0	1	1	2	5	0.08	0.21	-0.06	-0.1	3	6.0	-1	-1	25.0	22	19	0	0	0.0	0.0	0.0	0.0	1.0	1.0	1	1	5	5	0.21	0.21	-0.1	-0.1	6	6.0	-1	-1	18.0	19	19	0	0	0.0	0.0	0.1	0.1	0.16	0.16	0.95	0.95	0.91	0.91	0	0	0	0	19	19	64	64	0.79	0.79	0.93	0.93	0.1	0.1	0.08	0.08	19	19.0	64	64.0	-1	-1	-1	-1	6.0	5	5	5	5	1	1	6	6	1.0	1.0	1.0	1.0	0.1	0.1	0.16	0.16	0.95	0.95	0.91	0.91	0	0	0	0	19	19	64	64	0.79	0.79	0.93	0.93	0.1	0.1	0.08	0.08	19	19.0	64	64.0	-1	-1	-1	-1	20.0	5	5	5	5	1	1	6	6	1.0	1.0	1.0	1.0
2	0.67	0.67	0.57	0.56	0.5	0.5	0.54	0.59	0	0	2	1	3	3	7	10	0.14	0.14	0.1	0.15	0.66	0.66	0.53	0.54	3	3.0	9	11.0	-1	-1	-1	-1	282.0	19	19	60	57	3	3	6	7	1.0	1.0	0.75	0.88	0.97	1.0	1.0	0.95	1.0	1.0	0.8	0.67	0.0	0.29	1	3	0	2	0.0	0.03	0.8	0.63	0	1.0	5.0	-1	-1	161.0	22	65	2	5	0.67	0.62	1	0.8	0.67	0.0	0.29	1	3	0	2	0.0	0.03	0.8	0.63	0	1.0	5.0	-1	-1	189.0	22	65	2	5	0.67	0.62	0.97	1.0	1.0	0.95	1.0	1.0	0	8.0	1	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1569.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	1.0	0.67	0	0.0	0.46	0	1	0	6	0.0	0.09	1.0	0.64	0	7	-1	-1	163.0	22	61	3	7	1.0	0.88	0.8	0.63	0.0	0.45	1	2	0	5	0.0	0.07	0.8	0.59	1.0	7.0	-1	-1	251.0	22	62	2	6	0.67	0.75	0.8	0.71	0.0	0.33	1	2	0	3	0.0	0.04	0.8	0.67	1	5	-1	-1	78.0	22	64	2	6	0.67	0.75	0.38	0.4	0.11	0.32	-1	0.77	0.75	0.93	0.81	0	0	6	1	10	9	26	29	0.45	0.41	0.39	0.43	0.35	0.38	-0.09	0.27	10	5.15	32	15.83	-1	-1	-1	-1	0.0	12	13	41	38	3	3	2	7	1.0	1.0	0.25	0.88	0.43	0.38	0.24	0.36	1	0.7	0.76	0.85	0.77	1	0	4	1	7	13	28	27	0.33	0.62	0.42	0.41	0.31	0.3	0.09	0.31	8	7.29	32	19.09	-1	-1	-1	-1	1.0	14	8	38	39	3	4	5	8	0.75	1.0	0.56	0.89	0.44	0.0	0.67	1.0	1	3	4	3	0.18	0.14	0.37	-0.14	5	6.0	-1	-1	34.0	18	19	2	0	0.67	0.0	0.67	0.0	0.33	1.0	1	3	1	3	0.05	0.14	0.62	-0.14	2	6.0	-1	-1	27.0	21	19	2	0	0.67	0.0	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	9.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	21.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0
3	0.6	0.6	0.45	0.46	0.5	0.5	0.62	0.65	1	1	4	3	3	3	8	11	0.14	0.14	0.12	0.17	0.52	0.52	0.37	0.39	4	4.0	12	14.0	-1	-1	-1	-1	283.0	18	18	58	55	3	3	5	6	0.75	0.75	0.56	0.67	0.0	0.0	0.0	0.0	0.0	0.0	0.67	0.38	0.0	0.57	2	6	0	4	0.0	0.06	0.68	0.3	2	2.0	10.0	-1	-1	1233.0	21	62	2	3	0.5	0.33	0	0.67	0.88	0.0	0.0	2	2	0	0	0.0	0.0	0.68	0.87	0	2.0	2.0	-1	-1	294.0	21	66	2	7	0.5	0.78	0.61	6.5	0.67	0.59	1.0	0.5	1	18.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	2055.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.31	0.3	0	0.78	0.78	2	5	7	14	0.33	0.21	0.13	0.18	9	19	-1	-1	122.0	14	52	2	4	0.5	0.44	0.44	0.55	0.6	0.54	2	3	3	7	0.14	0.11	0.33	0.48	5.0	10.0	-1	-1	372.0	18	59	2	6	0.5	0.67	0.6	0.64	0.5	0.5	1	1	3	8	0.14	0.12	0.52	0.61	4	9	-1	-1	197.0	18	58	3	8	0.75	0.89	0.29	0.4	0.18	0.2	-1	0.8	0.75	0.88	0.88	2	0	6	4	8	12	22	35	0.38	0.57	0.33	0.53	0.09	0.33	0.0	0.02	10	6.65	28	19.71	-1	-1	-1	-1	1.0	13	9	44	31	2	4	3	5	0.5	1.0	0.33	0.56	0.13	0.33	0.11	0.19	-1.0	0.92	0.8	0.93	0.88	2	0	6	4	11	12	26	30	0.5	0.55	0.39	0.45	-0.11	0.3	-0.09	0.03	13	5.87	32	18.52	-1	-1	-1	-1	1.0	11	10	41	37	1	3	2	4	0.33	1.0	0.25	0.5	0.44	0.5	0.6	0.5	2	2	3	2	0.14	0.1	0.33	0.4	5	4.0	-1	-1	36.0	18	19	2	2	0.5	0.5	0.44	0.5	0.6	0.5	2	2	3	2	0.14	0.1	0.33	0.4	5	4.0	-1	-1	28.0	18	19	2	2	0.5	0.5	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	12.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	32.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0
4	0.55	0.6	0.52	0.53	0.57	0.5	0.64	0.62	1	1	1	1	4	3	14	13	0.19	0.14	0.21	0.2	0.46	0.52	0.48	0.5	5	4.0	15	14.0	-1	-1	-1	-1	365.0	17	18	52	53	3	3	8	8	0.75	0.75	0.89	0.89	0.0	0.0	0.0	0.0	0.0	0.0	0.86	0.71	0.0	0.25	1	3	0	2	0.0	0.03	0.85	0.67	1	1.0	5.0	-1	-1	462.0	21	64	3	6	0.75	0.67	0	0.86	0.82	0.0	0.12	1	2	0	1	0.0	0.02	0.85	0.8	0	1.0	3.0	-1	-1	150.0	21	65	3	7	0.75	0.78	0.0	0.0	0.0	0.0	0.0	0.0	1	6.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	2848.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.6	0.52	0	0.5	0.61	1	2	3	11	0.14	0.17	0.52	0.46	4	13	-1	-1	262.0	18	55	3	7	0.75	0.78	0.0	0.53	0	0.62	4	1	0	13	0.0	0.2	1	0.5	4.0	14.0	-1	-1	343.0	21	53	0	8	0.0	0.89	0.6	0.52	0.5	0.64	1	1	3	14	0.14	0.21	0.52	0.48	4	15	-1	-1	117.0	18	52	3	8	0.75	0.89	0.5	0.42	0.27	0.33	-1	0.67	0.73	0.82	0.79	0	0	4	2	8	11	23	26	0.38	0.52	0.35	0.39	0.45	0.36	0.14	0.25	8	8.45	27	20.27	-1	-1	-1	-1	0.0	13	10	43	40	4	4	5	7	1.0	1.0	0.56	0.78	0.29	0.38	0.06	0.31	-1.0	0.8	0.76	0.96	0.81	2	0	8	2	8	13	24	29	0.38	0.62	0.36	0.44	0.09	0.3	-0.17	0.22	10	7.79	32	17.79	-1	-1	-1	-1	1.0	13	8	42	37	2	4	1	7	0.5	1.0	0.11	0.78	0.0	0.0	1.0	0	4	4	1	0	0.05	0.0	-0.09	1	5	4.0	-1	-1	6.0	20	21	0	0	0.0	0.0	0.33	0.0	0.5	0	3	4	1	0	0.05	0.0	0.27	1	4	4.0	-1	-1	4.0	20	21	1	0	0.25	0.0	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	10.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	19.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0
5	0.44	0.44	0.55	0.52	0.67	0.67	0.57	0.6	1	1	2	2	4	4	8	9	0.18	0.18	0.12	0.13	0.37	0.37	0.5	0.48	5	5.0	10	11.0	-1	-1	-1	-1	320.0	18	18	59	58	2	2	6	6	0.67	0.67	0.75	0.75	0.95	3.0	1.0	0.91	1.0	1.0	0.75	0.78	0.4	0.3	0	1	2	3	0.09	0.04	0.74	0.75	1	2.0	4.0	-1	-1	486.0	20	64	3	7	1.0	0.88	1	0.75	0.78	0.4	0.3	0	1	2	3	0.09	0.04	0.74	0.75	0	2.0	4.0	-1	-1	259.0	20	64	3	7	1.0	0.88	0.95	3.0	1.0	0.91	1.0	1.0	1	9.0	1	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	2521.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.25	0.48	0	0.8	0.62	2	3	4	8	0.18	0.12	0.12	0.41	6	11	-1	-1	147.0	18	59	1	5	0.33	0.62	0.4	0.56	0.5	0.5	2	3	1	5	0.05	0.07	0.34	0.5	3.0	8.0	-1	-1	254.0	21	62	1	5	0.33	0.62	0.25	0.5	0.8	0.58	2	3	4	7	0.18	0.1	0.12	0.44	6	10	-1	-1	118.0	18	60	1	5	0.33	0.62	0.27	0.3	0.06	0.23	-1	0.83	0.82	0.96	0.86	1	0	7	3	10	14	23	31	0.45	0.64	0.34	0.46	0.14	0.25	-0.14	0.1	11	7.92	30	18.22	-1	-1	-1	-1	0.0	12	8	44	36	2	3	1	5	0.67	1.0	0.12	0.62	0.2	0.14	0.15	0.22	-1.0	0.89	0.92	0.9	0.87	0	0	4	2	8	12	19	27	0.33	0.5	0.28	0.39	0.27	0.2	0.04	0.15	8	4.56	23	14.53	-1	-1	-1	-1	1.0	16	12	50	42	1	1	2	4	1.0	1.0	0.33	0.67	0.67	0.5	0.5	0.6	0	1	3	3	0.14	0.14	0.66	0.43	3	4.0	-1	-1	37.0	19	19	3	2	1.0	0.67	0.0	0.6	1.0	0.57	3	0	1	4	0.05	0.18	-0.08	0.59	4	4.0	-1	-1	27.0	21	18	0	3	0.0	1.0	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	9.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	23.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0
6	0.8	0.75	0.67	0.64	0.33	0.25	0.47	0.46	0	1	1	2	2	1	7	6	0.1	0.05	0.11	0.09	0.78	0.7	0.64	0.59	2	2.0	8	8.0	-1	-1	-1	-1	159.0	19	20	59	60	4	3	8	7	1.0	0.75	0.89	0.78	0.88	4.0	1.0	0.85	1.0	1.0	0.89	0.95	0.2	0.1	0	0	1	1	0.05	0.02	0.87	0.94	0	1.0	1.0	-1	-1	221.0	20	65	4	9	1.0	1.0	1	0.89	0.95	0.2	0.1	0	0	1	1	0.05	0.02	0.87	0.94	0	1.0	1.0	-1	-1	312.0	20	65	4	9	1.0	1.0	0.88	4.0	1.0	0.85	1.0	1.0	0	5.0	1	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	2421.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.67	0.64	0	0.4	0.46	1	2	2	6	0.1	0.09	0.6	0.59	3	8	-1	-1	128.0	19	60	3	7	0.75	0.78	0.75	0.71	0.25	0.25	1	3	1	2	0.05	0.03	0.7	0.67	2.0	5.0	-1	-1	222.0	20	64	3	6	0.75	0.67	0.86	0.78	0.0	0.22	1	2	0	2	0.0	0.03	0.85	0.75	1	4	-1	-1	63.0	21	64	3	7	0.75	0.78	0.12	0.38	0.11	0.33	-1	0.92	0.76	0.92	0.79	3	0	7	2	11	13	24	27	0.52	0.62	0.36	0.41	-0.2	0.3	-0.1	0.24	14	8.18	31	17.72	-1	-1	-1	-1	0.0	10	8	42	39	1	4	2	7	0.25	1.0	0.22	0.78	0.18	0.31	0.17	0.18	-1.0	0.89	0.82	0.88	0.88	1	0	5	4	8	9	15	23	0.35	0.39	0.22	0.34	0.09	0.33	0.05	0.06	9	4.48	20	14.41	-1	-1	-1	-1	1.0	15	14	53	45	1	2	2	3	0.5	1.0	0.29	0.43	0.5	0.75	0.5	0.25	2	1	2	1	0.1	0.05	0.4	0.7	4	2.0	-1	-1	24.0	19	20	2	3	0.5	0.75	0.36	0.75	0.71	0.25	2	1	5	1	0.24	0.05	0.21	0.7	7	2.0	-1	-1	21.0	16	20	2	3	0.5	0.75	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	5.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	15.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0
7	0.44	0.44	0.5	0.64	0.67	0.67	0.62	0.5	1	1	2	1	4	4	10	7	0.18	0.18	0.15	0.1	0.37	0.37	0.45	0.61	5	5.0	12	8.0	-1	-1	-1	-1	318.0	18	18	57	60	2	2	6	7	0.67	0.67	0.75	0.88	0.96	1.5	1.0	0.93	1.0	1.0	0.86	0.71	0.25	0.33	0	2	1	3	0.05	0.04	0.85	0.67	0	1.0	5.0	-1	-1	420.0	21	64	3	6	1.0	0.75	1	0.86	0.71	0.25	0.33	0	2	1	3	0.05	0.04	0.85	0.67	0	1.0	5.0	-1	-1	376.0	21	64	3	6	1.0	0.75	0.96	1.5	1.0	0.93	1.0	1.0	0	7.0	1	0.52	0.4	0.61	0.33	0.5	-1.0	-1.0	0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	2760.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.4	0.5	0	0.71	0.62	1	2	5	10	0.23	0.15	0.32	0.45	6	12	-1	-1	135.0	17	57	2	6	0.67	0.75	0.67	0.62	0.33	0.38	1	3	1	3	0.05	0.04	0.62	0.58	2.0	6.0	-1	-1	166.0	21	64	2	5	0.67	0.62	0.67	0.46	0.33	0.4	1	5	1	2	0.05	0.03	0.62	0.43	2	7	-1	-1	38.0	21	65	2	3	0.67	0.38	0.17	0.22	0.12	0.22	-1	0.89	0.87	0.92	0.86	2	1	6	4	8	13	23	25	0.36	0.59	0.34	0.37	-0.02	0.05	-0.06	0.08	10	5.68	29	15.03	-1	-1	-1	-1	0.0	14	9	44	42	1	2	2	4	0.33	0.67	0.25	0.5	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.44	0.0	0.67	1.0	1	3	4	4	0.18	0.18	0.37	-0.16	5	7.0	-1	-1	26.0	18	18	2	0	0.67	0.0	0.33	0.29	0.67	0.75	2	2	2	3	0.09	0.14	0.24	0.17	4	5.0	-1	-1	18.0	20	19	1	1	0.33	0.33	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	3.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	10.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0
8	0.5	0.5	0.62	0.56	0.67	0.67	0.5	0.58	0	0	1	1	2	2	5	7	0.08	0.08	0.07	0.1	0.55	0.55	0.61	0.54	2	2.0	6	8.0	-1	-1	-1	-1	145.0	22	22	64	62	1	1	5	5	1.0	1.0	0.83	0.83	0.95	3.0	1.0	0.91	1.0	1.0	1.0	0.83	0.0	0.17	0	1	0	1	0.0	0.01	1.0	0.82	0	0.0	2.0	-1	-1	220.0	24	68	1	5	1.0	0.83	1	1.0	0.83	0.0	0.17	0	1	0	1	0.0	0.01	1.0	0.82	0	0.0	2.0	-1	-1	153.0	24	68	1	5	1.0	0.83	0.95	3.0	1.0	0.91	1.0	1.0	0	4.0	1	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1464.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	1.0	0.86	0	0.0	0.25	0	0	0	2	0.0	0.03	1.0	0.85	0	2	-1	-1	64.0	24	67	1	6	1.0	1.0	1.0	0.67	0.0	0.33	0	2	0	2	0.0	0.03	1.0	0.64	0.0	4.0	-1	-1	95.0	24	67	1	4	1.0	0.67	1.0	0.73	0.0	0.2	0	2	0	1	0.0	0.01	1.0	0.71	0	3	-1	-1	37.0	24	68	1	4	1.0	0.67	0.25	0.12	0.08	0.24	-1	0.86	0.93	0.94	0.86	0	0	5	1	6	14	17	31	0.25	0.58	0.25	0.45	0.33	0.17	-0.05	0.21	6	4.43	22	14.85	-1	-1	-1	-1	0.0	18	10	52	38	1	1	1	5	1.0	1.0	0.17	0.83	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.5	1.0	0.67	0.0	0	0	2	0	0.08	0.0	0.55	1.0	2	0.0	-1	-1	6.0	22	24	1	1	1.0	1.0	0.0	1.0	1.0	0.0	1	0	3	0	0.12	0.0	-0.08	1.0	4	0.0	-1	-1	5.0	21	24	0	1	0.0	1.0	0.1	0.1	0.16	0.16	0.95	0.95	0.91	0.91	0	0	0	0	19	19	64	64	0.79	0.79	0.93	0.93	0.1	0.1	0.08	0.08	19	19.0	64	64.0	-1	-1	-1	-1	2.0	5	5	5	5	1	1	6	6	1.0	1.0	1.0	1.0	0.1	0.1	0.16	0.16	0.95	0.95	0.91	0.91	0	0	0	0	19	19	64	62	0.79	0.79	0.93	0.9	0.1	0.1	0.08	0.09	19	19.0	64	62.0	-1	-1	-1	-1	10.0	5	5	5	7	1	1	6	6	1.0	1.0	1.0	1.0
9	0.5	0.57	0.67	0.5	0.5	0.6	0.45	0.62	1	0	1	2	1	3	5	8	0.04	0.13	0.07	0.12	0.46	0.59	0.64	0.46	2	3.0	6	10.0	-1	-1	-1	-1	189.0	22	20	63	60	1	2	6	5	0.5	1.0	0.86	0.71	0.97	1.0	1.0	0.95	1.0	1.0	1.0	0.71	0.0	0.29	0	2	0	2	0.0	0.03	1.0	0.68	0	0.0	4.0	-1	-1	238.0	23	66	2	5	1.0	0.71	1	1.0	0.71	0.0	0.29	0	2	0	2	0.0	0.03	1.0	0.68	0	0.0	4.0	-1	-1	203.0	23	66	2	5	1.0	0.71	0.97	1.0	1.0	0.95	1.0	1.0	0	5.0	1	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1338.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.4	0.59	0	0.67	0.5	1	2	2	5	0.09	0.07	0.34	0.55	3	7	-1	-1	52.0	21	63	1	5	0.5	0.71	0.0	0.5	1.0	0.4	2	4	1	2	0.04	0.03	-0.06	0.47	3.0	6.0	-1	-1	80.0	22	66	0	3	0.0	0.43	0.8	0.43	0.33	0.57	0	4	1	4	0.04	0.06	0.8	0.37	1	8	-1	-1	32.0	22	64	2	3	1.0	0.43	0.31	0.29	0.11	0.18	-1	0.82	0.83	0.93	0.89	0	0	5	4	9	10	26	24	0.39	0.43	0.38	0.35	0.33	0.31	-0.06	0.05	9	4.8	31	14.38	-1	-1	-1	-1	0.0	14	13	42	44	2	2	2	3	1.0	1.0	0.29	0.43	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.57	0.67	0.6	0.5	0	0	3	2	0.13	0.09	0.59	0.68	3	2.0	-1	-1	17.0	20	21	2	2	1.0	1.0	0.5	0.67	0.67	0.5	0	0	4	2	0.17	0.09	0.52	0.68	4	2.0	-1	-1	12.0	19	21	2	2	1.0	1.0	0.18	0.18	0.18	0.18	0.9	0.9	0.9	0.9	0	0	0	0	18	18	63	63	0.78	0.78	0.93	0.93	0.15	0.15	0.09	0.09	18	18.0	63	63.0	-1	-1	-1	-1	5.0	5	5	5	5	2	2	7	7	1.0	1.0	1.0	1.0	0.18	0.18	0.18	0.18	0.9	0.9	0.9	0.9	0	0	0	0	18	18	63	63	0.78	0.78	0.93	0.93	0.15	0.15	0.09	0.09	18	18.0	63	63.0	-1	-1	-1	-1	12.0	5	5	5	5	2	2	7	7	1.0	1.0	1.0	1.0

==> expres/prev/other/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_exp_ns_unif_hi_False.csv <==
X	pcmciplus_f1	pcmciplus_f1-pooled	pcmciplus_f1-timed	pcmciplus_f1-timed-pooled	pcmciplus_fdr	pcmciplus_fdr-pooled	pcmciplus_fdr-timed	pcmciplus_fdr-timed-pooled	pcmciplus_fn	pcmciplus_fn-pooled	pcmciplus_fn-timed	pcmciplus_fn-timed-pooled	pcmciplus_fp	pcmciplus_fp-pooled	pcmciplus_fp-timed	pcmciplus_fp-timed-pooled	pcmciplus_fpr	pcmciplus_fpr-pooled	pcmciplus_fpr-timed	pcmciplus_fpr-timed-pooled	pcmciplus_mcc	pcmciplus_mcc-pooled	pcmciplus_mcc-timed	pcmciplus_mcc-timed-pooled	pcmciplus_shd	pcmciplus_shd-pooled	pcmciplus_shd-timed	pcmciplus_shd-timed-pooled	pcmciplus_sid	pcmciplus_sid-pooled	pcmciplus_sid-timed	pcmciplus_sid-timed-pooled	pcmciplus_time	pcmciplus_tn	pcmciplus_tn-pooled	pcmciplus_tn-timed	pcmciplus_tn-timed-pooled	pcmciplus_tp	pcmciplus_tp-pooled	pcmciplus_tp-timed	pcmciplus_tp-timed-pooled	pcmciplus_tpr	pcmciplus_tpr-pooled	pcmciplus_tpr-timed	pcmciplus_tpr-timed-pooled	gp_cps-ari	gp_cps-dist	gp_cps-f1	gp_cps-nmi	gp_cps-prec	gp_cps-rec	gp_f1	gp_f1-timed	gp_fdr	gp_fdr-timed	gp_fn	gp_fn-timed	gp_fp	gp_fp-timed	gp_fpr	gp_fpr-timed	gp_mcc	gp_mcc-timed	gp_n_iterations	gp_shd	gp_shd-timed	gp_sid	gp_sid-timed	gp_time	gp_tn	gp_tn-timed	gp_tp	gp_tp-timed	gp_tpr	gp_tpr-timed	gp_valid	gp-kncps_f1	gp-kncps_f1-timed	gp-kncps_fdr	gp-kncps_fdr-timed	gp-kncps_fn	gp-kncps_fn-timed	gp-kncps_fp	gp-kncps_fp-timed	gp-kncps_fpr	gp-kncps_fpr-timed	gp-kncps_mcc	gp-kncps_mcc-timed	gp-kncps_n_iterations	gp-kncps_shd	gp-kncps_shd-timed	gp-kncps_sid	gp-kncps_sid-timed	gp-kncps_time	gp-kncps_tn	gp-kncps_tn-timed	gp-kncps_tp	gp-kncps_tp-timed	gp-kncps_tpr	gp-kncps_tpr-timed	gp-kndag_cps-ari	gp-kndag_cps-dist	gp-kndag_cps-f1	gp-kndag_cps-nmi	gp-kndag_cps-prec	gp-kndag_cps-rec	gp-kndag_n_iterations	gp-kndag_time	gp-kndag_valid	R-pcmci_cps-ari	R-pcmci_cps-f1	R-pcmci_cps-nmi	R-pcmci_cps-prec	R-pcmci_cps-rec	R-pcmci_f1	R-pcmci_f1-timed	R-pcmci_failed	R-pcmci_fdr	R-pcmci_fdr-timed	R-pcmci_fn	R-pcmci_fn-timed	R-pcmci_fp	R-pcmci_fp-timed	R-pcmci_fpr	R-pcmci_fpr-timed	R-pcmci_mcc	R-pcmci_mcc-timed	R-pcmci_shd	R-pcmci_shd-timed	R-pcmci_sid	R-pcmci_sid-timed	R-pcmci_time	R-pcmci_tn	R-pcmci_tn-timed	R-pcmci_tp	R-pcmci_tp-timed	R-pcmci_tpr	R-pcmci_tpr-timed	R-pcmci_valid	R-pcmci-kncps_f1	R-pcmci-kncps_f1-timed	R-pcmci-kncps_failed	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fn	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fp	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_shd	R-pcmci-kncps_shd-timed	R-pcmci-kncps_sid	R-pcmci-kncps_sid-timed	R-pcmci-kncps_time	R-pcmci-kncps_tn	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tp	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr-timed	J-pcmci_f1	J-pcmci_f1-timed	J-pcmci_fdr	J-pcmci_fdr-timed	J-pcmci_fn	J-pcmci_fn-timed	J-pcmci_fp	J-pcmci_fp-timed	J-pcmci_fpr	J-pcmci_fpr-timed	J-pcmci_mcc	J-pcmci_mcc-timed	J-pcmci_shd	J-pcmci_shd-timed	J-pcmci_sid	J-pcmci_sid-timed	J-pcmci_time	J-pcmci_tn	J-pcmci_tn-timed	J-pcmci_tp	J-pcmci_tp-timed	J-pcmci_tpr	J-pcmci_tpr-timed	J-pcmci-kncps_f1	J-pcmci-kncps_f1-timed	J-pcmci-kncps_fdr	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_fn	J-pcmci-kncps_fn-timed	J-pcmci-kncps_fp	J-pcmci-kncps_fp-timed	J-pcmci-kncps_fpr	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_mcc	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_shd	J-pcmci-kncps_shd-timed	J-pcmci-kncps_sid	J-pcmci-kncps_sid-timed	J-pcmci-kncps_time	J-pcmci-kncps_tn	J-pcmci-kncps_tn-timed	J-pcmci-kncps_tp	J-pcmci-kncps_tp-timed	J-pcmci-kncps_tpr	J-pcmci-kncps_tpr-timed	varLINGAM_f1	varLINGAM_f1-pooled	varLINGAM_f1-timed	varLINGAM_f1-timed-pooled	varLINGAM_failed	varLINGAM_fdr	varLINGAM_fdr-pooled	varLINGAM_fdr-timed	varLINGAM_fdr-timed-pooled	varLINGAM_fn	varLINGAM_fn-pooled	varLINGAM_fn-timed	varLINGAM_fn-timed-pooled	varLINGAM_fp	varLINGAM_fp-pooled	varLINGAM_fp-timed	varLINGAM_fp-timed-pooled	varLINGAM_fpr	varLINGAM_fpr-pooled	varLINGAM_fpr-timed	varLINGAM_fpr-timed-pooled	varLINGAM_mcc	varLINGAM_mcc-pooled	varLINGAM_mcc-timed	varLINGAM_mcc-timed-pooled	varLINGAM_shd	varLINGAM_shd-pooled	varLINGAM_shd-timed	varLINGAM_shd-timed-pooled	varLINGAM_sid	varLINGAM_sid-pooled	varLINGAM_sid-timed	varLINGAM_sid-timed-pooled	varLINGAM_time	varLINGAM_tn	varLINGAM_tn-pooled	varLINGAM_tn-timed	varLINGAM_tn-timed-pooled	varLINGAM_tp	varLINGAM_tp-pooled	varLINGAM_tp-timed	varLINGAM_tp-timed-pooled	varLINGAM_tpr	varLINGAM_tpr-pooled	varLINGAM_tpr-timed	varLINGAM_tpr-timed-pooled	varLINGAM-kncps_f1	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_f1-timed	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_failed	varLINGAM-kncps_fdr	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_fn	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_fn-timed	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_fp	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_fp-timed	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_fpr	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_fpr-timed-pooled	varLINGAM-kncps_mcc	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_mcc-timed	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_shd	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_shd-timed	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_sid	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_sid-timed	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_time	varLINGAM-kncps_tn	varLINGAM-kncps_tn-pooled	varLINGAM-kncps_tn-timed	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_tp	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_tp-timed	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_tpr	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_tpr-timed-pooled	cdnod_f1	cdnod_f1-pooled	cdnod_fdr	cdnod_fdr-pooled	cdnod_fn	cdnod_fn-pooled	cdnod_fp	cdnod_fp-pooled	cdnod_fpr	cdnod_fpr-pooled	cdnod_mcc	cdnod_mcc-pooled	cdnod_shd	cdnod_shd-pooled	cdnod_sid	cdnod_sid-pooled	cdnod_time	cdnod_tn	cdnod_tn-pooled	cdnod_tp	cdnod_tp-pooled	cdnod_tpr	cdnod_tpr-pooled	cdnod-kncps_f1	cdnod-kncps_f1-pooled	cdnod-kncps_fdr	cdnod-kncps_fdr-pooled	cdnod-kncps_fn	cdnod-kncps_fn-pooled	cdnod-kncps_fp	cdnod-kncps_fp-pooled	cdnod-kncps_fpr	cdnod-kncps_fpr-pooled	cdnod-kncps_mcc	cdnod-kncps_mcc-pooled	cdnod-kncps_shd	cdnod-kncps_shd-pooled	cdnod-kncps_sid	cdnod-kncps_sid-pooled	cdnod-kncps_time	cdnod-kncps_tn	cdnod-kncps_tn-pooled	cdnod-kncps_tp	cdnod-kncps_tp-pooled	cdnod-kncps_tpr	cdnod-kncps_tpr-pooled	dynotears_f1	dynotears_f1-pooled	dynotears_f1-timed	dynotears_f1-timed-pooled	dynotears_fdr	dynotears_fdr-pooled	dynotears_fdr-timed	dynotears_fdr-timed-pooled	dynotears_fn	dynotears_fn-pooled	dynotears_fn-timed	dynotears_fn-timed-pooled	dynotears_fp	dynotears_fp-pooled	dynotears_fp-timed	dynotears_fp-timed-pooled	dynotears_fpr	dynotears_fpr-pooled	dynotears_fpr-timed	dynotears_fpr-timed-pooled	dynotears_mcc	dynotears_mcc-pooled	dynotears_mcc-timed	dynotears_mcc-timed-pooled	dynotears_shd	dynotears_shd-pooled	dynotears_shd-timed	dynotears_shd-timed-pooled	dynotears_sid	dynotears_sid-pooled	dynotears_sid-timed	dynotears_sid-timed-pooled	dynotears_time	dynotears_tn	dynotears_tn-pooled	dynotears_tn-timed	dynotears_tn-timed-pooled	dynotears_tp	dynotears_tp-pooled	dynotears_tp-timed	dynotears_tp-timed-pooled	dynotears_tpr	dynotears_tpr-pooled	dynotears_tpr-timed	dynotears_tpr-timed-pooled	dynotears-kncps_f1	dynotears-kncps_f1-pooled	dynotears-kncps_f1-timed	dynotears-kncps_f1-timed-pooled	dynotears-kncps_fdr	dynotears-kncps_fdr-pooled	dynotears-kncps_fdr-timed	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_fn	dynotears-kncps_fn-pooled	dynotears-kncps_fn-timed	dynotears-kncps_fn-timed-pooled	dynotears-kncps_fp	dynotears-kncps_fp-pooled	dynotears-kncps_fp-timed	dynotears-kncps_fp-timed-pooled	dynotears-kncps_fpr	dynotears-kncps_fpr-pooled	dynotears-kncps_fpr-timed	dynotears-kncps_fpr-timed-pooled	dynotears-kncps_mcc	dynotears-kncps_mcc-pooled	dynotears-kncps_mcc-timed	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_shd	dynotears-kncps_shd-pooled	dynotears-kncps_shd-timed	dynotears-kncps_shd-timed-pooled	dynotears-kncps_sid	dynotears-kncps_sid-pooled	dynotears-kncps_sid-timed	dynotears-kncps_sid-timed-pooled	dynotears-kncps_time	dynotears-kncps_tn	dynotears-kncps_tn-pooled	dynotears-kncps_tn-timed	dynotears-kncps_tn-timed-pooled	dynotears-kncps_tp	dynotears-kncps_tp-pooled	dynotears-kncps_tp-timed	dynotears-kncps_tp-timed-pooled	dynotears-kncps_tpr	dynotears-kncps_tpr-pooled	dynotears-kncps_tpr-timed	dynotears-kncps_tpr-timed-pooled
0	0.57	0.5	0.61	0.48	0.6	0.67	0.56	0.67	0	0	0	1	3	4	9	12	0.13	0.17	0.13	0.18	0.59	0.52	0.62	0.46	3	4.0	9	13.0	-1	-1	-1	-1	265.0	20	19	59	56	2	2	7	6	1.0	1.0	1.0	0.86	0.75	1.0	0.67	0.76	1.0	0.5	0.0	0.5	0	0.4	2	4	0	2	0.0	0.03	1	0.47	0	2.0	6.0	-1	-1	116.0	23	66	0	3	0.0	0.43	0	0.0	0.83	0	0.0	2	2	0	0	0.0	0.0	1	0.83	0	2.0	2.0	-1	-1	97.0	23	68	0	5	0.0	0.71	0.75	1.0	0.67	0.76	1.0	0.5	0	4.0	0	0	0	0	0	0	0.46	0.45	1	0.7	0.7	0	1	7	16	0.32	0.24	0.45	0.43	7	17	-1	-1	2568.0	15	51	3	7	1.0	0.88	0	0.5	0.55	0	0.67	0.6	0	1	4	9	0.17	0.13	0.52	0.53	4	10	-1	-1	104.0	19	59	2	6	1.0	0.86	0.25	0.36	0.83	0.73	1	3	5	11	0.22	0.16	0.18	0.3	6.0	14.0	-1	-1	394.0	18	57	1	4	0.5	0.57	0.67	0.71	0.0	0.29	1	2	0	2	0.0	0.03	0.69	0.68	1	4	-1	-1	39.0	23	66	1	5	0.5	0.71	0.24	0.17	0.0	0.36	-1	0.87	0.9	1.0	0.77	0	1	7	1	13	9	30	20	0.57	0.39	0.44	0.29	0.24	0.06	-0.26	0.34	13	4.18	37	13.05	-1	-1	-1	-1	0.0	10	14	38	48	2	1	0	6	1.0	0.5	0.0	0.86	0.46	0.38	0.13	0.34	1	0.7	0.77	0.91	0.78	0	0	6	2	7	10	21	21	0.32	0.45	0.31	0.31	0.45	0.35	-0.04	0.28	7	3.66	27	14.83	-1	-1	-1	-1	0.0	15	12	46	46	3	3	2	6	1.0	1.0	0.25	0.75	0.4	0.0	0.67	1.0	1	2	2	2	0.09	0.09	0.34	-0.09	3	4.0	-1	-1	18.0	21	21	1	0	0.5	0.0	0.67	0.0	0.0	1.0	1	2	0	1	0.0	0.04	0.69	-0.06	1	3.0	-1	-1	14.0	23	22	1	0	0.5	0.0	0.18	0.18	0.18	0.19	0.9	0.9	0.9	0.9	0	0	0	0	18	18	63	61	0.78	0.78	0.93	0.9	0.15	0.15	0.09	0.1	18	18.0	63	61.0	-1	-1	-1	-1	3.0	5	5	5	7	2	2	7	7	1.0	1.0	1.0	1.0	0.18	0.18	0.18	0.18	0.9	0.9	0.9	0.9	0	0	0	0	18	18	63	63	0.78	0.78	0.93	0.93	0.15	0.15	0.09	0.09	18	18.0	63	63.0	-1	-1	-1	-1	15.0	5	5	5	5	2	2	7	7	1.0	1.0	1.0	1.0
1	0.4	0.5	0.59	0.47	0.75	0.67	0.55	0.64	0	0	1	2	3	2	6	7	0.12	0.08	0.09	0.1	0.47	0.55	0.57	0.43	3	2.0	7	9.0	-1	-1	-1	-1	160.0	21	22	63	62	1	1	5	4	1.0	1.0	0.83	0.67	0.84	5.0	1.0	0.8	1.0	1.0	0.0	0.91	0	0.0	1	1	0	0	0.0	0.0	1	0.91	0	1.0	1.0	-1	-1	134.0	24	69	0	5	0.0	0.83	1	1.0	0.83	0.0	0.17	0	1	0	1	0.0	0.01	1.0	0.82	0	0.0	2.0	-1	-1	108.0	24	68	1	5	1.0	0.83	0.59	5.0	0.67	0.68	0.5	1.0	1	6.0	0	0	0	0	0	0	0.44	0.53	1	0.67	0.55	1	3	4	6	0.18	0.09	0.37	0.47	5	9	-1	-1	1744.0	18	61	2	5	0.67	0.62	0	0.33	0.59	0	0.8	0.55	0	1	4	6	0.17	0.09	0.41	0.57	4	7	-1	-1	121.0	20	63	1	5	1.0	0.83	0.0	0.73	0	0.2	1	2	0	1	0.0	0.01	1	0.71	1.0	3.0	-1	-1	179.0	24	68	0	4	0.0	0.67	0.0	0.77	1.0	0.29	1	1	2	2	0.08	0.03	-0.06	0.75	3	3	-1	-1	64.0	22	67	0	5	0.0	0.83	0.0	0.14	0.0	0.32	-1	1.0	0.92	1.0	0.81	1	0	6	0	10	12	23	26	0.42	0.5	0.33	0.38	-0.17	0.2	-0.2	0.34	11	4.49	29	13.12	-1	-1	-1	-1	0.0	14	12	46	43	0	1	0	6	0.0	1.0	0.0	1.0	0.29	0.35	0.09	0.25	1	0.8	0.79	0.95	0.85	2	0	7	2	8	15	36	40	0.38	0.71	0.55	0.61	0.09	0.25	-0.21	0.12	10	10.68	43	23.03	-1	-1	-1	-1	0.0	13	6	30	26	2	4	2	7	0.5	1.0	0.22	0.78	0.0	0.0	0	1.0	1	1	0	1	0.0	0.04	1	-0.04	1	2.0	-1	-1	20.0	24	23	0	0	0.0	0.0	0.0	0.0	1.0	0	1	1	3	0	0.12	0.0	-0.08	1	4	1.0	-1	-1	17.0	21	24	0	0	0.0	0.0	0.1	0.1	0.16	0.16	0.95	0.95	0.91	0.91	0	0	0	0	19	19	64	63	0.79	0.79	0.93	0.91	0.1	0.1	0.08	0.09	19	19.0	64	63.0	-1	-1	-1	-1	3.0	5	5	5	6	1	1	6	6	1.0	1.0	1.0	1.0	0.1	0.1	0.16	0.16	0.95	0.95	0.91	0.91	0	0	0	0	19	19	64	63	0.79	0.79	0.93	0.91	0.1	0.1	0.08	0.09	19	19.0	64	63.0	-1	-1	-1	-1	20.0	5	5	5	6	1	1	6	6	1.0	1.0	1.0	1.0
2	0.67	0.4	0.59	0.52	0.5	0.71	0.58	0.63	0	1	0	1	3	5	11	12	0.14	0.23	0.16	0.18	0.66	0.32	0.59	0.49	3	6.0	11	13.0	-1	-1	-1	-1	253.0	19	17	56	55	3	2	8	7	1.0	0.67	1.0	0.88	0.98	1.5	1.0	0.94	1.0	1.0	0.0	0.62	0	0.2	3	4	0	1	0.0	0.01	1	0.6	0	3.0	5.0	-1	-1	106.0	22	66	0	4	0.0	0.5	1	0.5	0.86	0.0	0.0	2	2	0	0	0.0	0.0	0.55	0.85	0	2.0	2.0	-1	-1	140.0	22	67	1	6	0.33	0.75	0.98	1.5	1.0	0.94	1.0	1.0	0	4.0	1	0	0	0	0	0	0.0	0.35	1	1.0	0.73	3	4	8	11	0.36	0.16	-0.25	0.26	11	15	-1	-1	2346.0	14	56	0	4	0.0	0.5	0	0.75	0.6	0	0.4	0.5	0	2	2	6	0.09	0.09	0.74	0.56	2	8	-1	-1	100.0	20	61	3	6	1.0	0.75	0.8	0.62	0.0	0.38	1	3	0	3	0.0	0.04	0.8	0.58	1.0	6.0	-1	-1	167.0	22	64	2	5	0.67	0.62	0.8	0.78	0.0	0.3	1	1	0	3	0.0	0.04	0.8	0.75	1	4	-1	-1	48.0	22	64	2	7	0.67	0.88	0.38	0.3	0.11	0.32	-1	0.77	0.82	0.93	0.81	0	0	6	1	10	14	25	29	0.45	0.64	0.37	0.43	0.35	0.25	-0.08	0.27	10	4.59	31	15.42	-1	-1	-1	-1	0.0	12	8	42	38	3	3	2	7	1.0	1.0	0.25	0.88	0.35	0.32	0.05	0.2	1	0.79	0.81	0.97	0.88	0	0	7	3	11	13	31	36	0.5	0.59	0.46	0.54	0.33	0.28	-0.21	0.05	11	5.4	38	18.59	-1	-1	-1	-1	0.0	11	9	36	31	3	3	1	5	1.0	1.0	0.12	0.62	0.29	0.33	0.75	0.67	2	2	3	2	0.14	0.09	0.17	0.24	5	4.0	-1	-1	20.0	19	20	1	1	0.33	0.33	0.44	0.57	0.67	0.5	1	1	4	2	0.18	0.09	0.37	0.51	5	3.0	-1	-1	15.0	18	20	2	2	0.67	0.67	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	3.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	15.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0
3	0.67	0.44	0.37	0.43	0.5	0.6	0.72	0.64	0	2	4	4	4	3	13	9	0.19	0.14	0.2	0.14	0.64	0.33	0.27	0.35	4	5.0	17	13.0	-1	-1	-1	-1	212.0	17	18	53	57	4	2	5	5	1.0	0.5	0.56	0.56	0.95	2.5	1.0	0.9	1.0	1.0	0.8	0.8	0.33	0.27	0	1	2	3	0.1	0.05	0.78	0.77	0	2.0	4.0	-1	-1	244.0	19	63	4	8	1.0	0.89	1	0.67	0.74	0.4	0.3	1	2	2	3	0.1	0.05	0.6	0.7	0	3.0	5.0	-1	-1	301.0	19	63	3	7	0.75	0.78	0.99	0.5	1.0	0.97	1.0	1.0	0	5.0	1	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1985.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.47	0.36	0	0.69	0.74	0	4	9	14	0.43	0.21	0.42	0.26	9	18	-1	-1	106.0	12	52	4	5	1.0	0.56	0.6	0.42	0.5	0.6	1	5	3	6	0.14	0.09	0.52	0.34	4.0	11.0	-1	-1	237.0	18	60	3	4	0.75	0.44	0.57	0.71	0.33	0.25	2	3	1	2	0.05	0.03	0.51	0.67	3	5	-1	-1	53.0	20	64	2	6	0.5	0.67	0.15	0.42	0.11	0.22	-1	0.89	0.73	0.93	0.86	3	0	7	4	8	11	26	32	0.38	0.52	0.39	0.48	-0.1	0.36	-0.12	0.05	11	8.04	33	18.01	-1	-1	-1	-1	0.0	13	10	40	34	1	4	2	5	0.25	1.0	0.22	0.56	0.12	0.18	0.17	0.24	1	0.92	0.89	0.9	0.85	3	2	5	3	11	16	35	34	0.52	0.76	0.53	0.52	-0.2	-0.21	-0.06	0.1	14	9.52	40	18.83	-1	-1	-1	-1	0.0	10	5	31	32	1	2	4	6	0.25	0.5	0.44	0.67	0.5	0.5	0.5	0.5	2	2	2	2	0.1	0.1	0.4	0.4	4	4.0	-1	-1	24.0	19	19	2	2	0.5	0.5	0.86	0.5	0.0	0.5	1	2	0	2	0.0	0.1	0.85	0.4	1	4.0	-1	-1	20.0	21	19	3	2	0.75	0.5	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	4.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	21.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0
4	0.6	0.6	0.53	0.53	0.5	0.5	0.62	0.62	1	1	1	1	3	3	13	13	0.14	0.14	0.2	0.2	0.52	0.52	0.5	0.5	4	4.0	14	14.0	-1	-1	-1	-1	291.0	18	18	53	53	3	3	8	8	0.75	0.75	0.89	0.89	0.0	0.0	0.0	0.0	0.0	0.0	0.25	0.22	0.75	0.78	3	7	3	7	0.14	0.11	0.11	0.12	2	6.0	14.0	-1	-1	833.0	18	59	1	2	0.25	0.22	0	0.86	0.94	0.0	0.0	1	1	0	0	0.0	0.0	0.85	0.94	0	1.0	1.0	-1	-1	143.0	21	66	3	8	0.75	0.89	0.55	7.0	0.67	0.58	1.0	0.5	0	4.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	3241.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.8	0.58	0	0.33	0.53	0	2	2	8	0.1	0.12	0.78	0.53	2	10	-1	-1	170.0	19	58	4	7	1.0	0.78	0.44	0.47	0.6	0.67	2	2	3	14	0.14	0.21	0.33	0.41	5.0	16.0	-1	-1	194.0	18	52	2	7	0.5	0.78	0.67	0.73	0.4	0.38	1	1	2	5	0.1	0.08	0.6	0.7	3	6	-1	-1	50.0	19	61	3	8	0.75	0.89	0.35	0.38	0.05	0.21	-1	0.77	0.76	0.97	0.87	1	0	8	4	10	13	32	33	0.48	0.62	0.48	0.5	0.2	0.3	-0.24	0.04	11	9.01	40	20.52	-1	-1	-1	-1	0.0	11	8	34	33	3	4	1	5	0.75	1.0	0.11	0.56	0.38	0.35	0.18	0.14	1	0.77	0.79	0.89	0.91	0	0	4	5	10	11	33	32	0.45	0.5	0.49	0.48	0.35	0.33	0.0	-0.06	10	5.86	37	17.06	-1	-1	-1	-1	0.0	12	11	34	35	3	3	4	3	1.0	1.0	0.5	0.38	0.29	0.0	0.67	0	3	4	2	0	0.1	0.0	0.17	1	5	4.0	-1	-1	4.0	19	21	1	0	0.25	0.0	0.33	0.0	0.5	0	3	4	1	0	0.05	0.0	0.27	1	4	4.0	-1	-1	3.0	20	21	1	0	0.25	0.0	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	26.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	32.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0
5	0.5	0.5	0.46	0.43	0.67	0.6	0.67	0.67	0	1	2	3	6	3	12	10	0.27	0.14	0.18	0.15	0.49	0.43	0.41	0.37	6	4.0	14	13.0	-1	-1	-1	-1	276.0	16	19	55	57	3	2	6	5	1.0	0.67	0.75	0.62	0.37	6.5	0.33	0.53	0.25	0.5	0.4	0.67	0.5	0.29	2	3	1	2	0.05	0.03	0.34	0.63	1	3.0	5.0	-1	-1	329.0	21	65	1	5	0.33	0.62	0	0.67	0.62	0.33	0.38	1	3	1	3	0.05	0.04	0.62	0.58	0	2.0	6.0	-1	-1	187.0	21	64	2	5	0.67	0.62	0.42	6.5	0.4	0.56	0.33	0.5	1	7.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	2132.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.5	0.4	0	0.67	0.73	0	2	6	16	0.27	0.24	0.49	0.35	6	18	-1	-1	81.0	16	51	3	6	1.0	0.75	0.22	0.38	0.83	0.69	2	4	5	9	0.23	0.13	0.08	0.3	7.0	13.0	-1	-1	307.0	17	58	1	4	0.33	0.5	0.4	0.75	0.5	0.25	2	2	1	2	0.05	0.03	0.34	0.72	3	4	-1	-1	47.0	21	65	1	6	0.33	0.75	0.4	0.35	0.09	0.14	-1	0.75	0.79	0.94	0.92	0	0	6	5	9	11	33	33	0.41	0.5	0.49	0.49	0.38	0.33	-0.15	-0.07	9	4.55	39	17.42	-1	-1	-1	-1	0.0	13	11	34	34	3	3	2	3	1.0	1.0	0.25	0.38	0.0	0.12	0.06	0.23	1	1.0	0.94	0.97	0.87	1	0	5	1	12	15	29	33	0.5	0.62	0.42	0.48	-0.2	0.15	-0.14	0.19	13	4.42	34	13.65	-1	-1	-1	-1	0.0	12	9	40	36	0	1	1	5	0.0	1.0	0.17	0.83	0.33	0.0	0.67	1.0	2	3	2	1	0.09	0.05	0.24	-0.08	4	4.0	-1	-1	16.0	20	21	1	0	0.33	0.0	0.75	0.0	0.4	1.0	0	3	2	1	0.09	0.05	0.74	-0.08	2	4.0	-1	-1	12.0	20	21	3	0	1.0	0.0	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	8.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	16.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0
6	0.5	0.5	0.67	0.5	0.5	0.62	0.42	0.6	2	1	2	3	2	5	5	9	0.1	0.24	0.08	0.14	0.4	0.4	0.62	0.43	4	6.0	7	12.0	-1	-1	-1	-1	205.0	19	16	61	57	2	3	7	6	0.5	0.75	0.78	0.67	0.94	10.5	0.8	0.91	0.67	1.0	0.75	0.67	0.25	0.33	1	3	1	3	0.05	0.05	0.7	0.62	0	2.0	6.0	-1	-1	185.0	20	63	3	6	0.75	0.67	0	0.67	0.74	0.4	0.3	1	2	2	3	0.1	0.05	0.6	0.7	0	3.0	5.0	-1	-1	167.0	19	63	3	7	0.75	0.78	0.94	10.5	0.8	0.91	0.67	1.0	0	3.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	2064.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.55	0.55	0	0.57	0.54	1	3	4	7	0.19	0.11	0.46	0.48	5	10	-1	-1	105.0	17	59	3	6	0.75	0.67	0.4	0.4	0.0	0.5	3	6	0	3	0.0	0.05	0.47	0.34	3.0	9.0	-1	-1	137.0	21	63	1	3	0.25	0.33	0.67	0.7	0.4	0.36	1	2	2	4	0.1	0.06	0.6	0.66	3	6	-1	-1	48.0	19	62	3	7	0.75	0.78	0.25	0.19	0.15	0.29	-1	0.83	0.88	0.91	0.82	2	2	6	2	10	15	29	32	0.48	0.71	0.44	0.48	0.02	-0.17	-0.07	0.19	12	7.78	35	20.36	-1	-1	-1	-1	0.0	11	6	37	34	2	2	3	7	0.5	0.5	0.33	0.78	0.0	0.21	0.12	0.22	-1.0	1.0	0.88	0.93	0.87	2	0	5	2	11	15	25	33	0.48	0.65	0.37	0.49	-0.26	0.2	-0.05	0.13	13	5.05	30	15.21	-1	-1	-1	-1	0.0	12	8	43	35	0	2	2	5	0.0	1.0	0.29	0.71	0.0	0.57	1.0	0.33	4	2	5	1	0.24	0.05	-0.22	0.51	9	3.0	-1	-1	12.0	16	20	0	2	0.0	0.5	0.33	0.57	0.5	0.33	3	2	1	1	0.05	0.05	0.27	0.51	4	3.0	-1	-1	7.0	20	20	1	2	0.25	0.5	0.33	0.33	0.23	0.21	0.8	0.8	0.87	0.88	0	0	0	1	16	16	60	59	0.76	0.76	0.91	0.89	0.22	0.22	0.11	-0.01	16	16.0	60	60.0	-1	-1	-1	-1	8.0	5	5	6	7	4	4	9	8	1.0	1.0	1.0	0.89	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	59	0.76	0.76	0.92	0.89	0.22	0.22	0.1	0.12	16	16.0	61	59.0	-1	-1	-1	-1	23.0	5	5	5	7	4	4	9	9	1.0	1.0	1.0	1.0
7	0.25	0.44	0.48	0.36	0.8	0.67	0.62	0.71	2	1	3	4	4	4	8	10	0.18	0.18	0.12	0.15	0.12	0.37	0.41	0.28	6	5.0	11	14.0	-1	-1	-1	-1	208.0	18	18	59	57	1	2	5	4	0.33	0.67	0.62	0.5	0.76	0.0	0.67	0.8	1.0	0.5	0.4	0.67	0.5	0.29	2	3	1	2	0.05	0.03	0.34	0.63	1	3.0	5.0	-1	-1	285.0	21	65	1	5	0.33	0.62	0	0.4	0.8	0.5	0.14	2	2	1	1	0.05	0.01	0.34	0.78	0	3.0	3.0	-1	-1	146.0	21	66	1	6	0.33	0.75	0.76	0.0	0.67	0.8	1.0	0.5	1	6.0	0	0.53	0.33	0.63	0.25	0.5	-1.0	-1.0	0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	2331.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.25	0.6	0	0.8	0.5	2	2	4	6	0.18	0.09	0.12	0.56	6	8	-1	-1	141.0	18	61	1	6	0.33	0.75	0.0	0.57	0	0.33	3	4	0	2	0.0	0.03	1	0.53	3.0	6.0	-1	-1	183.0	22	65	0	4	0.0	0.5	0.75	0.44	0.4	0.6	0	4	2	6	0.09	0.09	0.74	0.37	2	10	-1	-1	48.0	20	61	3	4	1.0	0.5	0.35	0.33	0.22	0.17	-1	0.79	0.8	0.86	0.9	0	0	3	4	11	12	32	35	0.5	0.55	0.48	0.52	0.33	0.3	0.09	-0.01	11	4.89	35	16.46	-1	-1	-1	-1	0.0	11	10	35	32	3	3	5	4	1.0	1.0	0.62	0.5	0.15	0.17	0.0	0.34	-1.0	0.92	0.91	1.0	0.79	0	0	6	0	11	10	24	23	0.46	0.42	0.35	0.33	0.21	0.23	-0.2	0.37	11	4.77	30	13.39	-1	-1	-1	-1	0.0	13	14	45	46	1	1	0	6	1.0	1.0	0.0	1.0	0.0	0.29	1.0	0.75	3	2	5	3	0.23	0.14	-0.18	0.17	8	5.0	-1	-1	25.0	17	19	0	1	0.0	0.33	0.4	0.29	0.5	0.75	2	2	1	3	0.05	0.14	0.34	0.17	3	5.0	-1	-1	19.0	21	19	1	1	0.33	0.33	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	9.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0	0.26	0.26	0.21	0.21	0.85	0.85	0.89	0.89	0	0	0	0	17	17	62	62	0.77	0.77	0.93	0.93	0.18	0.18	0.09	0.09	17	17.0	62	62.0	-1	-1	-1	-1	18.0	5	5	5	5	3	3	8	8	1.0	1.0	1.0	1.0
8	0.5	0.33	0.8	0.32	0.67	0.8	0.33	0.77	0	0	0	3	2	4	3	10	0.08	0.17	0.04	0.14	0.55	0.41	0.8	0.25	2	4.0	3	13.0	-1	-1	-1	-1	162.0	22	20	66	59	1	1	6	3	1.0	1.0	1.0	0.5	0.93	3.0	1.0	0.89	1.0	1.0	1.0	1.0	0.0	0.0	0	0	0	0	0.0	0.0	1.0	1.0	0	0.0	0.0	-1	-1	135.0	24	69	1	6	1.0	1.0	1	1.0	1.0	0.0	0.0	0	0	0	0	0.0	0.0	1.0	1.0	0	0.0	0.0	-1	-1	122.0	24	69	1	6	1.0	1.0	0.93	3.0	1.0	0.89	1.0	1.0	0	4.0	1	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	854.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.0	0.5	0	1.0	0.64	1	1	5	9	0.21	0.13	-0.1	0.49	6	10	-1	-1	79.0	19	60	0	5	0.0	0.83	0.0	0.73	0	0.2	1	2	0	1	0.0	0.01	1	0.71	1.0	3.0	-1	-1	201.0	24	68	0	4	0.0	0.67	1.0	0.83	0.0	0.17	0	1	0	1	0.0	0.01	1.0	0.82	0	2	-1	-1	34.0	24	68	1	5	1.0	0.83	0.0	0.12	0.24	0.19	-1	1.0	0.93	0.86	0.89	1	0	2	2	8	14	24	32	0.33	0.58	0.35	0.46	-0.14	0.17	0.18	0.11	9	4.01	26	13.74	-1	-1	-1	-1	0.0	16	10	45	37	0	1	4	4	0.0	1.0	0.67	0.67	0.31	0.24	0.12	0.26	-1.0	0.8	0.86	0.92	0.84	1	1	6	3	8	12	22	26	0.36	0.55	0.33	0.39	0.2	0.08	-0.05	0.15	9	6.04	28	14.63	-1	-1	-1	-1	0.0	14	10	45	41	2	2	2	5	0.67	0.67	0.25	0.62	0.0	0.0	1.0	1.0	1	1	2	3	0.08	0.12	-0.06	-0.08	3	4.0	-1	-1	14.0	22	21	0	0	0.0	0.0	0.0	0.0	1.0	1.0	1	1	2	3	0.08	0.12	-0.06	-0.08	3	4.0	-1	-1	12.0	22	21	0	0	0.0	0.0	0.1	0.1	0.16	0.16	0.95	0.95	0.91	0.91	0	0	0	0	19	19	64	63	0.79	0.79	0.93	0.91	0.1	0.1	0.08	0.09	19	19.0	64	63.0	-1	-1	-1	-1	5.0	5	5	5	6	1	1	6	6	1.0	1.0	1.0	1.0	0.1	0.1	0.16	0.16	0.95	0.95	0.91	0.91	0	0	0	0	19	19	64	64	0.79	0.79	0.93	0.93	0.1	0.1	0.08	0.08	19	19.0	64	64.0	-1	-1	-1	-1	15.0	5	5	5	5	1	1	6	6	1.0	1.0	1.0	1.0
9	0.5	0.67	0.56	0.74	0.67	0.5	0.61	0.42	0	0	0	0	4	2	11	5	0.17	0.09	0.16	0.07	0.52	0.68	0.57	0.74	4	2.0	11	5.0	-1	-1	-1	-1	208.0	19	21	57	63	2	2	7	7	1.0	1.0	1.0	1.0	0.62	4.5	0.8	0.67	0.67	1.0	1.0	0.71	0.0	0.29	0	2	0	2	0.0	0.03	1.0	0.68	1	0.0	4.0	-1	-1	392.0	23	66	2	5	1.0	0.71	0	1.0	0.71	0.0	0.29	0	2	0	2	0.0	0.03	1.0	0.68	0	0.0	4.0	-1	-1	147.0	23	66	2	5	1.0	0.71	0.83	5.5	0.8	0.77	0.67	1.0	1	6.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1589.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.5	0.53	0	0.5	0.5	1	3	1	4	0.04	0.06	0.46	0.48	2	7	-1	-1	166.0	22	64	1	4	0.5	0.57	0.0	0.67	1.0	0.38	2	2	2	3	0.09	0.04	-0.09	0.63	4.0	5.0	-1	-1	299.0	21	65	0	5	0.0	0.71	0.0	0.71	0	0.29	2	2	0	2	0.0	0.03	1	0.68	2	4	-1	-1	58.0	23	66	0	5	0.0	0.71	0.14	0.22	0.05	0.29	-1	0.92	0.88	0.97	0.83	1	0	6	1	11	14	29	29	0.48	0.61	0.43	0.43	0.01	0.22	-0.17	0.25	12	4.56	35	14.28	-1	-1	-1	-1	0.0	12	9	39	39	1	2	1	6	0.5	1.0	0.14	0.86	0.44	0.5	0.15	0.33	-1.0	0.71	0.62	0.91	0.76	0	1	6	4	10	5	29	16	0.48	0.24	0.44	0.24	0.39	0.4	-0.07	0.23	10	5.67	35	17.28	-1	-1	-1	-1	1.0	11	16	37	50	4	3	3	5	1.0	0.75	0.33	0.56	0.67	0.67	0.5	0.5	0	0	2	2	0.09	0.09	0.68	0.68	2	2.0	-1	-1	21.0	21	21	2	2	1.0	1.0	0.5	0.67	0.67	0.5	0	0	4	2	0.17	0.09	0.52	0.68	4	2.0	-1	-1	18.0	19	21	2	2	1.0	1.0	0.18	0.18	0.18	0.18	0.9	0.9	0.9	0.9	0	0	0	0	18	18	63	63	0.78	0.78	0.93	0.93	0.15	0.15	0.09	0.09	18	18.0	63	63.0	-1	-1	-1	-1	10.0	5	5	5	5	2	2	7	7	1.0	1.0	1.0	1.0	0.18	0.18	0.18	0.18	0.9	0.9	0.9	0.9	0	0	0	0	18	18	63	63	0.78	0.78	0.93	0.93	0.15	0.15	0.09	0.09	18	18.0	63	63.0	-1	-1	-1	-1	29.0	5	5	5	5	2	2	7	7	1.0	1.0	1.0	1.0
10	0.4	0.67	0.67	0.62	0.75	0.5	0.5	0.5	0	0	0	1	3	1	6	5	0.12	0.04	0.09	0.07	0.47	0.69	0.68	0.61	3	1.0	6	6.0	-1	-1	-1	-1	171.0	21	23	63	64	1	1	6	5	1.0	1.0	1.0	0.83	0.82	5.5	1.0	0.81	1.0	1.0	0.67	0.31	0.5	0.71	0	4	1	5	0.04	0.07	0.69	0.24	0	1.0	9.0	-1	-1	186.0	23	64	1	2	1.0	0.33	1	1.0	0.83	0.0	0.17	0	1	0	1	0.0	0.01	1.0	0.82	0	0.0	2.0	-1	-1	111.0	24	68	1	5	1.0	0.83	0.82	5.5	1.0	0.81	1.0	1.0	0	3.0	1	0	0	0	0	0

==> expres/prev/other/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_gauss_hi_False.csv <==
X	pcmciplus_f1	pcmciplus_f1-pooled	pcmciplus_f1-timed	pcmciplus_f1-timed-pooled	pcmciplus_fdr	pcmciplus_fdr-pooled	pcmciplus_fdr-timed	pcmciplus_fdr-timed-pooled	pcmciplus_fn	pcmciplus_fn-pooled	pcmciplus_fn-timed	pcmciplus_fn-timed-pooled	pcmciplus_fp	pcmciplus_fp-pooled	pcmciplus_fp-timed	pcmciplus_fp-timed-pooled	pcmciplus_fpr	pcmciplus_fpr-pooled	pcmciplus_fpr-timed	pcmciplus_fpr-timed-pooled	pcmciplus_mcc	pcmciplus_mcc-pooled	pcmciplus_mcc-timed	pcmciplus_mcc-timed-pooled	pcmciplus_shd	pcmciplus_shd-pooled	pcmciplus_shd-timed	pcmciplus_shd-timed-pooled	pcmciplus_sid	pcmciplus_sid-pooled	pcmciplus_sid-timed	pcmciplus_sid-timed-pooled	pcmciplus_time	pcmciplus_tn	pcmciplus_tn-pooled	pcmciplus_tn-timed	pcmciplus_tn-timed-pooled	pcmciplus_tp	pcmciplus_tp-pooled	pcmciplus_tp-timed	pcmciplus_tp-timed-pooled	pcmciplus_tpr	pcmciplus_tpr-pooled	pcmciplus_tpr-timed	pcmciplus_tpr-timed-pooled	gp_cps-ari	gp_cps-dist	gp_cps-f1	gp_cps-nmi	gp_cps-prec	gp_cps-rec	gp_f1	gp_f1-timed	gp_fdr	gp_fdr-timed	gp_fn	gp_fn-timed	gp_fp	gp_fp-timed	gp_fpr	gp_fpr-timed	gp_mcc	gp_mcc-timed	gp_n_iterations	gp_shd	gp_shd-timed	gp_sid	gp_sid-timed	gp_time	gp_tn	gp_tn-timed	gp_tp	gp_tp-timed	gp_tpr	gp_tpr-timed	gp_valid	gp-kncps_f1	gp-kncps_f1-timed	gp-kncps_fdr	gp-kncps_fdr-timed	gp-kncps_fn	gp-kncps_fn-timed	gp-kncps_fp	gp-kncps_fp-timed	gp-kncps_fpr	gp-kncps_fpr-timed	gp-kncps_mcc	gp-kncps_mcc-timed	gp-kncps_n_iterations	gp-kncps_shd	gp-kncps_shd-timed	gp-kncps_sid	gp-kncps_sid-timed	gp-kncps_time	gp-kncps_tn	gp-kncps_tn-timed	gp-kncps_tp	gp-kncps_tp-timed	gp-kncps_tpr	gp-kncps_tpr-timed	gp-kndag_cps-ari	gp-kndag_cps-dist	gp-kndag_cps-f1	gp-kndag_cps-nmi	gp-kndag_cps-prec	gp-kndag_cps-rec	gp-kndag_n_iterations	gp-kndag_time	gp-kndag_valid	R-pcmci_cps-ari	R-pcmci_cps-f1	R-pcmci_cps-nmi	R-pcmci_cps-prec	R-pcmci_cps-rec	R-pcmci_f1	R-pcmci_f1-timed	R-pcmci_failed	R-pcmci_fdr	R-pcmci_fdr-timed	R-pcmci_fn	R-pcmci_fn-timed	R-pcmci_fp	R-pcmci_fp-timed	R-pcmci_fpr	R-pcmci_fpr-timed	R-pcmci_mcc	R-pcmci_mcc-timed	R-pcmci_shd	R-pcmci_shd-timed	R-pcmci_sid	R-pcmci_sid-timed	R-pcmci_time	R-pcmci_tn	R-pcmci_tn-timed	R-pcmci_tp	R-pcmci_tp-timed	R-pcmci_tpr	R-pcmci_tpr-timed	R-pcmci_valid	R-pcmci-kncps_f1	R-pcmci-kncps_f1-timed	R-pcmci-kncps_failed	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fn	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fp	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_shd	R-pcmci-kncps_shd-timed	R-pcmci-kncps_sid	R-pcmci-kncps_sid-timed	R-pcmci-kncps_time	R-pcmci-kncps_tn	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tp	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr-timed	J-pcmci_f1	J-pcmci_f1-timed	J-pcmci_fdr	J-pcmci_fdr-timed	J-pcmci_fn	J-pcmci_fn-timed	J-pcmci_fp	J-pcmci_fp-timed	J-pcmci_fpr	J-pcmci_fpr-timed	J-pcmci_mcc	J-pcmci_mcc-timed	J-pcmci_shd	J-pcmci_shd-timed	J-pcmci_sid	J-pcmci_sid-timed	J-pcmci_time	J-pcmci_tn	J-pcmci_tn-timed	J-pcmci_tp	J-pcmci_tp-timed	J-pcmci_tpr	J-pcmci_tpr-timed	J-pcmci-kncps_f1	J-pcmci-kncps_f1-timed	J-pcmci-kncps_fdr	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_fn	J-pcmci-kncps_fn-timed	J-pcmci-kncps_fp	J-pcmci-kncps_fp-timed	J-pcmci-kncps_fpr	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_mcc	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_shd	J-pcmci-kncps_shd-timed	J-pcmci-kncps_sid	J-pcmci-kncps_sid-timed	J-pcmci-kncps_time	J-pcmci-kncps_tn	J-pcmci-kncps_tn-timed	J-pcmci-kncps_tp	J-pcmci-kncps_tp-timed	J-pcmci-kncps_tpr	J-pcmci-kncps_tpr-timed	varLINGAM_f1	varLINGAM_f1-pooled	varLINGAM_f1-timed	varLINGAM_f1-timed-pooled	varLINGAM_failed	varLINGAM_fdr	varLINGAM_fdr-pooled	varLINGAM_fdr-timed	varLINGAM_fdr-timed-pooled	varLINGAM_fn	varLINGAM_fn-pooled	varLINGAM_fn-timed	varLINGAM_fn-timed-pooled	varLINGAM_fp	varLINGAM_fp-pooled	varLINGAM_fp-timed	varLINGAM_fp-timed-pooled	varLINGAM_fpr	varLINGAM_fpr-pooled	varLINGAM_fpr-timed	varLINGAM_fpr-timed-pooled	varLINGAM_mcc	varLINGAM_mcc-pooled	varLINGAM_mcc-timed	varLINGAM_mcc-timed-pooled	varLINGAM_shd	varLINGAM_shd-pooled	varLINGAM_shd-timed	varLINGAM_shd-timed-pooled	varLINGAM_sid	varLINGAM_sid-pooled	varLINGAM_sid-timed	varLINGAM_sid-timed-pooled	varLINGAM_time	varLINGAM_tn	varLINGAM_tn-pooled	varLINGAM_tn-timed	varLINGAM_tn-timed-pooled	varLINGAM_tp	varLINGAM_tp-pooled	varLINGAM_tp-timed	varLINGAM_tp-timed-pooled	varLINGAM_tpr	varLINGAM_tpr-pooled	varLINGAM_tpr-timed	varLINGAM_tpr-timed-pooled	varLINGAM-kncps_f1	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_f1-timed	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_failed	varLINGAM-kncps_fdr	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_fn	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_fn-timed	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_fp	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_fp-timed	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_fpr	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_fpr-timed-pooled	varLINGAM-kncps_mcc	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_mcc-timed	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_shd	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_shd-timed	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_sid	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_sid-timed	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_time	varLINGAM-kncps_tn	varLINGAM-kncps_tn-pooled	varLINGAM-kncps_tn-timed	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_tp	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_tp-timed	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_tpr	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_tpr-timed-pooled	cdnod_f1	cdnod_f1-pooled	cdnod_fdr	cdnod_fdr-pooled	cdnod_fn	cdnod_fn-pooled	cdnod_fp	cdnod_fp-pooled	cdnod_fpr	cdnod_fpr-pooled	cdnod_mcc	cdnod_mcc-pooled	cdnod_shd	cdnod_shd-pooled	cdnod_sid	cdnod_sid-pooled	cdnod_time	cdnod_tn	cdnod_tn-pooled	cdnod_tp	cdnod_tp-pooled	cdnod_tpr	cdnod_tpr-pooled	cdnod-kncps_f1	cdnod-kncps_f1-pooled	cdnod-kncps_fdr	cdnod-kncps_fdr-pooled	cdnod-kncps_fn	cdnod-kncps_fn-pooled	cdnod-kncps_fp	cdnod-kncps_fp-pooled	cdnod-kncps_fpr	cdnod-kncps_fpr-pooled	cdnod-kncps_mcc	cdnod-kncps_mcc-pooled	cdnod-kncps_shd	cdnod-kncps_shd-pooled	cdnod-kncps_sid	cdnod-kncps_sid-pooled	cdnod-kncps_time	cdnod-kncps_tn	cdnod-kncps_tn-pooled	cdnod-kncps_tp	cdnod-kncps_tp-pooled	cdnod-kncps_tpr	cdnod-kncps_tpr-pooled	dynotears_f1	dynotears_f1-pooled	dynotears_f1-timed	dynotears_f1-timed-pooled	dynotears_fdr	dynotears_fdr-pooled	dynotears_fdr-timed	dynotears_fdr-timed-pooled	dynotears_fn	dynotears_fn-pooled	dynotears_fn-timed	dynotears_fn-timed-pooled	dynotears_fp	dynotears_fp-pooled	dynotears_fp-timed	dynotears_fp-timed-pooled	dynotears_fpr	dynotears_fpr-pooled	dynotears_fpr-timed	dynotears_fpr-timed-pooled	dynotears_mcc	dynotears_mcc-pooled	dynotears_mcc-timed	dynotears_mcc-timed-pooled	dynotears_shd	dynotears_shd-pooled	dynotears_shd-timed	dynotears_shd-timed-pooled	dynotears_sid	dynotears_sid-pooled	dynotears_sid-timed	dynotears_sid-timed-pooled	dynotears_time	dynotears_tn	dynotears_tn-pooled	dynotears_tn-timed	dynotears_tn-timed-pooled	dynotears_tp	dynotears_tp-pooled	dynotears_tp-timed	dynotears_tp-timed-pooled	dynotears_tpr	dynotears_tpr-pooled	dynotears_tpr-timed	dynotears_tpr-timed-pooled	dynotears-kncps_f1	dynotears-kncps_f1-pooled	dynotears-kncps_f1-timed	dynotears-kncps_f1-timed-pooled	dynotears-kncps_fdr	dynotears-kncps_fdr-pooled	dynotears-kncps_fdr-timed	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_fn	dynotears-kncps_fn-pooled	dynotears-kncps_fn-timed	dynotears-kncps_fn-timed-pooled	dynotears-kncps_fp	dynotears-kncps_fp-pooled	dynotears-kncps_fp-timed	dynotears-kncps_fp-timed-pooled	dynotears-kncps_fpr	dynotears-kncps_fpr-pooled	dynotears-kncps_fpr-timed	dynotears-kncps_fpr-timed-pooled	dynotears-kncps_mcc	dynotears-kncps_mcc-pooled	dynotears-kncps_mcc-timed	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_shd	dynotears-kncps_shd-pooled	dynotears-kncps_shd-timed	dynotears-kncps_shd-timed-pooled	dynotears-kncps_sid	dynotears-kncps_sid-pooled	dynotears-kncps_sid-timed	dynotears-kncps_sid-timed-pooled	dynotears-kncps_time	dynotears-kncps_tn	dynotears-kncps_tn-pooled	dynotears-kncps_tn-timed	dynotears-kncps_tn-timed-pooled	dynotears-kncps_tp	dynotears-kncps_tp-pooled	dynotears-kncps_tp-timed	dynotears-kncps_tp-timed-pooled	dynotears-kncps_tpr	dynotears-kncps_tpr-pooled	dynotears-kncps_tpr-timed	dynotears-kncps_tpr-timed-pooled
0	0.5	0.22	0.61	0.5	0.67	0.86	0.56	0.65	0	1	0	1	4	6	9	11	0.17	0.26	0.13	0.16	0.52	0.14	0.62	0.48	4	7.0	9	12.0	-1	-1	-1	-1	0.0	19	17	59	57	2	1	7	6	1.0	0.5	1.0	0.86	0.0	0.0	0.0	0.0	0.0	0.0	0.8	0.4	0.33	0.62	0	4	1	5	0.04	0.07	0.8	0.33	2	1.0	9.0	-1	-1	657.0	22	63	2	3	1.0	0.43	0	1.0	1.0	0.0	0.0	0	0	0	0	0.0	0.0	1.0	1.0	0	0.0	0.0	-1	-1	140.0	23	68	2	7	1.0	1.0	0.39	2.5	0.5	0.56	0.5	0.5	1	5.0	0	0	0	0	0	0	1.0	0.84	1	0.0	0.27	0	0	0	3	0.0	0.04	1.0	0.83	0	3	-1	-1	33.0	22	64	3	8	1.0	1.0	0	0.8	0.88	0	0.33	0.22	0	0	1	2	0.04	0.03	0.8	0.87	1	2	-1	-1	1.0	22	66	2	7	1.0	1.0	0.67	0.5	0.0	0.56	1	3	0	5	0.0	0.07	0.69	0.45	1.0	8.0	-1	-1	0.0	23	63	1	4	0.5	0.57	1.0	0.71	0.0	0.4	0	1	0	4	0.0	0.06	1.0	0.68	0	5	-1	-1	0.0	23	64	2	6	1.0	0.86	0.0	0.0	0.15	0.36	1	1.0	0	0.86	0.6	1	1	5	4	2	0	6	3	0.08	0.0	0.09	0.04	-0.06	1	0.07	0.32	3	1.0	11	8.0	-1	-1	-1	-1	0.0	22	24	63	66	0	0	1	2	0.0	0.0	0.17	0.33	0.29	0.75	0.14	0.45	1	0.8	0.25	0.9	0.62	2	1	7	4	8	1	18	8	0.38	0.05	0.27	0.12	0.09	0.7	-0.04	0.37	10	4.88	25	12.44	-1	-1	-1	-1	0.0	13	20	48	58	2	3	2	5	0.5	0.75	0.22	0.56	0.4	0.5	0.67	0.5	1	1	2	1	0.09	0.04	0.34	0.46	3	2.0	-1	-1	9.0	21	22	1	1	0.5	0.5	0.4	0.5	0.75	0.5	0	1	6	1	0.26	0.04	0.43	0.46	6	2.0	-1	-1	7.0	17	22	2	1	1.0	0.5	0.19	0.22	0.21	0.27	0.89	0.88	0.88	0.84	0	0	1	1	17	14	44	31	0.74	0.61	0.65	0.46	0.17	0.22	0.13	0.23	17	14.0	45	32.0	-1	-1	-1	-1	0.0	6	9	24	37	2	2	6	6	1.0	1.0	0.86	0.86	0.18	0.22	0.19	0.27	0.9	0.88	0.9	0.84	0	0	0	1	18	14	61	31	0.78	0.61	0.9	0.46	0.15	0.22	0.1	0.23	18	14.0	61	32.0	-1	-1	-1	-1	2.0	5	9	7	37	2	2	7	6	1.0	1.0	1.0	0.86
1	0.29	0.29	0.52	0.48	0.83	0.83	0.65	0.67	0	0	0	1	5	5	11	10	0.21	0.21	0.16	0.14	0.36	0.36	0.54	0.47	5	5.0	11	11.0	-1	-1	-1	-1	0.0	19	19	58	59	1	1	6	5	1.0	1.0	1.0	0.83	0.0	0.0	0.0	0.0	0.0	0.0	1.0	0.33	0.0	0.67	0	4	0	4	0.0	0.06	1.0	0.28	1	0.0	8.0	-1	-1	414.0	24	65	1	2	1.0	0.33	0	1.0	1.0	0.0	0.0	0	0	0	0	0.0	0.0	1.0	1.0	0	0.0	0.0	-1	-1	125.0	24	69	1	6	1.0	1.0	0.47	0.0	0.67	0.64	1.0	0.5	0	4.0	0	0	0	0	0	0	0.73	0.82	1	0.43	0.31	0	0	3	4	0.14	0.06	0.7	0.81	3	4	-1	-1	38.0	18	62	4	9	1.0	1.0	0	0.33	0.63	0	0.8	0.54	0	0	4	7	0.17	0.1	0.41	0.64	4	7	-1	-1	1.0	20	62	1	6	1.0	1.0	0.67	0.53	0.5	0.56	0	2	1	5	0.04	0.07	0.69	0.5	1.0	7.0	-1	-1	0.0	23	64	1	4	1.0	0.67	1.0	0.86	0.0	0.25	0	0	0	2	0.0	0.03	1.0	0.85	0	2	-1	-1	0.0	24	67	1	6	1.0	1.0	0.33	1.0	0.32	0.56	1	0.67	0.0	0.73	0.5	2	0	5	3	2	0	8	5	0.09	0.0	0.12	0.07	0.24	1.0	0.22	0.5	4	3.44	13	9.75	-1	-1	-1	-1	0.0	20	22	59	62	1	3	3	5	0.33	1.0	0.38	0.62	0.17	0.67	0.33	0.44	1	0.88	0.5	0.73	0.67	3	0	5	3	7	4	11	12	0.33	0.19	0.17	0.18	-0.07	0.64	0.23	0.37	10	4.69	16	11.22	-1	-1	-1	-1	0.0	14	17	55	54	1	4	4	6	0.25	1.0	0.44	0.67	0.0	0.0	1.0	0	1	1	1	0	0.04	0.0	-0.04	1	2	1.0	-1	-1	5.0	23	24	0	0	0.0	0.0	0.4	0.0	0.75	0	0	1	3	0	0.12	0.0	0.47	1	3	1.0	-1	-1	4.0	21	24	1	0	1.0	0.0	0.1	0.17	0.22	0.34	0.95	0.91	0.87	0.78	0	0	1	1	18	10	34	18	0.75	0.42	0.49	0.26	0.11	0.23	0.18	0.34	18	10.0	35	19.0	-1	-1	-1	-1	0.0	6	14	35	51	1	1	5	5	1.0	1.0	0.83	0.83	0.1	0.14	0.16	0.31	0.95	0.92	0.91	0.81	0	0	0	1	19	12	63	21	0.79	0.5	0.91	0.3	0.1	0.2	0.09	0.3	19	12.0	63	22.0	-1	-1	-1	-1	2.0	5	12	6	48	1	1	6	5	1.0	1.0	1.0	0.83
2	0.67	0.57	0.48	0.55	0.5	0.5	0.65	0.57	0	1	2	2	3	2	11	8	0.14	0.09	0.16	0.12	0.66	0.51	0.43	0.5	3	3.0	13	10.0	-1	-1	-1	-1	0.0	19	20	56	59	3	2	6	6	1.0	0.67	0.75	0.75	0.31	9.0	1.0	0.36	1.0	1.0	0.8	0.93	0.0	0.0	1	1	0	0	0.0	0.0	0.8	0.93	0	1.0	1.0	-1	-1	105.0	22	67	2	7	0.67	0.88	1	1.0	1.0	0.0	0.0	0	0	0	0	0.0	0.0	1.0	1.0	0	0.0	0.0	-1	-1	140.0	22	67	3	8	1.0	1.0	0.31	9.0	1.0	0.36	1.0	1.0	0	4.0	1	0.84	0.8	0.74	0.67	1.0	1.0	1.0	0	0.0	0.0	0	0	0	0	0.0	0.0	1.0	1.0	0	0	-1	-1	72.0	21	66	4	9	1.0	1.0	0	0.75	0.57	0	0.4	0.54	0	2	2	7	0.09	0.1	0.74	0.53	2	9	-1	-1	1.0	20	60	3	6	1.0	0.75	0.5	0.38	0.0	0.62	2	5	0	5	0.0	0.07	0.55	0.3	2.0	10.0	-1	-1	0.0	22	62	1	3	0.33	0.38	0.86	0.6	0.25	0.5	0	2	1	6	0.05	0.09	0.85	0.56	1	8	-1	-1	0.0	21	61	3	6	1.0	0.75	0.2	0.67	0.17	0.44	1	0.83	0.5	0.87	0.67	3	0	7	3	5	4	13	12	0.24	0.19	0.2	0.18	0.01	0.64	0.02	0.37	8	5.96	20	14.22	-1	-1	-1	-1	0.0	16	17	53	54	1	4	2	6	0.25	1.0	0.22	0.67	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	0.5	0	0.0	3	2	0	0	0.0	0.0	1	0.55	3	2.0	-1	-1	3.0	22	22	0	1	0.0	0.33	0.0	0.0	0	1.0	3	3	0	2	0.0	0.09	1	-0.11	3	5.0	-1	-1	4.0	22	20	0	0	0.0	0.0	0.27	0.38	0.3	0.4	0.84	0.77	0.82	0.75	0	0	0	0	16	10	37	24	0.73	0.45	0.55	0.36	0.21	0.35	0.28	0.4	16	10.0	37	24.0	-1	-1	-1	-1	0.0	6	12	30	43	3	3	8	8	1.0	1.0	1.0	1.0	0.26	0.38	0.21	0.43	0.85	0.77	0.88	0.72	0	0	0	0	17	10	59	21	0.77	0.45	0.88	0.31	0.18	0.35	0.12	0.44	17	10.0	59	21.0	-1	-1	-1	-1	1.0	5	12	8	46	3	3	8	8	1.0	1.0	1.0	1.0
3	0.5	0.55	0.38	0.48	0.67	0.57	0.74	0.62	0	1	3	3	8	4	17	10	0.38	0.19	0.26	0.15	0.45	0.46	0.29	0.41	8	5.0	20	13.0	-1	-1	-1	-1	0.0	13	17	49	56	4	3	6	6	1.0	0.75	0.67	0.67	0.0	0.0	0.0	0.0	0.0	0.0	0.6	0.3	0.5	0.73	1	6	3	8	0.14	0.12	0.52	0.19	1	4.0	14.0	-1	-1	684.0	18	58	3	3	0.75	0.33	0	0.73	0.86	0.43	0.25	0	0	3	3	0.14	0.05	0.7	0.85	0	3.0	3.0	-1	-1	257.0	18	63	4	9	1.0	1.0	0.0	0.0	0.0	0.0	0.0	0.0	1	6.0	0	0	0	0	0	0	0.5	0.8	1	0.5	0.25	1	1	1	2	0.04	0.03	0.46	0.78	2	3	-1	-1	46.0	22	66	1	6	0.5	0.86	0	0.67	0.44	0	0.5	0.67	0	3	4	12	0.19	0.18	0.64	0.37	4	15	-1	-1	1.0	17	54	4	6	1.0	0.67	0.67	0.53	0.0	0.5	2	4	0	5	0.0	0.08	0.68	0.46	2.0	9.0	-1	-1	1.0	21	61	2	5	0.5	0.56	0.67	0.67	0.4	0.42	1	2	2	5	0.1	0.08	0.6	0.62	3	7	-1	-1	0.0	19	61	3	7	0.75	0.78	0.0	0.73	0.3	0.52	1	1.0	0.43	0.78	0.61	4	0	5	2	4	3	14	11	0.19	0.14	0.21	0.17	-0.19	0.7	0.18	0.46	8	5.21	19	12.67	-1	-1	-1	-1	0.0	17	18	52	55	0	4	4	7	0.0	1.0	0.44	0.78	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	0.0	1.0	0	4	4	2	0	0.1	0.0	-0.13	1	6	4.0	-1	-1	5.0	19	21	0	0	0.0	0.0	0.6	0.0	0.5	0	1	4	3	0	0.14	0.0	0.52	1	4	4.0	-1	-1	4.0	18	21	3	0	0.75	0.0	0.33	0.35	0.24	0.3	0.8	0.79	0.86	0.82	0	0	0	1	16	15	56	37	0.76	0.71	0.85	0.56	0.22	0.25	0.14	0.22	16	15.0	56	38.0	-1	-1	-1	-1	2.0	5	6	10	29	4	4	9	8	1.0	1.0	1.0	0.89	0.33	0.35	0.23	0.27	0.8	0.79	0.87	0.84	0	0	0	1	16	15	61	42	0.76	0.71	0.92	0.64	0.22	0.25	0.1	0.17	16	15.0	61	43.0	-1	-1	-1	-1	5.0	5	6	5	24	4	4	9	8	1.0	1.0	1.0	0.89
4	0.6	0.75	0.54	0.56	0.5	0.25	0.59	0.56	1	1	2	2	3	1	10	9	0.14	0.05	0.15	0.14	0.52	0.7	0.49	0.51	4	2.0	12	11.0	-1	-1	-1	-1	0.0	18	20	56	57	3	3	7	7	0.75	0.75	0.78	0.78	0.0	0.0	0.0	0.0	0.0	0.0	0.55	0.48	0.57	0.58	1	4	4	7	0.19	0.11	0.46	0.4	0	5.0	11.0	-1	-1	489.0	17	59	3	5	0.75	0.56	0	0.86	0.94	0.0	0.0	1	1	0	0	0.0	0.0	0.85	0.94	0	1.0	1.0	-1	-1	124.0	21	66	3	8	0.75	0.89	0.0	0.0	0.0	0.0	0.0	0.0	0	4.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	58.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.67	0.64	0	0.5	0.5	0	1	4	8	0.19	0.12	0.64	0.61	4	9	-1	-1	1.0	17	58	4	8	1.0	0.89	0.0	0.31	0	0.5	4	7	0	2	0.0	0.03	1	0.28	4.0	9.0	-1	-1	2.0	21	64	0	2	0.0	0.22	0.89	0.75	0.2	0.4	0	0	1	6	0.05	0.09	0.87	0.74	1	6	-1	-1	0.0	20	60	4	9	1.0	1.0	0.6	0.55	0.35	0.44	1	0.5	0.57	0.71	0.67	1	1	5	3	3	4	10	12	0.14	0.19	0.15	0.18	0.52	0.46	0.24	0.37	4	4.63	15	13.27	-1	-1	-1	-1	0.0	18	17	56	54	3	3	4	6	0.75	0.75	0.44	0.67	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	0.33	1.0	0.5	4	3	1	1	0.05	0.05	-0.09	0.27	5	4.0	-1	-1	13.0	20	20	0	1	0.0	0.25	0.4	0.33	0.0	0.5	3	3	0	1	0.0	0.05	0.47	0.27	3	4.0	-1	-1	11.0	21	20	1	1	0.25	0.25	0.35	0.36	0.24	0.26	0.79	0.78	0.86	0.85	0	0	0	0	15	14	57	51	0.71	0.67	0.86	0.77	0.25	0.27	0.14	0.18	15	14.0	57	51.0	-1	-1	-1	-1	3.0	6	7	9	15	4	4	9	9	1.0	1.0	1.0	1.0	0.33	0.36	0.23	0.27	0.8	0.78	0.87	0.84	0	0	0	0	16	14	59	48	0.76	0.67	0.89	0.73	0.22	0.27	0.12	0.21	16	14.0	59	48.0	-1	-1	-1	-1	4.0	5	7	7	18	4	4	9	9	1.0	1.0	1.0	1.0
5	0.46	0.44	0.36	0.35	0.7	0.67	0.75	0.73	0	1	3	4	7	4	15	11	0.32	0.18	0.22	0.16	0.45	0.37	0.28	0.26	7	5.0	18	15.0	-1	-1	-1	-1	0.0	15	18	52	56	3	2	5	4	1.0	0.67	0.62	0.5	0.0	0.0	0.0	0.0	0.0	0.0	0.57	0.47	0.5	0.56	1	4	2	5	0.09	0.07	0.51	0.4	0	3.0	9.0	-1	-1	400.0	20	62	2	4	0.67	0.5	0	0.75	0.89	0.4	0.2	0	0	2	2	0.09	0.03	0.74	0.88	0	2.0	2.0	-1	-1	173.0	20	65	3	8	1.0	1.0	0.21	3.5	0.5	0.32	0.5	0.5	1	7.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	48.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.29	0.5	0	0.75	0.58	2	3	3	7	0.14	0.1	0.17	0.44	5	10	-1	-1	1.0	19	60	1	5	0.33	0.62	0.8	0.56	0.0	0.5	1	3	0	5	0.0	0.07	0.8	0.5	1.0	8.0	-1	-1	0.0	22	62	2	5	0.67	0.62	0.86	0.74	0.25	0.36	0	1	1	4	0.05	0.06	0.85	0.71	1	5	-1	-1	0.0	21	63	3	7	1.0	0.88	0.0	0.75	0.27	0.45	1	1.0	0.4	0.79	0.64	3	0	5	3	5	2	11	9	0.23	0.09	0.16	0.13	-0.18	0.74	0.17	0.39	8	3.87	16	10.65	-1	-1	-1	-1	0.0	17	20	56	58	0	3	3	5	0.0	1.0	0.38	0.62	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.4	0.4	0.5	0.5	2	2	1	1	0.05	0.05	0.34	0.34	3	3.0	-1	-1	3.0	21	21	1	1	0.33	0.33	0.29	0.4	0.75	0.5	2	2	3	1	0.14	0.05	0.17	0.34	5	3.0	-1	-1	4.0	19	21	1	1	0.33	0.33	0.26	0.3	0.24	0.31	0.85	0.82	0.86	0.81	0	0	1	1	17	14	43	30	0.77	0.64	0.64	0.45	0.18	0.25	0.15	0.26	17	14.0	44	31.0	-1	-1	-1	-1	1.0	5	8	24	37	3	3	7	7	1.0	1.0	0.88	0.88	0.26	0.29	0.21	0.3	0.85	0.83	0.88	0.82	0	0	0	1	17	15	60	31	0.77	0.68	0.9	0.46	0.18	0.23	0.11	0.25	17	15.0	60	32.0	-1	-1	-1	-1	4.0	5	7	7	36	3	3	8	7	1.0	1.0	1.0	0.88
6	0.67	0.5	0.44	0.4	0.5	0.5	0.67	0.64	0	2	3	5	4	2	12	7	0.19	0.1	0.18	0.11	0.64	0.4	0.37	0.31	4	4.0	15	12.0	-1	-1	-1	-1	0.0	17	19	54	59	4	2	6	4	1.0	0.5	0.67	0.44	0.0	0.0	0.0	0.0	0.0	0.0	0.33	0.25	0.5	0.71	3	7	1	5	0.05	0.08	0.27	0.16	1	4.0	12.0	-1	-1	452.0	20	61	1	2	0.25	0.22	0	1.0	1.0	0.0	0.0	0	0	0	0	0.0	0.0	1.0	1.0	0	0.0	0.0	-1	-1	182.0	21	66	4	9	1.0	1.0	-0.03	0.0	0.0	0.17	0.0	0.0	1	7.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	37.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.73	0.5	0	0.43	0.6	0	3	3	9	0.14	0.14	0.7	0.43	3	12	-1	-1	1.0	18	57	4	6	1.0	0.67	0.0	0.4	0	0.5	4	6	0	3	0.0	0.05	1	0.34	4.0	9.0	-1	-1	1.0	21	63	0	3	0.0	0.33	0.86	0.7	0.0	0.36	1	2	0	4	0.0	0.06	0.85	0.66	1	6	-1	-1	0.0	21	62	3	7	0.75	0.78	0.0	0.0	0.0	0.2	1	0	0	1.0	0.75	1	1	6	5	0	0	2	3	0.0	0.0	0.03	0.04	1	1	-0.05	0.15	1	1.0	8	8.1	-1	-1	-1	-1	0.0	24	24	67	66	0	0	0	1	0.0	0.0	0.0	0.17	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	0.29	1.0	0.67	4	3	2	2	0.1	0.1	-0.13	0.17	6	5.0	-1	-1	16.0	19	19	0	1	0.0	0.25	0.2	0.67	0.83	0.4	3	1	5	2	0.24	0.1	0.01	0.6	8	3.0	-1	-1	15.0	16	19	1	3	0.25	0.75	0.35	0.38	0.25	0.26	0.79	0.76	0.85	0.84	0	0	1	2	15	13	47	37	0.71	0.62	0.71	0.56	0.25	0.3	0.13	0.14	15	13.0	48	39.0	-1	-1	-1	-1	1.0	6	8	19	29	4	4	8	7	1.0	1.0	0.89	0.78	0.33	0.38	0.24	0.24	0.8	0.76	0.87	0.86	0	0	0	2	16	13	58	42	0.76	0.62	0.88	0.64	0.22	0.3	0.13	0.1	16	13.0	58	44.0	-1	-1	-1	-1	4.0	5	8	8	24	4	4	9	7	1.0	1.0	1.0	0.78
7	0.75	0.75	0.5	0.42	0.4	0.4	0.62	0.69	0	0	2	3	2	2	10	11	0.09	0.09	0.15	0.16	0.74	0.74	0.45	0.35	2	2.0	12	14.0	-1	-1	-1	-1	0.0	20	20	57	56	3	3	6	5	1.0	1.0	0.75	0.62	0.0	0.0	0.0	0.0	0.0	0.0	0.86	0.82	0.25	0.22	0	1	1	2	0.05	0.03	0.85	0.8	2	1.0	3.0	-1	-1	580.0	21	65	3	7	1.0	0.88	0	0.86	0.94	0.25	0.11	0	0	1	1	0.05	0.01	0.85	0.94	0	1.0	1.0	-1	-1	126.0	21	66	3	8	1.0	1.0	0.0	0.0	0.0	0.0	0.0	0.0	1	4.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	35.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.57	0.59	0	0.5	0.44	1	3	2	4	0.09	0.06	0.51	0.54	3	7	-1	-1	1.0	20	63	2	5	0.67	0.62	1.0	0.53	0.0	0.55	0	3	0	6	0.0	0.09	1.0	0.47	0.0	9.0	-1	-1	0.0	22	61	3	5	1.0	0.62	0.86	0.6	0.25	0.5	0	2	1	6	0.05	0.09	0.85	0.56	1	8	-1	-1	0.0	21	61	3	6	1.0	0.75	0.29	0.57	0.36	0.36	-1.0	0.75	0.5	0.71	0.71	2	1	4	4	3	2	10	10	0.14	0.09	0.15	0.15	0.17	0.51	0.28	0.28	5	2.92	14	10.67	-1	-1	-1	-1	0.0	19	20	57	57	1	2	4	4	0.33	0.67	0.5	0.5	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.57	0.0	0.5	1.0	1	3	2	1	0.09	0.05	0.51	-0.08	3	4.0	-1	-1	5.0	20	21	2	0	0.67	0.0	0.0	0.0	0	1.0	3	3	0	1	0.0	0.05	1	-0.08	3	4.0	-1	-1	3.0	22	21	0	0	0.0	0.0	0.27	0.3	0.27	0.36	0.84	0.82	0.84	0.78	0	0	0	0	16	14	43	29	0.73	0.64	0.64	0.43	0.21	0.25	0.24	0.35	16	14.0	43	29.0	-1	-1	-1	-1	1.0	6	8	24	38	3	3	8	8	1.0	1.0	1.0	1.0	0.26	0.33	0.21	0.38	0.85	0.8	0.88	0.76	0	0	0	0	17	12	60	26	0.77	0.55	0.9	0.39	0.18	0.3	0.11	0.38	17	12.0	60	26.0	-1	-1	-1	-1	2.0	5	10	7	41	3	3	8	8	1.0	1.0	1.0	1.0
8	0.0	0.0	0.48	0.33	1.0	1.0	0.67	0.67	1	1	1	4	7	1	10	4	0.29	0.04	0.14	0.06	-0.13	-0.04	0.47	0.28	8	2.0	11	8.0	-1	-1	-1	-1	0.0	17	23	59	65	0	0	5	2	0.0	0.0	0.83	0.33	-0.0	7.0	0.33	0.04	0.25	0.5	0.0	0.77	1.0	0.29	1	1	2	2	0.08	0.03	-0.06	0.75	0	3.0	3.0	-1	-1	121.0	22	67	0	5	0.0	0.83	0	0.0	0.83	1.0	0.17	1	1	1	1	0.04	0.01	-0.04	0.82	0	2.0	2.0	-1	-1	88.0	23	68	0	5	0.0	0.83	-0.04	0.0	0.0	0.12	0.0	0.0	1	7.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	40.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.0	0.67	0	0	0.33	1	2	0	2	0.0	0.03	1	0.64	1	4	-1	-1	1.0	24	67	0	4	0.0	0.67	0.0	0.2	0	0.75	1	5	0	3	0.0	0.04	1	0.15	1.0	8.0	-1	-1	0.0	24	66	0	1	0.0	0.17	0.0	0.73	0	0.2	1	2	0	1	0.0	0.01	1	0.71	1	3	-1	-1	0.0	24	68	0	4	0.0	0.67	0.0	0.4	0.25	0.24	-1.0	1.0	0.75	0.8	0.82	1	0	4	4	3	3	8	9	0.12	0.12	0.12	0.13	-0.08	0.47	0.17	0.16	4	1.45	12	9.21	-1	-1	-1	-1	0.0	21	21	61	60	0	1	2	2	0.0	1.0	0.33	0.33	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	0.0	1.0	0	1	1	1	0	0.04	0.0	-0.04	1	2	1.0	-1	-1	1.0	23	24	0	0	0.0	0.0	0.0	0.0	1.0	0	1	1	1	0	0.04	0.0	-0.04	1	2	1.0	-1	-1	1.0	23	24	0	0	0.0	0.0	0.11	0.15	0.12	0.24	0.94	0.92	0.93	0.85	0	0	3	2	17	11	40	23	0.71	0.46	0.58	0.33	0.13	0.21	-0.04	0.19	17	11.0	43	25.0	-1	-1	-1	-1	0.0	7	13	29	46	1	1	3	4	1.0	1.0	0.5	0.67	0.1	0.0	0.16	0.24	0.95	1.0	0.91	0.85	0	1	0	2	19	12	63	23	0.79	0.5	0.91	0.33	0.1	-0.2	0.09	0.19	19	13.0	63	25.0	-1	-1	-1	-1	2.0	5	12	6	46	1	0	6	4	1.0	0.0	1.0	0.67
9	0.44	0.44	0.58	0.58	0.71	0.71	0.59	0.59	0	0	0	0	5	5	10	10	0.22	0.22	0.15	0.15	0.47	0.47	0.59	0.59	5	5.0	10	10.0	-1	-1	-1	-1	0.0	18	18	58	58	2	2	7	7	1.0	1.0	1.0	1.0	0.0	0.0	0.0	0.0	0.0	0.0	0.5	0.43	0.5	0.57	1	4	1	4	0.04	0.06	0.46	0.37	0	2.0	8.0	-1	-1	260.0	22	64	1	3	0.5	0.43	0	0.67	0.92	0.0	0.0	1	1	0	0	0.0	0.0	0.69	0.92	0	1.0	1.0	-1	-1	88.0	23	68	1	6	0.5	0.86	0.0	0.0	0.0	0.0	0.0	0.0	0	4.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	33.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.57	0.74	0	0.6	0.42	0	0	3	5	0.13	0.07	0.59	0.74	3	5	-1	-1	1.0	20	63	2	7	1.0	1.0	1.0	0.71	0.0	0.4	0	1	0	4	0.0	0.06	1.0	0.68	0.0	5.0	-1	-1	0.0	23	64	2	6	1.0	0.86	1.0	0.82	0.0	0.3	0	0	0	3	0.0	0.04	1.0	0.82	0	3	-1	-1	0.0	23	65	2	7	1.0	1.0	0.25	0.73	0.3	0.48	-1.0	0.75	0.43	0.73	0.62	3	0	6	3	3	3	8	10	0.14	0.14	0.12	0.15	0.11	0.7	0.19	0.41	6	4.61	14	11.12	-1	-1	-1	-1	0.0	18	18	58	56	1	4	3	6	0.25	1.0	0.33	0.67	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.8	1.0	0.33	0.0	0	0	1	0	0.04	0.0	0.8	1.0	1	0.0	-1	-1	11.0	22	23	2	2	1.0	1.0	0.0	1.0	0	0.0	2	0	0	0	0.0	0.0	1	1.0	2	0.0	-1	-1	9.0	23	23	0	2	0.0	1.0	0.2	0.24	0.18	0.38	0.89	0.87	0.89	0.77	0	0	3	0	16	13	33	23	0.7	0.57	0.49	0.34	0.18	0.24	0.05	0.39	16	13.0	36	23.0	-1	-1	-1	-1	0.0	7	10	35	45	2	2	4	7	1.0	1.0	0.57	1.0	0.18	0.22	0.18	0.3	0.9	0.88	0.9	0.82	0	0	0	0	18	14	62	32	0.78	0.61	0.91	0.47	0.15	0.22	0.09	0.31	18	14.0	62	32.0	-1	-1	-1	-1	2.0	5	9	6	36	2	2	7	7	1.0	1.0	1.0	1.0
10	0.2	0.4	0.46	0.44	0.89	0.75	0.7	0.67	0	0	0	2	8	3	14	8	0.33	0.12	0.2	0.12	0.27	0.47	0.49	0.41	8	3.0	14	10.0	-1	-1	-1	-1	0.0	16	21	55	61	1	1	6	4	1.0	1.0	1.0	0.67	0.24	9.5	0.67	0.34	1.0	0.5	0.67	0.92	0.5	0.14	0	0	1	1	0.04	0.01	0.69	0.92	1	1.0	1.0	-1	-1	271.0	23	68	1	6	1.0	1.0	0	1.0	1.0	0.0	0.0	0	0	0	0	0.0	0.0	1.0	1.0	0	0.0	0.0	-1	-1	81.0	24	69	1	6	1.0	1.0	0.24	9.5	0.67	0.34	1.0	0.5	1	5.0	0	0	0	0	0	0

==> expres/prev/other/c_2_r_3_cps_2_n_5_t_200_d_1_i_0.5_ivs_50_f_lin_ns_unif_hi_False.csv <==
X	pcmciplus_f1	pcmciplus_f1-pooled	pcmciplus_f1-timed	pcmciplus_f1-timed-pooled	pcmciplus_fdr	pcmciplus_fdr-pooled	pcmciplus_fdr-timed	pcmciplus_fdr-timed-pooled	pcmciplus_fn	pcmciplus_fn-pooled	pcmciplus_fn-timed	pcmciplus_fn-timed-pooled	pcmciplus_fp	pcmciplus_fp-pooled	pcmciplus_fp-timed	pcmciplus_fp-timed-pooled	pcmciplus_fpr	pcmciplus_fpr-pooled	pcmciplus_fpr-timed	pcmciplus_fpr-timed-pooled	pcmciplus_mcc	pcmciplus_mcc-pooled	pcmciplus_mcc-timed	pcmciplus_mcc-timed-pooled	pcmciplus_shd	pcmciplus_shd-pooled	pcmciplus_shd-timed	pcmciplus_shd-timed-pooled	pcmciplus_sid	pcmciplus_sid-pooled	pcmciplus_sid-timed	pcmciplus_sid-timed-pooled	pcmciplus_time	pcmciplus_tn	pcmciplus_tn-pooled	pcmciplus_tn-timed	pcmciplus_tn-timed-pooled	pcmciplus_tp	pcmciplus_tp-pooled	pcmciplus_tp-timed	pcmciplus_tp-timed-pooled	pcmciplus_tpr	pcmciplus_tpr-pooled	pcmciplus_tpr-timed	pcmciplus_tpr-timed-pooled	gp_cps-ari	gp_cps-dist	gp_cps-f1	gp_cps-nmi	gp_cps-prec	gp_cps-rec	gp_f1	gp_f1-timed	gp_fdr	gp_fdr-timed	gp_fn	gp_fn-timed	gp_fp	gp_fp-timed	gp_fpr	gp_fpr-timed	gp_mcc	gp_mcc-timed	gp_n_iterations	gp_shd	gp_shd-timed	gp_sid	gp_sid-timed	gp_time	gp_tn	gp_tn-timed	gp_tp	gp_tp-timed	gp_tpr	gp_tpr-timed	gp_valid	gp-kncps_f1	gp-kncps_f1-timed	gp-kncps_fdr	gp-kncps_fdr-timed	gp-kncps_fn	gp-kncps_fn-timed	gp-kncps_fp	gp-kncps_fp-timed	gp-kncps_fpr	gp-kncps_fpr-timed	gp-kncps_mcc	gp-kncps_mcc-timed	gp-kncps_n_iterations	gp-kncps_shd	gp-kncps_shd-timed	gp-kncps_sid	gp-kncps_sid-timed	gp-kncps_time	gp-kncps_tn	gp-kncps_tn-timed	gp-kncps_tp	gp-kncps_tp-timed	gp-kncps_tpr	gp-kncps_tpr-timed	gp-kndag_cps-ari	gp-kndag_cps-dist	gp-kndag_cps-f1	gp-kndag_cps-nmi	gp-kndag_cps-prec	gp-kndag_cps-rec	gp-kndag_n_iterations	gp-kndag_time	gp-kndag_valid	R-pcmci_cps-ari	R-pcmci_cps-f1	R-pcmci_cps-nmi	R-pcmci_cps-prec	R-pcmci_cps-rec	R-pcmci_f1	R-pcmci_f1-timed	R-pcmci_failed	R-pcmci_fdr	R-pcmci_fdr-timed	R-pcmci_fn	R-pcmci_fn-timed	R-pcmci_fp	R-pcmci_fp-timed	R-pcmci_fpr	R-pcmci_fpr-timed	R-pcmci_mcc	R-pcmci_mcc-timed	R-pcmci_shd	R-pcmci_shd-timed	R-pcmci_sid	R-pcmci_sid-timed	R-pcmci_time	R-pcmci_tn	R-pcmci_tn-timed	R-pcmci_tp	R-pcmci_tp-timed	R-pcmci_tpr	R-pcmci_tpr-timed	R-pcmci_valid	R-pcmci-kncps_f1	R-pcmci-kncps_f1-timed	R-pcmci-kncps_failed	R-pcmci-kncps_fdr	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_fn	R-pcmci-kncps_fn-timed	R-pcmci-kncps_fp	R-pcmci-kncps_fp-timed	R-pcmci-kncps_fpr	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_mcc	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_shd	R-pcmci-kncps_shd-timed	R-pcmci-kncps_sid	R-pcmci-kncps_sid-timed	R-pcmci-kncps_time	R-pcmci-kncps_tn	R-pcmci-kncps_tn-timed	R-pcmci-kncps_tp	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tpr	R-pcmci-kncps_tpr-timed	J-pcmci_f1	J-pcmci_f1-timed	J-pcmci_fdr	J-pcmci_fdr-timed	J-pcmci_fn	J-pcmci_fn-timed	J-pcmci_fp	J-pcmci_fp-timed	J-pcmci_fpr	J-pcmci_fpr-timed	J-pcmci_mcc	J-pcmci_mcc-timed	J-pcmci_shd	J-pcmci_shd-timed	J-pcmci_sid	J-pcmci_sid-timed	J-pcmci_time	J-pcmci_tn	J-pcmci_tn-timed	J-pcmci_tp	J-pcmci_tp-timed	J-pcmci_tpr	J-pcmci_tpr-timed	J-pcmci-kncps_f1	J-pcmci-kncps_f1-timed	J-pcmci-kncps_fdr	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_fn	J-pcmci-kncps_fn-timed	J-pcmci-kncps_fp	J-pcmci-kncps_fp-timed	J-pcmci-kncps_fpr	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_mcc	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_shd	J-pcmci-kncps_shd-timed	J-pcmci-kncps_sid	J-pcmci-kncps_sid-timed	J-pcmci-kncps_time	J-pcmci-kncps_tn	J-pcmci-kncps_tn-timed	J-pcmci-kncps_tp	J-pcmci-kncps_tp-timed	J-pcmci-kncps_tpr	J-pcmci-kncps_tpr-timed	varLINGAM_f1	varLINGAM_f1-pooled	varLINGAM_f1-timed	varLINGAM_f1-timed-pooled	varLINGAM_failed	varLINGAM_fdr	varLINGAM_fdr-pooled	varLINGAM_fdr-timed	varLINGAM_fdr-timed-pooled	varLINGAM_fn	varLINGAM_fn-pooled	varLINGAM_fn-timed	varLINGAM_fn-timed-pooled	varLINGAM_fp	varLINGAM_fp-pooled	varLINGAM_fp-timed	varLINGAM_fp-timed-pooled	varLINGAM_fpr	varLINGAM_fpr-pooled	varLINGAM_fpr-timed	varLINGAM_fpr-timed-pooled	varLINGAM_mcc	varLINGAM_mcc-pooled	varLINGAM_mcc-timed	varLINGAM_mcc-timed-pooled	varLINGAM_shd	varLINGAM_shd-pooled	varLINGAM_shd-timed	varLINGAM_shd-timed-pooled	varLINGAM_sid	varLINGAM_sid-pooled	varLINGAM_sid-timed	varLINGAM_sid-timed-pooled	varLINGAM_time	varLINGAM_tn	varLINGAM_tn-pooled	varLINGAM_tn-timed	varLINGAM_tn-timed-pooled	varLINGAM_tp	varLINGAM_tp-pooled	varLINGAM_tp-timed	varLINGAM_tp-timed-pooled	varLINGAM_tpr	varLINGAM_tpr-pooled	varLINGAM_tpr-timed	varLINGAM_tpr-timed-pooled	varLINGAM-kncps_f1	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_f1-timed	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_failed	varLINGAM-kncps_fdr	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_fn	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_fn-timed	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_fp	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_fp-timed	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_fpr	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_fpr-timed-pooled	varLINGAM-kncps_mcc	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_mcc-timed	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_shd	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_shd-timed	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_sid	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_sid-timed	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_time	varLINGAM-kncps_tn	varLINGAM-kncps_tn-pooled	varLINGAM-kncps_tn-timed	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_tp	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_tp-timed	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_tpr	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_tpr-timed-pooled	cdnod_f1	cdnod_f1-pooled	cdnod_fdr	cdnod_fdr-pooled	cdnod_fn	cdnod_fn-pooled	cdnod_fp	cdnod_fp-pooled	cdnod_fpr	cdnod_fpr-pooled	cdnod_mcc	cdnod_mcc-pooled	cdnod_shd	cdnod_shd-pooled	cdnod_sid	cdnod_sid-pooled	cdnod_time	cdnod_tn	cdnod_tn-pooled	cdnod_tp	cdnod_tp-pooled	cdnod_tpr	cdnod_tpr-pooled	cdnod-kncps_f1	cdnod-kncps_f1-pooled	cdnod-kncps_fdr	cdnod-kncps_fdr-pooled	cdnod-kncps_fn	cdnod-kncps_fn-pooled	cdnod-kncps_fp	cdnod-kncps_fp-pooled	cdnod-kncps_fpr	cdnod-kncps_fpr-pooled	cdnod-kncps_mcc	cdnod-kncps_mcc-pooled	cdnod-kncps_shd	cdnod-kncps_shd-pooled	cdnod-kncps_sid	cdnod-kncps_sid-pooled	cdnod-kncps_time	cdnod-kncps_tn	cdnod-kncps_tn-pooled	cdnod-kncps_tp	cdnod-kncps_tp-pooled	cdnod-kncps_tpr	cdnod-kncps_tpr-pooled	dynotears_f1	dynotears_f1-pooled	dynotears_f1-timed	dynotears_f1-timed-pooled	dynotears_fdr	dynotears_fdr-pooled	dynotears_fdr-timed	dynotears_fdr-timed-pooled	dynotears_fn	dynotears_fn-pooled	dynotears_fn-timed	dynotears_fn-timed-pooled	dynotears_fp	dynotears_fp-pooled	dynotears_fp-timed	dynotears_fp-timed-pooled	dynotears_fpr	dynotears_fpr-pooled	dynotears_fpr-timed	dynotears_fpr-timed-pooled	dynotears_mcc	dynotears_mcc-pooled	dynotears_mcc-timed	dynotears_mcc-timed-pooled	dynotears_shd	dynotears_shd-pooled	dynotears_shd-timed	dynotears_shd-timed-pooled	dynotears_sid	dynotears_sid-pooled	dynotears_sid-timed	dynotears_sid-timed-pooled	dynotears_time	dynotears_tn	dynotears_tn-pooled	dynotears_tn-timed	dynotears_tn-timed-pooled	dynotears_tp	dynotears_tp-pooled	dynotears_tp-timed	dynotears_tp-timed-pooled	dynotears_tpr	dynotears_tpr-pooled	dynotears_tpr-timed	dynotears_tpr-timed-pooled	dynotears-kncps_f1	dynotears-kncps_f1-pooled	dynotears-kncps_f1-timed	dynotears-kncps_f1-timed-pooled	dynotears-kncps_fdr	dynotears-kncps_fdr-pooled	dynotears-kncps_fdr-timed	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_fn	dynotears-kncps_fn-pooled	dynotears-kncps_fn-timed	dynotears-kncps_fn-timed-pooled	dynotears-kncps_fp	dynotears-kncps_fp-pooled	dynotears-kncps_fp-timed	dynotears-kncps_fp-timed-pooled	dynotears-kncps_fpr	dynotears-kncps_fpr-pooled	dynotears-kncps_fpr-timed	dynotears-kncps_fpr-timed-pooled	dynotears-kncps_mcc	dynotears-kncps_mcc-pooled	dynotears-kncps_mcc-timed	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_shd	dynotears-kncps_shd-pooled	dynotears-kncps_shd-timed	dynotears-kncps_shd-timed-pooled	dynotears-kncps_sid	dynotears-kncps_sid-pooled	dynotears-kncps_sid-timed	dynotears-kncps_sid-timed-pooled	dynotears-kncps_time	dynotears-kncps_tn	dynotears-kncps_tn-pooled	dynotears-kncps_tn-timed	dynotears-kncps_tn-timed-pooled	dynotears-kncps_tp	dynotears-kncps_tp-pooled	dynotears-kncps_tp-timed	dynotears-kncps_tp-timed-pooled	dynotears-kncps_tpr	dynotears-kncps_tpr-pooled	dynotears-kncps_tpr-timed	dynotears-kncps_tpr-timed-pooled
0	0.57	0.67	0.61	0.42	0.6	0.5	0.56	0.67	0	0	0	3	3	2	9	8	0.13	0.09	0.13	0.12	0.59	0.68	0.62	0.36	3	2.0	9	11.0	-1	-1	-1	-1	0.0	20	21	59	60	2	2	7	4	1.0	1.0	1.0	0.57	0.37	0.0	0.4	0.5	0.33	0.5	1.0	1.0	0.0	0.0	0	0	0	0	0.0	0.0	1.0	1.0	1	0.0	0.0	-1	-1	313.0	23	68	2	7	1.0	1.0	0	0.8	0.93	0.33	0.12	0	0	1	1	0.04	0.01	0.8	0.93	0	1.0	1.0	-1	-1	116.0	22	67	2	7	1.0	1.0	0.37	0.0	0.4	0.5	0.33	0.5	1	6.0	0	0	0	0	0	0	0.75	0.89	1	0.4	0.2	0	0	2	2	0.09	0.03	0.74	0.88	2	2	-1	-1	31.0	20	65	3	8	1.0	1.0	0	0.8	0.82	0	0.33	0.3	0	0	1	3	0.04	0.04	0.8	0.82	1	3	-1	-1	1.0	22	65	2	7	1.0	1.0	0.67	0.22	0.0	0.5	1	6	0	1	0.0	0.01	0.69	0.23	1.0	7.0	-1	-1	3.0	23	67	1	1	0.5	0.14	0.8	0.74	0.33	0.42	0	0	1	5	0.04	0.07	0.8	0.74	1	5	-1	-1	0.0	22	63	2	7	1.0	1.0	0.0	0.2	0.23	0.26	-1	1.0	0.89	0.86	0.84	2	0	3	2	8	16	24	26	0.35	0.7	0.35	0.38	-0.2	0.18	0.13	0.2	10	4.39	27	11.96	-1	-1	-1	-1	0.0	15	7	44	42	0	2	4	5	0.0	1.0	0.57	0.71	0.25	0.4	0.26	0.36	1	0.83	0.73	0.83	0.77	2	1	4	2	10	8	24	23	0.48	0.38	0.36	0.35	0.02	0.27	0.13	0.28	12	36.13	28	45.36	-1	-1	-1	-1	0.0	11	13	42	43	2	3	5	7	0.5	0.75	0.56	0.78	0.0	0.33	1.0	0.75	2	1	2	3	0.09	0.13	-0.09	0.27	4	4.0	-1	-1	13.0	21	20	0	1	0.0	0.5	1.0	0.0	0.0	1.0	0	2	0	3	0.0	0.13	1.0	-0.11	0	5.0	-1	-1	10.0	23	20	2	0	1.0	0.0	0.19	0.2	0.22	0.24	0.89	0.89	0.87	0.87	0	0	1	0	17	16	41	45	0.74	0.7	0.6	0.66	0.17	0.18	0.15	0.21	17	16.0	42	45.0	-1	-1	-1	-1	4.0	6	7	27	23	2	2	6	7	1.0	1.0	0.86	1.0	0.19	0.24	0.2	0.24	0.89	0.87	0.89	0.86	0	0	0	1	17	13	57	37	0.74	0.57	0.84	0.54	0.17	0.24	0.13	0.18	17	13.0	57	38.0	-1	-1	-1	-1	3.0	6	10	11	31	2	2	7	6	1.0	1.0	1.0	0.86
1	0.33	0.0	0.48	0.47	0.8	1.0	0.67	0.64	0	1	1	2	4	3	10	7	0.17	0.12	0.14	0.1	0.41	-0.08	0.47	0.43	4	4.0	11	9.0	-1	-1	-1	-1	0.0	20	21	59	62	1	0	5	4	1.0	0.0	0.83	0.67	0.37	1.0	0.67	0.56	1.0	0.5	0.0	0.67	1.0	0.33	1	2	1	2	0.04	0.03	-0.04	0.64	1	2.0	4.0	-1	-1	273.0	23	67	0	4	0.0	0.67	0	0.0	0.73	0	0.2	1	2	0	1	0.0	0.01	1	0.71	0	1.0	3.0	-1	-1	95.0	24	68	0	4	0.0	0.67	0.83	5.5	1.0	0.82	1.0	1.0	0	3.0	1	0	0	0	0	0	0.57	0.57	1	0.5	0.54	1	2	2	7	0.09	0.1	0.51	0.53	3	9	-1	-1	26.0	20	60	2	6	0.67	0.75	0	0.33	0.63	0	0.8	0.54	0	0	4	7	0.17	0.1	0.41	0.64	4	7	-1	-1	1.0	20	62	1	6	1.0	1.0	0.0	0.18	1.0	0.8	1	5	1	4	0.04	0.06	-0.04	0.12	2.0	9.0	-1	-1	1.0	23	65	0	1	0.0	0.17	0.0	0.57	0	0.5	1	2	0	4	0.0	0.06	1	0.53	1	6	-1	-1	0.0	24	65	0	4	0.0	0.67	0.12	0.0	0.11	0.2	-1	0.93	1.0	0.93	0.86	0	1	4	4	14	6	27	12	0.58	0.25	0.39	0.17	0.17	-0.11	-0.03	0.11	14	1.55	31	10.12	-1	-1	-1	-1	0.0	10	18	42	57	1	0	2	2	1.0	0.0	0.33	0.33	0.33	0.33	0.15	0.33	1	0.78	0.78	0.91	0.77	1	1	5	3	7	7	29	17	0.32	0.32	0.43	0.25	0.24	0.24	-0.04	0.25	8	4.16	34	12.83	-1	-1	-1	-1	0.0	15	15	38	50	2	2	3	5	0.67	0.67	0.38	0.62	0.0	0.0	0	1.0	1	1	0	4	0.0	0.17	1	-0.09	1	5.0	-1	-1	20.0	24	20	0	0	0.0	0.0	0.0	0.0	1.0	1.0	1	1	3	3	0.12	0.12	-0.08	-0.08	4	4.0	-1	-1	14.0	21	21	0	0	0.0	0.0	0.12	0.17	0.17	0.33	0.94	0.91	0.9	0.79	0	0	2	1	15	10	37	19	0.62	0.42	0.54	0.28	0.15	0.23	0.07	0.32	15	10.0	39	20.0	-1	-1	-1	-1	1.0	9	14	32	50	1	1	4	5	1.0	1.0	0.67	0.83	0.12	0.15	0.23	0.29	0.93	0.92	0.87	0.83	0	0	0	1	14	11	41	24	0.58	0.46	0.59	0.35	0.17	0.21	0.23	0.27	14	11.0	41	25.0	-1	-1	-1	-1	1.0	10	13	28	45	1	1	6	5	1.0	1.0	1.0	0.83
2	0.46	0.75	0.47	0.48	0.7	0.4	0.68	0.62	0	0	1	3	7	2	15	8	0.32	0.09	0.22	0.12	0.45	0.74	0.44	0.41	7	2.0	16	11.0	-1	-1	-1	-1	0.0	15	20	52	59	3	3	7	5	1.0	1.0	0.88	0.62	0.98	1.0	1.0	0.96	1.0	1.0	0.57	0.71	0.5	0.33	1	2	2	3	0.09	0.04	0.51	0.67	1	3.0	5.0	-1	-1	306.0	20	64	2	6	0.67	0.75	1	0.8	0.93	0.0	0.0	1	1	0	0	0.0	0.0	0.8	0.93	0	1.0	1.0	-1	-1	94.0	22	67	2	7	0.67	0.88	0.98	1.0	1.0	0.96	1.0	1.0	1	5.0	1	1.0	1.0	1.0	1.0	1.0	1.0	0.84	0	0.0	0.2	0	1	0	2	0.0	0.03	1.0	0.82	0	3	-1	-1	42.0	21	64	4	8	1.0	0.89	1	0.5	0.48	0	0.6	0.62	1	3	3	8	0.14	0.12	0.43	0.41	4	11	-1	-1	1.0	19	59	2	5	0.67	0.62	0.33	0.38	0.67	0.62	2	5	2	5	0.09	0.07	0.24	0.3	4.0	10.0	-1	-1	2.0	20	62	1	3	0.33	0.38	1.0	0.67	0.0	0.4	0	2	0	4	0.0	0.06	1.0	0.63	0	6	-1	-1	0.0	22	63	3	6	1.0	0.75	0.15	0.46	0.13	0.36	-1	0.9	0.7	0.91	0.76	2	0	6	2	9	7	21	19	0.41	0.32	0.31	0.28	-0.05	0.45	-0.04	0.31	11	3.61	27	13.58	-1	-1	-1	-1	0.0	13	15	46	48	1	3	2	6	0.33	1.0	0.25	0.75	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.25	0.0	0.8	1.0	2	3	4	5	0.18	0.23	0.12	-0.18	6	8.0	-1	-1	23.0	18	17	1	0	0.33	0.0	0.0	0.25	1.0	0.8	3	2	1	4	0.05	0.18	-0.08	0.12	4	6.0	-1	-1	17.0	21	18	0	1	0.0	0.33	0.3	0.4	0.37	0.39	0.82	0.75	0.77	0.74	0	0	0	2	14	9	27	17	0.64	0.41	0.4	0.25	0.25	0.38	0.37	0.33	14	9.0	27	19.0	-1	-1	-1	-1	0.0	8	13	40	50	3	3	8	6	1.0	1.0	1.0	0.75	0.27	0.43	0.28	0.47	0.84	0.73	0.84	0.68	0	0	0	1	16	8	41	15	0.73	0.36	0.61	0.22	0.21	0.42	0.25	0.44	16	8.0	41	16.0	-1	-1	-1	-1	0.0	6	14	26	52	3	3	8	7	1.0	1.0	1.0	0.88
3	0.31	0.22	0.34	0.26	0.78	0.8	0.75	0.79	2	3	4	6	7	4	15	11	0.33	0.19	0.23	0.17	0.13	0.05	0.24	0.14	9	7.0	19	17.0	-1	-1	-1	-1	0.0	14	17	51	55	2	1	5	3	0.5	0.25	0.56	0.33	0.93	4.0	1.0	0.87	1.0	1.0	0.6	0.7	0.5	0.36	1	2	3	4	0.14	0.06	0.52	0.66	0	4.0	6.0	-1	-1	242.0	18	62	3	7	0.75	0.78	1	0.89	0.95	0.2	0.1	0	0	1	1	0.05	0.02	0.87	0.94	0	1.0	1.0	-1	-1	191.0	20	65	4	9	1.0	1.0	0.93	4.0	1.0	0.87	1.0	1.0	0	3.0	1	0	0	0	0	0	0.4	0.8	1	0.75	0.33	0	0	3	3	0.12	0.04	0.47	0.8	3	3	-1	-1	20.0	21	66	1	6	1.0	1.0	0	0.44	0.4	0	0.6	0.64	2	5	3	7	0.14	0.11	0.33	0.31	5	12	-1	-1	1.0	18	59	2	4	0.5	0.44	0.4	0.0	0.0	1.0	3	9	0	3	0.0	0.05	0.47	-0.08	3.0	12.0	-1	-1	2.0	21	63	1	0	0.25	0.0	0.67	0.6	0.0	0.45	2	3	0	5	0.0	0.08	0.68	0.54	2	8	-1	-1	0.0	21	61	2	6	0.5	0.67	0.17	0.4	0.19	0.34	-1	0.88	0.73	0.87	0.77	3	1	6	3	7	8	20	20	0.33	0.38	0.3	0.3	-0.07	0.27	0.02	0.25	10	4.74	26	14.94	-1	-1	-1	-1	0.0	14	13	46	46	1	3	3	6	0.25	0.75	0.33	0.67	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.46	0.2	0.67	0.83	1	3	6	5	0.29	0.24	0.35	0.01	7	8.0	-1	-1	25.0	15	16	3	1	0.75	0.25	0.67	0.0	0.4	1.0	1	4	2	5	0.1	0.24	0.6	-0.22	3	9.0	-1	-1	17.0	19	16	3	0	0.75	0.0	0.42	0.22	0.3	0.31	0.73	0.86	0.82	0.8	0	2	2	3	11	12	31	24	0.52	0.57	0.47	0.36	0.36	-0.05	0.2	0.2	11	14.0	33	27.0	-1	-1	-1	-1	1.0	10	9	35	42	4	2	7	6	1.0	0.5	0.78	0.67	0.4	0.33	0.32	0.39	0.75	0.79	0.81	0.74	0	1	0	2	12	11	38	20	0.57	0.52	0.58	0.3	0.33	0.17	0.29	0.32	12	12.0	38	22.0	-1	-1	-1	-1	2.0	9	10	28	46	4	3	9	7	1.0	0.75	1.0	0.78
4	0.6	0.0	0.57	0.27	0.5	1.0	0.58	0.67	1	4	1	7	3	2	11	4	0.14	0.1	0.17	0.06	0.52	-0.13	0.54	0.19	4	6.0	12	11.0	-1	-1	-1	-1	0.0	18	19	55	62	3	0	8	2	0.75	0.0	0.89	0.22	0.79	12.0	1.0	0.74	1.0	1.0	0.44	0.53	0.6	0.5	2	4	3	5	0.14	0.08	0.33	0.46	2	5.0	9.0	-1	-1	560.0	18	61	2	5	0.5	0.56	1	0.4	0.67	0.0	0.17	3	4	0	1	0.0	0.02	0.47	0.65	0	3.0	5.0	-1	-1	94.0	21	65	1	5	0.25	0.56	0.0	0.0	0.0	0.0	0.0	0.0	0	3.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	26.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.44	0.43	0	0.6	0.64	2	4	3	9	0.14	0.14	0.33	0.35	5	13	-1	-1	1.0	18	57	2	5	0.5	0.56	0.0	0.18	0	0.5	4	8	0	1	0.0	0.02	1	0.19	4.0	9.0	-1	-1	2.0	21	65	0	1	0.0	0.11	0.6	0.7	0.5	0.43	1	1	3	6	0.14	0.09	0.52	0.67	4	7	-1	-1	1.0	18	60	3	8	0.75	0.89	0.31	0.36	0.13	0.34	-1	0.78	0.78	0.91	0.8	2	0	7	0	7	14	20	35	0.33	0.67	0.3	0.53	0.13	0.27	-0.06	0.31	9	68.84	27	107.84	-1	-1	-1	-1	0.0	14	7	46	31	2	4	2	9	0.5	1.0	0.22	1.0	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.57	0.0	0.33	0	2	4	1	0	0.05	0.0	0.51	1	3	4.0	-1	-1	9.0	20	21	2	0	0.5	0.0	0.0	0.0	0	0	4	4	0	0	0.0	0.0	1	1	4	4.0	-1	-1	6.0	21	21	0	0	0.0	0.0	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	8.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0	0.33	0.33	0.23	0.23	0.8	0.8	0.87	0.87	0	0	0	0	16	16	61	61	0.76	0.76	0.92	0.92	0.22	0.22	0.1	0.1	16	16.0	61	61.0	-1	-1	-1	-1	41.0	5	5	5	5	4	4	9	9	1.0	1.0	1.0	1.0
5	0.67	0.5	0.5	0.36	0.5	0.6	0.62	0.71	0	1	2	4	3	3	10	10	0.14	0.14	0.15	0.15	0.66	0.43	0.45	0.28	3	4.0	12	14.0	-1	-1	-1	-1	0.0	19	19	57	57	3	2	6	4	1.0	0.67	0.75	0.5	0.77	7.5	1.0	0.78	1.0	1.0	0.75	0.89	0.4	0.2	0	0	2	2	0.09	0.03	0.74	0.88	0	2.0	2.0	-1	-1	169.0	20	65	3	8	1.0	1.0	1	0.86	0.94	0.25	0.11	0	0	1	1	0.05	0.01	0.85	0.94	0	1.0	1.0	-1	-1	136.0	21	66	3	8	1.0	1.0	0.77	7.5	1.0	0.78	1.0	1.0	0	3.0	1	0.98	1.0	0.97	1.0	1.0	-1.0	-1.0	0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	49.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1	0.67	0.42	0	0.33	0.64	1	4	1	7	0.05	0.1	0.62	0.35	2	11	-1	-1	1.0	21	60	2	4	0.67	0.5	0.5	0.15	0.0	0.8	2	7	0	4	0.0	0.06	0.55	0.08	2.0	11.0	-1	-1	1.0	22	63	1	1	0.33	0.12	0.29	0.42	0.75	0.64	2	4	3	7	0.14	0.1	0.17	0.35	5	11	-1	-1	1.0	19	60	1	4	0.33	0.5	0.2	0.33	0.2	0.3	-1	0.86	0.78	0.86	0.8	2	1	5	3	6	7	19	20	0.27	0.32	0.28	0.3	0.04	0.24	0.06	0.21	8	4.1	24	13.52	-1	-1	-1	-1	0.0	16	15	48	47	1	2	3	5	0.33	0.67	0.38	0.62	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	0.25	1.0	0.8	3	2	3	4	0.14	0.18	-0.14	0.12	6	6.0	-1	-1	17.0	19	18	0	1	0.0	0.33	0.33	0.25	0.67	0.8	2	2	2	4	0.09	0.18	0.24	0.12	4	6.0	-1	-1	14.0	20	18	1	1	0.33	0.33	0.4	0.2	0.36	0.5	0.75	0.86	0.76	0.62	0	2	2	2	9	6	19	10	0.41	0.27	0.28	0.15	0.38	0.04	0.31	0.45	9	8.0	21	12.0	-1	-1	-1	-1	0.0	13	16	48	57	3	1	6	6	1.0	0.33	0.75	0.75	0.27	0.15	0.22	0.4	0.84	0.9	0.87	0.73	0	2	2	2	16	9	41	16	0.73	0.41	0.61	0.24	0.21	-0.05	0.09	0.35	16	11.0	43	18.0	-1	-1	-1	-1	1.0	6	13	26	51	3	1	6	6	1.0	0.33	0.75	0.75
6	0.73	1.0	0.5	0.61	0.43	0.0	0.63	0.5	0	0	2	2	3	0	12	7	0.14	0.0	0.18	0.11	0.7	1.0	0.45	0.56	3	0.0	14	9.0	-1	-1	-1	-1	0.0	18	21	54	59	4	4	7	7	1.0	1.0	0.78	0.78	1.0	0.0	1.0	1.0	1.0	1.0	0.89	0.95	0.2	0.1	0	0	1	1	0.05	0.02	0.87	0.94	0	1.0	1.0	-1	-1	152.0	20	65	4	9	1.0	1.0	1	0.89	0.95	0.2	0.1	0	0	1	1	0.05	0.02	0.87	0.94	0	1.0	1.0	-1	-1	159.0	20	65	4	9	1.0	1.0	1.0	0.0	1.0	1.0	1.0	1.0	0	4.0	1	0.93	0.67	0.91	0.5	1.0	-1.0	-1.0	0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	55.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.67	0.67	0	0.4	0.42	1	2	2	5	0.1	0.08	0.6	0.62	3	7	-1	-1	1.0	19	61	3	7	0.75	0.78	0.86	0.53	0.0	0.5	1	4	0	5	0.0	0.08	0.85	0.46	1.0	9.0	-1	-1	0.0	21	61	3	5	0.75	0.56	0.86	0.84	0.0	0.2	1	1	0	2	0.0	0.03	0.85	0.82	1	3	-1	-1	0.0	21	64	3	8	0.75	0.89	0.15	0.31	0.21	0.38	-1	0.89	0.78	0.84	0.74	3	2	6	3	8	7	16	17	0.38	0.33	0.24	0.26	-0.1	0.13	0.07	0.29	11	4.81	22	11.44	-1	-1	-1	-1	0.0	13	14	50	49	1	2	3	6	0.25	0.5	0.33	0.67	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.67	0.29	0.4	0.67	1	3	2	2	0.1	0.1	0.6	0.17	3	5.0	-1	-1	15.0	19	19	3	1	0.75	0.25	0.33	0.29	0.5	0.67	3	3	1	2	0.05	0.1	0.27	0.17	4	5.0	-1	-1	11.0	20	19	1	1	0.25	0.25	0.47	0.4	0.3	0.52	0.69	0.67	0.81	0.61	0	2	3	2	9	4	25	11	0.43	0.19	0.38	0.17	0.42	0.27	0.19	0.46	9	6.0	28	13.0	-1	-1	-1	-1	0.0	12	17	41	55	4	2	6	7	1.0	0.5	0.67	0.78	0.38	0.4	0.26	0.46	0.76	0.67	0.84	0.65	0	2	2	3	13	4	38	11	0.62	0.19	0.58	0.17	0.3	0.27	0.13	0.39	13	6.0	40	14.0	-1	-1	-1	-1	1.0	8	17	28	55	4	2	7	6	1.0	0.5	0.78	0.67
7	0.4	0.5	0.35	0.31	0.75	0.67	0.77	0.78	0	0	2	4	9	6	20	14	0.41	0.27	0.3	0.21	0.38	0.49	0.29	0.21	9	6.0	22	18.0	-1	-1	-1	-1	0.0	13	16	47	53	3	3	6	4	1.0	1.0	0.75	0.5	0.71	1.0	0.8	0.82	0.67	1.0	0.86	0.94	0.25	0.11	0	0	1	1	0.05	0.01	0.85	0.94	1	1.0	1.0	-1	-1	289.0	21	66	3	8	1.0	1.0	0	0.86	0.94	0.25	0.11	0	0	1	1	0.05	0.01	0.85	0.94	0	1.0	1.0	-1	-1	147.0	21	66	3	8	1.0	1.0	0.71	1.0	0.8	0.82	0.67	1.0	1	5.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	54.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.67	0.6	0	0.33	0.5	1	2	1	6	0.05	0.09	0.62	0.56	2	8	-1	-1	1.0	21	61	2	6	0.67	0.75	0.8	0.29	0.0	0.67	1	6	0	4	0.0	0.06	0.8	0.22	1.0	10.0	-1	-1	1.0	22	63	2	2	0.67	0.25	0.86	0.57	0.25	0.54	0	2	1	7	0.05	0.1	0.85	0.53	1	9	-1	-1	0.0	21	60	3	6	1.0	0.75	0.33	0.4	0.18	0.29	-1	0.78	0.75	0.88	0.81	1	0	5	3	7	9	23	21	0.32	0.41	0.34	0.31	0.24	0.38	0.02	0.2	8	4.35	28	13.28	-1	-1	-1	-1	0.0	15	13	44	46	2	3	3	5	0.67	1.0	0.38	0.62	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.57	0.0	0.5	1.0	1	3	2	5	0.09	0.23	0.51	-0.18	3	8.0	-1	-1	32.0	20	17	2	0	0.67	0.0	0.25	0.67	0.8	0.33	2	1	4	1	0.18	0.05	0.12	0.62	6	2.0	-1	-1	23.0	18	21	1	2	0.33	0.67	0.32	0.4	0.29	0.38	0.81	0.75	0.83	0.76	0	0	1	1	13	9	34	22	0.59	0.41	0.51	0.33	0.28	0.38	0.23	0.35	13	9.0	35	23.0	-1	-1	-1	-1	1.0	9	13	33	45	3	3	7	7	1.0	1.0	0.88	0.88	0.27	0.38	0.27	0.44	0.84	0.77	0.84	0.71	0	0	1	0	16	10	37	20	0.73	0.45	0.55	0.3	0.21	0.35	0.2	0.45	16	10.0	38	20.0	-1	-1	-1	-1	1.0	6	12	30	47	3	3	7	8	1.0	1.0	0.88	1.0
8	0.29	0.33	0.48	0.5	0.83	0.8	0.67	0.64	0	0	1	1	5	4	10	9	0.21	0.17	0.14	0.13	0.36	0.41	0.47	0.49	5	4.0	11	10.0	-1	-1	-1	-1	0.0	19	20	59	60	1	1	5	5	1.0	1.0	0.83	0.83	0.94	2.5	1.0	0.9	1.0	1.0	1.0	0.83	0.0	0.17	0	1	0	1	0.0	0.01	1.0	0.82	0	0.0	2.0	-1	-1	114.0	24	68	1	5	1.0	0.83	1	1.0	1.0	0.0	0.0	0	0	0	0	0.0	0.0	1.0	1.0	0	0.0	0.0	-1	-1	93.0	24	69	1	6	1.0	1.0	0.94	2.5	1.0	0.9	1.0	1.0	0	4.0	1	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	26.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.4	0.62	0	0.75	0.5	0	1	3	5	0.12	0.07	0.47	0.61	3	6	-1	-1	1.0	21	64	1	5	1.0	0.83	0.0	0.4	0	0.5	1	4	0	2	0.0	0.03	1	0.37	1.0	6.0	-1	-1	1.0	24	67	0	2	0.0	0.33	1.0	0.8	0.0	0.33	0	0	0	3	0.0	0.04	1.0	0.8	0	3	-1	-1	0.0	24	66	1	6	1.0	1.0	0.0	0.2	0.26	0.36	-1	1.0	0.89	0.82	0.77	1	0	3	1	5	8	14	17	0.21	0.33	0.2	0.25	-0.1	0.27	0.19	0.35	6	1.95	17	10.82	-1	-1	-1	-1	0.0	19	16	55	52	0	1	3	5	0.0	1.0	0.5	0.83	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	0.0	1.0	0	1	1	2	0	0.08	0.0	-0.06	1	3	1.0	-1	-1	10.0	22	24	0	0	0.0	0.0	0.0	0.0	1.0	0	1	1	1	0	0.04	0.0	-0.04	1	2	1.0	-1	-1	7.0	23	24	0	0	0.0	0.0	0.18	0.0	0.31	0.38	0.9	1.0	0.81	0.73	0	1	1	2	9	4	21	11	0.38	0.17	0.3	0.16	0.25	-0.09	0.3	0.34	9	5.0	22	13.0	-1	-1	-1	-1	0.0	15	20	48	58	1	0	5	4	1.0	0.0	0.83	0.67	0.12	0.0	0.19	0.4	0.93	1.0	0.89	0.71	0	1	1	2	14	4	42	10	0.58	0.17	0.61	0.14	0.17	-0.09	0.13	0.36	14	5.0	43	12.0	-1	-1	-1	-1	0.0	10	20	27	59	1	0	5	4	1.0	0.0	0.83	0.67
9	0.5	0.57	0.56	0.55	0.67	0.6	0.61	0.6	0	0	0	1	4	3	11	9	0.17	0.13	0.16	0.13	0.52	0.59	0.57	0.53	4	3.0	11	10.0	-1	-1	-1	-1	0.0	19	20	57	59	2	2	7	6	1.0	1.0	1.0	0.86	0.85	3.0	0.8	0.83	0.67	1.0	1.0	1.0	0.0	0.0	0	0	0	0	0.0	0.0	1.0	1.0	0	0.0	0.0	-1	-1	119.0	23	68	2	7	1.0	1.0	0	1.0	0.86	0.0	0.14	0	1	0	1	0.0	0.01	1.0	0.84	0	0.0	2.0	-1	-1	129.0	23	67	2	6	1.0	0.86	0.85	3.0	0.8	0.83	0.67	1.0	0	3.0	0	0	0	0	0	0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	34.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0	0.57	0.67	0	0.6	0.45	0	1	3	5	0.13	0.07	0.59	0.64	3	6	-1	-1	1.0	20	63	2	6	1.0	0.86	0.8	0.67	0.33	0.45	0	1	1	5	0.04	0.07	0.8	0.64	1.0	6.0	-1	-1	0.0	22	63	2	6	1.0	0.86	0.8	0.78	0.33	0.36	0	0	1	4	0.04	0.06	0.8	0.77	1	4	-1	-1	0.0	22	64	2	7	1.0	1.0	0.8	0.22	0.42	0.2	-1	0.33	0.88	0.71	0.88	0	0	2	3	1	14	12	30	0.04	0.61	0.18	0.44	0.8	0.22	0.37	0.08	1	6.98	14	14.55	-1	-1	-1	-1	0.0	22	9	56	38	2	2	5	4	1.0	1.0	0.71	0.57	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.0	0.8	1.0	0.33	2	0	2	1	0.09	0.04	-0.09	0.8	4	1.0	-1	-1	16.0	21	22	0	2	0.0	1.0	0.0	0.8	1.0	0.33	2	0	1	1	0.04	0.04	-0.06	0.8	3	1.0	-1	-1	13.0	22	22	0	2	0.0	1.0	0.4	0.44	0.26	0.4	0.75	0.71	0.83	0.72	0	0	3	2	6	5	20	13	0.26	0.22	0.29	0.19	0.43	0.47	0.17	0.36	6	5.0	23	15.0	-1	-1	-1	-1	0.0	17	18	48	55	2	2	4	5	1.0	1.0	0.57	0.71	0.31	0.44	0.11	0.42	0.82	0.71	0.94	0.71	0	0	5	2	9	5	29	12	0.39	0.22	0.43	0.18	0.33	0.47	-0.08	0.37	9	5.0	34	14.0	-1	-1	-1	-1	1.0	14	18	39	56	2	2	2	5	1.0	1.0	0.29	0.71
10	0.2	0.67	0.43	0.67	0.89	0.5	0.73	0.5	0	0	0	0	8	1	16	6	0.33	0.04	0.23	0.09	0.27	0.69	0.46	0.68	8	1.0	16	6.0	-1	-1	-1	-1	0.0	16	23	53	63	1	1	6	6	1.0	1.0	1.0	1.0	0.0	0.0	0.0	0.0	0.0	0.0	0.4	0.4	0.75	0.67	0	3	3	6	0.12	0.09	0.47	0.34	0	3.0	9.0	-1	-1	267.0	21	63	1	3	1.0	0.5	0	1.0	1.0	0.0	0.0	0	0	0	0	0.0	0.0	1.0	1.0	0	0.0	0.0	-1	-1	78.0	24	69	1	6	1.0	1.0	0.74	0.0	0.67	0.8	1.0	0.5	1	4.0	0	1.0	1.0	1.0	1.0	1.0

==> expres/prev/other/c_3_r_2_cps_3_n_3_t_200_d_1_i_2_ivs_50_f_lin_ns_unif.csv <==
X	pcmciplus_fp	pcmciplus_fdr-timed	pcmciplus_mcc	pcmciplus_tn-timed-pooled	pcmciplus_fn-pooled	pcmciplus_fdr-pooled	pcmciplus_fp-timed	pcmciplus_time	pcmciplus_mcc-timed-pooled	pcmciplus_shd	pcmciplus_f1-pooled	pcmciplus_shd-timed-pooled	pcmciplus_tpr-timed-pooled	pcmciplus_fn-timed-pooled	pcmciplus_fpr	pcmciplus_tn-pooled	pcmciplus_tpr-timed	pcmciplus_sid-timed	pcmciplus_tp-timed	pcmciplus_fp-timed-pooled	pcmciplus_tn-timed	pcmciplus_fn-timed	pcmciplus_mcc-timed	pcmciplus_f1-timed-pooled	pcmciplus_tn	pcmciplus_fpr-timed	pcmciplus_f1-timed	pcmciplus_tp-timed-pooled	pcmciplus_shd-timed	pcmciplus_shd-pooled	pcmciplus_sid-pooled	pcmciplus_tpr-pooled	pcmciplus_sid-timed-pooled	pcmciplus_sid	pcmciplus_tp	pcmciplus_fn	pcmciplus_tp-pooled	pcmciplus_mcc-pooled	pcmciplus_tpr	pcmciplus_fdr	pcmciplus_fdr-timed-pooled	pcmciplus_fp-pooled	pcmciplus_fpr-pooled	pcmciplus_f1	pcmciplus_fpr-timed-pooled	gp_fp	gp_cps-nmi	gp_fdr-timed	gp_mcc	gp_cps-rec	gp_fp-timed	gp_time	gp_shd	gp_n_iterations	gp_fpr	gp_tpr-timed	gp_sid-timed	gp_tp-timed	gp_tn-timed	gp_fn-timed	gp_mcc-timed	gp_tn	gp_fpr-timed	gp_f1-timed	gp_shd-timed	gp_cps-ari	gp_cps-dist	gp_cps-prec	gp_sid	gp_tp	gp_fn	gp_valid	gp_tpr	gp_fdr	gp_cps-f1	gp_f1	gp-kncps_fp	gp-kncps_fdr-timed	gp-kncps_mcc	gp-kncps_fp-timed	gp-kncps_time	gp-kncps_shd	gp-kncps_n_iterations	gp-kncps_fpr	gp-kncps_tpr-timed	gp-kncps_sid-timed	gp-kncps_tp-timed	gp-kncps_tn-timed	gp-kncps_fn-timed	gp-kncps_mcc-timed	gp-kncps_tn	gp-kncps_fpr-timed	gp-kncps_f1-timed	gp-kncps_shd-timed	gp-kncps_sid	gp-kncps_tp	gp-kncps_fn	gp-kncps_tpr	gp-kncps_fdr	gp-kncps_f1	gp-kndag_time	gp-kndag_cps-nmi	gp-kndag_n_iterations	gp-kndag_valid	gp-kndag_cps-ari	gp-kndag_cps-f1	gp-kndag_cps-rec	gp-kndag_cps-dist	gp-kndag_cps-prec	R-pcmci_fp	R-pcmci_cps-nmi	R-pcmci_fdr-timed	R-pcmci_mcc	R-pcmci_cps-rec	R-pcmci_failed	R-pcmci_fp-timed	R-pcmci_time	R-pcmci_shd	R-pcmci_fpr	R-pcmci_tpr-timed	R-pcmci_sid-timed	R-pcmci_tp-timed	R-pcmci_tn-timed	R-pcmci_fn-timed	R-pcmci_mcc-timed	R-pcmci_tn	R-pcmci_fpr-timed	R-pcmci_f1-timed	R-pcmci_shd-timed	R-pcmci_cps-ari	R-pcmci_cps-prec	R-pcmci_sid	R-pcmci_tp	R-pcmci_fn	R-pcmci_valid	R-pcmci_tpr	R-pcmci_fdr	R-pcmci_cps-f1	R-pcmci_f1	R-pcmci-kncps_fp	R-pcmci-kncps_fdr-timed	R-pcmci-kncps_mcc	R-pcmci-kncps_failed	R-pcmci-kncps_fp-timed	R-pcmci-kncps_time	R-pcmci-kncps_shd	R-pcmci-kncps_fpr	R-pcmci-kncps_tpr-timed	R-pcmci-kncps_sid-timed	R-pcmci-kncps_tp-timed	R-pcmci-kncps_tn-timed	R-pcmci-kncps_fn-timed	R-pcmci-kncps_mcc-timed	R-pcmci-kncps_tn	R-pcmci-kncps_fpr-timed	R-pcmci-kncps_f1-timed	R-pcmci-kncps_shd-timed	R-pcmci-kncps_sid	R-pcmci-kncps_tp	R-pcmci-kncps_fn	R-pcmci-kncps_tpr	R-pcmci-kncps_fdr	R-pcmci-kncps_f1	J-pcmci_fp	J-pcmci_fdr-timed	J-pcmci_mcc	J-pcmci_fp-timed	J-pcmci_time	J-pcmci_shd	J-pcmci_fpr	J-pcmci_tpr-timed	J-pcmci_sid-timed	J-pcmci_tp-timed	J-pcmci_tn-timed	J-pcmci_fn-timed	J-pcmci_mcc-timed	J-pcmci_tn	J-pcmci_fpr-timed	J-pcmci_f1-timed	J-pcmci_shd-timed	J-pcmci_sid	J-pcmci_tp	J-pcmci_fn	J-pcmci_tpr	J-pcmci_fdr	J-pcmci_f1	J-pcmci-kncps_fp	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_mcc	J-pcmci-kncps_fp-timed	J-pcmci-kncps_time	J-pcmci-kncps_shd	J-pcmci-kncps_fpr	J-pcmci-kncps_tpr-timed	J-pcmci-kncps_sid-timed	J-pcmci-kncps_tp-timed	J-pcmci-kncps_tn-timed	J-pcmci-kncps_fn-timed	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_tn	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_f1-timed	J-pcmci-kncps_shd-timed	J-pcmci-kncps_sid	J-pcmci-kncps_tp	J-pcmci-kncps_fn	J-pcmci-kncps_tpr	J-pcmci-kncps_fdr	J-pcmci-kncps_f1	varLINGAM_fp	varLINGAM_fdr-timed	varLINGAM_mcc	varLINGAM_tn-timed-pooled	varLINGAM_fn-pooled	varLINGAM_fdr-pooled	varLINGAM_fp-timed	varLINGAM_time	varLINGAM_mcc-timed-pooled	varLINGAM_f1-pooled	varLINGAM_shd-timed-pooled	varLINGAM_tpr-timed-pooled	varLINGAM_shd	varLINGAM_fn-timed-pooled	varLINGAM_fpr	varLINGAM_tn-pooled	varLINGAM_tpr-timed	varLINGAM_sid-timed	varLINGAM_tp-timed	varLINGAM_fp-timed-pooled	varLINGAM_tn-timed	varLINGAM_fn-timed	varLINGAM_mcc-timed	varLINGAM_f1-timed-pooled	varLINGAM_tn	varLINGAM_fpr-timed	varLINGAM_f1-timed	varLINGAM_tp-timed-pooled	varLINGAM_shd-timed	varLINGAM_shd-pooled	varLINGAM_tpr-pooled	varLINGAM_sid-pooled	varLINGAM_sid-timed-pooled	varLINGAM_sid	varLINGAM_tp	varLINGAM_fn	varLINGAM_tp-pooled	varLINGAM_mcc-pooled	varLINGAM_tpr	varLINGAM_fdr	varLINGAM_fdr-timed-pooled	varLINGAM_fp-pooled	varLINGAM_fpr-pooled	varLINGAM_f1	varLINGAM_fpr-timed-pooled	varLINGAM-kncps_fp	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_mcc	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_fp-timed	varLINGAM-kncps_time	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_tpr-timed-pooled	varLINGAM-kncps_shd	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_fpr	varLINGAM-kncps_tn-pooled	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_sid-timed	varLINGAM-kncps_tp-timed	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_tn-timed	varLINGAM-kncps_fn-timed	varLINGAM-kncps_mcc-timed	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_tn	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_f1-timed	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_shd-timed	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_sid	varLINGAM-kncps_tp	varLINGAM-kncps_fn	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_tpr	varLINGAM-kncps_fdr	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_f1	varLINGAM-kncps_fpr-timed-pooled	cdnod_fp	cdnod_mcc	cdnod_fn-pooled	cdnod_fdr-pooled	cdnod_time	cdnod_f1-pooled	cdnod_shd	cdnod_fpr	cdnod_tn-pooled	cdnod_tn	cdnod_shd-pooled	cdnod_tpr-pooled	cdnod_sid-pooled	cdnod_sid	cdnod_tp	cdnod_fn	cdnod_tp-pooled	cdnod_mcc-pooled	cdnod_tpr	cdnod_fdr	cdnod_fp-pooled	cdnod_fpr-pooled	cdnod_f1	cdnod-kncps_fp	cdnod-kncps_mcc	cdnod-kncps_fn-pooled	cdnod-kncps_fdr-pooled	cdnod-kncps_time	cdnod-kncps_f1-pooled	cdnod-kncps_shd	cdnod-kncps_fpr	cdnod-kncps_tn-pooled	cdnod-kncps_tn	cdnod-kncps_shd-pooled	cdnod-kncps_tpr-pooled	cdnod-kncps_sid-pooled	cdnod-kncps_sid	cdnod-kncps_tp	cdnod-kncps_fn	cdnod-kncps_tp-pooled	cdnod-kncps_mcc-pooled	cdnod-kncps_tpr	cdnod-kncps_fdr	cdnod-kncps_fp-pooled	cdnod-kncps_fpr-pooled	cdnod-kncps_f1	dynotears_fp	dynotears_fdr-timed	dynotears_mcc	dynotears_tn-timed-pooled	dynotears_fn-pooled	dynotears_fdr-pooled	dynotears_fp-timed	dynotears_time	dynotears_mcc-timed-pooled	dynotears_f1-pooled	dynotears_shd-timed-pooled	dynotears_tpr-timed-pooled	dynotears_shd	dynotears_fn-timed-pooled	dynotears_fpr	dynotears_tn-pooled	dynotears_tpr-timed	dynotears_sid-timed	dynotears_tp-timed	dynotears_fp-timed-pooled	dynotears_tn-timed	dynotears_fn-timed	dynotears_mcc-timed	dynotears_f1-timed-pooled	dynotears_tn	dynotears_fpr-timed	dynotears_f1-timed	dynotears_tp-timed-pooled	dynotears_shd-timed	dynotears_shd-pooled	dynotears_tpr-pooled	dynotears_sid-pooled	dynotears_sid-timed-pooled	dynotears_sid	dynotears_tp	dynotears_fn	dynotears_tp-pooled	dynotears_mcc-pooled	dynotears_tpr	dynotears_fdr	dynotears_fdr-timed-pooled	dynotears_fp-pooled	dynotears_fpr-pooled	dynotears_f1	dynotears_fpr-timed-pooled	dynotears-kncps_fp	dynotears-kncps_fdr-timed	dynotears-kncps_mcc	dynotears-kncps_tn-timed-pooled	dynotears-kncps_fn-pooled	dynotears-kncps_fdr-pooled	dynotears-kncps_fp-timed	dynotears-kncps_time	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_f1-pooled	dynotears-kncps_shd-timed-pooled	dynotears-kncps_tpr-timed-pooled	dynotears-kncps_shd	dynotears-kncps_fn-timed-pooled	dynotears-kncps_fpr	dynotears-kncps_tn-pooled	dynotears-kncps_tpr-timed	dynotears-kncps_sid-timed	dynotears-kncps_tp-timed	dynotears-kncps_fp-timed-pooled	dynotears-kncps_tn-timed	dynotears-kncps_fn-timed	dynotears-kncps_mcc-timed	dynotears-kncps_f1-timed-pooled	dynotears-kncps_tn	dynotears-kncps_fpr-timed	dynotears-kncps_f1-timed	dynotears-kncps_tp-timed-pooled	dynotears-kncps_shd-timed	dynotears-kncps_shd-pooled	dynotears-kncps_tpr-pooled	dynotears-kncps_sid-pooled	dynotears-kncps_sid-timed-pooled	dynotears-kncps_sid	dynotears-kncps_tp	dynotears-kncps_fn	dynotears-kncps_tp-pooled	dynotears-kncps_mcc-pooled	dynotears-kncps_tpr	dynotears-kncps_fdr	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_fp-pooled	dynotears-kncps_fpr-pooled	dynotears-kncps_f1	dynotears-kncps_fpr-timed-pooled
0	3	0.73	0.4	18	0	0.5	8	0.0	0.23	3	0.67	7.0	0.5	2	0.38	7	0.75	-1	3	5	15	1	0.29	0.36	5	0.35	0.4	2	9	1.0	-1	1.0	-1	-1	1	0	1	0.66	1.0	0.75	0.71	1	0.12	0.4	0.22	1	0.66	0.2	0.66	1.0	1	130.0	1.0	0	0.12	1.0	-1	4	22	0	0.87	7	0.04	0.89	1.0	0.64	1.67	1.0	-1	1	0	1	1.0	0.5	1.0	0.67	1	0.2	0.66	1	146.0	1.0	0	0.12	1.0	-1	4	22	0	0.87	7	0.04	0.89	1.0	-1	1	0	1.0	0.5	0.67	7.0	0.66	0	1	0.64	1.0	1.0	1.67	1.0	2	0.96	0.73	0.5	1.0	0	8	96.0	2	0.25	0.75	-1	3	15	1	0.29	6	0.35	0.4	9	0.98	1.0	-1	1	0	1	1.0	0.67	1.0	0.5	1	0.4	0.66	0	2	0.0	1	0.12	0.75	-1	3	21	1	0.61	7	0.09	0.67	3	-1	1	0	1.0	0.5	0.67	0	0.5	1.0	2	1.0	0.0	0.0	0.5	-1	2	21	2	0.41	8	0.09	0.5	4.0	-1	1	0	1.0	0.0	1.0	0	0.4	1.0	2	0.0	0	0.0	0.75	-1	3	21	1	0.61	8	0.09	0.67	3	-1	1	0	1.0	0.0	1.0	3	0.78	-0.25	16	0	0.75	7	0.0	0.33	0.4	5.99	0.75	4	1	0.38	5	0.5	-1	2	7	16	2	0.15	0.43	5	0.3	0.31	3	9	0.89	1.0	-1	-1	-1	0	1	1	0.4	0.0	1.0	0.7	3	0.38	0.0	0.3	5	0.86	0.25	13	0	0.75	12	1.0	0.05	0.4	7.11	0.5	5	2	0.62	5	0.5	-1	2	10	11	2	-0.02	0.25	3	0.52	0.22	2	14	1.5	1.0	-1	-1	-1	1	0	1	0.4	1.0	0.83	0.83	3	0.38	0.29	0.43	2	0.5	0	0.5	10.0	0.67	2	0.25	7	6	1.0	1.0	-1	-1	1	0	1	0.66	1.0	0.67	1	0.12	0.5	0	1.0	0	0.5	8.0	0.67	0	0.0	7	8	1.0	1.0	-1	-1	1	0	1	0.66	1.0	0.0	1	0.12	1.0	5	0.76	0.25	18	0	0.75	13	1.0	0.59	0.4	5.0	1.0	5	0	0.62	5	1.0	-1	4	5	10	0	0.32	0.62	3	0.57	0.38	4	13	3.0	1.0	-1	-1	-1	1	0	1	0.4	1.0	0.83	0.56	3	0.38	0.29	0.22	4	0.79	0.32	17	0	0.8	15	2.0	0.54	0.33	6.0	1.0	4	0	0.5	4	1.0	-1	4	6	8	0	0.27	0.57	4	0.65	0.35	4	15	4.0	1.0	-1	-1	-1	1	0	1	0.32	1.0	0.8	0.6	4	0.5	0.33	0.26
1	1	0.43	0.66	18	0	0.5	3	0.0	0.41	1	0.67	6.0	0.75	1	0.12	7	1.0	-1	4	5	20	0	0.7	0.5	7	0.13	0.73	3	3	1.0	-1	1.0	-1	-1	1	0	1	0.66	1.0	0.5	0.62	1	0.12	0.67	0.22	0	0.17	0.25	1.0	0.67	1	284.0	0.0	1	0.0	0.75	-1	3	22	1	0.71	8	0.04	0.75	2.0	0.08	12.33	1.0	-1	1	0	0	1.0	0.0	0.8	1.0	0	0.0	1.0	0	112.0	0.0	0	0.0	1.0	-1	4	23	0	1.0	8	0.0	1.0	0.0	-1	1	0	1.0	0.0	1.0	8.0	0.17	1	0	0.08	0.8	0.67	12.33	1.0	0	0.93	0.0	1.0	1.0	0	0	92.0	0	0.0	1.0	-1	4	23	0	1.0	8	0.0	1.0	0	0.96	1.0	-1	1	0	1	1.0	0.0	1.0	1.0	0	0.0	1.0	0	0	0.0	0	0.0	1.0	-1	4	23	0	1.0	8	0.0	1.0	0	-1	1	0	1.0	0.0	1.0	0	0.57	1.0	4	0.0	0.0	0.0	0.75	-1	3	19	1	0.47	8	0.17	0.55	5.0	-1	1	0	1.0	0.0	1.0	0	0.4	1.0	2	0.0	0	0.0	0.75	-1	3	21	1	0.61	8	0.09	0.67	3	-1	1	0	1.0	0.0	1.0	4	0.89	0.32	14	0	0.75	8	0.0	0.26	0.4	6.38	0.75	4	1	0.5	5	0.25	-1	1	9	15	3	-0.07	0.38	4	0.35	0.15	3	11	1.15	1.0	-1	-1	-1	1	0	1	0.4	1.0	0.8	0.75	3	0.38	0.33	0.39	5	0.92	0.25	16	0	0.67	11	0.0	0.33	0.5	5.71	0.75	5	1	0.62	6	0.25	-1	1	7	12	3	-0.16	0.43	3	0.48	0.12	3	14	1.13	1.0	-1	-1	-1	1	0	1	0.5	1.0	0.83	0.7	2	0.25	0.29	0.3	2	-0.19	1	0	9.0	0.0	3	0.25	8	6	1.0	0.0	-1	-1	0	1	0	1	0.0	1.0	0	0.0	0.0	3	-0.25	1	0	7.0	0.0	4	0.38	8	5	1.0	0.0	-1	-1	0	1	0	1	0.0	1.0	0	0.0	0.0	5	0.79	0.25	16	1	1.0	11	0.0	0.33	0.0	8.0	0.75	5	1	0.62	5	0.75	-1	3	7	12	1	0.19	0.43	3	0.48	0.33	3	12	4.0	0.0	-1	-1	-1	1	0	0	-0.25	1.0	0.83	0.7	3	0.38	0.29	0.3	5	0.83	0.25	13	1	1.0	19	1.0	0.22	0.0	11.0	0.75	5	1	0.62	3	1.0	-1	4	10	4	0	0.17	0.35	3	0.83	0.3	3	19	6.0	0.0	-1	-1	-1	1	0	0	-0.4	1.0	0.83	0.77	5	0.62	0.29	0.43

==> expres/prev/other/c_5_r_2_cps_4_n_5_t_200_d_1_i_2_ivs_50_f_exp_ns_gauss.csv <==
X	pcmciplus_fdr-timed-pooled	pcmciplus_f1	pcmciplus_tp-timed	pcmciplus_tp-pooled	pcmciplus_sid-timed-pooled	pcmciplus_fn-timed	pcmciplus_shd	pcmciplus_fdr-timed	pcmciplus_tpr	pcmciplus_fn-timed-pooled	pcmciplus_mcc-timed-pooled	pcmciplus_fpr-timed	pcmciplus_f1-timed-pooled	pcmciplus_fpr-timed-pooled	pcmciplus_f1-timed	pcmciplus_tn-timed-pooled	pcmciplus_sid	pcmciplus_tn	pcmciplus_time	pcmciplus_tn-timed	pcmciplus_sid-pooled	pcmciplus_fdr-pooled	pcmciplus_shd-pooled	pcmciplus_fdr	pcmciplus_fp-timed	pcmciplus_shd-timed-pooled	pcmciplus_tp-timed-pooled	pcmciplus_tpr-timed-pooled	pcmciplus_mcc-pooled	pcmciplus_mcc	pcmciplus_fp-pooled	pcmciplus_tpr-timed	pcmciplus_shd-timed	pcmciplus_tp	pcmciplus_f1-pooled	pcmciplus_sid-timed	pcmciplus_fp	pcmciplus_fpr-pooled	pcmciplus_fn-pooled	pcmciplus_fp-timed-pooled	pcmciplus_tpr-pooled	pcmciplus_mcc-timed	pcmciplus_fpr	pcmciplus_fn	pcmciplus_tn-pooled	gp_f1	gp_tp-timed	gp_cps-nmi	gp_cps-prec	gp_fn-timed	gp_shd	gp_fdr-timed	gp_tpr	gp_fpr-timed	gp_cps-rec	gp_f1-timed	gp_sid	gp_tn	gp_time	gp_tn-timed	gp_valid	gp_fdr	gp_fp-timed	gp_cps-f1	gp_cps-dist	gp_n_iterations	gp_mcc	gp_tpr-timed	gp_shd-timed	gp_tp	gp_cps-ari	gp_sid-timed	gp_fp	gp_mcc-timed	gp_fpr	gp_fn	gp-kncps_f1	gp-kncps_tp-timed	gp-kncps_fn-timed	gp-kncps_shd	gp-kncps_fdr-timed	gp-kncps_tpr	gp-kncps_fpr-timed	gp-kncps_f1-timed	gp-kncps_sid	gp-kncps_tn	gp-kncps_time	gp-kncps_tn-timed	gp-kncps_fdr	gp-kncps_fp-timed	gp-kncps_n_iterations	gp-kncps_mcc	gp-kncps_tpr-timed	gp-kncps_shd-timed	gp-kncps_tp	gp-kncps_sid-timed	gp-kncps_fp	gp-kncps_mcc-timed	gp-kncps_fpr	gp-kncps_fn	gp-kndag_time	gp-kndag_cps-ari	gp-kndag_cps-rec	gp-kndag_cps-nmi	gp-kndag_cps-dist	gp-kndag_n_iterations	gp-kndag_cps-prec	gp-kndag_cps-f1	gp-kndag_valid	J-pcmci_f1	J-pcmci_tp-timed	J-pcmci_fn-timed	J-pcmci_shd	J-pcmci_fdr-timed	J-pcmci_tpr	J-pcmci_fpr-timed	J-pcmci_f1-timed	J-pcmci_sid	J-pcmci_tn	J-pcmci_time	J-pcmci_tn-timed	J-pcmci_fdr	J-pcmci_fp-timed	J-pcmci_mcc	J-pcmci_tpr-timed	J-pcmci_shd-timed	J-pcmci_tp	J-pcmci_sid-timed	J-pcmci_fp	J-pcmci_mcc-timed	J-pcmci_fpr	J-pcmci_fn	J-pcmci-kncps_f1	J-pcmci-kncps_tp-timed	J-pcmci-kncps_fn-timed	J-pcmci-kncps_shd	J-pcmci-kncps_fdr-timed	J-pcmci-kncps_tpr	J-pcmci-kncps_fpr-timed	J-pcmci-kncps_f1-timed	J-pcmci-kncps_sid	J-pcmci-kncps_tn	J-pcmci-kncps_time	J-pcmci-kncps_tn-timed	J-pcmci-kncps_fdr	J-pcmci-kncps_fp-timed	J-pcmci-kncps_mcc	J-pcmci-kncps_tpr-timed	J-pcmci-kncps_shd-timed	J-pcmci-kncps_tp	J-pcmci-kncps_sid-timed	J-pcmci-kncps_fp	J-pcmci-kncps_mcc-timed	J-pcmci-kncps_fpr	J-pcmci-kncps_fn	varLINGAM_fdr-timed-pooled	varLINGAM_f1	varLINGAM_tp-timed	varLINGAM_tp-pooled	varLINGAM_sid-timed-pooled	varLINGAM_fn-timed	varLINGAM_shd	varLINGAM_fn-timed-pooled	varLINGAM_mcc-timed-pooled	varLINGAM_tpr	varLINGAM_fdr-timed	varLINGAM_fpr-timed	varLINGAM_f1-timed-pooled	varLINGAM_fpr-timed-pooled	varLINGAM_tn-timed-pooled	varLINGAM_f1-timed	varLINGAM_sid	varLINGAM_tn	varLINGAM_time	varLINGAM_tn-timed	varLINGAM_sid-pooled	varLINGAM_fdr-pooled	varLINGAM_shd-pooled	varLINGAM_fdr	varLINGAM_tp-timed-pooled	varLINGAM_shd-timed-pooled	varLINGAM_fp-timed	varLINGAM_tpr-timed-pooled	varLINGAM_mcc-pooled	varLINGAM_mcc	varLINGAM_fp-pooled	varLINGAM_tpr-timed	varLINGAM_shd-timed	varLINGAM_f1-pooled	varLINGAM_tp	varLINGAM_sid-timed	varLINGAM_fpr-pooled	varLINGAM_fn-pooled	varLINGAM_fp-timed-pooled	varLINGAM_fp	varLINGAM_tpr-pooled	varLINGAM_mcc-timed	varLINGAM_fpr	varLINGAM_fn	varLINGAM_tn-pooled	varLINGAM-kncps_fdr-timed-pooled	varLINGAM-kncps_f1	varLINGAM-kncps_tp-timed	varLINGAM-kncps_tp-pooled	varLINGAM-kncps_sid-timed-pooled	varLINGAM-kncps_fn-timed	varLINGAM-kncps_shd	varLINGAM-kncps_fn-timed-pooled	varLINGAM-kncps_mcc-timed-pooled	varLINGAM-kncps_tpr	varLINGAM-kncps_fdr-timed	varLINGAM-kncps_fpr-timed	varLINGAM-kncps_f1-timed-pooled	varLINGAM-kncps_fpr-timed-pooled	varLINGAM-kncps_tn-timed-pooled	varLINGAM-kncps_f1-timed	varLINGAM-kncps_failed	varLINGAM-kncps_sid	varLINGAM-kncps_tn	varLINGAM-kncps_time	varLINGAM-kncps_tn-timed	varLINGAM-kncps_sid-pooled	varLINGAM-kncps_fdr-pooled	varLINGAM-kncps_shd-pooled	varLINGAM-kncps_fdr	varLINGAM-kncps_tp-timed-pooled	varLINGAM-kncps_shd-timed-pooled	varLINGAM-kncps_fp-timed	varLINGAM-kncps_tpr-timed-pooled	varLINGAM-kncps_mcc-pooled	varLINGAM-kncps_mcc	varLINGAM-kncps_fp-pooled	varLINGAM-kncps_tpr-timed	varLINGAM-kncps_shd-timed	varLINGAM-kncps_f1-pooled	varLINGAM-kncps_tp	varLINGAM-kncps_sid-timed	varLINGAM-kncps_fpr-pooled	varLINGAM-kncps_fn-pooled	varLINGAM-kncps_fp-timed-pooled	varLINGAM-kncps_fp	varLINGAM-kncps_tpr-pooled	varLINGAM-kncps_mcc-timed	varLINGAM-kncps_fpr	varLINGAM-kncps_fn	varLINGAM-kncps_tn-pooled	cdnod_f1	cdnod_tp-pooled	cdnod_shd	cdnod_tpr	cdnod_sid	cdnod_tn	cdnod_time	cdnod_sid-pooled	cdnod_fdr-pooled	cdnod_shd-pooled	cdnod_fdr	cdnod_mcc-pooled	cdnod_mcc	cdnod_fp-pooled	cdnod_f1-pooled	cdnod_tp	cdnod_fpr-pooled	cdnod_fn-pooled	cdnod_fp	cdnod_tpr-pooled	cdnod_fpr	cdnod_fn	cdnod_tn-pooled	cdnod-kncps_f1	cdnod-kncps_tp-pooled	cdnod-kncps_shd	cdnod-kncps_tpr	cdnod-kncps_sid	cdnod-kncps_tn	cdnod-kncps_time	cdnod-kncps_sid-pooled	cdnod-kncps_fdr-pooled	cdnod-kncps_shd-pooled	cdnod-kncps_fdr	cdnod-kncps_mcc-pooled	cdnod-kncps_mcc	cdnod-kncps_fp-pooled	cdnod-kncps_f1-pooled	cdnod-kncps_tp	cdnod-kncps_fpr-pooled	cdnod-kncps_fn-pooled	cdnod-kncps_fp	cdnod-kncps_tpr-pooled	cdnod-kncps_fpr	cdnod-kncps_fn	cdnod-kncps_tn-pooled	dynotears_fdr-timed-pooled	dynotears_f1	dynotears_tp-timed	dynotears_tp-pooled	dynotears_sid-timed-pooled	dynotears_fn-timed	dynotears_shd	dynotears_fn-timed-pooled	dynotears_mcc-timed-pooled	dynotears_tpr	dynotears_fdr-timed	dynotears_fpr-timed	dynotears_f1-timed-pooled	dynotears_fpr-timed-pooled	dynotears_tn-timed-pooled	dynotears_f1-timed	dynotears_sid	dynotears_tn	dynotears_time	dynotears_tn-timed	dynotears_sid-pooled	dynotears_fdr-pooled	dynotears_shd-pooled	dynotears_fdr	dynotears_tp-timed-pooled	dynotears_shd-timed-pooled	dynotears_fp-timed	dynotears_tpr-timed-pooled	dynotears_mcc-pooled	dynotears_mcc	dynotears_fp-pooled	dynotears_tpr-timed	dynotears_shd-timed	dynotears_f1-pooled	dynotears_tp	dynotears_sid-timed	dynotears_fpr-pooled	dynotears_fn-pooled	dynotears_fp-timed-pooled	dynotears_fp	dynotears_tpr-pooled	dynotears_mcc-timed	dynotears_fpr	dynotears_fn	dynotears_tn-pooled	dynotears-kncps_fdr-timed-pooled	dynotears-kncps_f1	dynotears-kncps_tp-timed	dynotears-kncps_tp-pooled	dynotears-kncps_sid-timed-pooled	dynotears-kncps_fn-timed	dynotears-kncps_shd	dynotears-kncps_fn-timed-pooled	dynotears-kncps_mcc-timed-pooled	dynotears-kncps_tpr	dynotears-kncps_fdr-timed	dynotears-kncps_fpr-timed	dynotears-kncps_f1-timed-pooled	dynotears-kncps_fpr-timed-pooled	dynotears-kncps_tn-timed-pooled	dynotears-kncps_f1-timed	dynotears-kncps_sid	dynotears-kncps_tn	dynotears-kncps_time	dynotears-kncps_tn-timed	dynotears-kncps_sid-pooled	dynotears-kncps_fdr-pooled	dynotears-kncps_shd-pooled	dynotears-kncps_fdr	dynotears-kncps_tp-timed-pooled	dynotears-kncps_shd-timed-pooled	dynotears-kncps_fp-timed	dynotears-kncps_tpr-timed-pooled	dynotears-kncps_mcc-pooled	dynotears-kncps_mcc	dynotears-kncps_fp-pooled	dynotears-kncps_tpr-timed	dynotears-kncps_shd-timed	dynotears-kncps_f1-pooled	dynotears-kncps_tp	dynotears-kncps_sid-timed	dynotears-kncps_fpr-pooled	dynotears-kncps_fn-pooled	dynotears-kncps_fp-timed-pooled	dynotears-kncps_fp	dynotears-kncps_tpr-pooled	dynotears-kncps_mcc-timed	dynotears-kncps_fpr	dynotears-kncps_fn	dynotears-kncps_tn-pooled
0	0.63	0.5	7	2	-1	0	4	0.65	1.0	0	0.55	0.19	0.54	0.18	0.52	56	-1	19	1094.0	55	-1	0.71	5.0	0.67	13	12.0	7	1.0	0.47	0.52	5	1.0	13	2	0.44	-1	4	0.22	0	12	1.0	0.53	0.17	0	18	0.8	3	0.0	0.0	4	1.0	0.62	1.0	0.07	0.0	0.4	-1	22	955.0	63	0	0.33	5	0.0	0.0	0	0.8	0.43	9.0	2	0.0	-1	1	0.33	0.04	0	1.0	5	2	0.0	0.29	1.0	0.03	0.71	-1	23	557.0	66	0.0	2	0	1.0	0.71	4.0	2	-1	0	0.68	0.0	0	8.0	0.0	0.0	0.0	0.0	0	0.0	0.0	0	0.67	4	3	1.0	0.6	0.5	0.09	0.47	-1	23	753.0	62	0.0	6	0.69	0.57	9.0	1	-1	0	0.41	0.0	1	0.8	4	3	1	0.5	1.0	0.06	0.53	-1	22	43.0	64	0.33	4	0.8	0.57	7	2	-1	1	0.48	0.04	0	0.84	0.24	1	1	-1	6	13	2	0.2	1.0	0.96	0.35	0.26	0.38	42	0.06	-1	10	1.0	44	-1	0.93	5.84	0.87	5	13.83	24	0.71	-0.04	0.24	13	0.14	30	0.12	2	-1	0.57	1	26	13	0.5	-0.13	0.57	0	10	0.86	0.1	0	1	-1	6	19	0	0.25	1.0	1.0	0.54	0.24	0.54	32	0.0	1	-1	5	2.0	32	-1	0.94	5.35	0.95	6	14.43	37	1.0	0.14	0.1	16	0.0	43	0.11	1	-1	0.67	0	37	19	1.0	-0.29	0.79	0	8	0.33	1	4	0.5	-1	20	74.0	-1	0.5	2.0	0.75	0.46	0.27	1	0.5	1	0.04	1	3	0.5	0.13	1	22	0.25	1	6	0.5	-1	18	44.0	-1	0.5	2.0	0.83	0.46	0.18	1	0.5	1	0.04	1	5	0.5	0.22	1	22	0.9	0.18	7	2	-1	0	18	0	0.09	1.0	0.9	0.93	0.18	0.93	5	0.18	-1	5	7.0	5	-1	0.9	18.0	0.9	7	63.0	63	1.0	0.15	0.15	18	1.0	63	0.18	2	-1	0.78	0	63	18	1.0	0.09	0.78	0	5	0.9	0.18	7	2	-1	0	18	0	0.09	1.0	0.9	0.93	0.18	0.93	5	0.18	-1	5	56.0	5	-1	0.9	18.0	0.9	7	63.0	63	1.0	0.15	0.15	18	1.0	63	0.18	2	-1	0.78	0	63	18	1.0	0.09	0.78	0	5
1	0.54	0.22	6	1	-1	0	7	0.67	1.0	0	0.64	0.17	0.63	0.1	0.5	62	-1	17	1077.0	57	-1	0.67	2.0	0.88	12	7.0	6	1.0	0.55	0.3	2	1.0	12	1	0.5	-1	7	0.08	0	7	1.0	0.52	0.29	0	22	1.0	4	0.0	0.0	2	0.0	0.33	1.0	0.03	0.0	0.67	-1	24	747.0	67	0	0.0	2	0.0	0.0	0	1.0	0.67	4.0	1	0.0	-1	0	0.64	0.0	0	1.0	5	1	0.0	0.17	1.0	0.01	0.83	-1	24	487.0	68	0.0	1	0	1.0	0.83	2.0	1	-1	0	0.82	0.0	0	8.0	0.0	0.0	0.0	0.0	0	0.0	0.0	0	1.0	4	2	0.0	0.43	1.0	0.04	0.62	-1	24	1159.0	66	0.0	3	1.0	0.67	5.0	1	-1	0	0.58	0.0	0	0.0	5	1	2	0.29	0.0	0.03	0.77	-1	23	47.0	67	1.0	2	-0.04	0.83	3	0	-1	1	0.75	0.04	1	0.87	0.12	0	1	-1	6	15	0	0.24	1.0	1.0	0.35	0.24	0.57	30	0.0	-1	9	1.0	45	-1	0.94	5.44	0.94	6	14.11	24	1.0	0.13	0.15	17	0.0	30	0.11	1	-1	0.71	0	39	15	1.0	-0.2	0.62	0	7	0.84	0.26	1	3	-1	7	17	1	0.21	1.0	0.96	0.37	0.27	0.54	31	0.06	1	-1	5	2.0	42	-1	0.84	6.71	0.85	7	16.57	25	0.88	0.21	0.18	16	0.12	32	0.27	3	-1	0.73	0	36	17	1.0	-0.16	0.77	0	6	0.0	0	3	0.0	-1	22	47.0	-1	1.0	5.0	1.0	-0.09	-0.06	4	0.0	0	0.17	1	2	0.0	0.08	1	20	0.0	0	4	0.0	-1	21	41.0	-1	1.0	5.0	1.0	-0.09	-0.08	4	0.0	0	0.17	1	3	0.0	0.12	1	20	0.91	0.1	6	1	-1	0	19	0	0.08	1.0	0.91	0.93	0.16	0.93	5	0.16	-1	5	11.0	5	-1	0.95	19.0	0.95	6	64.0	64	1.0	0.1	0.1	19	1.0	64	0.1	1	-1	0.79	0	64	19	1.0	0.08	0.79	0	5	0.91	0.1	6	1	-1	0	19	0	0.09	1.0	0.91	0.93	0.16	0.91	6	0.16	-1	5	59.0	5	-1	0.95	19.0	0.95	6	63.0	64	1.0	0.1	0.1	19	1.0	64	0.1	1	-1	0.79	0	63	19	1.0	0.08	0.79	0	5
2	0.57	0.6	6	3	-1	2	4	0.65	1.0	2	0.5	0.16	0.55	0.12	0.48	59	-1	18	1405.0	56	-1	0.5	3.0	0.57	11	10.0	6	0.75	0.66	0.59	3	0.75	13	3	0.67	-1	4	0.14	0	8	1.0	0.43	0.18	0	19	1.0	3	0.32	1.0	5	0.0	0.62	1.0	0.07	0.5	0.38	-1	22	1962.0	62	0	0.0	5	0.67	4.25	1	1.0	0.38	10.0	3	0.18	-1	0	0.3	0.0	0	1.0	6	2	0.0	0.25	1.0	0.03	0.75	-1	22	775.0	65	0.0	2	0	1.0	0.75	4.0	3	-1	0	0.72	0.0	0	23.0	0.18	0.75	0.26	8.5	0	1.0	0.86	0	0.4	7	1	3.0	0.46	0.33	0.09	0.67	-1	21	2022.0	61	0.5	6	0.34	0.88	7.0	1	-1	1	0.64	0.05	2	0.8	5	3	1	0.17	0.67	0.01	0.71	-1	22	65.0	66	0.0	1	0.8	0.62	4	2	-1	0	0.69	0.0	1	0.88	0.12	2	3	-1	6	14	3	0.06	0.33	0.91	0.3	0.21	0.52	32	0.13	-1	10	1.0	47	-1	0.83	5.3	0.92	5	15.69	20	0.62	0.23	-0.14	15	0.25	26	0.29	1	-1	0.68	0	35	12	1.0	-0.03	0.55	2	7	0.82	0.33	3	4	-1	6	16	2	0.19	1.0	0.91	0.48	0.29	0.48	34	0.14	1	-1	5	3.0	34	-1	0.78	6.31	0.8	7	15.96	32	0.78	0.27	0.22	14	0.33	38	0.36	4	-1	0.67	0	32	16	1.0	-0.1	0.76	0	7	0.25	2	6	0.33	-1	18	168.0	-1	0.6	4.0	0.8	0.43	0.12	3	0.5	1	0.14	1	4	0.67	0.18	2	19	0.25	2	6	0.33	-1	18	108.0	-1	0.6	4.0	0.8	0.43	0.12	3	0.5	1	0.14	1	4	0.67	0.18	2	19	0.89	0.26	8	3	-1	0	17	0	0.09	1.0	0.89	0.93	0.21	0.93	5	0.21	-1	5	16.0	5	-1	0.85	17.0	0.85	8	62.0	62	1.0	0.18	0.18	17	1.0	62	0.26	3	-1	0.77	0	62	17	1.0	0.09	0.77	0	5	0.89	0.26	8	3	-1	0	17	0	0.09	1.0	0.89	0.93	0.21	0.93	5	0.21	-1	5	75.0	5	-1	0.85	17.0	0.85	8	62.0	62	1.0	0.18	0.18	17	1.0	62	0.26	3	-1	0.77	0	62	17	1.0	0.09	0.77	0	5
3	0.7	0.57	6	2	-1	3	6	0.77	1.0	3	0.33	0.3	0.41	0.21	0.34	52	-1	15	1481.0	46	-1	0.71	7.0	0.6	20	17.0	6	0.67	0.21	0.53	5	0.67	23	4	0.36	-1	6	0.24	2	14	0.5	0.25	0.29	0	16	0.75	8	0.68	1.0	1	2.0	0.11	0.75	0.02	1.0	0.89	-1	20	1809.0	65	1	0.25	1	1.0	3.0	1	0.7	0.89	2.0	3	0.77	-1	1	0.87	0.05	1	0.75	8	1	2.0	0.11	0.75	0.02	0.89	-1	20	989.0	65	0.25	1	0	0.7	0.89	2.0	3	-1	1	0.87	0.05	1	41.0	0.46	1.0	0.45	4.5	1	1.0	1.0	1	0.44	6	3	5.0	0.45	0.5	0.08	0.6	-1	18	1565.0	61	0.6	5	0.33	0.67	8.0	2	-1	3	0.54	0.14	2	0.4	5	4	3	0.0	0.25	0.0	0.71	-1	21	69.0	66	0.0	0	0.47	0.56	4	1	-1	0	0.72	0.0	3	0.84	0.38	2	3	-1	7	13	3	0.13	1.0	0.94	0.44	0.26	0.47	35	0.1	-1	8	1.0	37	-1	0.77	7.19	0.76	6	18.57	29	0.67	0.2	0.3	10	0.22	36	0.35	4	-1	0.48	1	31	13	0.75	-0.14	0.62	0	11	0.84	0.26	1	3	-1	7	17	2	0.17	1.0	0.97	0.42	0.26	0.48	35	0.05	1	-1	5	2.0	39	-1	0.84	5.71	0.85	6	16.02	28	0.75	0.21	0.18	16	0.12	35	0.27	3	-1	0.73	0	32	17	1.0	-0.19	0.77	0	6	0.44	1	10	1.0	-1	11	338.0	-1	0.86	9.0	0.71	-0.03	0.39	6	0.18	4	0.29	3	10	0.25	0.48	0	15	0.5	1	4	0.5	-1	19	209.0	-1	0.86	9.0	0.5	-0.03	0.4	6	0.18	2	0.29	3	2	0.25	0.1	2	15	0.87	0.33	9	4	-1	0	16	0	0.1	1.0	0.87	0.92	0.23	0.92	5	0.23	-1	5	10.0	5	-1	0.8	16.0	0.8	9	61.0	61	1.0	0.22	0.22	16	1.0	61	0.33	4	-1	0.76	0	61	16	1.0	0.1	0.76	0	5	0.87	0.33	9	4	-1	0	16	0	0.1	1.0	0.87	0.92	0.23	0.92	5	0.23	-1	5	70.0	5	-1	0.8	16.0	0.8	9	61.0	61	1.0	0.22	0.22	16	1.0	61	0.33	4	-1	0.76	0	61	16	1.0	0.1	0.76	0	5
4	0.68	0.57	9	3	-1	0	6	0.65	1.0	1	0.44	0.26	0.47	0.26	0.51	49	-1	15	2814.0	49	-1	0.67	7.0	0.6	17	18.0	8	0.89	0.35	0.53	6	1.0	17	4	0.46	-1	6	0.29	1	17	0.75	0.51	0.29	0	15	0.67	5	0.01	1.0	4	3.0	0.5	0.75	0.08	0.25	0.53	-1	19	1281.0	61	0	0.4	5	0.4	4.0	0	0.6	0.56	9.0	3	-0.01	-1	2	0.46	0.1	1	0.86	8	1	1.0	0.0	0.75	0.0	0.94	-1	21	584.0	66	0.0	0	0	0.85	0.89	1.0	3	-1	0	0.94	0.0	1	18.0	-0.01	0.25	0.01	4.0	0	1.0	0.4	0	0.0	8	1	4.0	0.6	0.0	0.18	0.55	-1	21	2369.0	54	0	12	1	0.89	13.0	0	-1	0	0.52	0.0	4	0.75	6	3	2	0.57	0.75	0.12	0.52	-1	20	100.0	58	0.25	8	0.7	0.67	11	3	-1	1	0.45	0.05	1	0.82	0.4	3	4	-1	6	9	2	0.18	0.75	0.92	0.56	0.29	0.5	33	0.12	-1	13	1.0	29	-1	0.79	6.68	0.73	7	15.63	37	0.78	0.25	0.27	15	0.33	43	0.35	3	-1	0.71	0	33	8	1.0	-0.15	0.38	1	6	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	2.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.67	0	3	0.75	-1	19	115.0	-1	0	4.0	0.4	1	0.6	0	0.0	3	0.0	4	2	0.0	0.1	1	21	0.4	0	6	0.5	-1	17	70.0	-1	0	4.0	0.67	1	0.27	0	0.0	2	0.0	4	4	0.0	0.19	2	21	0.87	0.33	9	4	-1	0	16	0	0.1	1.0	0.87	0.92	0.23	0.92	5	0.23	-1	5	36.0	5	-1	0.8	16.0	0.8	9	61.0	61	1.0	0.22	0.22	16	1.0	61	0.33	4	-1	0.76	0	61	16	1.0	0.1	0.76	0	5	0.87	0.33	9	4	-1	0	16	0	0.1	1.0	0.87	0.92	0.23	0.92	5	0.23	-1	5	128.0	5	-1	0.8	16.0	0.8	9	61.0	61	1.0	0.22	0.22	16	1.0	61	0.33	4	-1	0.76	0	61	16	1.0	0.1	0.76	0	5
5	0.71	0.55	6	3	-1	2	5	0.74	1.0	2	0.36	0.25	0.41	0.22	0.39	52	-1	17	956.0	50	-1	0.57	4.0	0.62	17	17.0	6	0.75	0.59	0.54	4	0.75	19	3	0.6	-1	5	0.18	0	15	1.0	0.33	0.23	0	18	0.57	7	0.38	1.0	1	3.0	0.22	0.67	0.03	1.0	0.82	-1	20	1121.0	65	1	0.5	2	1.0	5.75	0	0.51	0.88	3.0	2	0.31	-1	2	0.8	0.09	1	0.67	7	1	2.0	0.12	0.67	0.01	0.88	-1	21	871.0	66	0.33	1	0	0.62	0.88	2.0	2	-1	1	0.86	0.05	1	19.0	0.47	1.0	0.43	5.75	0	1.0	1.0	1	0.57	5	3	3.0	0.58	0.67	0.1	0.5	-1	20	1341.0	60	0.5	7	0.51	0.62	10.0	2	-1	2	0.44	0.09	1	0.5	5	3	4	0.5	0.67	0.07	0.56	-1	19	75.0	62	0.6	5	0.43	0.62	8	2	-1	3	0.5	0.14	1	0.8	0.22	4	3	-1	4	14	1	0.28	0.67	0.86	0.37	0.33	0.42	39	0.22	-1	9	1.0	42	-1	0.81	5.1	0.87	7	14.54	25	0.88	0.28	0.05	13	0.5	29	0.32	2	-1	0.59	0	28	13	1.0	0.08	0.59	1	9	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	1	-1.0	-1.0	2.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.75	0	2	1.0	-1	20	145.0	-1	1.0	7.0	0.4	-0.16	0.74	4	0.0	3	0.18	3	2	0.0	0.09	0	18	0.75	0	2	1.0	-1	20	124.0	-1	1.0	7.0	0.4	-0.16	0.74	4	0.0	3	0.18	3	2	0.0	0.09	0	18	0.89	0.26	8	3	-1	0	17	0	0.09	1.0	0.89	0.93	0.21	0.93	5	0.21	-1	5	10.0	5	-1	0.85	17.0	0.85	8	62.0	62	1.0	0.18	0.18	17	1.0	62	0.26	3	-1	0.77	0	62	17	1.0	0.09	0.77	0	5	0.89	0.26	8	3	-1	0	17	0	0.09	1.0	0.89	0.93	0.21	0.93	5	0.21	-1	5	70.0	5	-1	0.85	17.0	0.85	8	62.0	62	1.0	0.18	0.18	17	1.0	62	0.26	3	-1	0.77	0	62	17	1.0	0.09	0.77	0	5
6	0.59	0.8	8	4	-1	1	2	0.56	1.0	2	0.49	0.15	0.54	0.15	0.59	56	-1	19	1021.0	56	-1	0.43	3.0	0.33	10	12.0	7	0.78	0.7	0.78	3	0.89	11	4	0.73	-1	2	0.14	0	10	1.0	0.56	0.1	0	18	0.86	7	0.26	1.0	2	1.0	0.12	0.75	0.02	0.75	0.82	-1	21	1843.0	65	0	0.0	1	0.86	2.25	1	0.85	0.78	3.0	3	0.14	-1	0	0.8	0.0	1	0.75	8	1	2.0	0.11	0.75	0.02	0.89	-1	20	854.0	65	0.25	1	0	0.7	0.89	2.0	3	-1	1	0.87	0.05	1	47.0	0.24	0.75	0.3	2.25	1	1.0	0.86	0	0.5	4	5	4.0	0.64	0.5	0.11	0.4	-1	19	1360.0	59	0.5	7	0.4	0.44	12.0	2	-1	2	0.31	0.1	2	0.33	5	4	4	0.38	0.25	0.05	0.59	-1	20	82.0	63	0.5	3	0.27	0.56	7	1	-1	1	0.54	0.05	3	0.85	0.26	4	3	-1	5	17	3	0.1	0.75	0.88	0.45	0.24	0.52	32	0.19	-1	5	1.0	36	-1	0.82	7.18	0.84	6	17.64	30	0.67	0.07	-0.01	14	0.44	35	0.29	3	-1	0.67	1	34	16	0.75	-0.01	0.76	1	7	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	2.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.67	3	3	0.75	-1	19	124.0	-1	0.4	3.0	0.4	0.6	0.6	2	0.67	3	0.1	1	2	0.75	0.1	1	19	0.36	3	7	0.5	-1	16	100.0	-1	0.4	3.0	0.71	0.6	0.21	2	0.67	2	0.1	1	5	0.75	0.24	2	19	0.87	0.33	9	4	-1	0	16	0	0.1	1.0	0.87	0.92	0.23	0.92	5	0.23	-1	5	21.0	5	-1	0.8	16.0	0.8	9	61.0	61	1.0	0.22	0.22	16	1.0	61	0.33	4	-1	0.76	0	61	16	1.0	0.1	0.76	0	5	0.87	0.33	9	4	-1	0	16	0	0.1	1.0	0.87	0.92	0.23	0.92	5	0.23	-1	5	119.0	5	-1	0.8	16.0	0.8	9	61.0	61	1.0	0.22	0.22	16	1.0	61	0.33	4	-1	0.76	0	61	16	1.0	0.1	0.76	0	5
7	0.72	0.5	7	3	-1	1	6	0.7	1.0	1	0.4	0.24	0.42	0.27	0.45	49	-1	16	1697.0	51	-1	0.7	7.0	0.67	16	19.0	7	0.88	0.45	0.49	7	0.88	17	3	0.46	-1	6	0.32	0	18	1.0	0.43	0.27	0	15	0.86	4	0.66	1.0	4	1.0	0.56	1.0	0.07	1.0	0.47	-1	21	836.0	62	1	0.25	5	1.0	1.5	0	0.85	0.5	9.0	3	0.75	-1	1	0.4	0.05	0	1.0	6	2	0.0	0.25	1.0	0.03	0.75	-1	22	718.0	65	0.0	2	0	1.0	0.75	4.0	3	-1	0	0.72	0.0	0	22.0	0.66	1.0	0.57	3.0	0	1.0	1.0	1	0.4	5	3	6.0	0.69	0.67	0.16	0.42	-1	17	3318.0	56	0.71	11	0.32	0.62	14.0	2	-1	5	0.35	0.23	1	0.29	5	3	5	0.44	0.33	0.06	0.59	-1	19	51.0	63	0.75	4	0.17	0.62	7	1	-1	3	0.54	0.14	2	0.92	0.38	1	3	-1	7	10	5	-0.08	1.0	0.97	0.51	0.13	0.51	33	0.05	-1	12	1.0	33	-1	0.83	4.24	0.77	3	15.6	34	0.38	0.23	0.35	15	0.12	41	0.29	3	-1	0.68	0	34	10	1.0	-0.24	0.45	0	7	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	2.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.33	3	8	0.67	-1	15	278.0	-1	0.62	5.0	0.78	0.54	0.24	5	0.55	2	0.23	0	7	1.0	0.32	1	17	0.67	3	2	0.67	-1	21	206.0	-1	0.62	5.0	0.33	0.54	0.62	5	0.55	2	0.23	0	1	1.0	0.05	1	17	0.89	0.26	8	3	-1	0	17	0	0.09	1.0	0.89	0.93	0.21	0.93	5	0.21	-1	5	16.0	5	-1	0.85	17.0	0.85	8	62.0	62	1.0	0.18	0.18	17	1.0	62	0.26	3	-1	0.77	0	62	17	1.0	0.09	0.77	0	5	0.89	0.26	8	3	-1	0	17	0	0.09	1.0	0.89	0.93	0.21	0.93	5	0.21	-1	5	102.0	5	-1	0.85	17.0	0.85	8	62.0	62	1.0	0.18	0.18	17	1.0	62	0.26	3	-1	0.77	0	62	17	1.0	0.09	0.77	0	5
8	0.5	0.29	6	1	-1	0	5	0.65	1.0	1	0.61	0.16	0.62	0.07	0.52	64	-1	19	993.0	58	-1	0.0	0.0	0.83	11	6.0	5	0.83	1.0	0.36	0	1.0	11	1	1.0	-1	5	0.0	0	5	1.0	0.54	0.21	0	24	1.0	5	0.52	1.0	1	0.0	0.17	1.0	0.01	1.0	0.83	-1	24	557.0	68	1	0.0	1	1.0	3.75	0	1.0	0.83	2.0	1	0.61	-1	0	0.82	0.0	0	1.0	5	1	0.0	0.17	1.0	0.01	0.83	-1	24	619.0	68	0.0	1	0	1.0	0.83	2.0	1	-1	0	0.82	0.0	0	32.0	0.61	1.0	0.52	3.75	0	1.0	1.0	1	1.0	5	1	0.0	0.44	1.0	0.06	0.67	-1	24	1034.0	65	0.0	4	1.0	0.83	5.0	1	-1	0	0.65	0.0	0	1.0	4	2	0	0.33	1.0	0.03	0.67	-1	24	45.0	67	0.0	2	1.0	0.67	4	1	-1	0	0.64	0.0	0	0.77	0.12	1	1	-1	5	15	0	0.4	1.0	0.97	0.48	0.38	0.29	49	0.05	-1	9	1.0	36	-1	0.89	2.2	0.94	6	11.52	33	1.0	0.27	0.15	8	0.17	38	0.2	1	-1	0.33	0	20	15	1.0	-0.17	0.62	0	16	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	2.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.25	1	6	1.0	-1	18	288.0	-1	0.75	3.0	0.86	0.47	0.33	3	0.4	1	0.12	0	6	1.0	0.25	0	21	0.29	1	5	1.0	-1	19	236.0	-1	0.86	6.0	0.83	0.33	0.36	6	0.25	1	0.25	0	5	1.0	0.21	0	18	0.91	0.1	6	1	-1	0	19	0	0.08	1.0	0.91	0.93	0.16	0.93	5	0.16	-1	5	6.0	5	-1	0.95	19.0	0.95	6	64.0	64	1.0	0.1	0.1	19	1.0	64	0.1	1	-1	0.79	0	64	19	1.0	0.08	0.79	0	5	0.91	0.1	6	1	-1	0	19	0	0.08	1.0	0.91	0.93	0.16	0.93	5	0.16	-1	5	48.0	5	-1	0.95	19.0	0.95	6	64.0	64	1.0	0.1	0.1	19	1.0	64	0.1	1	-1	0.79	0	64	19	1.0	0.08	0.79	0	5
9	0.59	0.27	7	2	-1	0	11	0.72	1.0	0	0.59	0.26	0.58	0.15	0.44	58	-1	12	1210.0	50	-1	0.6	3.0	0.85	18	10.0	7	1.0	0.59	0.28	3	1.0	18	2	0.57	-1	11	0.13	0	10	1.0	0.45	0.48	0	20	0.67	4	0.53	1.0	3	1.0	0.33	0.5	0.03	1.0	0.62	-1	23	454.0	66	1	0.0	2	1.0	4.25	0	0.69	0.57	5.0	1	0.59	-1	0	0.58	0.0	1	0.5	5	2	2.0	0.29	0.5	0.03	0.71	-1	22	521.0	66	0.5	2	0	0.46	0.71	4.0	1	-1	1	0.68	0.04	1	19.0	0.7	1.0	0.63	4.0	0	1.0	1.0	1	1.0	7	0	0.0	0.36	1.0	0.06	0.78	-1	23	1073.0	64	0.0	4	1.0	1.0	4.0	2	-1	0	0.77	0.0	0	0.5	6	1	2	0.14	0.5	0.01	0.86	-1	22	84.0	67	0.5	1	0.46	0.86	2	1	-1	1	0.84	0.04	1	0.85	0.25	2	2	-1	5	12	1	0.2	1.0	0.92	0.32	0.25	0.51	33	0.13	-1	11	1.0	46	-1	0.87	5.85	0.86	6	17.3	22	0.86	0.24	0.26	13	0.29	27	0.24	2	-1	0.57	0	35	12	1.0	-0.02	0.52	0	10	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	2.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	-1.0	0.57	1	3	1.0	-1	20	201.0	-1	0.8	5.0	0.6	0.22	0.59	4	0.29	2	0.17	1	3	0.5	0.13	0	19	0.25	1	6	0.5	-1	18	134.0	-1	0.8	5.0	0.83	0.22	0.18	4	0.29	1	0.17	1	5	0.5	0.22	1	19	0.9	0.18	7	2	-1	0	18	0	0.09	1.0	0.9	0.93	0.18	0.93	5	0.18	-1	5	20.0	5	-1	0.9	18.0	0.9	7	63.0	63	1.0	0.15	0.15	18	1.0	63	0.18	2	-1	0.78	0	63	18	1.0	0.09	0.78	0	5	0.9	0.18	7	2	-1	0	18	0	0.09	1.0	0.9	0.93	0.18	0.93	5	0.18	-1	5	116.0	5	-1	0.9	18.0	0.9	7	63.0	63	1.0	0.15	0.15	18	1.0	63	0.18	2	-1	0.78	0	63	18	1.0	0.09	0.78	0	5

==> expres/realworld/fluxnet_regime_partition.tsv <==
y    x1    x2
y1    1    1
y2    1    1
y3    1    1

==> expres/realworld/fluxnet_tsne_strength.csv <==
x   y   col
-84.56806945800781	16.848161697387695	-2.0
-75.71686553955078	41.52030563354492	8.0
-41.57182312011719	66.6864013671875	-9.0
-69.58541107177734	8.781424522399902	-21.0
-68.70443725585938	47.516990661621094	-1.0
26.81121826171875	68.83272552490234	-20.0
33.07736587524414	75.84758758544922	-15.0
-16.625656127929688	15.680976867675781	1.0
28.487462997436523	78.23933410644531	-16.0
25.636714935302734	72.9670639038086	-14.0
42.42731857299805	66.33525848388672	-20.0
-1.8967047929763794	71.05240631103516	-2.0
-78.84661865234375	38.85106658935547	10.0
-61.610923767089844	44.79700469970703	-2.0
-52.66694641113281	-26.161386489868164	-7.0
-33.11933135986328	70.8254165649414	-16.0
-17.793779373168945	55.201080322265625	-19.0
-1.4736709594726562	67.89781951904297	-11.0
26.44208335876465	75.72278594970703	-9.0
10.123817443847656	58.45230484008789	-7.0
24.86264419555664	71.48298645019531	-16.0
24.839183807373047	66.82805633544922	-16.0
60.21072006225586	-12.600231170654297	-12.0
5.416701793670654	-1.7588659524917603	-7.0
-82.94209289550781	12.736146926879883	-3.0
-75.25819396972656	-20.65461540222168	1.0
-41.003013610839844	53.857574462890625	-22.0
-48.31540298461914	61.20634460449219	1.0
-59.59894943237305	2.4924793243408203	-7.0
28.26522445678711	78.04691314697266	-14.0
-15.561144828796387	-4.052113056182861	-1.0
27.58413314819336	73.67756652832031	-3.0
25.24053382873535	73.38239288330078	-22.0
24.383100509643555	76.08361053466797	-10.0
25.320642471313477	79.11531066894531	-12.0
-20.064027786254883	39.432281494140625	4.0
-91.71611785888672	8.315889358520508	-8.0
-51.66254806518555	22.805957794189453	3.0
-14.32885456085205	37.9843635559082	-4.0
-27.702991485595703	65.92279815673828	0.0
-40.69643020629883	15.234573364257812	-2.0
24.289196014404297	74.63675689697266	0.0
31.91371726989746	56.390785217285156	-25.0
48.755035400390625	26.16436195373535	-2.0
26.413311004638672	76.12045288085938	-8.0
29.20832061767578	80.98001861572266	-1.0
12.838858604431152	67.66256713867188	-1.0
-47.8783073425293	20.415254592895508	4.0
-65.56319427490234	4.063820838928223	-5.0
-47.22793197631836	53.419044494628906	-12.0
-19.8336181640625	42.83999252319336	5.0
-83.9025650024414	-7.030085563659668	-6.0
-23.402555465698242	48.18018341064453	-5.0
49.63624954223633	31.16950035095215	-9.0
50.3208122253418	72.19786834716797	-29.0
-9.19438362121582	62.088741302490234	-1.0
27.87309455871582	74.81243133544922	-5.0
24.59400749206543	70.53321075439453	-11.0
12.883557319641113	68.1691665649414	-6.0
40.36516571044922	46.61796188354492	-16.0
-51.980525970458984	35.687007904052734	-2.0
-24.937429428100586	48.7205810546875	-5.0
-53.331642150878906	57.598052978515625	-4.0
-79.74928283691406	15.546669006347656	-12.0
5.609908580780029	-1.874937891960144	-4.0
18.654979705810547	76.28372192382812	-15.0
54.94782257080078	71.03020477294922	-27.0
7.63856315612793	57.69231033325195	-2.0
22.968278884887695	71.75281524658203	-10.0
27.14000701904297	80.04368591308594	-6.0
47.107635498046875	39.26685333251953	-4.0
-10.315091133117676	62.63045120239258	4.0
-44.739952087402344	65.15336608886719	-15.0
-38.20368576049805	62.01454162597656	1.0
-47.32106018066406	57.80378723144531	-6.0
-29.733694076538086	73.40567016601562	-21.0
39.94051742553711	27.598831176757812	-10.0
25.9801025390625	78.8018569946289	-12.0
-1.5030021667480469	65.64335632324219	-9.0
16.25823211669922	72.68795013427734	-2.0
32.659019470214844	77.00559997558594	-21.0
27.845413208007812	74.5975341796875	-4.0
11.857300758361816	73.62855529785156	-16.0
80.3995132446289	-30.795976638793945	-11.0
-57.9676399230957	29.172889709472656	7.0
-40.18238067626953	30.202220916748047	-3.0
-55.711448669433594	51.55113983154297	-6.0
-63.52109909057617	29.43580436706543	2.0
-38.90901565551758	12.399696350097656	-6.0
-71.86478424072266	-41.77436065673828	2.0
20.26066780090332	73.24677276611328	-15.0
18.29767608642578	70.24617767333984	-8.0
33.9803581237793	75.68434143066406	-23.0
27.67046546936035	76.82064819335938	-5.0
13.742709159851074	67.16840362548828	-8.0
-12.589729309082031	50.407100677490234	-7.0
-57.862247467041016	15.275338172912598	2.0
-42.87900924682617	64.94978332519531	-11.0
-29.815027236938477	71.00733947753906	-14.0
-53.27061080932617	57.836429595947266	-3.0
-10.49965763092041	62.75807571411133	-3.0
23.501426696777344	76.94551086425781	-10.0
55.281681060791016	68.88822174072266	-15.0
5.5443291664123535	58.72867965698242	-1.0
30.46255874633789	76.96357727050781	-17.0
27.208145141601562	79.16217041015625	-7.0
57.139793395996094	-39.40718078613281	-9.0
-1.8552836179733276	68.90576934814453	-9.0
-91.80802154541016	8.731932640075684	-3.0
-75.84587097167969	40.83295440673828	9.0
-50.08061599731445	60.47060775756836	-5.0
-20.56515121459961	65.10969543457031	-14.0
-23.36062240600586	47.79484939575195	-3.0
23.472759246826172	72.94258117675781	-7.0
24.51590347290039	71.87037658691406	-12.0
28.394718170166016	77.7991714477539	-13.0
55.095191955566406	71.08790588378906	-20.0
29.275014877319336	76.17137908935547	-14.0
59.76185989379883	64.6144027709961	-21.0
2.8066964149475098	67.59656524658203	-7.0
-91.50653076171875	12.448424339294434	-10.0
-48.21192932128906	11.367210388183594	-6.0
-44.6237678527832	65.2704086303711	-14.0
-84.94359588623047	19.777070999145508	4.0
-57.785770416259766	-0.6147695779800415	-6.0
26.25951385498047	65.5223617553711	-19.0
48.79806900024414	35.17533874511719	-19.0
27.166400909423828	77.30787658691406	-7.0
25.322418212890625	71.16507720947266	-19.0
27.74600601196289	75.90755462646484	-3.0
48.72593307495117	35.31005859375	-18.0
12.785053253173828	70.15402221679688	-9.0
-57.83333206176758	-21.560901641845703	-5.0
-89.20409393310547	20.76046371459961	1.0
-32.64371109008789	48.5993766784668	-3.0
-63.281211853027344	33.635440826416016	-1.0
-66.61872100830078	1.8944945335388184	0.0
54.11600112915039	0.6197512149810791	-26.0
47.91950225830078	74.59487915039062	-19.0
-2.4035158157348633	12.254645347595215	-9.0
7.848498344421387	56.75482940673828	1.0
57.81327438354492	68.49341583251953	-26.0
-44.739925384521484	63.77473449707031	-10.0
-60.16413116455078	39.83586502075195	-1.0
-48.53125762939453	53.993743896484375	-11.0
10.66878890991211	-13.59849739074707	-7.0
-62.77763366699219	47.151878356933594	0.0
-37.59540557861328	17.077112197875977	-7.0
-2.477285385131836	21.917104721069336	-14.0
10.73556137084961	66.77456665039062	-2.0
30.25920867919922	56.62303924560547	-17.0
59.90630340576172	55.90024948120117	-31.0
6.042256832122803	71.4358139038086	-12.0
47.98677062988281	34.98377990722656	-15.0
75.87247467041016	9.058595657348633	-13.0
71.40596771240234	42.42094421386719	-19.0
-84.88488006591797	-0.6114802360534668	-26.0
-34.511329650878906	-6.695120811462402	-3.0
-43.92406463623047	64.10445404052734	-9.0
-92.39703369140625	-2.9709792137145996	-13.0
-38.29377746582031	13.264579772949219	-7.0
3.1492769718170166	66.61241149902344	-9.0
26.22891616821289	39.826446533203125	-14.0
54.18418502807617	23.84261703491211	-17.0
46.793792724609375	39.989776611328125	-3.0
75.99068450927734	11.261144638061523	-17.0
35.04043197631836	58.56241989135742	-21.0
-3.8151326179504395	0.9741030335426331	1.0
-91.73411560058594	2.072019338607788	-12.0
-85.95792388916016	0.6312881112098694	-12.0
-85.77395629882812	22.348596572875977	6.0
-77.5381088256836	1.5191339254379272	21.0
-50.13657760620117	-4.266337871551514	0.0
-20.267240524291992	29.747047424316406	-3.0
29.866432189941406	58.641319274902344	-14.0
80.31092834472656	34.10597610473633	-32.0
3.3794314861297607	59.024478912353516	-2.0
100.19435119628906	-17.34136199951172	-26.0
103.60364532470703	-16.32665252685547	-34.0
98.72172546386719	-18.25350570678711	-16.0
-64.00334930419922	33.642276763916016	-6.0
33.48072052001953	22.849422454833984	-15.0
-61.15369415283203	55.48946762084961	-14.0
-33.92494583129883	64.90473175048828	-5.0
-59.092247009277344	23.862239837646484	2.0
58.93893051147461	-39.698394775390625	-9.0
-6.023650169372559	13.161446571350098	-6.0
-6.949976444244385	66.74999237060547	-4.0
42.38695526123047	13.428577423095703	-16.0
60.661930084228516	10.033347129821777	-17.0
58.34837341308594	-40.64430618286133	-7.0
-27.133466720581055	52.439212799072266	-5.0
-78.08660125732422	44.520450592041016	1.0
-70.65060424804688	45.489715576171875	3.0
-47.45176696777344	64.17681121826172	-6.0
-78.99497985839844	-10.783498764038086	-3.0
-40.75455093383789	30.722503662109375	-3.0
31.95984649658203	40.9902229309082	-14.0
76.48563385009766	37.09160232543945	-20.0
103.68804168701172	3.8186964988708496	-18.0
76.0548095703125	-24.574796676635742	-18.0
8.527078628540039	64.76531982421875	-13.0
50.98878860473633	34.793617248535156	-20.0
-3.9658050537109375	62.49174118041992	-8.0
-75.73690795898438	-5.905723571777344	-2.0
-44.60051345825195	32.64192199707031	-2.0
-62.28275680541992	-19.78372573852539	-4.0
-68.1928482055664	-3.956056594848633	-6.0
-19.958694458007812	3.435256004333496	1.0
30.227624893188477	56.31949996948242	-18.0
20.3122615814209	73.34630584716797	-13.0
101.7140884399414	22.264314651489258	-22.0
43.521480560302734	12.1569242477417	-23.0
30.944679260253906	64.3101577758789	-20.0
39.55769348144531	68.53527069091797	-21.0
5.058622360229492	61.05391311645508	-4.0
-48.34477233886719	58.776885986328125	-7.0
-74.4552993774414	12.220403671264648	-8.0
-38.099369049072266	36.97489929199219	-17.0
-92.36571502685547	-1.0155583620071411	-27.0
-73.49893188476562	-20.71283721923828	-2.0
43.304100036621094	20.92506980895996	-3.0
55.2728385925293	70.63662719726562	-20.0
25.412261962890625	67.59376525878906	-21.0
80.22542572021484	-31.81597328186035	-10.0
90.44154357910156	15.87454891204834	-24.0
80.49174499511719	-0.4519169330596924	-26.0
4.307163715362549	21.020313262939453	-17.0
-91.2335433959961	0.838246762752533	-10.0
-92.10981750488281	-2.4203755855560303	-14.0
-89.98365783691406	-9.56261157989502	-19.0
-12.378695487976074	17.50208854675293	-7.0
-21.242862701416016	66.46635437011719	-9.0
89.3116226196289	26.02973747253418	-30.0
24.749818801879883	68.40567779541016	-10.0
3.516552448272705	57.53911590576172	3.0
26.728965759277344	67.1430435180664	-19.0
70.11381530761719	21.520967483520508	-17.0
5.854374885559082	71.30842590332031	-9.0
-24.753995895385742	57.07670974731445	-19.0
-37.55508041381836	-6.399097919464111	6.0
-13.078824043273926	-29.907819747924805	-1.0
-55.089271545410156	10.725662231445312	-5.0
-56.91637420654297	31.292221069335938	3.0
-9.333260536193848	-26.612205505371094	-3.0
69.62845611572266	-26.447757720947266	-6.0
32.014251708984375	-55.47538757324219	-8.0
-45.040435791015625	1.2584737539291382	-4.0
15.00919246673584	-61.6905403137207	-5.0
98.72830200195312	3.9412426948547363	-23.0
37.11967468261719	-37.972076416015625	-2.0
-13.427141189575195	8.476130485534668	-1.0
-44.003074645996094	21.15129280090332	5.0
-49.09103775024414	29.71768569946289	6.0
8.047735214233398	-28.97911834716797	-18.0
-40.25684356689453	-1.1660797595977783	-2.0
-10.149505615234375	-66.39613342285156	-12.0
30.345375061035156	-50.81877136230469	-2.0
67.41903686523438	-10.842262268066406	-10.0
-16.627002716064453	-39.59757995605469	0.0
-59.4139518737793	-45.43928909301758	1.0
80.79524993896484	-18.82360076904297	-11.0
73.37841033935547	5.997511386871338	-23.0
27.882434844970703	-13.58348274230957	-9.0
-55.40320587158203	14.931427955627441	2.0
-3.9479427337646484	-54.56560134887695	-2.0
-29.532196044921875	-13.301545143127441	2.0
-46.19856643676758	10.301255226135254	2.0
4.785646438598633	-65.0101318359375	0.0
-44.12824630737305	-44.85710906982422	-1.0
47.18997573852539	-30.916879653930664	-6.0
30.704883575439453	-61.49528503417969	-6.0
37.6592903137207	-54.113807678222656	-3.0
80.91875457763672	-18.713951110839844	-9.0
23.050495147705078	-10.178640365600586	-12.0
48.16154479980469	-7.382480144500732	-18.0
-18.58413314819336	-43.986839294433594	1.0
12.2649507522583	-50.269466400146484	-1.0
-52.63859939575195	-3.6862800121307373	-5.0
-56.54396057128906	12.725834846496582	0.0
-5.391201019287109	-30.489198684692383	-9.0
22.57827377319336	-55.81098175048828	-3.0
-31.234811782836914	-32.40161895751953	0.0
66.34173583984375	-34.458518981933594	-12.0
31.645618438720703	-62.54004669189453	-11.0
88.46717071533203	-25.01601219177246	-20.0
40.00748062133789	-0.39449456334114075	-26.0
30.13578987121582	-35.130489349365234	-5.0
-53.67658996582031	6.975672721862793	-7.0
-13.89831829071045	-46.304046630859375	-1.0
-2.410571336746216	-30.80567741394043	-6.0
-54.68060302734375	17.072328567504883	3.0
-23.085723876953125	-38.351680755615234	5.0
27.372364044189453	-68.56122589111328	3.0
10.249238967895508	-79.76119995117188	-1.0
62.52744674682617	-9.579663276672363	-13.0
31.975494384765625	-66.53734588623047	3.0
39.95133972167969	41.38694381713867	-9.0
25.314668655395508	-54.8695182800293	-3.0
-11.434809684753418	-37.30552673339844	-1.0
-53.80859375	17.804962158203125	2.0
-38.658287048339844	3.225604772567749	-1.0
-1.1294742822647095	-37.93698501586914	1.0
-77.87530517578125	44.223854064941406	4.0
-18.231945037841797	-36.438907623291016	9.0
-2.164522171020508	-61.71068572998047	-11.0
8.170086860656738	-58.90624237060547	-3.0
60.44540023803711	3.6173744201660156	-22.0
93.45106506347656	9.00550365447998	-21.0
101.59832000732422	5.816782474517822	-23.0
66.53640747070312	-8.901435852050781	-15.0
25.8863582611084	-33.45655822753906	-10.0
-37.104881286621094	-6.575266361236572	2.0
28.30245018005371	-34.08853530883789	-2.0
-62.335933685302734	7.834165573120117	-12.0
-50.9290885925293	13.473495483398438	6.0
25.20568084716797	-35.75435256958008	-15.0
16.69676971435547	-67.12725830078125	7.0
29.744428634643555	-62.80923080444336	-5.0
35.699703216552734	-63.387664794921875	-9.0
81.22464752197266	3.0367047786712646	-16.0
-1.423062801361084	-71.32238006591797	-1.0
9.114025115966797	-67.83321380615234	-1.0
18.861722946166992	-23.703323364257812	-7.0
-54.076107025146484	8.939176559448242	-6.0
-13.761066436767578	-30.56117057800293	2.0
-57.88825607299805	16.438535690307617	1.0
-64.17821502685547	40.02800750732422	-1.0
11.738347053527832	-61.11680221557617	-5.0
70.39131927490234	-35.05131149291992	-12.0
7.110991954803467	-57.075950622558594	-1.0
81.12847900390625	-21.648332595825195	-8.0
4.527285099029541	-66.95452880859375	0.0
-45.79029083251953	-54.61213684082031	-13.0
70.18484497070312	-10.649149894714355	-27.0
-12.266873359680176	8.229156494140625	-6.0
-54.38523483276367	13.064838409423828	1.0
-38.4015007019043	5.019081115722656	5.0
-37.4168701171875	-2.7481162548065186	1.0
-63.26560974121094	-58.80315399169922	-8.0
-59.95503234863281	4.2475128173828125	-6.0
-15.47775650024414	10.10074520111084	1.0
9.308612823486328	-79.30242156982422	1.0
20.965723037719727	-71.28070831298828	-1.0
78.59883117675781	-14.104280471801758	-22.0
32.812255859375	-6.391949653625488	-20.0
4.000906944274902	-52.56348419189453	-1.0
-37.89160919189453	-19.965435028076172	-6.0
-1.1623419523239136	-0.17814424633979797	-5.0
-38.31501388549805	-59.89643478393555	0.0
-58.40709686279297	-45.34556579589844	-5.0
-75.11508178710938	38.48924255371094	11.0
34.1840705871582	-68.17549896240234	-5.0
26.48794937133789	-54.22237014770508	1.0
5.879151344299316	-65.20477294921875	4.0
-18.061901092529297	-73.91797637939453	-15.0
82.9074478149414	-17.91742515563965	-15.0
37.76258850097656	-8.258172035217285	-11.0
29.6771240234375	-49.954063415527344	1.0
-4.819497108459473	-68.83651733398438	-9.0
-8.532483100891113	55.91864776611328	-6.0
19.546213150024414	12.456442832946777	-19.0
11.562905311584473	40.44521713256836	-29.0
-39.47898864746094	41.27711486816406	-27.0
31.495790481567383	31.385066986083984	-23.0
65.90363311767578	46.61891555786133	-25.0
7.145755767822266	58.84228515625	1.0
47.74048614501953	62.596317291259766	-26.0
57.58561325073242	68.61731719970703	-26.0
51.440589904785156	32.9824333190918	-13.0
42.497554779052734	62.82444381713867	-22.0
14.148338317871094	48.42070007324219	-29.0
-45.60194396972656	35.615596771240234	-4.0
-25.822750091552734	69.86167907714844	-15.0
-1.1878098249435425	65.33671569824219	-10.0
4.686581611633301	20.23119354248047	-29.0
-7.557305812835693	-20.975126266479492	-1.0
50.73582077026367	64.0174560546875	-33.0
72.36172485351562	40.29485321044922	-21.0
-48.185813903808594	-14.270297050476074	9.0
77.23136138916016	-4.292202949523926	-17.0
-26.156641006469727	-3.143914222717285	5.0
41.62342071533203	-31.18906593322754	-1.0
49.70166015625	48.16482925415039	-20.0
-81.78590393066406	19.718128204345703	1.0
-52.81243133544922	47.40229415893555	-4.0
16.89501953125	34.853904724121094	-18.0
-45.28914260864258	50.72262954711914	-27.0
23.08879852294922	34.10725021362305	-18.0
32.47552490234375	63.02690505981445	-17.0
26.66075325012207	72.89239501953125	-9.0
40.32576370239258	69.5051040649414	-19.0
18.203123092651367	73.79631042480469	-13.0
78.7210693359375	35.544944763183594	-29.0
44.029048919677734	26.562788009643555	-7.0
63.24570846557617	54.135833740234375	-30.0
-39.44144821166992	49.278900146484375	-7.0
-83.88289642333984	8.819517135620117	-4.0
-42.039268493652344	48.49357223510742	-8.0
-65.05681610107422	51.85661315917969	-1.0
-78.69477081298828	10.56318473815918	-5.0
57.35367202758789	67.17811584472656	-20.0
24.348058700561523	78.89630889892578	-14.0
-48.635772705078125	10.966259002685547	-6.0
24.484172821044922	79.56563568115234	-8.0
85.67251586914062	35.00336456298828	-33.0
41.545616149902344	28.152727127075195	-12.0
54.352561950683594	23.566970825195312	-13.0
-17.82900619506836	61.440677642822266	-9.0
-33.072669982910156	11.515377044677734	-15.0
-26.697803497314453	62.31283187866211	-5.0
6.4324188232421875	21.249094009399414	-27.0
-19.98514175415039	65.53804779052734	-9.0
64.72119903564453	51.34476089477539	-28.0
63.57953643798828	59.76873779296875	-15.0
2.8540844917297363	-9.604015350341797	-4.0
5.9050116539001465	57.51685333251953	0.0
55.362762451171875	69.80020141601562	-25.0
55.40576171875	69.35240936279297	-18.0
15.185108184814453	37.173194885253906	-15.0
-41.65264892578125	54.18374252319336	-12.0
16.443471908569336	42.1830940246582	-27.0
-14.733844757080078	-25.250015258789062	-24.0
-48.320438385009766	50.27130126953125	-14.0
14.505931854248047	43.06795883178711	-12.0
-0.5054618716239929	66.65397644042969	-9.0
74.25337219238281	35.949058532714844	-26.0
59.05851364135742	66.27364349365234	-26.0
6.723838806152344	59.3145637512207	-3.0
30.44680404663086	75.26586151123047	-20.0
21.39164924621582	74.57330322265625	-17.0
-10.751327514648438	68.28450775146484	-8.0
-34.146732330322266	70.65802001953125	0.0
-15.868562698364258	-22.709186553955078	-8.0
-23.598875045776367	71.0491943359375	-12.0
9.627087593078613	35.38788986206055	-23.0
-17.044391632080078	-64.92913818359375	-9.0
66.61907196044922	-26.616525650024414	-5.0
15.591652870178223	-25.29857635498047	-2.0
-9.987860679626465	64.90805053710938	-4.0
28.875755310058594	75.62483215332031	-9.0
65.67100524902344	59.78580093383789	-29.0
42.64803695678711	64.39960479736328	-18.0
14.714207649230957	33.36300277709961	-18.0
-93.17129516601562	33.221466064453125	2.0
-76.30860900878906	39.08526611328125	8.0
-96.33065795898438	30.738643646240234	8.0
-91.84697723388672	34.2382698059082	8.0
-94.03199768066406	32.67329025268555	6.0
-90.75062561035156	29.533281326293945	-10.0
93.71745300292969	4.0798187255859375	-32.0
97.55575561523438	6.2955708503723145	-31.0
99.26424407958984	-10.39494800567627	-31.0
104.09025573730469	-14.833003997802734	-33.0
33.22936248779297	9.831637382507324	-16.0
-28.17696189880371	36.45970916748047	-20.0
-79.08595275878906	37.244510650634766	15.0
-95.10091400146484	35.03923034667969	9.0
-72.56549072265625	23.9394474029541	-11.0
-99.7879867553711	36.214202880859375	7.0
-96.01094818115234	36.1684455871582	19.0
-90.38125610351562	26.354734420776367	-9.0
15.304962158203125	-37.28093719482422	-21.0
51.36709213256836	-42.69307327270508	-11.0
-8.27704906463623	-68.9020767211914	-5.0
67.6982421875	8.480928421020508	-36.0
76.82112121582031	35.26792526245117	-31.0
71.4926528930664	15.077899932861328	-29.0
-99.77003479003906	36.205604553222656	0.0
-74.88591003417969	32.719112396240234	2.0
-99.5696792602539	33.28554916381836	1.0
-93.22032928466797	33.949432373046875	0.0
-93.32515716552734	28.710044860839844	-5.0
-93.34050750732422	28.56319808959961	-8.0
47.038536071777344	-26.61665153503418	-9.0
71.13640594482422	3.938002586364746	-24.0
72.6648941040039	-34.172325134277344	-10.0
79.26691436767578	0.16686978936195374	-28.0
95.9797134399414	21.303142547607422	-35.0
79.37250518798828	44.351531982421875	-35.0
-86.67379760742188	34.98720169067383	0.0
-95.54936218261719	34.90925598144531	12.0
21.00577163696289	65.04969024658203	-27.0
-4.23947286605835	36.09235382080078	-24.0
-96.19463348388672	34.58151626586914	1.0
-90.10651397705078	28.54139518737793	-25.0
61.923431396484375	-1.7008354663848877	-25.0
72.50434875488281	-6.850225925445557	-13.0
101.37265014648438	10.274590492248535	-31.0
93.60769653320312	7.487450122833252	-30.0
26.18273162841797	20.26117706298828	-13.0
94.29950714111328	22.63901710510254	-36.0
-9.645143508911133	46.44272232055664	0.0
-11.413046836853027	42.829708099365234	-5.0
60.03166961669922	12.151657104492188	-26.0
33.94202423095703	39.977291107177734	-22.0
-11.5775728225708	49.961326599121094	-16.0
70.4496078491211	-2.6266634464263916	-15.0
98.9909896850586	8.700519561767578	-24.0
97.52942657470703	-7.4563727378845215	-32.0
78.36931610107422	-14.191987991333008	-19.0
77.64820861816406	-1.258455514907837	-30.0
76.58525085449219	1.3180851936340332	-27.0
10.516146659851074	26.199460983276367	-21.0
-79.16439819335938	37.487239837646484	9.0
-51.42757034301758	32.63379669189453	-2.0
36.58249282836914	58.528160095214844	-27.0
-6.632752895355225	70.58893585205078	-10.0
-10.538390159606934	64.19269561767578	-3.0
100.58448791503906	-17.351634979248047	-25.0
70.57062530517578	54.686378479003906	-34.0
94.3885269165039	-0.632278561592102	-28.0
80.77186584472656	-0.7169552445411682	-18.0
101.51611328125	11.199295043945312	-37.0
90.80225372314453	27.22525405883789	-36.0
51.3045768737793	7.038804531097412	-24.0
-5.100240230560303	69.17144775390625	-11.0
-14.536505699157715	-34.58295440673828	1.0
-24.225290298461914	52.2225227355957	-14.0
14.967486381530762	20.588279724121094	-9.0
-7.276594638824463	2.4282281398773193	-2.0
72.50791931152344	6.835176467895508	-15.0
52.94809341430664	-1.6622209548950195	-10.0
92.7752456665039	18.930374145507812	-27.0
95.32356262207031	7.05372428894043	-33.0
50.31510925292969	-25.62445068359375	-8.0
95.90332794189453	17.479232788085938	-31.0
25.243810653686523	20.86761474609375	-18.0
-46.0494384765625	59.45683288574219	-5.0
64.13121032714844	-41.26409912109375	-7.0
54.91604995727539	49.830047607421875	-29.0
15.512552261352539	73.42052459716797	-9.0
28.14916229248047	-34.09486389160156	-5.0
61.47214126586914	19.624645233154297	-17.0
101.4045181274414	17.413867950439453	-22.0
95.23533630371094	13.405677795410156	-22.0
66.52092742919922	-33.884239196777344	-12.0
84.14636993408203	-9.278587341308594	-28.0
96.40865325927734	4.458957195281982	-28.0
44.33473587036133	58.25156784057617	-32.0
-70.25643920898438	-19.41124725341797	4.0
-20.974443435668945	-27.087263107299805	2.0
62.08061218261719	44.066158294677734	-27.0
-6.814366340637207	37.79994583129883	-7.0
-23.82752227783203	73.06571197509766	-8.0
44.42495346069336	-3.564572811126709	-15.0
76.55815124511719	4.541254043579102	-20.0
71.50640106201172	3.162531614303589	-23.0
73.44468688964844	-38.45432662963867	-18.0
75.14505767822266	-40.66654968261719	-23.0
100.01087951660156	-7.334219455718994	-36.0
26.60873031616211	29.619049072265625	-21.0
-52.098716735839844	36.61433029174805	-4.0
23.342308044433594	-32.889347076416016	-9.0
51.90081787109375	49.555335998535156	-29.0
-32.09492111206055	14.422746658325195	-8.0
73.92147827148438	4.579040050506592	-22.0
79.36273193359375	30.841400146484375	-33.0
62.940433502197266	17.567230224609375	-23.0
75.9839096069336	-37.65864562988281	-21.0
55.53861999511719	-21.175765991210938	-12.0
97.21231842041016	27.891220092773438	-31.0
78.80828857421875	43.172054290771484	-33.0
48.617942810058594	55.97165298461914	-36.0
-81.98212432861328	20.605960845947266	6.0
-58.17091369628906	34.828956604003906	-1.0
-71.62271881103516	24.43060874938965	-1.0
12.194385528564453	-30.8353214263916	-26.0
-61.08252716064453	38.33613967895508	-1.0
-77.85775756835938	-35.59914779663086	2.0
73.83157348632812	-29.006620407104492	-9.0
22.191604614257812	31.623336791992188	-18.0
93.21630859375	-9.044719696044922	-25.0
96.07191467285156	21.276540756225586	-39.0
66.23770904541016	8.610608100891113	-21.0
3.4931297302246094	31.789478302001953	-3.0
-95.41030883789062	29.632959365844727	6.0
-58.70200729370117	34.9824333190918	-1.0
-99.73614501953125	32.509788513183594	5.0
-62.556884765625	33.8275146484375	-1.0
-60.33659362792969	34.3929443359375	-1.0
-92.65338134765625	30.733911514282227	-2.0
-18.510417938232422	43.338314056396484	-2.0
26.703821182250977	49.454769134521484	-22.0
25.187408447265625	68.30107116699219	-16.0
96.71562957763672	30.127798080444336	-36.0
97.44551849365234	6.612104892730713	-32.0
85.5180435180664	21.672025680541992	-27.0
-93.85161590576172	5.226153373718262	-15.0
-61.03752517700195	37.324119567871094	-1.0
-6.583109378814697	67.23908233642578	-7.0
-76.78302001953125	39.79905700683594	7.0
-61.08384323120117	24.87340545654297	-2.0
-96.71514129638672	32.771114349365234	3.0
54.00421142578125	-35.438720703125	-7.0
78.3157958984375	36.626319885253906	-33.0
101.37976837158203	27.201833724975586	-33.0
101.82551574707031	27.726852416992188	-36.0
42.40719223022461	-5.626885414123535	-10.0
86.29534149169922	20.659086227416992	-31.0
-35.037784576416016	0.3202994763851166	-3.0
-78.31165313720703	44.784271240234375	0.0
28.66036033630371	51.27930450439453	-23.0
-46.41897964477539	52.87074279785156	-21.0
-46.939491271972656	40.963096618652344	-3.0
-18.559803009033203	-1.6631197929382324	-8.0
102.18179321289062	23.437358856201172	-22.0
87.05890655517578	34.95021057128906	-38.0
3.03255033493042	53.98468017578125	-8.0
32.402706146240234	74.05857849121094	-15.0
101.95751190185547	29.006519317626953	-32.0
27.487377166748047	50.816715240478516	-23.0
-67.67732238769531	40.842105865478516	1.0
-52.356815338134766	26.292560577392578	-2.0
13.795145034790039	62.869632720947266	-17.0
-49.07958984375	29.587913513183594	-1.0
-56.43334197998047	12.326709747314453	4.0
82.77784729003906	-17.920080184936523	-9.0
95.12777709960938	23.412111282348633	-35.0
50.79682159423828	68.00025939941406	-35.0
59.65027618408203	-22.680742263793945	-7.0
103.36180114746094	24.379789352416992	-29.0
84.3731689453125	40.13678741455078	-37.0
50.30333709716797	11.584792137145996	-12.0
-48.74259567260742	20.977941513061523	1.0
-20.102535247802734	41.13597869873047	3.0
-44.35002517700195	36.241416931152344	-12.0
-45.1955680847168	22.563806533813477	2.0
-22.738922119140625	16.406938552856445	1.0
47.78502655029297	16.88829803466797	-5.0
-58.42293167114258	-31.779081344604492	-23.0
102.9300308227539	28.03481674194336	-31.0
78.2176513671875	-19.02385902404785	-14.0
33.34090805053711	66.67259979248047	-19.0
51.21298599243164	73.72164916992188	-28.0
24.271778106689453	33.7328987121582	-14.0
-17.828569412231445	41.02577590942383	-1.0
-42.04728317260742	14.681718826293945	1.0
32.634178161621094	52.47474670410156	-18.0
-36.027366638183594	9.106491088867188	2.0
-41.89934158325195	17.288349151611328	4.0
-17.567033767700195	25.60970687866211	-4.0
47.85627365112305	74.68617248535156	-24.0
100.01520538330078	27.46428871154785	-30.0
45.502288818359375	20.514184951782227	-6.0
52.6163330078125	31.529987335205078	-18.0
80.68415832519531	37.043739318847656	-31.0
43.870872497558594	57.5609245300293	-27.0
14.31654167175293	38.042999267578125	-22.0
12.223466873168945	28.669462203979492	-17.0
-29.773487091064453	57.13393020629883	-13.0
-43.00290298461914	25.545780181884766	-5.0
13.170700073242188	50.02973175048828	-26.0
86.65898132324219	28.27940559387207	-30.0
70.84547424316406	34.54613494873047	-23.0
64.5235366821289	-21.46389389038086	-30.0
-48.14425277709961	-43.09254837036133	4.0
-4.355490684509277	-74.1465072631836	0.0
-2.951277256011963	-6.606647491455078	7.0
-22.03709602355957	29.04056167602539	-4.0
-69.292236328125	22.1904296875	-14.0
-67.07939910888672	3.3380961418151855	-15.0
-0.265047162771225	60.43355178833008	-12.0
-46.06355285644531	23.59250259399414	6.0
-20.81147003173828	1.1913813352584839	-4.0
8.404996871948242	-44.850555419921875	5.0
74.86862182617188	-45.467716217041016	-14.0
63.255828857421875	59.839656829833984	-17.0
94.15608215332031	17.28842544555664	-29.0
69.2022933959961	-23.76890754699707	-8.0
34.87943649291992	-44.71382522583008	4.0
-21.22364616394043	-14.403850555419922	6.0
-52.59467697143555	23.93584442138672	0.0
-5.926303386688232	62.06364822387695	-7.0
-0.04258441552519798	48.579437255859375	-1.0
9.153565406799316	27.85483741760254	-11.0
-5.673582553863525	-3.9992027282714844	2.0
-63.61701583862305	20.69214630126953	-6.0
44.551944732666016	68.39608764648438	-19.0
25.204437255859375	37.097347259521484	-14.0
3.33563494682312	-57.44245529174805	4.0
-32.834774017333984	-52.884456634521484	-7.0
2.455465316772461	-65.77960968017578	-2.0
37.168251037597656	25.994049072265625	-12.0
25.629493713378906	39.01662826538086	-12.0
-13.638620376586914	47.1855583190918	-7.0
7.619002342224121	25.857648849487305	-22.0
25.14097023010254	41.38645935058594	-15.0
-7.26121187210083	-13.936694145202637	1.0
66.8256607055664	15.739243507385254	-18.0
99.68370056152344	27.690568923950195	-32.0
57.475311279296875	66.8460693359375	-24.0
76.64408874511719	24.721435546875	-19.0
29.812898635864258	-46.768699645996094	6.0
-42.673065185546875	-42.25440979003906	4.0
-35.6652717590332	-43.491912841796875	10.0
9.498885154724121	27.048267364501953	-16.0
-49.19793701171875	48.48207092285156	-11.0
9.307269096374512	71.55419158935547	-8.0
-15.75847053527832	48.54848098754883	-4.0
64.01625061035156	21.717710494995117	-19.0
49.51371383666992	60.708126068115234	-27.0
78.69098663330078	35.960426330566406	-33.0
50.30117416381836	19.829235076904297	-15.0
-39.52583694458008	-44.383941650390625	9.0
2.35791015625	-54.852386474609375	4.0
-37.33280563354492	0.03696272522211075	0.0
-67.68472290039062	32.66019058227539	-6.0
-86.5093002319336	16.731170654296875	2.0
-11.982866287231445	47.577980041503906	-3.0
-14.312710762023926	42.63995361328125	4.0
-17.29150390625	50.328853607177734	-1.0
-29.01711082458496	57.511199951171875	-9.0
28.488861083984375	-48.84082794189453	-1.0
12.660096168518066	-15.174589157104492	-10.0
-10.150238037109375	60.986751556396484	4.0
8.165064811706543	53.52753448486328	-10.0
24.792091369628906	56.806217193603516	-29.0
34.27391815185547	36.76396942138672	-15.0
33.79375457763672	48.24839401245117	-29.0
-39.19013977050781	38.59233093261719	-23.0
28.508190155029297	57.61155700683594	-15.0
-31.47541046142578	56.91529083251953	-12.0
-7.410948276519775	46.15362548828125	2.0
61.09669494628906	5.618165016174316	-26.0
42.31367492675781	35.383975982666016	-17.0
76.10303497314453	-38.898006439208984	-28.0
9.927326202392578	60.44218444824219	-2.0
3.501363754272461	-64.42813110351562	-1.0
27.75054359436035	-54.923126220703125	-2.0
37.420928955078125	-53.689178466796875	-6.0
38.15332794189453	-44.13530349731445	0.0
-12.440091133117676	32.33427429199219	-16.0
4.486545085906982	4.087874889373779	-8.0
-12.510098457336426	50.332672119140625	-13.0
-72.4661865234375	18.335201263427734	-16.0
65.15611267089844	5.815832614898682	-21.0
78.80921173095703	36.434295654296875	-38.0
53.58597946166992	13.159892082214355	-16.0
41.897457122802734	70.8200912475586	-32.0
-58.22521209716797	-37.9586181640625	-4.0
9.504146575927734	-73.24272155761719	0.0
34.87763595581055	-45.72117614746094	2.0
-4.603086471557617	44.665836334228516	-4.0
-14.040580749511719	38.808162689208984	-1.0
-59.22378158569336	24.936086654663086	0.0
3.477638006210327	61.396278381347656	-3.0
-63.6635627746582	47.86954879760742	-1.0
25.044450759887695	-47.407562255859375	-14.0
32.29684066772461	-66.47606658935547	-1.0
27.928749084472656	-46.746925354003906	2.0
55.26710510253906	-6.006021976470947	-4.0
76.23019409179688	-22.988479614257812	-11.0
32.87818145751953	-69.3608169555664	3.0
45.39413070678711	-29.26078987121582	-4.0
-15.411849975585938	45.16053009033203	2.0
-65.85315704345703	5.64863395690918	-9.0
-66.17938995361328	17.177053451538086	-6.0
-18.321908950805664	50.600929260253906	-9.0
-68.11536407470703	-12.842384338378906	0.0
-4.031484127044678	-8.958518028259277	-2.0
69.68081665039062	-23.119014739990234	-11.0
53.85220718383789	63.525691986083984	-36.0
19.323930740356445	69.29740905761719	-4.0
28.630647659301758	80.35812377929688	-2.0
80.24374389648438	-21.401081085205078	-4.0
-7.597787380218506	2.0834004878997803	4.0
43.141075134277344	28.291397094726562	-4.0
-89.1654052734375	20.76048469543457	-5.0
-32.18304443359375	64.78459930419922	-5.0
-24.454090118408203	51.740745544433594	-11.0
-16.075956344604492	43.00499725341797	0.0
34.1908073425293	-43.49013137817383	1.0
1.3637688159942627	-42.28074645996094	6.0
1.6602509021759033	-52.2928352355957	3.0
22.91397476196289	-60.466609954833984	-3.0
75.39623260498047	-30.678457260131836	-5.0
-3.570277452468872	-22.064971923828125	4.0
-25.559814453125	19.640031814575195	-4.0
-10.767992973327637	-5.759847640991211	-12.0
-9.104866981506348	38.149879455566406	-5.0
-31.778358459472656	66.8890609741211	-8.0
0.20651862025260925	48.816123962402344	0.0
-36.83918380737305	52.56437301635742	-21.0
76.12844848632812	-31.845195770263672	-8.0
62.137107849121094	-4.716376304626465	-20.0
60.777313232421875	19.46194839477539	-11.0
-27.379379272460938	5.002437114715576	-12.0
53.52534103393555	-39.487239837646484	7.0
24.83749008178711	77.5378646850586	-9.0
44.13814926147461	-23.827150344848633	-6.0
61.646385192871094	18.135604858398438	-21.0
-53.355228424072266	31.17705535888672	-2.0
-62.39532470703125	22.79669952392578	-3.0
-57.89562225341797	48.37489700317383	-5.0
-22.747777938842773	57.195072174072266	-20.0
-84.73719787597656	16.525968551635742	-1.0
-5.295754909515381	0.55331951379776	0.0
54.3780632019043	32.31374740600586	-8.0
49.029884338378906	67.70526885986328	-32.0
46.7896614074707	26.29267692565918	-7.0
27.417783737182617	-43.433631896972656	1.0
-22.583213806152344	-36.73737335205078	4.0
-26.04775047302246	62.80828094482422	-3.0
-50.84095001220703	58.0001335144043	-3.0
24.172931671142578	41.6326904296875	-20.0
11.311677932739258	40.081764221191406	-28.0
-39.28902816772461	53.39929962158203	-28.0
17.743074417114258	70.22752380371094	-9.0
61.823448181152344	14.821626663208008	-19.0
49.682247161865234	69.81623077392578	-34.0
37.37495040893555	68.82414245605469	-19.0
46.49386978149414	-31.795461654663086	-2.0
-34.23162841796875	7.365435600280762	-2.0
16.182905197143555	-42.756954193115234	-10.0
-26.709060668945312	61.60066604614258	1.0
-45.62572479248047	57.6756591796875	-7.0
-40.75707244873047	53.769554138183594	-21.0
-44.6239128112793	56.83810806274414	-5.0
-44.09268569946289	37.116981506347656	-13.0
-34.08473205566406	47.774078369140625	0.0
40.768028259277344	68.95207214355469	-23.0
58.30793762207031	66.04610443115234	-26.0
3.862387180328369	60.30228805541992	-2.0
25.925912857055664	78.8796157836914	-12.0
-5.322780609130859	0.5765288472175598	-1.0
39.769264221191406	41.49979019165039	-12.0
6.739086627960205	66.61088562011719	-15.0
-64.5046157836914	24.434864044189453	-9.0
-44.74293518066406	22.0225887298584	3.0
12.745977401733398	49.51123046875	-17.0
-78.51377868652344	12.673068046569824	-11.0
26.766555786132812	43.4035758972168	-14.0
67.76839447021484	22.736055374145508	-22.0
43.73345947265625	57.128807067871094	-25.0
-14.38195514678955	14.209033966064453	-3.0
52.343753814697266	72.20466613769531	-28.0
73.60076141357422	39.596649169921875	-21.0
48.773826599121094	64.82255554199219	-35.0
-25.039989471435547	69.48832702636719	-18.0
-45.030982971191406	32.657020568847656	-2.0
-44.399017333984375	9.935922622680664	2.0
-24.393198013305664	57.16805648803711	-17.0
-23.776634216308594	57.01255416870117	-20.0
-40.71746063232422	15.215498924255371	-3.0
57.32741165161133	24.516847610473633	-17.0
16.53936767578125	71.04670715332031	-6.0
18.149486541748047	73.63853454589844	-14.0
6.3292388916015625	57.861427307128906	1.0
50.40502166748047	65.19920349121094	-35.0
6.52994441986084	60.39320755004883	0.0
33.84059524536133	48.80656433105469	-29.0
-34.52021408081055	65.10004425048828	-3.0
-28.67618179321289	46.6428108215332	-15.0
36.97506332397461	54.2205924987793	-25.0
-41.72825622558594	54.09284591674805	-15.0
69.08843994140625	31.735872268676758	-26.0
-28.599668502807617	48.242431640625	-12.0
45.63869857788086	67.59487915039062	-32.0
-17.490188598632812	13.865357398986816	5.0
50.55670166015625	71.07865905761719	-34.0
18.539289474487305	76.19624328613281	-15.0
59.794776916503906	56.73298263549805	-32.0
46.765892028808594	60.980934143066406	-31.0
-26.15740203857422	69.2320556640625	-16.0
12.927226066589355	48.513160705566406	-15.0
12.559796333312988	44.94759750366211	-25.0
40.065799713134766	59.14725875854492	-27.0
-20.808486938476562	63.55551528930664	-7.0
95.19385528564453	24.90114402770996	-42.0
55.6563720703125	24.409526824951172	-21.0
32.262454986572266	73.22865295410156	-16.0
-18.107667922973633	21.218807220458984	-5.0
81.60990905761719	-26.940324783325195	-4.0
20.529813766479492	65.95111083984375	-13.0
31.304344177246094	56.53268814086914	-25.0
-24.373863220214844	65.11869049072266	0.0
-28.493574142456055	4.970461845397949	-15.0
12.926769256591797	37.24649429321289	-25.0
-93.9863052368164	8.188403129577637	-7.0
49.83222198486328	55.940765380859375	-31.0
52.39134216308594	70.97706604003906	-27.0
96.8815689086914	30.516843795776367	-35.0
83.55736541748047	37.09992980957031	-33.0
6.860335350036621	55.867984771728516	-1.0
46.62398147583008	73.78041076660156	-30.0
26.466262817382812	74.26190185546875	-5.0
34.240142822265625	57.853782653808594	-20.0
-63.89946746826172	42.21066665649414	0.0
-54.5445556640625	23.751102447509766	3.0
-46.7518310546875	64.55316162109375	-10.0
-29.890304565429688	69.74008178710938	-7.0
-14.657758712768555	62.15681076049805	-5.0
59.09904479980469	55.677181243896484	-26.0
69.50152587890625	53.915401458740234	-35.0
23.2965030670166	71.32661437988281	-11.0
49.64878845214844	73.05149841308594	-32.0
59.69042205810547	69.27272033691406	-21.0
49.75859832763672	68.58599090576172	-33.0
16.0526180267334	73.21836853027344	-9.0
-61.76957702636719	32.0880012512207	-2.0
16.63725471496582	34.945167541503906	-26.0
10.145563125610352	70.64495086669922	-10.0
-34.453426361083984	53.60897445678711	-26.0
101.32049560546875	-5.865477085113525	-30.0
29.691022872924805	76.12287902832031	-15.0
47.068965911865234	71.00875854492188	-24.0
0.8022254109382629	48.806583404541016	2.0
59.36924362182617	64.73616027832031	-26.0
21.79814338684082	73.95169830322266	-17.0
33.207401275634766	65.3670883178711	-22.0
-12.492034912109375	66.6300048828125	-10.0
-27.892358779907227	68.21707153320312	-10.0
1.158145546913147	31.014446258544922	-12.0
-31.23461151123047	69.04015350341797	-10.0
-29.80540657043457	71.48542022705078	-15.0
82.92981719970703	8.677915573120117	-19.0
31.5333194732666	55.727901458740234	-20.0
47.832149505615234	70.96804809570312	-32.0
26.19980812072754	79.2956314086914	-12.0
-1.0327354669570923	66.80559539794922	-8.0
7.240637302398682	70.85231018066406	-24.0
48.93526840209961	72.33656311035156	-32.0
9.447446823120117	66.39356994628906	-3.0
-72.40271759033203	31.787275314331055	-1.0
-2.2279043197631836	56.79743194580078	-21.0
-38.10847091674805	52.13511276245117	-25.0
10.424468040466309	39.53239440917969	-34.0
-11.744790077209473	11.32984733581543	-3.0
-4.37454891204834	65.0731201171875	-2.0
51.992767333984375	66.27127075195312	-34.0
54.7860221862793	-31.206933975219727	-9.0
32.40036392211914	66.55023193359375	-26.0
23.145124435424805	71.65572357177734	-10.0
68.9538345336914	53.057796478271484	-36.0
12.382195472717285	63.76480484008789	-21.0
-36.37480545043945	38.00728225708008	-12.0
-30.439424514770508	-42.85445785522461	-3.0
40.189998626708984	54.762630462646484	-25.0
9.709818840026855	39.01960372924805	-30.0
31.222501754760742	65.08155822753906	-20.0
47.68555450439453	53.96497344970703	-27.0
52.04212188720703	66.98458099365234	-35.0
45.510128021240234	16.31073570251465	-2.0
52.03362274169922	67.73179626464844	-36.0
13.123224258422852	72.39532470703125	-12.0
53.061439514160156	64.16881561279297	-33.0
36.35246658325195	58.3526725769043	-26.0
-33.5640983581543	-15.963518142700195	-6.0
62.06181335449219	-46.16352081298828	-11.0
-16.060678482055664	39.75326919555664	2.0
-78.43457794189453	6.154210090637207	-4.0
26.899856567382812	-49.750877380371094	-6.0
35.879398345947266	-33.25784683227539	-5.0
46.770137786865234	-52.7364387512207	-11.0
61.77570343017578	-21.49658203125	-23.0
101.13678741455078	-7.664028167724609	-39.0
87.0003433227539	13.218006134033203	-13.0
62.343074798583984	15.603816032409668	-31.0
54.91743850708008	9.057243347167969	-18.0
5.075669765472412	7.025509357452393	-2.0
-13.45532512664795	-7.049507141113281	2.0
-0.347891241312027	7.425258636474609	-9.0
-59.75081253051758	29.882986068725586	3.0
49.585350036621094	10.668351173400879	-11.0
35.36526870727539	-45.459232330322266	3.0
43.15968704223633	-58.97072219848633	0.0
91.0205307006836	14.830436706542969	-30.0
77.9465560913086	3.1190061569213867	-31.0
74.19466400146484	2.1219735145568848	-23.0
83.92240142822266	37.901248931884766	-36.0
-44.85527038574219	-19.91098403930664	-17.0
-21.648603439331055	49.93442153930664	-13.0
5.892574787139893	3.9591403007507324	0.0
-59.81551742553711	28.994184494018555	3.0
-85.90727996826172	11.17005443572998	1.0
-14.263259887695312	0.5454606413841248	-1.0
52.700225830078125	-9.445799827575684	-17.0
89.03362274169922	6.443113327026367	-16.0
94.99252319335938	16.79688835144043	-25.0
101.54531860351562	10.981315612792969	-35.0
94.87509155273438	17.341938018798828	-29.0
88.9219970703125	27.545894622802734	-34.0
64.02099609375	20.901018142700195	-20.0
-59.986995697021484	29.118507385253906	9.0
-27.708253860473633	21.46946907043457	-6.0
-80.16425323486328	-7.416088581085205	0.0
-85.4229965209961	-6.462509632110596	-10.0
61.49210739135742	-53.60490036010742	-11.0
-8.191206932067871	-37.353675842285156	-12.0
47.10626220703125	-31.86130714416504	-3.0
61.76837158203125	7.632343769073486	-23.0
84.4912109375	-10.190277099609375	-29.0
-17.775800704956055	2.1695995330810547	-4.0
9.054369926452637	65.52798461914062	-10.0
31.783327102661133	20.05730628967285	-19.0
4.702505111694336	7.077239990234375	-3.0
3.16062593460083	8.124791145324707	-13.0
-7.901067733764648	11.430158615112305	-6.0
-17.498971939086914	36.63520431518555	0.0
-5.51740026473999	-3.866084098815918	5.0
59.7697639465332	-45.286319732666016	-10.0
100.2135009765625	-0.3441102206707001	-24.0
83.48265838623047	-14.26220989227295	-28.0
89.4723892211914	26.41435432434082	-33.0
67.44095611572266	3.2240264415740967	-17.0
69.94493865966797	4.45034122467041	-21.0
62.43570327758789	20.30977439880371	-18.0
-23.522092819213867	42.305721282958984	1.0
0.4283091425895691	6.246486186981201	-9.0
-11.92636775970459	17.923185348510742	-4.0
0.5196937322616577	6.092565059661865	-15.0
-58.246864318847656	-9.113802909851074	-2.0
21.275320053100586	-37.31669616699219	-10.0
83.72657775878906	-8.431488990783691	-23.0
74.24068450927734	-19.180034637451172	-10.0
75.83414459228516	7.889312744140625	-14.0
100.98857116699219	-8.146149635314941	-36.0
65.60497283935547	5.717427730560303	-22.0
-0.8597837686538696	3.0905115604400635	-8.0
-21.194002151489258	42.33724594116211	2.0
61.62508010864258	-55.157073974609375	-11.0
-5.373685359954834	45.83820724487305	-11.0
-55.83069610595703	51.46172332763672	-5.0
63.97106170654297	-37.74234390258789	-16.0
71.2545166015625	-46.32118606567383	-24.0
42.715789794921875	-50.53996658325195	-12.0
-8.876347541809082	1.1396147012710571	-2.0
53.315921783447266	-55.15932846069336	-14.0
103.53089141845703	-3.903289556503296	-29.0
75.7505874633789	1.1249909400939941	-23.0
25.479780197143555	59.181278228759766	-21.0
5.857141017913818	5.191867351531982	-1.0
78.97621154785156	-14.382635116577148	-14.0
0.7122548818588257	7.597568035125732	-5.0
-83.50641632080078	10.776063919067383	-3.0
61.21030807495117	-46.578365325927734	-8.0
43.424041748046875	-46.00314712524414	-2.0
93.53971862792969	-1.0663931369781494	-16.0
95.34107208251953	-3.3808906078338623	-21.0
93.29549407958984	17.57006072998047	-25.0
95.3491439819336	22.467166900634766	-36.0
75.86250305175781	7.979565143585205	-15.0
57.72245407104492	25.693695068359375	-12.0
-9.535506248474121	45.166648864746094	1.0
-6.265080451965332	10.499974250793457	-1.0
4.643387794494629	7.1360602378845215	-2.0
-83.26467895507812	10.645914077758789	1.0
52.33237838745117	20.591630935668945	-6.0
76.8796615600586	-33.064300537109375	-10.0
59.753623962402344	-39.412269592285156	-4.0
84.0998764038086	-9.035703659057617	-32.0
76.38619232177734	-37.72864532470703	-23.0
77.68618774414062	-39.66206359863281	-20.0
86.48069763183594	28.46160125732422	-29.0
4.682168960571289	4.792923450469971	2.0
-18.965049743652344	40.51285934448242	-1.0
60.196041107177734	-54.74843215942383	-10.0
1.6660081148147583	4.490265369415283	-6.0
-15.612141609191895	32.90102005004883	-6.0
73.10430908203125	-47.199790954589844	-28.0
86.03585815429688	-27.926738739013672	-3.0
97.91142272949219	5.194989204406738	-29.0
88.7891845703125	30.99838638305664	-31.0
93.41529846191406	14.11842155456543	-23.0
106.45252990722656	20.323266983032227	-25.0
101.824462890625	28.799955368041992	-35.0
55.39018249511719	21.006792068481445	-13.0
-17.139230728149414	4.928267955780029	-12.0
-52.6133918762207	19.55368423461914	0.0
-60.1875114440918	-91.076904296875	17.0
-60.90469741821289	-89.24346923828125	28.0
-79.501953125	52.05198669433594	18.0
-58.98630142211914	-88.98542785644531	18.0
-55.94806671142578	-92.97322082519531	14.0
-58.17359161376953	-89.65583038330078	15.0
-55.256752014160156	-92.56427764892578	16.0
-53.331111907958984	-91.3683853149414	5.0
-53.253379821777344	-91.15157318115234	5.0
-60.834388732910156	-90.98834991455078	8.0
-61.53384017944336	-89.83541870117188	13.0
-60.666770935058594	-89.88164520263672	19.0
-59.45829772949219	-89.44325256347656	18.0
-62.20206832885742	-90.15023040771484	7.0
-56.381168365478516	-92.43978881835938	16.0
-56.555179595947266	-91.39325714111328	21.0
-56.899471282958984	-91.41062927246094	24.0
-55.881736755371094	-91.99710845947266	16.0
-53.6345329284668	-90.82697296142578	5.0
-60.05198287963867	-91.38031005859375	14.0
-54.834529876708984	-91.6890869140625	9.0
-55.80121612548828	-89.10465240478516	18.0
-61.022544860839844	-89.74659729003906	16.0
-58.63356018066406	-91.84187316894531	21.0
-60.80172348022461	-89.51089477539062	20.0
-61.15841293334961	-89.04086303710938	28.0
-55.94997024536133	-91.1864242553711	10.0
-56.082275390625	-89.25056457519531	15.0
-56.587520599365234	-91.35819244384766	21.0
-52.81563186645508	-91.80648040771484	3.0
-55.01569747924805	-90.1598892211914	12.0
-54.0644416809082	-90.54940032958984	6.0
-53.46272277832031	-90.76354217529297	1.0
-59.5223274230957	-89.76387023925781	18.0
-29.19782829284668	54.858802795410156	-13.0
-59.96546936035156	11.379478454589844	-5.0
-4.415216445922852	67.67784118652344	-11.0
-93.86878967285156	8.140996932983398	-3.0
-19.990345001220703	22.4604434967041	-8.0
52.34895706176758	48.0959587097168	-21.0
34.77871322631836	57.714149475097656	-24.0
21.450387954711914	74.39363098144531	-18.0
103.90069580078125	24.27337646484375	-25.0
75.30597686767578	-21.150217056274414	-8.0
0.042818959802389145	0.4249066114425659	-5.0
-26.062541961669922	64.2015609741211	5.0
-54.691097259521484	18.53584098815918	5.0
-46.341270446777344	18.650117874145508	-5.0
-45.77464294433594	64.7509765625	-12.0
-33.6373405456543	70.64865112304688	-8.0
-43.189395904541016	25.551349639892578	-4.0
41.849178314208984	67.9416732788086	-24.0
24.663043975830078	68.37458801269531	-7.0
36.54434585571289	58.46887969970703	-28.0
8.175851821899414	53.81237030029297	-9.0
31.347637176513672	-55.085079193115234	-4.0
25.54582405090332	77.31935119628906	-5.0
5.689062595367432	58.514801025390625	3.0
-51.788169860839844	58.740440368652344	-12.0
9.039517402648926	65.64491271972656	-9.0
-25.691370010375977	51.08522033691406	-3.0
-21.908227920532227	63.72929382324219	-5.0
8.14181137084961	62.897640228271484	-6.0
37.69179153442383	-30.988750457763672	-2.0
-16.040315628051758	15.086627960205078	1.0
25.46620750427246	76.2113037109375	-8.0
50.6571044921875	70.31227111816406	-30.0
50.22127914428711	71.44019317626953	-36.0
46.694217681884766	74.0261459350586	-27.0
-11.526713371276855	35.6292610168457	-10.0
-40.18564987182617	48.6876220703125	-4.0
-3.8875296115875244	66.46361541748047	-6.0
-10.22411823272705	45.01017379760742	-1.0
-37.38848876953125	8.260940551757812	7.0
-22.294193267822266	65.35930633544922	-2.0
36.126922607421875	64.84597778320312	-19.0
65.56423950195312	-26.87200355529785	1.0
66.75764465332031	28.86916732788086	-29.0
44.849205017089844	77.0685043334961	-15.0
34.749732971191406	-70.6634750366211	-4.0
-9.62436580657959	55.699615478515625	-3.0
47.33928298950195	18.788541793823242	-15.0
-43.64151382446289	-6.85837984085083	8.0
-41.79405212402344	-92.04591369628906	22.0
35.7762451171875	51.613338470458984	-27.0
21.42732048034668	27.272966384887695	-17.0
58.52060317993164	9.197554588317871	-33.0
51.38925552368164	72.0481948852539	-38.0
50.97895431518555	71.3798828125	-40.0
42.61681365966797	66.11670684814453	-26.0
30.047388076782227	-68.92977905273438	-2.0
-16.604740142822266	12.261129379272461	6.0
39.94878387451172	31.717966079711914	-4.0
20.087326049804688	72.60295104980469	-17.0
-66.74593353271484	44.69456481933594	0.0
-53.18174362182617	27.032135009765625	0.0
-84.54662322998047	-5.0743279457092285	-13.0
-71.77780151367188	12.563600540161133	-15.0
-18.884504318237305	62.2098503112793	-12.0
49.506099700927734	72.34097290039062	-31.0
52.870304107666016	64.16770935058594	-37.0
8.109368324279785	61.12397003173828	-5.0
48.706748962402344	74.39705657958984	-26.0
92.77615356445312	12.908072471618652	-15.0
74.6386947631836	-26.679798126220703	-19.0
-7.75671911239624	16.43570327758789	1.0
-48.68761444091797	53.33934783935547	-8.0
-24.78600311279297	70.14552307128906	-22.0
32.23336410522461	55.208465576171875	-28.0
-41.20476150512695	54.03484344482422	-18.0
32.1813850402832	55.81012725830078	-29.0
29.520835876464844	72.95845794677734	-9.0
22.449743270874023	75.1691665649414	-16.0
62.02322769165039	20.1177978515625	-17.0
60.005165100097656	63.65110397338867	-30.0
10.130576133728027	-72.2499771118164	-6.0
33.524261474609375	-68.46585845947266	-1.0
23.068256378173828	48.878761291503906	-20.0
-28.929813385009766	66.84261322021484	-6.0
-28.5302791595459	67.15364837646484	-6.0
-38.3906364440918	49.2726936340332	-13.0
-35.096649169921875	54.431617736816406	-22.0
70.49502563476562	35.11698532104492	-26.0
52.905269622802734	-38.70174789428711	0.0
-7.26540470123291	-72.86184692382812	-3.0
9.029435157775879	55.51960754394531	3.0
12.846574783325195	61.832191467285156	-8.0
44.366573333740234	16.79264259338379	-11.0
26.07069969177246	59.66618728637695	-30.0
24.14649772644043	69.09674835205078	-7.0
-67.16454315185547	34.69430923461914	1.0
-73.09429168701172	44.556724548339844	5.0
-37.274436950683594	51.86025619506836	-23.0
5.816073894500732	36.13933563232422	-23.0
-47.1613883972168	-7.76761531829834	1.0
-44.18022537231445	7.026972770690918	10.0
77.89026641845703	44.88856506347656	-29.0
23.76361083984375	56.88685607910156	-32.0
61.25779342651367	-47.56918716430664	-14.0
56.0698356628418	-23.184040069580078	-17.0
84.2198257446289	10.527263641357422	-12.0
-25.893991470336914	19.475976943969727	-5.0
-36.481075286865234	38.018306732177734	-13.0
12.147058486938477	29.2098331451416	-24.0
17.343284606933594	42.38751983642578	-25.0
-41.34713363647461	54.92809295654297	-10.0
31.48396110534668	62.082889556884766	-17.0
48.39401626586914	55.794429779052734	-35.0
48.285335540771484	67.63784790039062	-29.0
8.340606689453125	59.729835510253906	-1.0
24.913721084594727	-61.11315155029297	5.0
2.479862689971924	-42.807029724121094	8.0
47.91073226928711	26.1387939453125	-2.0
-3.082489252090454	41.21343994140625	-1.0
-50.757240295410156	43.2102165222168	-3.0
-36.319820404052734	19.781036376953125	-8.0
27.544036865234375	43.638084411621094	-12.0
-8.0772705078125	19.099767684936523	-23.0
-14.238670349121094	33.259273529052734	-9.0
97.74828338623047	30.62549591064453	-37.0
83.30207061767578	3.862492084503174	-19.0
23.88664436340332	-59.267276763916016	-4.0
67.29464721679688	-12.961666107177734	-11.0
36.04448699951172	-16.76068878173828	-2.0
28.93417739868164	47.00899124145508	-8.0
18.351999282836914	50.089656829833984	-27.0
-86.94603729248047	8.605203628540039	0.0
-47.931114196777344	44.843807220458984	-2.0
15.329760551452637	37.704833984375	-20.0
-32.59009552001953	55.25892639160156	-9.0
31.589488983154297	40.112754821777344	-19.0
33.93849182128906	14.90828800201416	-16.0
66.93743133544922	31.308134078979492	-20.0
27.64234161376953	26.64268684387207	-23.0
17.748849868774414	-11.849430084228516	-18.0
50.045204162597656	75.40461730957031	-26.0
32.539119720458984	62.60917663574219	-17.0
18.356853485107422	50.245601654052734	-21.0
-71.29777526855469	-10.57829761505127	10.0
-21.22250747680664	40.913394927978516	4.0
-15.61291790008545	-3.3137567043304443	-2.0
-64.59844207763672	51.18471908569336	0.0
-6.894832611083984	16.185558319091797	-9.0
50.269866943359375	76.38621520996094	-34.0
51.06523132324219	62.06825637817383	-32.0
71.27269744873047	-36.277896881103516	-21.0
103.33785247802734	4.864607334136963	-21.0
38.338714599609375	-14.807120323181152	-16.0
31.97622299194336	52.811241149902344	-25.0
9.853289604187012	33.92603302001953	-14.0
-26.23028564453125	52.613807678222656	3.0
-52.993324279785156	28.181425094604492	3.0
-68.7584228515625	-12.777130126953125	0.0
-50.35508346557617	42.14122009277344	0.0
-11.55862045288086	-2.270256280899048	-6.0
31.176509857177734	64.94109344482422	-13.0
2.713327407836914	-67.71875	1.0
37.89372634887695	-50.8409538269043	0.0
100.76538848876953	19.204233169555664	-28.0
35.3090705871582	-15.101335525512695	-12.0
37.50611877441406	65.4834976196289	-14.0
-57.003578186035156	35.204132080078125	-1.0
-20.712005615234375	47.36307907104492	3.0
-29.814748764038086	56.51004409790039	-12.0
-27.45320701599121	50.56616973876953	-5.0
-65.1096420288086	6.056988716125488	-10.0
8.414782524108887	62.0846061706543	-10.0
33.79495620727539	17.20306396484375	-12.0
35.99795150756836	-29.258394241333008	-7.0
70.97467803955078	33.231346130371094	-18.0
26.01612091064453	19.96785545349121	-7.0
-17.761337280273438	-71.27591705322266	-10.0
49.602745056152344	73.45704650878906	-30.0
-24.78663444519043	57.922733306884766	-9.0
-72.12342071533203	35.655765533447266	8.0
-6.547937870025635	59.19239044189453	-4.0
17.66948127746582	25.78227424621582	-15.0
-45.38412857055664	66.74720001220703	-14.0
-42.17562484741211	21.092666625976562	2.0
25.11496925354004	49.70304489135742	-20.0
90.15576934814453	31.46014404296875	-29.0
53.6904182434082	-33.237239837646484	-9.0
83.2098159790039	-34.2169075012207	-16.0
77.0039291381836	-9.158684730529785	-15.0
82.56526184082031	37.63616180419922	-30.0
15.040539741516113	45.2918701171875	-32.0
-30.506271362304688	-17.942190170288086	0.0
-71.84027862548828	39.4867057800293	3.0
-45.379512786865234	-3.0054945945739746	-1.0
-65.24125671386719	38.411598205566406	1.0
26.15969467163086	57.8395881652832	-21.0
35.40666961669922	14.769084930419922	-21.0
71.37264251708984	36.14555358886719	-21.0
49.21845245361328	-20.206552505493164	-17.0
10.995275497436523	-71.13458251953125	2.0
26.905439376831055	-0.1794838309288025	-12.0
17.5589599609375	42.62075424194336	-23.0
-39.63386535644531	29.419097900390625	-4.0
102.53846740722656	8.622347831726074	-31.0
103.80760955810547	-4.45944881439209	-31.0
6.404417037963867	-79.54251861572266	1.0
78.25272369384766	-5.172029972076416	-14.0
82.93987274169922	-15.19324779510498	-14.0
-45.926246643066406	27.042213439941406	2.0
-18.92926788330078	-31.158967971801758	-2.0
-29.489173889160156	67.97773742675781	-7.0
-69.94762420654297	36.324703216552734	1.0
-48.14313507080078	44.89774703979492	-1.0
-46.40655517578125	16.88553237915039	1.0
-39.939353942871094	-48.25061798095703	2.0
105.18959045410156	5.9315385818481445	-19.0
102.08462524414062	-0.6590893864631653	-24.0
-71.9366455078125	-35.06131362915039	5.0
-37.623321533203125	-45.21455383300781	9.0
-47.2685661315918	-11.339191436767578	4.0
-45.15805435180664	11.457391738891602	1.0
-48.23647689819336	53.30687713623047	-8.0
-79.18341827392578	39.077415466308594	5.0
-52.63291931152344	37.08333206176758	-5.0
-72.92018127441406	43.815757751464844	6.0
-31.80241584777832	-31.597400665283203	-1.0
-51.83715057373047	-5.103895664215088	-4.0
68.9234848022461	-18.319801330566406	-10.0
83.21810913085938	-25.19001579284668	-7.0
-85.73918151855469	-8.385926246643066	-4.0
102.52113342285156	-0.11532793194055557	-25.0
-24.727397918701172	21.25320053100586	0.0
45.03758239746094	-28.490215301513672	-4.0
4.091912269592285	-48.40726852416992	0.0
-32.564640045166016	-11.337060928344727	-6.0
-21.96017837524414	-37.114158630371094	2.0
-51.24542236328125	6.455624103546143	-4.0
6.87858772277832	-56.95048522949219	-1.0
-3.144578695297241	-37.77224349975586	-6.0
104.70114135742188	6.819892883300781	-24.0
105.29100036621094	7.449841499328613	-31.0
37.85865020751953	-69.63092041015625	-20.0
37.9788818359375	-69.28274536132812	-15.0
99.2556381225586	-2.7800989151000977	-35.0
-8.353399276733398	-25.18651008605957	3.0
-36.10124588012695	56.60517883300781	-8.0
-30.80644989013672	61.742671966552734	-8.0
-27.078399658203125	-16.233509063720703	-3.0
-54.0004997253418	42.67842102050781	1.0
-20.63421630859375	-28.483022689819336	-1.0
-46.17418670654297	-50.3052978515625	3.0
22.93886947631836	56.657135009765625	-19.0
27.009737014770508	57.230064392089844	-13.0
-62.519256591796875	-47.401634216308594	-5.0
36.451473236083984	-22.426801681518555	-2.0
98.23870849609375	16.24761390686035	-25.0
-12.115846633911133	-28.415973663330078	1.0
-0.5618991851806641	-45.086517333984375	2.0
-74.20899200439453	45.44956588745117	6.0
-39.286033630371094	47.34251403808594	-9.0
-28.750720977783203	66.83808898925781	-5.0
-57.690120697021484	10.0162353515625	-4.0
-12.583691596984863	16.257919311523438	-3.0
-10.902283668518066	1.0293644666671753	-1.0
97.9688949584961	17.18760108947754	-23.0
27.51378631591797	-69.96100616455078	0.0
72.22605895996094	-35.75143051147461	-10.0
53.09161376953125	-25.856800079345703	-16.0
-77.66618347167969	38.95936584472656	8.0
-11.135750770568848	-26.03883934020996	0.0
-19.070207595825195	-30.961050033569336	1.0
-69.43497467041016	43.253231048583984	-1.0
-51.3652229309082	7.623958110809326	-2.0
-13.821551322937012	-33.73179626464844	2.0
11.152356147766113	-72.82451629638672	-5.0
-48.415496826171875	-11.607343673706055	-1.0
80.41554260253906	-31.14859962463379	-8.0
-69.74422454833984	-36.78701400756836	-6.0
-47.3670654296875	-29.41635513305664	-3.0
-13.760809898376465	14.819171905517578	-2.0
-20.307273864746094	21.47810173034668	-2.0
-5.573184490203857	10.452664375305176	-4.0
-28.59062957763672	67.13006591796875	-6.0
-48.74625015258789	24.4231014251709	-1.0
-25.79433822631836	-17.1905574798584	2.0
-43.28400802612305	12.584196090698242	-1.0
-41.00624084472656	5.458720684051514	1.0
-106.68760681152344	51.54050064086914	22.0
-106.89480590820312	51.739078521728516	16.0
17.833538055419922	17.464340209960938	-17.0
-33.79555130004883	-8.076574325561523	-2.0
-106.73209381103516	51.6084098815918	19.0
-86.42172241210938	24.565187454223633	3.0
93.68199157714844	6.189831256866455	-28.0
78.82583618164062	-3.3094253540039062	-20.0
81.43998718261719	2.9510955810546875	-28.0
90.77446746826172	14.804403305053711	-29.0
93.67477416992188	20.00768280029297	-36.0
80.40693664550781	45.466773986816406	-32.0
-73.45682525634766	37.596641540527344	4.0
14.027960777282715	-9.854812622070312	-17.0
-31.53290557861328	-24.940244674682617	0.0
-50.53247833251953	1.0539016723632812	7.0
30.39081573486328	-5.779475212097168	-25.0
20.198688507080078	-6.810337066650391	-17.0
7.850325107574463	-63.19654083251953	-4.0
73.83450317382812	-31.743619918823242	-17.0
71.60932159423828	-14.32298469543457	-19.0
-9.557428359985352	0.8279309868812561	-2.0
44.64924240112305	-13.06363296508789	-10.0
-48.3578987121582	-6.312066078186035	0.0
-45.0084114074707	33.52465057373047	-6.0
-63.60982131958008	-11.498627662658691	-6.0
-41.93265914916992	34.40665817260742	-7.0
-62.974700927734375	47.142765045166016	1.0
-15.725257873535156	-59.2437629699707	-11.0
16.26762580871582	30.306068420410156	-22.0
50.4311637878418	-16.024616241455078	-20.0
8.194969177246094	-67.0449447631836	-11.0
70.47723388671875	-8.29098892211914	-11.0
67.72982788085938	-12.904226303100586	-16.0
24.164344787597656	-12.816778182983398	-13.0
11.94334888458252	25.88167953491211	-19.0
-35.507545471191406	39.74435806274414	-10.0
-50.6787109375	31.87664222717285	-3.0
24.84804344177246	39.55559158325195	-14.0
-70.23611450195312	-9.24682903289795	-7.0
24.918285369873047	-9.556854248046875	-18.0
80.16606140136719	11.432943344116211	-26.0
58.966835021972656	-48.41974639892578	-14.0
101.56575775146484	15.28409481048584	-17.0
103.74651336669922	3.7408480644226074	-20.0
69.55441284179688	-4.061312198638916	-10.0
-11.633575439453125	-70.76183319091797	-14.0
-20.672073364257812	71.53142547607422	-7.0
-39.0911750793457	49.96561050415039	-11.0
-31.361736297607422	23.55347442626953	-13.0
12.474517822265625	25.8095760345459	-19.0
-72.38296508789062	-13.355125427246094	7.0
25.403491973876953	-2.9711902141571045	-15.0
38.31413269042969	22.43503189086914	-5.0
-9.84818172454834	-68.80706787109375	-10.0
-10.664916038513184	-74.18608856201172	-17.0
21.89974594116211	-64.5152359008789	1.0
-8.491893768310547	-74.5711669921875	-9.0
21.544599533081055	-16.079830169677734	-5.0
68.39690399169922	32.092777252197266	-24.0
-30.543161392211914	-17.599306106567383	1.0
-65.80154418945312	-3.8932013511657715	-10.0
-33.298309326171875	63.43330001831055	3.0
-65.51821899414062	-2.25960373878479	-12.0
-43.39617919921875	-25.517059326171875	-17.0
48.421173095703125	-18.02927017211914	-21.0
89.3057861328125	12.136275291442871	-21.0
35.936092376708984	-61.828330993652344	-10.0
33.92557144165039	-61.262718200683594	-9.0
78.93555450439453	-8.692931175231934	-25.0
26.341712951660156	-1.5210117101669312	-19.0
37.77772903442383	2.4307758808135986	-23.0
-75.72449493408203	12.041498184204102	-7.0
-67.49176788330078	-11.83438491821289	0.0
7.702156066894531	26.810195922851562	-14.0
-66.76638793945312	17.88186264038086	-15.0
12.308401107788086	20.719785690307617	-23.0
26.677602767944336	29.585338592529297	-23.0
106.58905792236328	4.5527873039245605	-20.0
34.64112854003906	-15.135120391845703	-12.0
36.88368606567383	-64.56403350830078	-11.0
64.04694366455078	31.15995979309082	-22.0
36.97800064086914	-0.09804139286279678	-24.0
12.022021293640137	33.145145416259766	-20.0
-43.71226119995117	32.77897644042969	-8.0
-34.00047302246094	-20.834888458251953	-4.0
9.543069839477539	25.071165084838867	-23.0
7.516819477081299	24.08462142944336	-15.0
15.35250186920166	-13.264511108398438	-9.0
-17.151866912841797	-51.65916061401367	-11.0
40.60479736328125	-61.041893005371094	-8.0
-28.044918060302734	-67.3894271850586	-6.0
-2.4947586059570312	-74.05128479003906	-6.0
-5.911257743835449	-75.14307403564453	0.0
-11.947196960449219	-67.45708465576172	-7.0
20.033571243286133	8.177275657653809	-17.0
-64.21076965332031	47.076759338378906	0.0
-63.00354766845703	45.520347595214844	-3.0
-35.50326156616211	42.69227981567383	-6.0
-75.26509857177734	-29.601789474487305	-1.0
-21.21888542175293	0.6714286208152771	-7.0
89.19671630859375	12.2764892578125	-22.0
90.61006164550781	11.797134399414062	-22.0
54.86530685424805	-33.238380432128906	-9.0
91.9327621459961	13.1277494430542	-19.0
68.30111694335938	-35.99758529663086	-7.0
16.83530044555664	-71.50828552246094	-5.0
13.274507522583008	-10.77349853515625	-18.0
-43.09431838989258	34.81124496459961	-8.0
-15.630199432373047	41.95954513549805	0.0
5.5002851486206055	27.252403259277344	-13.0
1.420952320098877	28.006635665893555	-8.0
-1.8506650924682617	31.218475341796875	-15.0
17.00147247314453	-12.68203067779541	-18.0
37.91096496582031	1.8153598308563232	-21.0
10.602086067199707	-67.45543670654297	-2.0
82.9506607055664	-16.224287033081055	-16.0
97.11038970947266	1.8571282625198364	-22.0
37.038326263427734	0.740949809551239	-23.0
16.364152908325195	32.347259521484375	-22.0
-53.96428298950195	41.77507400512695	0.0
-30.68747901916504	-17.55220603942871	-2.0
13.076866149902344	-7.860116958618164	-10.0
7.800542831420898	20.014530181884766	-24.0
-21.240816116333008	-35.847599029541016	2.0
34.52922821044922	-32.59955978393555	-2.0
-1.6191940307617188	-65.74818420410156	3.0
-4.900059700012207	-64.59419250488281	-4.0
3.270538568496704	-73.06392669677734	5.0
20.68865394592285	-6.7007551193237305	-15.0
44.03255081176758	-16.72679328918457	-12.0
29.420637130737305	55.23210525512695	-18.0
5.059321403503418	22.74260711669922	-15.0
-14.757240295410156	-76.03730773925781	-22.0
-40.00379180908203	2.661543846130371	0.0
-1.7456262111663818	22.062395095825195	-20.0
45.85481262207031	-13.476076126098633	-20.0
49.15557861328125	-36.481075286865234	-12.0
-8.709246635437012	-73.50373840332031	-11.0
34.08794021606445	-60.756629943847656	-5.0
71.99082946777344	-38.017921447753906	-13.0
71.45657348632812	-11.833185195922852	-22.0
96.04720306396484	19.686241149902344	-32.0
51.222381591796875	47.681175231933594	-23.0
1.1592410802841187	27.632680892944336	-7.0
7.059601306915283	27.402345657348633	-19.0
14.982744216918945	30.348493576049805	-25.0
21.04448890686035	36.89356231689453	-22.0
-14.86374568939209	-70.62507629394531	-12.0
95.77013397216797	25.12080192565918	-34.0
33.408111572265625	-52.123538970947266	-6.0
84.43033599853516	-29.78077507019043	-10.0
45.40553665161133	-64.24935150146484	-13.0
-3.1725921630859375	-78.43101501464844	-8.0
40.16305923461914	2.1705775260925293	-14.0
11.45591926574707	-13.464621543884277	-12.0
-27.675020217895508	21.614347457885742	-2.0
-31.432979583740234	16.073097229003906	-14.0
18.800981521606445	30.301612854003906	-26.0
30.68857192993164	51.97453308105469	-19.0
23.823022842407227	-18.93560028076172	-8.0
82.280517578125	-22.63408660888672	-9.0
73.93224334716797	-11.317138671875	-20.0
53.53316879272461	-8.594186782836914	-11.0
45.4902458190918	-17.818456649780273	-19.0
104.48236846923828	4.370912551879883	-16.0
43.163883209228516	-13.970762252807617	-17.0
17.738988876342773	42.584320068359375	-24.0
-62.1633186340332	23.16302490234375	-2.0
-80.38896942138672	32.16350555419922	6.0
29.54878044128418	55.830265045166016	-15.0
-9.975682258605957	60.703826904296875	0.0
-0.14709123969078064	-47.71403121948242	-2.0
98.6583023071289	9.421969413757324	-30.0
67.94697570800781	47.76744842529297	-27.0
74.59590148925781	-36.653587341308594	-23.0
82.97488403320312	-22.89397621154785	-9.0
98.69195556640625	12.145951271057129	-23.0
79.50056457519531	44.92499923706055	-31.0
65.28780364990234	35.459381103515625	-24.0
4.470479488372803	28.291015625	-7.0
-29.89251136779785	-18.668407440185547	0.0
28.925613403320312	56.4163932800293	-15.0
11.974592208862305	34.094688415527344	-23.0
73.1410903930664	-7.683111667633057	-18.0
55.541507720947266	-22.080078125	-10.0
6.488718032836914	-62.752830505371094	-4.0
-9.84831714630127	-71.11030578613281	-13.0
99.26868438720703	8.50024700164795	-27.0
100.52455139160156	16.63062286376953	-18.0
90.91256713867188	11.987029075622559	-18.0
51.87864303588867	45.24181365966797	-25.0
-14.402669906616211	36.994503021240234	-4.0
-44.79819107055664	15.051621437072754	3.0
18.2455997467041	12.891702651977539	-23.0
-14.062100410461426	38.949928283691406	-3.0
73.5765380859375	4.333224773406982	-19.0
72.26961517333984	5.3619608879089355	-17.0
45.07725524902344	-18.763856887817383	-22.0
74.74838256835938	-19.567276000976562	-9.0
-6.078270435333252	-22.838661193847656	-1.0
2.3927505016326904	-72.03386688232422	2.0
101.20243835449219	17.066598892211914	-19.0
29.276697158813477	54.788692474365234	-18.0
-72.91014099121094	34.561622619628906	1.0
-3.606156349182129	54.2394905090332	-16.0
36.952091217041016	52.94662094116211	-30.0
10.926776885986328	40.71500778198242	-33.0
-16.362869262695312	-65.60481262207031	-15.0
-1.4014453887939453	-59.515010833740234	-9.0
84.13323974609375	17.08490562438965	-16.0
32.96703338623047	-38.37369918823242	-16.0
72.50382232666016	-36.212982177734375	-20.0
62.385746002197266	-20.166011810302734	-29.0
91.23479461669922	-1.9834518432617188	-24.0
54.85232162475586	49.87912368774414	-36.0
-16.1025447845459	43.86368942260742	1.0
-1.5052915811538696	-16.122539520263672	-1.0
39.104042053222656	55.07619857788086	-26.0
5.01528787612915	24.514076232910156	-18.0
96.52393341064453	18.846494674682617	-29.0
53.8062629699707	4.047106742858887	-17.0
90.08260345458984	12.866199493408203	-21.0
72.73541259765625	-36.094051361083984	-15.0
89.21604919433594	10.743704795837402	-18.0
34.60830307006836	-49.6884880065918	0.0
84.67568969726562	27.203563690185547	-31.0
54.545162200927734	47.817596435546875	-26.0
-83.9534912109375	4.012186050415039	-9.0
-6.005476474761963	61.86408996582031	-11.0
-33.971435546875	55.65455627441406	-10.0
-75.30854034423828	18.85938835144043	-7.0
-4.825858116149902	15.48005485534668	-9.0
28.332780838012695	0.06131982430815697	-10.0
73.14985656738281	-19.024898529052734	-12.0
43.18531036376953	-32.14189147949219	-3.0
-17.493549346923828	-1.1052318811416626	-5.0
-2.3000705242156982	-18.122943878173828	-2.0
-48.6843147277832	51.9556770324707	-5.0
19.468151092529297	58.580692291259766	-14.0
-43.14439010620117	8.224953651428223	-2.0
-25.952001571655273	68.87928771972656	-11.0
-55.00092697143555	42.226776123046875	-2.0
-46.89075469970703	53.63654708862305	-9.0
12.105003356933594	-45.74991226196289	0.0
45.68070602416992	4.639603137969971	-14.0
53.65617752075195	-8.195024490356445	-8.0
59.26429748535156	38.346405029296875	-12.0
33.885128021240234	-15.24240493774414	-7.0
-11.851418495178223	13.021627426147461	-2.0
43.508934020996094	63.796630859375	-21.0
-9.737060546875	59.6636962890625	-3.0
-90.81958770751953	8.839208602905273	-7.0
-48.944114685058594	24.40679359436035	0.0
-62.10137939453125	21.575658798217773	-7.0
-60.170204162597656	6.986704349517822	-10.0
-19.22487449645996	13.551650047302246	0.0
53.85691452026367	14.34619140625	-16.0
-25.198572158813477	5.943333625793457	-12.0
66.6956787109375	46.47108459472656	-21.0
-10.952964782714844	-5.727804183959961	-10.0
18.46703338623047	0.21180681884288788	-2.0
67.4821548461914	44.77824401855469	-13.0
-4.400651931762695	38.535457611083984	-10.0
-41.462974548339844	12.38045883178711	-1.0
-13.481114387512207	35.55686569213867	-10.0
-66.6905288696289	17.678390502929688	-10.0
-51.80936813354492	29.01991081237793	2.0
35.61490249633789	64.3797378540039	-23.0
19.20163917541504	-31.141586303710938	-2.0
-63.660587310791016	-34.4725227355957	2.0
72.54485321044922	31.98968505859375	-20.0
49.20269775390625	58.90242385864258	-18.0
58.4207878112793	40.57509994506836	-10.0
50.04278564453125	48.64567565917969	-17.0
30.475305557250977	43.19608688354492	-14.0
-51.02263259887695	34.11112594604492	-6.0
-38.58544921875	10.875260353088379	-2.0
-34.57010269165039	54.94408416748047	-14.0
-71.46086883544922	26.651636123657227	-1.0
-40.50346374511719	4.777990818023682	1.0
4.158860683441162	-7.741534233093262	-2.0
-17.500778198242188	9.685648918151855	2.0
69.53572082519531	48.24250411987305	-13.0
68.82754516601562	9.653202056884766	-9.0
57.53038024902344	40.7076530456543	-9.0
41.64485549926758	61.04985427856445	-22.0
-22.688232421875	69.7709732055664	-12.0
-42.270626068115234	25.498641967773438	-6.0
-45.852455139160156	29.033662796020508	1.0
-64.2009506225586	3.5113797187805176	-13.0
-46.53034973144531	53.90963363647461	-7.0
-41.647308349609375	0.3544054329395294	0.0
-6.44258451461792	5.063357353210449	-9.0
81.45619201660156	7.2467756271362305	-14.0
17.699556350708008	62.496734619140625	-6.0
72.33269500732422	35.296104431152344	-20.0
73.05274200439453	36.24531555175781	-24.0
51.80412673950195	14.636995315551758	-13.0
-8.77329158782959	58.68321228027344	-8.0
-70.47589111328125	18.43294906616211	-9.0
46.20735168457031	26.023164749145508	-9.0
-61.309173583984375	10.888398170471191	-13.0
-31.863779067993164	19.46614646911621	-17.0
-57.68289566040039	6.046877861022949	-9.0
-18.57480239868164	-12.949646949768066	2.0
17.091543197631836	-35.14259719848633	-9.0
64.62541198730469	29.408090591430664	-14.0
72.17979431152344	31.788755416870117	-14.0
33.25297164916992	-13.803793907165527	-14.0
4.92779016494751	28.129356384277344	-8.0
-1.4683914184570312	41.14552307128906	-7.0
-34.583091735839844	64.6268310546875	-6.0
-7.413305759429932	17.827116012573242	-11.0
-27.701553344726562	24.460359573364258	-12.0
-94.23994445800781	8.539170265197754	-14.0
-25.116188049316406	23.12171173095703	-1.0
89.9643783569336	23.411436080932617	-37.0
45.68663787841797	55.61386489868164	-30.0
68.45858001708984	47.17548370361328	-18.0
77.47940063476562	46.93073272705078	-27.0
62.73478317260742	41.63182830810547	-16.0
20.334402084350586	20.123004913330078	-14.0
44.21734619140625	60.79413604736328	-23.0
-40.097049713134766	48.39231872558594	-5.0
-37.81047821044922	13.622415542602539	-1.0
-3.2529854774475098	39.046600341796875	-15.0
-48.240089416503906	21.05493927001953	0.0
-21.016908645629883	-8.41405963897705	-2.0
-30.217239379882812	13.819787979125977	-9.0
9.52885627746582	-55.375064849853516	-7.0
63.98024368286133	42.8524284362793	-20.0
94.69388580322266	19.65159034729004	-29.0
75.00236511230469	1.2055269479751587	-25.0
37.624446868896484	63.575042724609375	-17.0
65.23371887207031	40.4691162109375	-20.0
-73.09192657470703	43.68572235107422	4.0
1.9959369897842407	0.5396571159362793	-13.0
-71.5821304321289	27.11618995666504	1.0
-44.170040130615234	35.893314361572266	-15.0
-45.41061782836914	11.765498161315918	2.0
-8.365540504455566	3.429105043411255	0.0
33.2737922668457	16.878488540649414	-13.0
68.27273559570312	29.452709197998047	-16.0
-8.643735885620117	2.116948366165161	-1.0
59.80524444580078	64.51859283447266	-22.0
-23.937381744384766	15.349658966064453	-11.0
-6.20196533203125	67.9537582397461	-4.0
-36.95359802246094	27.009571075439453	-2.0
-43.06251525878906	15.422016143798828	3.0
-60.926570892333984	24.269336700439453	0.0
-90.32209777832031	9.289353370666504	-6.0
-7.942746162414551	50.374481201171875	-4.0
-8.229903221130371	-0.4973610043525696	-1.0
74.52823638916016	29.27651596069336	-19.0
61.740657806396484	17.500764846801758	-20.0
58.4882926940918	68.37870025634766	-27.0
43.558963775634766	65.37214660644531	-23.0
42.83549118041992	62.41497039794922	-16.0
-7.998224258422852	43.52719497680664	-9.0
-62.22419738769531	21.57741355895996	-8.0
-17.323366165161133	36.739540100097656	1.0
-14.193981170654297	37.540748596191406	-7.0
-84.25467681884766	0.5728899836540222	-30.0
-20.972322463989258	-21.027612686157227	3.0
-9.025453567504883	-33.91189193725586	-8.0
48.836097717285156	-24.478193283081055	-10.0
52.739967346191406	46.83438491821289	-18.0
-13.517559051513672	0.9630106687545776	1.0
24.495695114135742	53.89018249511719	-15.0
21.66717529296875	28.84120750427246	-8.0
43.50619125366211	46.103919982910156	-15.0
-47.298641204833984	15.881542205810547	0.0
-47.85429763793945	21.143672943115234	0.0
-72.88123321533203	12.333090782165527	-18.0
-53.140987396240234	17.031877517700195	-4.0
14.555943489074707	68.07676696777344	-5.0
-20.410354614257812	-50.23972702026367	-7.0
28.471399307250977	45.418270111083984	-11.0
60.44218826293945	43.36048126220703	-18.0
43.40433120727539	52.251319885253906	-13.0
35.55886459350586	-15.673996925354004	-12.0
68.97986602783203	8.670418739318848	-22.0
19.477432250976562	58.4992790222168	-15.0
-49.821170806884766	18.975555419921875	0.0
-57.877132415771484	45.38349151611328	-3.0
-79.21076202392578	6.953503608703613	-2.0
-82.67105102539062	10.595720291137695	-2.0
-4.2306389808654785	8.133513450622559	-3.0
32.182125091552734	-41.63243103027344	2.0
69.514404296875	44.793514251708984	-26.0
73.78150177001953	32.60966873168945	-22.0
47.251800537109375	-30.13327980041504	-6.0
53.69603729248047	65.82839965820312	-31.0
47.90521240234375	58.45612716674805	-26.0
-25.19135093688965	23.264995574951172	-2.0
-32.11390686035156	-10.83642578125	-7.0
-86.95492553710938	1.7818256616592407	-14.0
-39.941871643066406	31.793479919433594	-8.0
-71.5447998046875	23.509410858154297	-11.0
-9.715668678283691	13.080275535583496	2.0
41.53288269042969	-44.835235595703125	6.0
-32.86453628540039	3.0380935668945312	-2.0
21.910037994384766	-24.87858772277832	-1.0
67.63614654541016	-8.496447563171387	-27.0
56.844364166259766	40.448612213134766	-15.0
-34.27378845214844	23.60315704345703	-12.0
19.30767059326172	65.8746566772461	-17.0
-78.77896881103516	10.619818687438965	-6.0
-18.22976303100586	37.306129455566406	0.0
-57.419002532958984	6.495157718658447	-2.0
-89.87150573730469	8.349246978759766	-12.0
-41.2347526550293	19.599637985229492	4.0
4.842372417449951	-45.75682830810547	0.0
27.03134536743164	-28.451766967773438	-7.0
64.9124526977539	43.4571647644043	-9.0
-10.954487800598145	11.374241828918457	0.0
-15.00763988494873	15.856039047241211	-12.0
38.44456481933594	63.537193298339844	-18.0
-17.46859359741211	45.44779586791992	-6.0
-90.63275909423828	9.995072364807129	-6.0
-20.770055770874023	47.40578842163086	-7.0
17.010080337524414	59.52166748046875	-14.0
-97.96761322021484	18.99948501586914	5.0
-78.4789810180664	6.32432222366333	-5.0
-23.57828712463379	19.923227310180664	-6.0
74.9877700805664	-7.359978199005127	-18.0
82.28572082519531	8.592611312866211	-15.0
45.302066802978516	15.808272361755371	-7.0
-3.439929723739624	-41.111141204833984	-3.0
57.70500183105469	39.84388732910156	-9.0
20.31343650817871	65.69505310058594	-21.0
-70.76371765136719	47.21702194213867	5.0
-83.93683624267578	38.78242874145508	-1.0
-64.06249237060547	21.171653747558594	-11.0
-76.59693908691406	22.79913902282715	-8.0
-74.44419860839844	20.62640380859375	-2.0
73.68904876708984	-7.2493720054626465	-15.0
85.68780517578125	11.614821434020996	-18.0
87.76704406738281	9.121170997619629	-13.0
32.26060485839844	26.189420700073242	-4.0
6.3460564613342285	-45.21656036376953	-1.0
47.27668380737305	2.450371026992798	-11.0
47.55879592895508	61.71306228637695	-27.0
-70.54866027832031	11.084573745727539	-8.0
-48.29001235961914	35.9496955871582	-5.0
-34.087711334228516	56.40401840209961	-8.0
-58.382286071777344	16.67470359802246	4.0
-35.37853240966797	-6.886662483215332	0.0
-4.7672905921936035	-70.42256164550781	-8.0
14.249939918518066	-33.02061080932617	-17.0
-3.1366405487060547	-59.1359748840332	-9.0
66.40723419189453	6.608474254608154	-20.0
84.52340698242188	21.577739715576172	-27.0
52.02523422241211	48.51584243774414	-24.0
15.66402530670166	49.1969108581543	-16.0
-63.531837463378906	51.7411003112793	0.0
-66.68150329589844	39.357391357421875	2.0
-64.73775482177734	5.971576690673828	-6.0
-51.19701385498047	32.880123138427734	0.0
-7.670516490936279	-40.02638244628906	1.0
28.330795288085938	-37.125179290771484	-6.0
99.14458465576172	3.111387014389038	-21.0
97.53245544433594	7.018374919891357	-35.0
92.71836853027344	13.266338348388672	-21.0
87.79869842529297	21.266748428344727	-31.0
65.66997528076172	53.69322967529297	-39.0
22.437362670898438	32.830894470214844	-19.0
-52.475650787353516	33.58157730102539	-5.0
-67.711669921875	46.178951263427734	4.0
-38.64801788330078	50.53660202026367	-13.0
-54.02876663208008	-3.8515753746032715	2.0
-17.564861297607422	-15.650882720947266	0.0
52.479122161865234	-12.35756778717041	-19.0
21.977222442626953	-18.01369857788086	-12.0
44.967918395996094	-14.072749137878418	-13.0
62.818809509277344	-3.7166800498962402	-23.0
97.58491516113281	-7.339054584503174	-29.0
23.634620666503906	-37.4698600769043	-4.0
-10.47634220123291	35.996158599853516	-16.0
-54.6275520324707	37.752899169921875	-4.0
-64.50139617919922	38.868446350097656	-1.0
-48.514381408691406	35.32321548461914	-9.0
-45.61555862426758	42.48849868774414	-2.0
-52.4606819152832	22.75141716003418	0.0
13.736825942993164	-52.54670715332031	-12.0
50.674381256103516	10.358503341674805	-2.0
83.14811706542969	23.856698989868164	-18.0
81.92450714111328	3.818190336227417	-21.0
92.64641571044922	21.756086349487305	-28.0
59.52568817138672	38.099273681640625	-15.0
45.368988037109375	63.23842239379883	-30.0
-44.1883544921875	21.088315963745117	5.0
-75.8342514038086	49.92599105834961	0.0
-35.26793670654297	70.87210083007812	-3.0
-85.10308074951172	20.63595199584961	4.0
-17.05846405029297	-14.791986465454102	-5.0
50.56104278564453	-9.317269325256348	-8.0
92.33161926269531	-11.904644966125488	-28.0
90.78977966308594	18.304643630981445	-25.0
92.37948608398438	17.492460250854492	-24.0
84.48423767089844	28.489269256591797	-23.0
83.09773254394531	38.10030746459961	-32.0
-4.913795471191406	36.75010299682617	-19.0
-66.1856460571289	34.608280181884766	-3.0
-10.357234954833984	44.54524612426758	3.0
-40.547664642333984	46.65574264526367	-2.0
-68.63593292236328	40.849117279052734	2.0
-0.40803098678588867	-12.137116432189941	0.0
-21.99385643005371	-32.23827362060547	-4.0
77.24124908447266	1.5278661251068115	-26.0
68.51388549804688	-9.673161506652832	-22.0
77.80813598632812	2.267672300338745	-25.0
21.787904739379883	52.91852569580078	-22.0
21.939279556274414	21.83144760131836	-11.0
-47.105796813964844	11.837629318237305	-6.0
-70.72930145263672	-10.058500289916992	0.0
-53.01105499267578	28.23993682861328	3.0
-40.194786071777344	47.49138641357422	-8.0
-41.7576789855957	48.79530715942383	-9.0
-36.092098236083984	-1.79608952999115	-1.0
1.2463445663452148	-49.94944381713867	2.0
33.93540573120117	-3.9019458293914795	-14.0
100.48789978027344	6.308739185333252	-25.0
87.45989227294922	-0.748797595500946	-20.0
70.63229370117188	38.06296920776367	-20.0
66.65353393554688	15.546757698059082	-21.0
10.026418685913086	35.02198791503906	-21.0
-75.81208801269531	-30.86793327331543	-2.0
-63.75690841674805	48.00772476196289	0.0
7.06956672668457	26.56231689453125	-17.0
-66.520751953125	-15.09674072265625	-1.0
12.420001983642578	-45.21628189086914	-4.0
3.3182790279388428	-46.10820007324219	2.0
38.498008728027344	-3.844740152359009	-20.0
81.62369537353516	6.457305908203125	-18.0
93.84596252441406	13.063990592956543	-21.0
87.82918548583984	4.521162509918213	-33.0
41.06267547607422	59.43378448486328	-25.0
17.82343101501465	25.608787536621094	-20.0
-70.67037200927734	48.02272415161133	5.0
-81.54252624511719	17.341960906982422	-2.0
-53.46580123901367	34.2353630065918	-5.0
-65.7972183227539	19.51226806640625	-14.0
-22.629039764404297	-28.129467010498047	0.0
44.57431411743164	-42.1329460144043	-6.0
48.56101989746094	-7.556237697601318	-18.0
99.73983764648438	-11.978097915649414	-23.0
63.21099090576172	5.545345783233643	-23.0
82.38534545898438	38.32345199584961	-32.0
80.80426788330078	40.06763458251953	-25.0
47.855735778808594	57.83296203613281	-26.0
-74.1637191772461	49.55302047729492	3.0
-31.6326961517334	57.007450103759766	-6.0
-73.86959075927734	32.73591995239258	3.0
-8.155948638916016	33.799468994140625	-9.0
-33.790496826171875	-19.861907958984375	-1.0
-21.97935676574707	-23.88395118713379	-1.0
67.94969940185547	0.523023247718811	-21.0
84.06148529052734	-0.699584424495697	-27.0
-54.64997863769531	-40.30495071411133	-6.0
35.172786712646484	-58.00057601928711	-9.0
60.25078582763672	45.5583610534668	-24.0
-31.7720947265625	19.757492065429688	-22.0
-47.394161224365234	37.794464111328125	-9.0
-28.889530181884766	68.7129135131836	-9.0
-49.78812026977539	20.909603118896484	2.0
-10.038490295410156	44.237918853759766	2.0
-21.221343994140625	-41.60658645629883	2.0
14.868916511535645	-32.758270263671875	-16.0
19.90761375427246	-27.78980827331543	-13.0
52.58997344970703	-2.819453001022339	-16.0
103.84214782714844	8.035433769226074	-26.0
83.93568420410156	17.284818649291992	-15.0
59.734375	38.041603088378906	-17.0
-26.609525680541992	23.155353546142578	-10.0
-48.632530212402344	35.240360260009766	-8.0
-42.70643615722656	12.288399696350098	0.0
3.8842806816101074	30.12246322631836	-10.0
-55.38510513305664	39.98446273803711	2.0
3.1137681007385254	-39.317508697509766	0.0
61.12947463989258	-1.0792020559310913	-20.0
45.19309997558594	-16.760356903076172	-19.0
76.28046417236328	-1.016402244567871	-22.0
91.28638458251953	13.35384464263916	-19.0
88.15885925292969	33.33107376098633	-36.0
62.72710418701172	38.55113983154297	-26.0
16.860780715942383	41.97087097167969	-28.0
-53.82125473022461	23.135753631591797	1.0
-69.36781311035156	33.62208557128906	0.0
-41.78081130981445	36.549983978271484	-13.0
-72.67009735107422	44.691951751708984	6.0
8.40277099609375	-46.059574127197266	7.0
-4.815225124359131	-47.142066955566406	1.0
95.63713073730469	-3.7196178436279297	-19.0
84.1427230834961	0.042106013745069504	-25.0
64.25959777832031	36.38738250732422	-24.0
85.78233337402344	26.788618087768555	-28.0
58.74992370605469	36.3773307800293	-25.0
17.029273986816406	24.692115783691406	-20.0
-69.8174057006836	-19.48325538635254	5.0
-17.576425552368164	61.215328216552734	-5.0
-50.38916778564453	34.41658401489258	-11.0
-65.01095581054688	56.26456832885742	-1.0
-21.87184715270996	-28.747669219970703	-1.0
-11.176776885986328	-46.70486068725586	1.0
43.65113830566406	-34.77838897705078	-4.0
68.75788116455078	-8.588485717773438	-17.0
27.048439025878906	-68.11591339111328	-1.0
61.14692687988281	1.0157567262649536	-20.0
31.356822967529297	32.935577392578125	-23.0
17.601078033447266	24.707284927368164	-18.0
-66.32201385498047	58.53443908691406	9.0
-73.90442657470703	48.8531379699707	5.0
-52.375396728515625	29.312959671020508	-2.0
-49.20196533203125	17.29320526123047	-1.0
-64.95802307128906	57.63916015625	-1.0
-30.807388305664062	36.85297393798828	-7.0
15.434494972229004	-33.99127960205078	-12.0
66.05322265625	9.32308578491211	-24.0
98.66663360595703	-6.607736110687256	-28.0
70.83446502685547	37.75129699707031	-20.0
59.571311950683594	38.15342712402344	-15.0
15.448956489562988	37.85221481323242	-20.0
-63.15809631347656	28.8914794921875	0.0
0.9008602499961853	28.61822509765625	-11.0
-45.943843841552734	33.99798583984375	-1.0
-76.72525024414062	-23.628137588500977	5.0
-53.64939880371094	18.196210861206055	2.0
8.989771842956543	-30.816303253173828	-11.0
81.64867401123047	4.9849700927734375	-29.0
97.15786743164062	3.6878976821899414	-29.0
76.71501159667969	33.63901901245117	-23.0
88.60078430175781	35.42310333251953	-26.0
61.15340042114258	38.60601806640625	-23.0
-39.71216583251953	40.57978820800781	-22.0
-37.07445526123047	35.07536697387695	-5.0
-75.91804504394531	27.18068504333496	-4.0
-70.52031707763672	47.82917022705078	4.0
-84.31007385253906	44.782779693603516	6.0
-12.217262268066406	-15.449182510375977	0.0
11.118792533874512	-48.179744720458984	-1.0
13.725198745727539	-58.366416931152344	2.0
29.02332878112793	-10.281968116760254	-11.0
30.714794158935547	-16.655799865722656	-15.0
17.812744140625	-49.67566680908203	-23.0
22.190702438354492	9.327494621276855	-29.0
4.6019768714904785	31.207786560058594	-13.0
-69.3964614868164	48.79753112792969	0.0
-27.745569229125977	-18.80610466003418	-1.0
-92.21569061279297	7.041869640350342	-11.0
-69.22563934326172	40.53181457519531	3.0
-35.371829986572266	-10.37649154663086	2.0
81.99567413330078	5.5491132736206055	-26.0
-26.537464141845703	-59.50172805786133	-6.0
9.436994552612305	-68.76722717285156	3.0
40.31001663208008	-0.5284963846206665	-14.0
6.767007827758789	27.352191925048828	-12.0
-30.66088104248047	17.006296157836914	-23.0
-38.67052459716797	32.23537826538086	-5.0
-61.3527717590332	-20.104015350341797	-3.0
-44.22705078125	34.04296875	-8.0
-69.49083709716797	33.6790885925293	0.0
-72.07843017578125	19.642253875732422	-12.0
-68.82986450195312	-0.4450846314430237	-13.0
0.27990394830703735	-44.91701126098633	8.0
6.855844974517822	-38.06002426147461	-11.0
98.66093444824219	-21.15557098388672	-20.0
19.12389373779297	-53.332275390625	-15.0
32.12825012207031	-2.3103997707366943	-17.0
4.777252197265625	-44.25654983520508	2.0
4.710129261016846	22.803743362426758	-17.0
-68.01686096191406	25.008861541748047	-5.0
-51.20340347290039	55.39120101928711	-7.0
-79.34363555908203	8.679051399230957	0.0
-67.29513549804688	7.867105484008789	-15.0
-57.378089904785156	29.66029930114746	-1.0
-53.74226760864258	6.865145683288574	-6.0
22.339475631713867	-28.776430130004883	-16.0
20.264942169189453	-25.34225082397461	-6.0
35.56230163574219	-63.93689727783203	-7.0
43.4196891784668	0.44882890582084656	-23.0
75.9054183959961	43.1640739440918	-29.0
4.110051155090332	31.14107322692871	-12.0
-67.44161987304688	21.083608627319336	-20.0
-50.97684097290039	35.97275924682617	-4.0
-50.43389892578125	33.665069580078125	-5.0
-85.76541137695312	21.481557846069336	1.0
-74.2200927734375	49.81895446777344	-3.0
-1.1048310995101929	-42.34127426147461	1.0
22.84835433959961	-18.54348373413086	-14.0
31.50043296813965	-54.37369155883789	-2.0
52.714744567871094	-2.1662962436676025	-12.0
38.47458267211914	-0.5039544701576233	-30.0
38.85137176513672	-0.40273842215538025	-35.0
-4.379668712615967	34.91581726074219	-22.0
-70.64752960205078	23.49822998046875	-11.0
-69.27842712402344	43.71530532836914	0.0
-67.65428924560547	42.763973236083984	4.0
-65.23059844970703	19.184587478637695	-9.0
-57.14429473876953	30.77354621887207	5.0
-35.674705505371094	43.57912063598633	-4.0
12.1401948928833	-16.30101776123047	-1.0
-9.164466857910156	-71.02900695800781	-12.0
-11.971986770629883	-57.88054656982422	-11.0
-29.281370162963867	-65.30274963378906	-8.0
25.472545623779297	3.34822416305542	-20.0
-42.782745361328125	32.17307662963867	-12.0
-58.82881546020508	3.214613437652588	-8.0
-63.93737030029297	48.0472412109375	-1.0
-67.55602264404297	20.04716682434082	-18.0
-69.90423583984375	48.34366989135742	1.0
-70.48094177246094	35.509822845458984	2.0
-32.88243865966797	-40.089454650878906	7.0
42.55961990356445	-4.777498245239258	-13.0
8.906852722167969	-65.84239959716797	-4.0
83.23665618896484	16.272212982177734	-15.0
44.821754455566406	-1.4080229997634888	-10.0
22.26990509033203	-43.38517379760742	-24.0
-31.761579513549805	21.077531814575195	-25.0
-46.6077995300293	-9.590120315551758	-2.0
-69.41598510742188	43.43036651611328	-1.0
-65.23131561279297	18.93414878845215	-15.0
-70.53885650634766	21.105052947998047	-12.0
-43.34821319580078	-6.769433498382568	3.0
-78.31497955322266	-25.15967559814453	4.0
-26.083898544311523	0.5797469615936279	-7.0
29.414005279541016	-0.8607813715934753	-13.0
47.1302490234375	0.860939085483551	-10.0
39.0678596496582	-3.6522607803344727	-19.0
20.041501998901367	14.797207832336426	-22.0
-31.9637451171875	19.730010986328125	-23.0
-68.04267120361328	-8.727952003479004	-1.0
-72.52740478515625	-5.787088394165039	3.0
-89.65824127197266	25.786409378051758	-21.0
-40.37371063232422	13.006495475769043	-5.0
-56.28586196899414	22.012460708618164	7.0
-39.47876739501953	-5.109852313995361	11.0
21.90269660949707	-9.669556617736816	-13.0
-13.09086799621582	9.906145095825195	0.0
25.81972885131836	-39.90353775024414	-7.0
77.89824676513672	-3.8115546703338623	-11.0
-31.62509536743164	21.527578353881836	-28.0
-49.777488708496094	40.3543815612793	-4.0
-84.27790832519531	12.822940826416016	-4.0
-84.61272430419922	-9.628613471984863	-4.0
-68.2061996459961	43.5733528137207	5.0
-81.22608184814453	-38.31104278564453	1.0
-80.64483642578125	6.943658828735352	1.0
13.334917068481445	-48.51545333862305	0.0
-11.860459327697754	-43.790016174316406	-1.0
26.22985076904297	-7.27833366394043	-20.0
25.385385513305664	-21.882383346557617	-15.0
46.843772888183594	3.878483295440674	-12.0
41.1087760925293	-1.1699782609939575	-16.0
-42.1626091003418	37.972503662109375	-14.0
-48.33899688720703	58.43507766723633	-6.0
-56.54069137573242	45.50888442993164	-4.0
-66.24771118164062	19.594263076782227	-15.0
-64.15704345703125	21.377941131591797	-7.0
-53.87940216064453	18.916711807250977	3.0
-46.729766845703125	-40.71309280395508	6.0
11.18869400024414	-56.31318664550781	1.0
-12.41669750213623	-70.86719512939453	-12.0
83.45075225830078	13.756821632385254	-19.0
22.23373794555664	-31.815380096435547	-10.0
42.80400085449219	6.218985080718994	-22.0
3.115006446838379	24.14019203186035	-27.0
-92.08422088623047	4.551678657531738	-12.0
-93.1172866821289	12.125397682189941	-19.0
-65.02025604248047	-57.878028869628906	-16.0
-72.60291290283203	-5.654504776000977	0.0
-50.1257438659668	10.165159225463867	2.0
13.088214874267578	-49.105125427246094	-3.0
14.817255020141602	-56.419952392578125	0.0
82.83458709716797	13.733804702758789	-16.0
95.7688980102539	9.518529891967773	-38.0
59.859153747558594	-30.2499942779541	-14.0
26.19972038269043	1.3189667463302612	-22.0
-47.09372329711914	12.84253215789795	2.0
-79.6336441040039	34.78916931152344	4.0
-75.51483917236328	23.27482032775879	-10.0
-68.85456848144531	-17.1911563873291	1.0
-75.20037078857422	20.915063858032227	-12.0
-13.264801979064941	-20.793243408203125	-4.0
9.964900016784668	-48.127689361572266	6.0
-8.343392372131348	-53.85811996459961	7.0
82.6165771484375	14.634639739990234	-22.0
16.966670989990234	-52.32035827636719	-23.0
26.35260772705078	-17.137779235839844	-11.0
21.727584838867188	-44.10443115234375	-15.0
-41.290000915527344	32.090606689453125	-9.0
-71.62268829345703	28.69682502746582	1.0
-71.59458923339844	34.278926849365234	-1.0
-63.66034698486328	-28.51081085205078	-8.0
-73.95083618164062	48.762428283691406	3.0
-86.35044860839844	12.877727508544922	-2.0
-18.0316162109375	-37.91364669799805	3.0
64.8233413696289	46.59335708618164	-29.0
69.20503997802734	-42.057167053222656	-26.0
72.36605072021484	-13.909428596496582	-13.0
37.386680603027344	-38.05336380004883	-2.0
21.061269760131836	3.065988063812256	-19.0
4.197371482849121	30.12244415283203	-14.0
-83.02758026123047	4.863584518432617	-1.0
-57.40253448486328	10.85173511505127	0.0
-26.52974510192871	-33.928306579589844	-9.0
-85.35548400878906	-0.18391399085521698	-19.0
-9.10689926147461	-59.342769622802734	-12.0
-12.427870750427246	-62.70493698120117	-9.0
-34.78713607788086	2.0573887825012207	-6.0
62.61197280883789	30.14960479736328	-16.0
-59.50592803955078	-46.23896408081055	-2.0
-41.21776580810547	-51.855308532714844	-1.0
62.496402740478516	30.04579734802246	-11.0
2.337573289871216	28.154382705688477	-5.0
-85.25130462646484	8.478798866271973	-10.0
-89.15838623046875	4.25511360168457	-8.0
-17.82740020751953	-61.39301681518555	-9.0
-82.99995422363281	4.838803768157959	-9.0
11.657889366149902	-62.64506530761719	0.0
-44.647743225097656	-7.6088337898254395	4.0
19.031702041625977	-22.860427856445312	-7.0
-36.67894744873047	0.5731873512268066	-4.0
-11.154969215393066	0.4728664457798004	-1.0
87.38018035888672	-3.850085973739624	-11.0
9.588386535644531	-57.72124481201172	1.0
20.13822364807129	-31.27334213256836	-6.0
-67.3293685913086	7.944640636444092	-18.0
-9.086943626403809	-58.96482467651367	-18.0
-41.3864860534668	12.481983184814453	-3.0
-74.14038848876953	11.22718620300293	-10.0
-41.417327880859375	-21.05084228515625	-7.0
11.538771629333496	-55.49842834472656	0.0
-3.133466958999634	-58.931278228759766	-8.0
73.66716003417969	-21.030790328979492	-8.0
23.141971588134766	-63.3861083984375	0.0
-64.62852478027344	-36.32489013671875	-1.0
-14.858736038208008	-34.26961898803711	-2.0
24.776613235473633	15.461936950683594	-8.0
-91.22638702392578	6.399611473083496	-10.0
-11.939509391784668	-63.38658905029297	-9.0
-72.37791442871094	19.6527156829834	-5.0
-80.2590103149414	14.48595142364502	-8.0
9.843864440917969	-44.40077590942383	0.0
5.616890907287598	-74.1863021850586	2.0
27.128475189208984	-57.92026138305664	-8.0
68.39996337890625	47.6373291015625	-17.0
-59.46542739868164	-49.425758361816406	-5.0
21.95086669921875	-71.75804138183594	-1.0
-2.0588443279266357	-41.6463623046875	-1.0
25.092777252197266	16.241453170776367	-18.0
-18.413097381591797	61.83409118652344	-7.0
-31.824499130249023	-4.730900764465332	-16.0
-38.65775680541992	-18.728635787963867	-12.0
-55.458396911621094	39.41736602783203	-1.0
6.342175483703613	-31.846757888793945	-17.0
-7.587362289428711	-72.28887939453125	-5.0
-39.61553192138672	-0.9678807258605957	-2.0
82.86072540283203	-10.0067138671875	-19.0
57.88749694824219	-20.32103157043457	-2.0
15.638803482055664	-56.69199752807617	-2.0
45.06252670288086	-30.905487060546875	-2.0
1.1020758152008057	31.04926872253418	-15.0
-75.16801452636719	13.598590850830078	-16.0
-18.24338722229004	-62.44231414794922	-7.0
-20.39728355407715	63.36417007446289	-11.0
-67.2209701538086	8.305282592773438	-12.0
11.312658309936523	-51.31076431274414	0.0
-48.47831726074219	-11.944779396057129	-1.0
-3.7241835594177246	-52.35306167602539	-1.0
-4.610712051391602	-22.397233963012695	-1.0
4.741199016571045	-75.53240966796875	-1.0
26.574695587158203	-45.10713577270508	-1.0
-31.173595428466797	5.928682327270508	6.0
-24.79265785217285	-23.462100982666016	-3.0
-55.825233459472656	39.12639617919922	-2.0
6.816256046295166	-44.96342849731445	0.0
-75.28411865234375	19.198440551757812	-8.0
-55.198463439941406	9.28273868560791	-12.0
-10.32189655303955	-66.90216827392578	-8.0
2.081526279449463	-47.24099349975586	-1.0
47.157413482666016	5.584990978240967	-2.0
-20.620567321777344	9.235574722290039	-4.0
-18.427120208740234	2.753864049911499	-6.0
-15.782605171203613	-3.342217445373535	-2.0
68.54863739013672	-2.8027617931365967	-10.0
15.233497619628906	22.991357803344727	-13.0
-32.44948196411133	55.08522415161133	-16.0
-34.91413497924805	-10.112930297851562	0.0
-42.811954498291016	8.0896635055542	-2.0
-12.980887413024902	-9.345307350158691	0.0
-8.374456405639648	-29.314735412597656	-1.0
-5.887148857116699	-70.71165466308594	-8.0
9.926410675048828	-58.57187271118164	0.0
-4.045517444610596	-40.13221740722656	-2.0
-25.187410354614258	58.44212341308594	-12.0
-17.14911651611328	14.1533784866333	3.0
-6.5527262687683105	-22.980972290039062	-2.0
2.722151517868042	29.488174438476562	-9.0
-52.453369140625	-2.689542293548584	3.0
-34.65105056762695	-31.305335998535156	-7.0
-37.424930572509766	17.66405487060547	-6.0
-66.97970581054688	15.556568145751953	-14.0
1.8421841859817505	-71.48503112792969	-1.0
11.156036376953125	-48.182334899902344	0.0
81.32978820800781	3.164163589477539	-25.0
93.77818298339844	17.689956665039062	-29.0
69.46593475341797	32.368812561035156	-27.0
15.805813789367676	-50.7451171875	-7.0
47.20497512817383	7.411996364593506	-7.0
-32.54136276245117	9.045724868774414	-4.0
-40.917137145996094	39.576080322265625	-22.0
-47.888614654541016	30.909351348876953	2.0
-79.8744888305664	7.8158650398254395	-3.0
-44.18022918701172	35.490028381347656	-11.0
-27.724252700805664	15.534597396850586	-10.0
48.659629821777344	-29.886507034301758	-3.0
-40.72016906738281	-48.72314453125	0.0
2.087385416030884	-37.57014465332031	1.0
45.962337493896484	67.1208724975586	-26.0
17.779712677001953	-72.96552276611328	0.0
8.852046966552734	-55.087318420410156	-2.0
-5.597470283508301	28.002782821655273	-13.0
-27.253210067749023	23.083337783813477	-7.0
-50.91957473754883	39.877471923828125	2.0
13.031779289245605	42.10236740112305	-19.0
7.004585266113281	39.030033111572266	-41.0
21.311717987060547	28.644542694091797	-17.0
51.94743347167969	15.114155769348145	-11.0
29.773292541503906	49.792598724365234	-16.0
-16.412626266479492	13.952920913696289	0.0
-46.24254608154297	-38.835609436035156	6.0
11.846606254577637	-57.54432678222656	0.0
17.205503463745117	-67.01581573486328	9.0
-73.27672576904297	40.34208297729492	6.0
29.972286224365234	17.39637565612793	-17.0
9.69073486328125	25.90419578552246	-16.0
19.49830436706543	17.544462203979492	-12.0
-0.8017407059669495	33.1714973449707	-26.0
38.75096130371094	57.60615539550781	-25.0
34.19125747680664	36.42684555053711	-18.0
63.7101936340332	50.10044860839844	-24.0
0.2750435471534729	-42.07203674316406	2.0
-3.4343440532684326	-73.81996154785156	-2.0
-0.9532126784324646	-54.968326568603516	2.0
9.498472213745117	-57.32915115356445	-2.0
61.7892951965332	-36.44430160522461	-11.0
-27.65409278869629	68.56143188476562	-9.0
-14.073614120483398	61.5184326171875	0.0
22.84853744506836	49.047542572021484	-20.0
-58.384796142578125	25.523540496826172	7.0
25.724687576293945	38.142433166503906	-11.0
60.469627380371094	23.34051513671875	-15.0
69.02771759033203	11.737902641296387	-28.0
73.94733428955078	-18.45481300354004	-14.0
40.63761520385742	-22.022977828979492	-29.0
31.643733978271484	-16.074613571166992	-16.0
14.433281898498535	-50.77349090576172	-6.0
36.13656234741211	6.402383804321289	-14.0
-40.54497146606445	34.900123596191406	-12.0
25.410966873168945	24.93964385986328	-26.0
-35.240962982177734	53.045928955078125	-21.0
18.030948638916016	35.00447463989258	-28.0
74.03148651123047	16.2998046875	-23.0
30.863195419311523	54.54801940917969	-24.0
38.08256530761719	64.73921966552734	-23.0
90.7540054321289	30.952932357788086	-33.0
-53.54817199707031	-47.67837142944336	6.0
85.39846801757812	-29.914674758911133	-7.0
3.665238857269287	-58.53008270263672	3.0
-25.88361930847168	-35.2793083190918	-2.0
-40.13525390625	47.574188232421875	-9.0
11.93974494934082	37.179901123046875	-30.0
-35.58869934082031	37.290748596191406	-14.0
-65.00635528564453	51.87724304199219	-1.0
30.73387336730957	33.12489700317383	-26.0
30.987545013427734	64.13823699951172	-19.0
88.39730834960938	19.19476890563965	-28.0
89.2460708618164	2.1177470684051514	-21.0
29.834213256835938	-63.11496353149414	-4.0
19.369762420654297	-24.807994842529297	-2.0
-41.0157356262207	-44.3233757019043	7.0
-3.783343553543091	71.2918930053711	-10.0
-42.3087043762207	39.12224197387695	-13.0
-50.691104888916016	-16.59935760498047	0.0
-24.97948455810547	68.16532897949219	-11.0
-35.00313186645508	51.89597702026367	-27.0
64.3137435913086	-40.64779281616211	-3.0
81.46544647216797	-2.2772254943847656	-19.0
36.326507568359375	-13.413640022277832	-15.0
70.03841400146484	-2.0722849369049072	-17.0
66.44869232177734	-7.1179327964782715	-27.0
66.51118469238281	-6.460314750671387	-26.0
28.734933853149414	-12.685260772705078	-12.0
33.02651596069336	20.644744873046875	-9.0
14.137717247009277	38.013519287109375	-22.0
25.29393768310547	25.07354164123535	-25.0
-46.7256965637207	60.816917419433594	-5.0
11.375162124633789	13.830538749694824	-15.0
31.231487274169922	49.05406951904297	-18.0
31.151948928833008	32.2437858581543	-24.0
36.08762741088867	54.676918029785156	-25.0
72.76724243164062	31.896528244018555	-20.0
-48.327293395996094	-43.08856201171875	5.0
1.5589840412139893	-71.55132293701172	-3.0
1.3002411127090454	-53.07798385620117	6.0
67.5135726928711	38.818077087402344	-18.0
-46.866817474365234	56.010833740234375	-5.0
-30.659446716308594	-1.3777642250061035	3.0
-16.97726058959961	55.28515625	-20.0
7.320082664489746	25.879119873046875	-19.0
-9.553191184997559	-30.398746490478516	-1.0
47.934417724609375	29.348844528198242	-8.0
78.3037109375	44.252967834472656	-28.0
61.42726516723633	30.030412673950195	-10.0
-76.29718017578125	-9.688742637634277	0.0
24.9506778717041	-64.5990982055664	1.0
57.096435546875	13.99874496459961	-15.0
65.2955322265625	9.980491638183594	-34.0
9.024515151977539	28.064664840698242	-10.0
56.884033203125	6.440316677093506	-34.0
-16.46243667602539	47.22714614868164	-2.0
-1.7109137773513794	31.808542251586914	-15.0
25.503047943115234	55.78568649291992	-21.0
91.0365982055664	27.1550350189209	-30.0
47.10343551635742	68.28677368164062	-33.0
47.009239196777344	31.16044044494629	-17.0
11.555449485778809	-69.3176040649414	-1.0
-11.963812828063965	-62.225669860839844	-6.0
20.626541137695312	-45.60554122924805	-13.0
65.05562591552734	-42.213436126708984	-4.0
16.619604110717773	40.77705383300781	-33.0
15.849644660949707	47.788028717041016	-16.0
17.296566009521484	24.862043380737305	-15.0
15.226997375488281	46.465030670166016	-32.0
26.695497512817383	-12.173869132995605	-14.0
90.88422393798828	19.937278747558594	-30.0
74.18582153320312	11.500774383544922	-15.0
95.59294128417969	-4.701845169067383	-17.0
91.14942169189453	-2.26021146774292	-22.0
83.16985321044922	-20.889026641845703	-9.0
80.34839630126953	-0.37676337361335754	-23.0
45.09914779663086	-3.423077344894409	-15.0
14.125054359436035	31.343036651611328	-25.0
19.63154411315918	21.920265197753906	-14.0
23.910268783569336	30.876644134521484	-22.0
30.033456802368164	33.428096771240234	-33.0
51.20415496826172	24.02922248840332	-1.0
47.17506790161133	23.03154182434082	-5.0
54.1505241394043	46.36322784423828	-21.0
37.612159729003906	-13.8543701171875	-17.0
77.18180084228516	-40.61259841918945	-28.0
-9.032745361328125	-47.94776153564453	6.0
16.026540756225586	-56.58434295654297	-3.0
83.5699462890625	38.791236877441406	-34.0
18.9232234954834	36.56170654296875	-27.0
6.758818626403809	16.54751968383789	-24.0
-83.33729553222656	25.347728729248047	14.0
-107.50701141357422	53.05162048339844	10.0
69.05778503417969	27.820999145507812	-17.0
77.80815124511719	5.572784423828125	-28.0
91.82831573486328	4.408345699310303	-30.0
100.78911590576172	-1.4926890134811401	-30.0
101.323974609375	-1.0593600273132324	-32.0
0.557185173034668	17.323293685913086	-27.0
-107.38245391845703	51.96250915527344	3.0
-107.06568145751953	52.14555358886719	1.0
-107.54776000976562	52.72366714477539	9.0
-8.411540031433105	24.615968704223633	-23.0
17.05232810974121	36.68775177001953	-29.0
11.604219436645508	29.816194534301758	-24.0
104.1795425415039	-13.395241737365723	-38.0
103.50947570800781	-2.482203722000122	-40.0
104.3897933959961	-18.061687469482422	-21.0
102.0487289428711	22.607913970947266	-19.0
74.7696533203125	2.8458774089813232	-19.0
21.09610366821289	-74.08934783935547	-1.0
11.776190757751465	-69.859130859375	2.0
62.57776641845703	42.4239616394043	-18.0
11.298290252685547	41.597076416015625	-24.0
14.998866081237793	32.63047409057617	-19.0
34.14131546020508	52.12667465209961	-22.0
1.7942008972167969	22.954103469848633	-24.0
17.53163719177246	41.26400375366211	-19.0
62.333396911621094	36.56258010864258	-26.0
89.59593963623047	2.7873401641845703	-16.0
64.36660766601562	-21.39301872253418	-25.0
66.27596282958984	-11.85494327545166	-9.0
0.4782399535179138	-61.30865478515625	-2.0
50.96176528930664	-7.865368843078613	-10.0
72.8758773803711	7.477125644683838	-18.0
-47.08017349243164	57.671634674072266	-5.0
-29.973709106445312	73.7902603149414	-22.0
-67.1201400756836	42.306514739990234	1.0
-46.86077117919922	57.169677734375	-5.0
-46.512630462646484	56.159446716308594	-2.0
-54.13886260986328	-27.736751556396484	-17.0
-83.52381134033203	-16.663305282592773	-18.0
-51.02769470214844	60.14815902709961	0.0
-67.8692398071289	19.81826400756836	-14.0
-80.3074722290039	-27.30787467956543	6.0
-24.353771209716797	-22.104555130004883	0.0
-51.59467697143555	-4.1660566329956055	-5.0
-52.50425338745117	43.106414794921875	-2.0
17.262958526611328	2.533381462097168	-7.0
18.004453659057617	41.706233978271484	-19.0
-38.88632583618164	18.423887252807617	-1.0
19.117219924926758	6.444169044494629	-17.0
42.6268196105957	-42.633697509765625	-3.0
105.64555358886719	6.3172407150268555	-26.0
35.07636260986328	-70.71612548828125	-2.0
-34.232357025146484	-47.0748405456543	1.0
-63.12871170043945	-58.22412872314453	-10.0
44.23330307006836	-43.460594177246094	0.0
43.324058532714844	0.4614717662334442	-20.0
-22.901647567749023	-14.738767623901367	0.0
25.507976531982422	10.473823547363281	-16.0
29.300691604614258	37.883914947509766	-15.0
-31.108678817749023	21.665695190429688	-20.0
36.380271911621094	-5.078841686248779	-14.0
98.07744598388672	-6.006913661956787	-26.0
57.49399185180664	-45.268104553222656	-7.0
78.38231658935547	-36.791439056396484	-19.0
92.3764419555664	-1.3005362749099731	-18.0
-32.29166793823242	-66.71282196044922	0.0
74.46339416503906	-35.4460563659668	-27.0
45.36620330810547	-15.040324211120605	-13.0
-30.59519386291504	15.73458480834961	-13.0
19.312557220458984	-28.490633010864258	-7.0
14.110709190368652	47.48660659790039	-18.0
-80.62783813476562	14.444663047790527	-10.0
8.468076705932617	-29.920278549194336	-12.0
43.42386245727539	-44.12090301513672	-1.0
73.93061065673828	-38.039649963378906	-17.0
75.08261108398438	-45.44243621826172	-20.0
-45.150489807128906	-63.718685150146484	-4.0
19.600404739379883	-62.943599700927734	3.0
70.8175277709961	-31.381938934326172	-12.0
-12.317954063415527	0.08729717135429382	-2.0
-9.060867309570312	12.094494819641113	-4.0
17.961915969848633	-28.301950454711914	-8.0
15.624119758605957	14.585068702697754	-10.0
-67.39611053466797	17.043245315551758	-24.0
6.220588684082031	-30.768705368041992	-11.0
43.63395690917969	-29.88388442993164	-1.0
70.03730010986328	-25.671842575073242	-9.0
42.380104064941406	-40.65476608276367	-4.0
-8.407242774963379	-72.35600280761719	-7.0
-2.773324489593506	-47.3091926574707	4.0
-48.34568405151367	-8.80136775970459	-1.0
-2.833850622177124	-16.008094787597656	-6.0
-82.1243667602539	18.985145568847656	3.0
-56.175079345703125	39.19682693481445	-1.0
16.619863510131836	15.321349143981934	-14.0
-78.49015808105469	12.629070281982422	-9.0
19.803953170776367	22.1102352142334	-14.0
77.07718658447266	-32.442935943603516	-9.0
26.506240844726562	-44.76011657714844	0.0
65.74581909179688	-12.222710609436035	-9.0
83.07160186767578	-14.773706436157227	-18.0
-10.3984375	-0.1633819341659546	-11.0
-2.2889270782470703	-17.259546279907227	-5.0
-29.996551513671875	15.530306816101074	-11.0
-54.406620025634766	40.992919921875	2.0
16.265954971313477	64.41693878173828	-11.0
15.147192001342773	65.93863677978516	-7.0
16.22398567199707	49.558006286621094	-21.0
27.467649459838867	-2.8848233222961426	-19.0
78.36540985107422	-9.946734428405762	-13.0
104.68783569335938	-2.3422322273254395	-33.0
90.4565658569336	-14.506893157958984	-27.0
82.95938873291016	-17.855754852294922	-11.0
11.895673751831055	-66.08684539794922	-1.0
30.63163185119629	-42.40277099609375	-6.0
-46.47313690185547	-1.3271404504776	1.0
45.59123611450195	59.710174560546875	-30.0
62.77174758911133	44.08536911010742	-26.0
9.272257804870605	31.1805419921875	-8.0
16.994165420532227	35.21253967285156	-30.0
67.96514129638672	47.84878158569336	-23.0
33.338706970214844	4.00779914855957	-2.0
33.455509185791016	21.7972354888916	-12.0
23.219051361083984	-56.106483459472656	-5.0
-2.784071922302246	-72.7403793334961	-5.0
-42.16465759277344	-43.386016845703125	5.0
-11.153454780578613	-46.73680114746094	-2.0
87.92572021484375	31.954835891723633	-34.0
11.500137329101562	41.6838493347168	-26.0
46.41195297241211	60.15117263793945	-31.0
37.372684478759766	52.88916778564453	-25.0
40.81245803833008	55.52809524536133	-35.0
76.53128814697266	43.13031768798828	-26.0
71.34069061279297	8.34724235534668	-22.0
35.61676788330078	-62.22114944458008	-6.0
8.193225860595703	-32.11280822753906	-7.0
-46.0541877746582	-67.29090881347656	-10.0
12.680631637573242	-68.56742858886719	4.0
67.60941314697266	53.17023849487305	-33.0
54.711395263671875	50.1290168762207	-28.0
18.671480178833008	47.92569351196289	-27.0
57.53620147705078	53.33600616455078	-27.0
59.68625259399414	53.488128662109375	-37.0
34.911746978759766	52.570396423339844	-28.0
96.64460754394531	30.686206817626953	-32.0
83.24009704589844	16.453369140625	-22.0
101.08552551269531	3.8683061599731445	-19.0
-21.3039608001709	-70.57040405273438	-5.0
9.368343353271484	-58.18937301635742	-4.0
-53.02788543701172	-49.590614318847656	13.0
30.827810287475586	-55.565284729003906	-8.0
59.103153228759766	45.91017150878906	-29.0
13.881857872009277	33.77622604370117	-16.0
37.195281982421875	53.52754211425781	-25.0
37.15937423706055	54.40593338012695	-29.0
40.6454963684082	56.57465362548828	-41.0
93.85283660888672	32.200897216796875	-35.0
80.17765808105469	25.979299545288086	-33.0
40.44548797607422	24.389707565307617	-10.0
51.33674240112305	-16.649635314941406	-19.0
-14.490411758422852	-51.77347183227539	-2.0
80.46038818359375	6.521784782409668	-27.0
64.95401000976562	46.56644821166992	-22.0
45.93251037597656	64.3372573852539	-28.0
9.105993270874023	35.808258056640625	-21.0
23.904726028442383	17.211910247802734	-10.0
58.36907958984375	46.45055389404297	-33.0
14.335830688476562	29.51972770690918	-24.0
27.65217399597168	29.378145217895508	-29.0
79.26756286621094	26.434438705444336	-18.0
97.7256088256836	1.2554548978805542	-26.0
-35.628387451171875	-6.700538158416748	-4.0
-52.797813415527344	-61.927978515625	-6.0
7.197956562042236	-76.32801055908203	-4.0
-4.604074478149414	-8.946781158447266	-3.0
70.50704193115234	23.864768981933594	-20.0
62.0096549987793	44.111263275146484	-25.0
70.01303100585938	23.67601203918457	-15.0
44.603782653808594	62.702598571777344	-30.0
13.707335472106934	31.68769073486328	-30.0
84.89668273925781	35.70487594604492	-29.0
82.17935943603516	24.57990264892578	-14.0
77.20747375488281	-25.576025009155273	-9.0
-9.791977882385254	-38.529754638671875	-5.0
-31.006059646606445	-65.69458770751953	-4.0
3.669534683227539	-61.884490966796875	1.0
-24.838485717773438	0.685957133769989	-12.0
84.5985336303711	38.79836654663086	-42.0
47.263187408447266	57.40000534057617	-26.0
49.96226501464844	75.65562438964844	-31.0
26.920528411865234	18.396554946899414	-8.0
5.39579963684082	22.83643913269043	-19.0
-13.061223983764648	44.82084655761719	0.0
32.215423583984375	18.55489158630371	-18.0
34.29527282714844	-57.90625762939453	-9.0
84.98888397216797	23.755775451660156	-26.0
-44.308467864990234	-64.49659729003906	-4.0
-7.5664143562316895	-70.01123046875	-7.0
-28.978315353393555	1.617883324623108	-18.0
58.470951080322266	53.328399658203125	-36.0
16.807666778564453	25.893415451049805	-25.0
47.19294738769531	63.48137283325195	-33.0
19.539997100830078	62.7705078125	-21.0
27.94646453857422	33.2827033996582	-25.0
83.08302307128906	25.37639808654785	-24.0
88.81892395019531	27.71099281311035	-34.0
97.4047622680664	2.2405786514282227	-22.0
44.915958404541016	26.610122680664062	-8.0
22.669757843017578	-59.87179183959961	-8.0
13.841103553771973	-53.57735061645508	-10.0
6.020054340362549	-42.27406692504883	-2.0
1.3021199703216553	-47.479801177978516	1.0
21.979883193969727	23.19588279724121	-7.0
12.411388397216797	49.601051330566406	-17.0
21.982492446899414	37.7416877746582	-24.0
35.48410415649414	62.095523834228516	-31.0
43.32914733886719	-14.858089447021484	-20.0
97.26705169677734	18.024686813354492	-29.0
77.0567855834961	-30.41651153564453	-12.0
-5.312099456787109	-52.93623352050781	2.0
5.6428656578063965	-41.54499816894531	-2.0
-13.184926986694336	-67.5140609741211	-11.0
-17.18645668029785	-35.9625358581543	8.0
24.087352752685547	32.149539947509766	-18.0
18.624792098999023	48.547569274902344	-31.0
24.733722686767578	4.448291778564453	-16.0
34.52664566040039	52.62281036376953	-25.0
60.40748977661133	54.399314880371094	-40.0
81.30203247070312	39.53960037231445	-30.0
95.99710845947266	31.492639541625977	-31.0
57.42161560058594	-16.924365997314453	-16.0
91.84248352050781	2.629347324371338	-31.0
-2.850557327270508	-49.01799011230469	1.0
-13.670888900756836	-64.6517333984375	-8.0
9.120199203491211	-49.390201568603516	2.0
64.51178741455078	53.55788040161133	-31.0
42.208404541015625	59.65068817138672	-26.0
31.633745193481445	57.78491973876953	-24.0
69.17527770996094	24.660503387451172	-28.0
30.359228134155273	34.86052322387695	-27.0
80.6451187133789	33.684814453125	-28.0
12.793876647949219	42.53727722167969	-26.0
38.83020782470703	-34.98630142211914	-4.0
57.79357147216797	-28.416166305541992	-19.0
75.05597686767578	-45.053863525390625	-12.0
62.92326354980469	-21.814899444580078	-19.0
52.55872344970703	-12.814983367919922	-15.0
30.230417251586914	6.208535671234131	-16.0
31.874713897705078	33.098045349121094	-15.0
67.9868392944336	24.035629272460938	-19.0
60.065940856933594	51.50943374633789	-25.0
19.258764266967773	25.76626205444336	-26.0
56.23728561401367	4.553138732910156	-25.0
62.17048263549805	33.71921157836914	-24.0
58.76069641113281	-16.23177146911621	-20.0
83.57540893554688	0.42221736907958984	-23.0
22.315614700317383	56.46207809448242	-24.0
-4.723879337310791	-40.305904388427734	-4.0
28.122005462646484	19.31731605529785	-14.0
69.74565887451172	24.024282455444336	-22.0
12.521300315856934	45.945350646972656	-15.0
-3.5405991077423096	54.2927360534668	-18.0
42.03745651245117	63.39098358154297	-14.0
39.23319625854492	55.404842376708984	-36.0
63.2493896484375	35.85028076171875	-30.0
79.75907135009766	26.149547576904297	-25.0
87.25135040283203	8.737114906311035	-14.0
81.34929656982422	7.929431438446045	-14.0
-25.787073135375977	-54.37422561645508	2.0
32.71448516845703	-26.07209014892578	-12.0
-11.037745475769043	-30.480819702148438	-6.0
69.6874008178711	14.947799682617188	-27.0
20.897056579589844	34.720455169677734	-18.0
22.546428680419922	26.861717224121094	-20.0
66.7982406616211	41.206756591796875	-26.0
67.89383697509766	25.231534957885742	-27.0
67.35263061523438	30.01270866394043	-24.0
75.91438293457031	-5.761260986328125	-14.0
32.10215377807617	-55.397220611572266	-10.0
-7.07586669921875	-72.87757110595703	-2.0
33.7632942199707	-61.22450256347656	-2.0
54.35647964477539	9.090229988098145	-7.0
-29.007858276367188	2.329167127609253	-12.0
26.64385223388672	23.611785888671875	-15.0
26.963584899902344	-28.440048217773438	-7.0
-41.44450378417969	-47.67433166503906	-1.0
-16.499759674072266	-1.1846873760223389	0.0
27.928680419921875	-61.679630279541016	9.0
68.45243072509766	-15.236522674560547	-22.0
99.61687469482422	8.575271606445312	-26.0
100.53495788574219	11.2487211227417	-32.0
107.41612243652344	10.450966835021973	-31.0
107.38734436035156	12.848288536071777	-23.0
43.91010665893555	-47.17140579223633	-1.0
-83.48924255371094	14.941964149475098	-4.0
32.87923812866211	-70.5421371459961	1.0
106.40172576904297	10.290145874023438	-26.0
73.13365173339844	-41.13572692871094	-4.0
24.337234497070312	-60.37810134887695	1.0
108.78067779541016	9.859219551086426	-24.0
51.32182693481445	-10.11761474609375	-11.0
47.72221374511719	76.57469177246094	-30.0
107.59468078613281	19.092628479003906	-14.0
110.16861724853516	10.910469055175781	-23.0
105.84805297851562	16.84858512878418	-22.0
38.67457580566406	-64.51918029785156	-7.0
11.573662757873535	-67.950927734375	0.0
-70.67500305175781	38.647056579589844	2.0
103.47358703613281	19.009899139404297	-19.0
43.95792007446289	40.20001983642578	-15.0
78.3650894165039	-21.413585662841797	-6.0
104.70594787597656	21.807687759399414	-36.0
105.54246520996094	16.06711196899414	-23.0
106.55781555175781	16.557048797607422	-22.0
105.01152038574219	22.537946701049805	-28.0
84.42005920410156	-22.170766830444336	-13.0
84.58748626708984	-27.858203887939453	3.0
40.23251724243164	-25.498443603515625	-2.0
43.54884338378906	-30.20966339111328	-4.0
42.08005142211914	-62.81596755981445	-5.0
24.488292694091797	19.95428466796875	-17.0
36.444427490234375	1.0411027669906616	-22.0
28.842920303344727	-70.35353088378906	-1.0
105.36351776123047	22.77284812927246	-25.0
69.23583221435547	-14.75144100189209	-16.0
104.31005859375	15.724752426147461	-18.0
107.61368560791016	11.752823829650879	-24.0
106.39515686035156	19.494508743286133	-18.0
42.36564636230469	-63.11173629760742	-4.0
-62.50373840332031	-41.50969314575195	0.0
23.40345001220703	-63.3138427734375	-1.0
27.05070686340332	-69.16851806640625	1.0
103.03083038330078	21.04676628112793	-26.0
103.45849609375	16.227848052978516	-27.0
-6.529207229614258	-54.604183197021484	0.0
108.22457885742188	9.702715873718262	-24.0
67.64513397216797	5.1186203956604	-6.0
78.88816833496094	-0.8815499544143677	-24.0
97.21001434326172	17.929479598999023	-32.0
105.23444366455078	-1.1965148448944092	-26.0
86.58169555664062	-25.03584861755371	-11.0
23.77878761291504	-63.40443801879883	-2.0
-19.43105697631836	6.593116760253906	-2.0
84.70401000976562	-25.354740142822266	-9.0
103.7596206665039	27.824024200439453	-32.0
101.86101531982422	18.84468650817871	-25.0
30.04155158996582	-52.12685775756836	-1.0
107.09042358398438	15.246054649353027	-18.0
107.448974609375	10.60042953491211	-27.0
74.17643737792969	40.13282775878906	-19.0
4.366106033325195	-73.07787322998047	-7.0
107.5320053100586	16.847400665283203	-20.0
81.66947174072266	-27.39541244506836	-6.0
2.693469524383545	-73.76202392578125	0.0
-34.78561019897461	-12.107934951782227	1.0
68.98562622070312	-18.31154441833496	-12.0
44.133140563964844	-16.83905792236328	-17.0
6.200788974761963	-70.59980773925781	8.0
73.3209228515625	-41.06918716430664	-7.0
108.17376708984375	8.151104927062988	-19.0
50.68258285522461	-16.11979103088379	-19.0
106.59181213378906	9.495699882507324	-27.0
105.46589660644531	8.22769832611084	-31.0
81.81592559814453	-28.010866165161133	-9.0
86.17488861083984	-25.40076446533203	-4.0
-15.131121635437012	13.581049919128418	-1.0
3.8586413860321045	54.166786193847656	2.0
37.130393981933594	-52.429779052734375	0.0
78.1387710571289	-2.590449333190918	-16.0
102.38167572021484	16.84923553466797	-22.0
85.13516998291016	-25.161130905151367	-6.0
43.41605758666992	40.3280029296875	-9.0
74.91883087158203	10.601371765136719	-17.0
41.41709518432617	-65.5867919921875	-11.0
107.17786407470703	9.204850196838379	-23.0
104.07443237304688	4.905300140380859	-20.0
85.6926498413086	-24.173614501953125	-4.0
29.496625900268555	-62.85972595214844	-5.0
72.12147521972656	-14.2523832321167	-12.0
45.78837585449219	-29.885536193847656	-1.0
103.18671417236328	19.193565368652344	-23.0
102.65286254882812	18.987817764282227	-24.0
8.837721824645996	-58.36767578125	0.0
8.536615371704102	-81.8810806274414	-8.0
68.76580810546875	-15.047389030456543	-16.0
100.52889251708984	8.880328178405762	-31.0
43.49256896972656	40.422630310058594	-17.0
84.14334106445312	-23.81385040283203	-2.0
86.62147521972656	-26.823955535888672	-7.0
8.939449310302734	-80.74311828613281	3.0
-66.74101257324219	-12.504961967468262	-1.0
-3.5943567752838135	-50.547603607177734	-1.0
35.877323150634766	-29.41671371459961	-3.0
46.09003448486328	75.3304672241211	-19.0
57.84932327270508	-20.507238388061523	-1.0
43.52996063232422	39.34484100341797	-17.0
74.68228149414062	-3.4027717113494873	-17.0
47.4913444519043	76.12061309814453	-24.0
97.63214111328125	17.684181213378906	-27.0
109.07366180419922	10.99483871459961	-18.0
84.39346313476562	-22.4298095703125	-8.0
82.7496337890625	-22.70338249206543	-6.0
44.95159912109375	40.246673583984375	-7.0
57.9590950012207	-20.778284072875977	-6.0
91.88897705078125	15.635594367980957	-13.0
102.7955093383789	18.976566314697266	-26.0
107.49813079833984	12.9697904586792	-23.0
107.55879974365234	6.752283573150635	-15.0
64.442138671875	-49.73111343383789	-7.0
104.03369140625	5.457161903381348	-24.0
70.86470794677734	-3.4096620082855225	-5.0
105.46845245361328	19.152021408081055	-22.0
80.27568054199219	-24.77445411682129	-13.0
83.74320983886719	-22.320234298706055	-7.0
50.12871170043945	19.57358169555664	-4.0
5.13280725479126	3.847355604171753	-4.0
17.945262908935547	8.29194164276123	-12.0
-26.203487396240234	-26.055376052856445	7.0
29.041912078857422	44.54158020019531	-13.0
11.585865020751953	37.509456634521484	-41.0
46.437034606933594	-44.427207946777344	-4.0
17.405527114868164	-4.3861894607543945	-10.0
-73.24921417236328	40.934349060058594	9.0
-16.080961227416992	-11.630558013916016	0.0
-70.1517333984375	24.43096351623535	-10.0
-49.77778625488281	-28.764400482177734	-3.0
-86.33203125	9.68002986907959	-2.0
-16.493803024291992	-37.04665756225586	8.0
-23.04790687561035	69.89848327636719	-14.0
43.908172607421875	45.35201644897461	-13.0
9.419733047485352	36.04227066040039	-24.0
5.908449172973633	18.443681716918945	-35.0
-22.68498992919922	72.51404571533203	-14.0
-32.53757858276367	-43.03075408935547	3.0
-86.49669647216797	7.929107666015625	0.0
-28.68854522705078	-23.766563415527344	4.0
-92.99844360351562	12.180505752563477	-15.0
-57.45454788208008	47.35667419433594	-2.0
-38.7208251953125	-6.394252300262451	7.0
-45.791748046875	28.07977294921875	0.0
35.6495361328125	51.894065856933594	-31.0
-48.25415802001953	54.458961486816406	-11.0
-1.7265015840530396	32.20903396606445	-15.0
11.643575668334961	36.40528106689453	-38.0
54.126014709472656	48.48710250854492	-29.0
-6.896166801452637	-14.643837928771973	-3.0
-9.568304061889648	-20.328813552856445	8.0
-40.84281921386719	-30.22614288330078	8.0
-72.40918731689453	43.31673812866211	5.0
-54.97496032714844	45.99542236328125	3.0
-82.57801818847656	11.66534423828125	-2.0
-12.020577430725098	-17.725223541259766	8.0
5.946344375610352	32.0787239074707	-11.0
-20.750629425048828	-32.15801239013672	-10.0
-74.23065948486328	39.314361572265625	8.0
5.729186534881592	18.49326515197754	-38.0
-11.351943016052246	-37.7495002746582	-3.0
13.128572463989258	-5.570880889892578	-19.0
-33.0813102722168	-8.080465316772461	-3.0
-25.88107681274414	-25.59515380859375	4.0
-91.75448608398438	6.772458076477051	-6.0
-43.98719024658203	63.59843063354492	-8.0
-24.07891082763672	-33.99526596069336	8.0
-38.470890045166016	-14.833518981933594	-9.0
16.173519134521484	24.48771095275879	-22.0
17.931015014648438	12.168752670288086	-19.0
-0.043530456721782684	62.967796325683594	-1.0
-86.97038269042969	7.502093315124512	-5.0
14.694089889526367	35.04401397705078	-18.0
30.908613204956055	17.131885528564453	-12.0
-13.930363655090332	-44.93817901611328	2.0
-26.015241622924805	-37.272342681884766	-1.0
-0.7298153042793274	4.512848377227783	-8.0
-50.73957824707031	-16.22810935974121	0.0
64.96343231201172	30.904558181762695	-16.0
-19.061201095581055	62.799922943115234	-14.0
-86.51231384277344	35.01271057128906	-2.0
-75.90210723876953	-23.008466720581055	2.0
-73.79920196533203	-35.59114074707031	-1.0
-7.005227088928223	68.43943786621094	-8.0
-62.07817077636719	-13.577485084533691	-4.0
-24.32111167907715	41.299560546875	0.0
2.269509792327881	-9.304020881652832	0.0
-20.824626922607422	-30.907020568847656	-3.0
-46.59406661987305	57.12291717529297	0.0
-28.76781463623047	-18.063739776611328	0.0
-8.308808326721191	-17.142541885375977	-2.0
-19.70022964477539	-55.70132064819336	0.0
-2.940988779067993	63.307857513427734	-7.0
91.73916625976562	-10.344852447509766	-24.0
-50.843894958496094	57.738441467285156	-3.0
-65.52228546142578	-40.35602951049805	-3.0
43.53829574584961	12.110654830932617	-18.0
-52.370609283447266	42.50570297241211	0.0
-67.87779235839844	41.75288772583008	3.0
-53.05699157714844	35.39610290527344	-1.0
-52.019535064697266	29.119935989379883	-2.0
-54.71521759033203	42.67510223388672	0.0
-38.71220779418945	6.058703422546387	-2.0
-33.04515075683594	-32.216835021972656	1.0
35.20549392700195	-22.436662673950195	-8.0
107.61162567138672	10.90372085571289	-28.0
-60.423213958740234	-44.48873519897461	0.0
55.37405776977539	-22.473817825317383	-12.0
105.76365661621094	18.972713470458984	-22.0
-5.2240705490112305	-8.680961608886719	0.0
-48.19706726074219	-11.452559471130371	1.0
-46.28816604614258	42.10789489746094	0.0
-64.4703140258789	33.85828399658203	-8.0
-50.15599822998047	18.007373809814453	0.0
-46.277793884277344	19.1363582611084	-7.0
-48.81904602050781	-37.212799072265625	-7.0
46.77741241455078	40.15440368652344	-6.0
-17.893653869628906	21.264972686767578	-7.0
-17.28131866455078	-4.485470294952393	-12.0
59.51423263549805	69.84215545654297	-21.0
81.74394226074219	-27.83997344970703	-7.0
-10.366240501403809	8.17479133605957	6.0
-46.71222686767578	12.535013198852539	3.0
-21.324787139892578	40.95037078857422	6.0
-14.170075416564941	-16.731521606445312	-3.0
-33.927642822265625	-8.28451919555664	-1.0
-33.06229019165039	-5.362161159515381	-4.0
-31.78887367248535	-47.38780212402344	-1.0
106.40898132324219	4.825843334197998	-18.0
27.240514755249023	59.49570846557617	-15.0
-85.54655456542969	44.6533317565918	6.0
-69.47232818603516	21.75575065612793	-20.0
29.814109802246094	78.16053771972656	-11.0
99.75777435302734	-9.905017852783203	-33.0
-49.64072799682617	20.07231903076172	-1.0
-50.717933654785156	41.870948791503906	0.0
-75.17045593261719	29.62428855895996	1.0
-5.783565998077393	63.4521369934082	-8.0
-21.995784759521484	-62.010066986083984	-17.0
60.554649353027344	-33.26741027832031	-23.0
100.77642059326172	0.2737644612789154	-24.0
103.61082458496094	10.274942398071289	-31.0
92.14140319824219	-9.028193473815918	-14.0
57.70523452758789	-0.09096483886241913	-19.0
100.20984649658203	-0.23695291578769684	-18.0
-20.876733779907227	-8.572476387023926	-4.0
-74.22822570800781	39.65336990356445	9.0
-67.76872253417969	30.42181968688965	-2.0
-52.36989212036133	23.459041595458984	0.0
47.11670684814453	-30.631547927856445	-5.0
-15.55735969543457	-30.361783981323242	3.0
33.1917839050293	-52.327449798583984	-3.0
102.50596618652344	-17.462331771850586	-28.0
60.99272537231445	7.602181911468506	-22.0
21.755647659301758	-71.43297576904297	-4.0
105.7302017211914	9.427961349487305	-31.0
8.398638725280762	56.41448211669922	1.0
-19.667570114135742	36.66777038574219	6.0
-62.08232498168945	22.59505844116211	-3.0
-14.015579223632812	-14.434144973754883	0.0
-26.807313919067383	52.30594253540039	-3.0
-29.94854736328125	65.908935546875	-2.0
-6.169546127319336	-51.13227081298828	-1.0
-64.52519989013672	-40.17469024658203	-5.0
107.53028869628906	19.180892944335938	-7.0
105.55754089355469	19.22184181213379	-22.0
-77.73921203613281	-43.723121643066406	3.0
94.37771606445312	6.817904472351074	-27.0
5.130735397338867	60.38432312011719	-5.0
-16.77585792541504	-13.076616287231445	-1.0
-6.288553714752197	-15.127516746520996	-10.0
-13.44118595123291	33.866355895996094	-10.0
-29.015573501586914	64.92705535888672	-7.0
46.706573486328125	-59.038753509521484	6.0
-16.888351440429688	-40.94783020019531	-1.0
104.87956237792969	-3.5107672214508057	-32.0
81.04335021972656	-23.79045867919922	-20.0
106.5084457397461	17.300199508666992	-31.0
89.56437683105469	11.81068229675293	-17.0
105.89627075195312	0.22201548516750336	-24.0
22.110380172729492	53.669715881347656	-11.0
47.423614501953125	11.340425491333008	-6.0
-10.016738891601562	48.26112747192383	-3.0
-52.32915115356445	42.16279220581055	-1.0
-33.49169921875	-8.708026885986328	-3.0
-33.86842727661133	65.06026458740234	-5.0
-15.808280944824219	23.89016342163086	0.0
-10.877123832702637	0.9688211679458618	1.0
105.77322387695312	9.749069213867188	-30.0
99.59563446044922	9.397035598754883	-26.0
58.57655334472656	-21.241863250732422	-5.0
105.04100799560547	11.484545707702637	-32.0
103.43610382080078	20.480701446533203	-27.0
-9.626771926879883	48.27830505371094	-5.0
-73.80077362060547	28.769990921020508	1.0
-23.40656280517578	-26.811609268188477	1.0
-79.17210388183594	41.38358688354492	7.0
-9.110702514648438	58.74263000488281	-5.0
-58.15471649169922	46.82941818237305	-1.0
-66.58323669433594	-32.913578033447266	-1.0
55.498992919921875	-22.517654418945312	-13.0
105.92854309082031	18.54535675048828	-23.0
29.823467254638672	-69.55433654785156	0.0
-72.30636596679688	-37.15141677856445	-3.0
50.14086151123047	-25.612581253051758	-11.0
62.52204132080078	1.2457293272018433	-15.0
60.980125427246094	-46.913021087646484	-8.0
-59.96420669555664	21.297834396362305	-2.0
-9.169625282287598	60.16835403442383	-3.0
-78.85990905761719	41.196529388427734	10.0
-24.644248962402344	-12.219987869262695	-5.0
-39.37664794921875	-54.27082061767578	1.0
100.91034698486328	8.87898063659668	-26.0
107.12476348876953	19.390304565429688	-10.0
52.348899841308594	-3.8436434268951416	-17.0
81.93659973144531	-24.08391761779785	-13.0
69.1251220703125	2.427687883377075	-18.0
-16.427228927612305	41.61152267456055	0.0
14.76040267944336	67.4578628540039	-8.0
-23.621658325195312	-27.179859161376953	2.0
-66.8646240234375	43.74699401855469	1.0
-76.82785034179688	8.522516250610352	1.0
-13.668415069580078	-32.13751220703125	0.0
12.112101554870605	-67.03987884521484	0.0
71.10195922851562	6.6754536628723145	-24.0
103.46239471435547	19.783693313598633	-26.0
-62.623756408691406	-41.18008804321289	-3.0
75.5575180053711	-27.239347457885742	-14.0
45.161582946777344	16.485862731933594	-3.0
60.27510452270508	-12.732405662536621	-10.0
-35.79715347290039	8.524439811706543	-2.0
-47.555816650390625	39.52962112426758	-3.0
-9.746458053588867	56.2910270690918	-2.0
-49.398590087890625	18.742664337158203	-1.0
-79.03604125976562	5.068838119506836	-6.0
-33.67240524291992	-28.1904239654541	0.0
-76.30574798583984	28.276506423950195	-1.0
-32.75914001464844	-30.409513473510742	0.0
-46.55266571044922	42.63785171508789	0.0
-67.11273956298828	4.8721022605896	-11.0
4.7958831787109375	-70.12833404541016	3.0
33.413551330566406	-52.172977447509766	-7.0
-26.643369674682617	-46.14276123046875	3.0
-30.610557556152344	70.52469635009766	-10.0
-16.61723518371582	25.78383445739746	-1.0
-21.612228393554688	-9.48807430267334	-4.0
-58.57802963256836	-3.915313720703125	-14.0
15.956826210021973	-42.81322479248047	-5.0
-13.702690124511719	47.13545608520508	-7.0
-45.997344970703125	65.14715576171875	-9.0
52.954010009765625	-43.20794677734375	-11.0
57.06185531616211	-49.89689254760742	-17.0
-44.758384704589844	-43.36021041870117	1.0
-1.2298963069915771	-70.83575439453125	1.0
59.064247131347656	-45.32048416137695	-8.0
34.01438903808594	7.756299018859863	-17.0
-50.34401321411133	-9.427001953125	0.0
-8.411454200744629	-47.8451042175293	0.0
15.450461387634277	-32.007938385009766	-21.0
-9.005383491516113	-45.36093521118164	0.0
-89.81949615478516	25.853984832763672	-10.0
-97.62602996826172	17.072900772094727	13.0
-17.38260269165039	-37.73467254638672	5.0
-1.279947280883789	-40.39548873901367	2.0
23.13779640197754	52.7173957824707	-14.0
-58.19017028808594	-26.643857955932617	-15.0
-87.65252685546875	5.381031513214111	-2.0
30.60215187072754	15.140146255493164	-4.0
60.09525680541992	11.46242904663086	-25.0
-7.882486820220947	41.22990417480469	-7.0
39.36078643798828	30.33144187927246	-15.0
-7.723397254943848	-13.5908842086792	-3.0
-52.07173538208008	-5.281280517578125	-3.0
74.46666717529297	-4.744158744812012	-20.0
-43.34565353393555	18.67818260192871	11.0
-37.915077209472656	-19.544145584106445	-8.0
103.54248046875	-15.444578170776367	-35.0
-64.04298400878906	43.40463638305664	0.0
-15.82298755645752	42.19813919067383	2.0
89.70531463623047	6.834597587585449	-20.0
-32.80183410644531	63.56541442871094	-1.0
53.61687088012695	-27.584455490112305	-20.0
-8.39320182800293	-5.125525951385498	-1.0
-1.3993648290634155	-16.19126319885254	-1.0
-66.22216033935547	-34.38520431518555	-1.0
-51.23533630371094	55.47111892700195	-7.0
-5.3170061111450195	-52.12089538574219	-2.0
-90.26361083984375	34.84049987792969	-1.0
48.857173919677734	-50.54336166381836	-1.0
-55.06625747680664	-11.755788803100586	-5.0
-44.04698944091797	-14.21355152130127	1.0
32.910484313964844	-26.081642150878906	-12.0
72.77631378173828	9.240242004394531	-17.0
37.21091079711914	-33.69111633300781	-2.0
52.454193115234375	10.745573997497559	-9.0
-76.61299896240234	34.34806823730469	4.0
-76.17102813720703	36.46917724609375	11.0
52.05204772949219	-48.297061920166016	-1.0
-95.10059356689453	35.69699478149414	3.0
-79.49534606933594	52.06406021118164	13.0
-20.69175910949707	1.7268929481506348	-4.0
-2.681378126144409	-78.52886962890625	-5.0
26.5236873626709	-64.74372863769531	0.0
-41.65087890625	5.563363552093506	2.0
-69.31563568115234	-19.45518684387207	3.0
-50.91461181640625	-25.800058364868164	-11.0
64.9654769897461	-45.60742950439453	-5.0
-70.36705780029297	50.78559875488281	5.0
-84.45893859863281	23.591543197631836	13.0
-72.45519256591797	-17.8398380279541	5.0
-83.31802368164062	25.36202049255371	14.0
-60.916290283203125	38.201332092285156	0.0
-53.26439666748047	49.10361862182617	3.0
-112.76127624511719	39.701438903808594	14.0
-112.71549987792969	39.38939666748047	14.0
-85.35401153564453	23.986862182617188	17.0
-113.4193115234375	39.34464645385742	9.0
-112.69889068603516	40.204898834228516	12.0
-82.35147857666016	26.05236053466797	14.0
6.93505859375	24.488712310791016	-14.0
-46.20221710205078	33.95956802368164	-2.0
-76.62263488769531	-18.1529541015625	13.0
52.346248626708984	-45.84717559814453	-11.0
50.07408142089844	25.542221069335938	8.0
-61.84424591064453	39.620059967041016	0.0
-61.844905853271484	39.620948791503906	0.0
-7.723670959472656	26.6364803314209	-12.0
72.3501968383789	-6.216502666473389	-13.0
-99.82327270507812	33.20363998413086	5.0
-68.3448486328125	-7.851861476898193	1.0
61.13499069213867	-1.7685179710388184	-16.0
-15.531685829162598	-13.919866561889648	2.0
-10.513593673706055	59.83422088623047	-2.0
-5.225289344787598	-4.942474842071533	8.0
-39.34319305419922	12.379685401916504	-5.0
-47.629940032958984	23.100271224975586	0.0
55.92615509033203	-47.7831916809082	-8.0
68.46333312988281	-48.12228012084961	-16.0
-10.820075988769531	-52.178890228271484	5.0
-9.901162147521973	63.8008918762207	-3.0
-33.732486724853516	60.4661979675293	-6.0
53.274627685546875	5.176452159881592	-20.0
102.21070098876953	-15.356141090393066	-39.0
-23.50495719909668	15.79316520690918	-7.0
-50.5651741027832	13.377849578857422	3.0
-97.215087890625	18.733062744140625	16.0
14.735296249389648	-25.25440216064453	0.0
1.1447216272354126	-34.0035514831543	-4.0
-59.10316848754883	38.01721954345703	0.0
-76.23113250732422	-19.057146072387695	4.0
-96.6246337890625	19.343996047973633	3.0
-96.588134765625	19.37714385986328	1.0
-96.80712890625	19.038862228393555	7.0
52.053245544433594	45.18826675415039	-29.0
67.36226654052734	3.2129104137420654	-20.0
-36.69248580932617	17.914125442504883	1.0
-16.22141456604004	29.80811309814453	3.0
-5.086775779724121	-3.442610740661621	5.0
-11.778882026672363	-18.506593704223633	8.0
-5.318293571472168	-30.25596809387207	-5.0
-75.72588348388672	35.42969512939453	4.0
-25.111730575561523	-26.34858512878418	0.0
-19.558956146240234	2.9115216732025146	-5.0
26.039966583251953	39.84663772583008	-9.0
-12.450453758239746	32.432254791259766	-16.0
1.0277043581008911	-16.00172996520996	-6.0
64.282470703125	-40.37470626831055	-4.0
-8.61157512664795	-25.850566864013672	-3.0
59.34680938720703	-42.389686584472656	-6.0
-36.85434341430664	3.788409471511841	3.0
-51.230567932128906	6.33082389831543	-6.0
-99.00965118408203	34.49770736694336	11.0
40.4448127746582	-36.43303680419922	-7.0
21.866851806640625	-47.746971130371094	-12.0
34.9680290222168	-32.02157974243164	-5.0
66.45439910888672	3.000835418701172	-18.0
29.60704231262207	22.301658630371094	-18.0
-76.1920166015625	-29.645427703857422	0.0
35.6195068359375	23.230838775634766	-14.0
-7.873012542724609	-22.307584762573242	6.0
-38.2473030090332	7.617774963378906	4.0
-0.10954612493515015	-34.51791763305664	-5.0
-20.833223342895508	-42.50410079956055	1.0
-40.96989059448242	7.258764743804932	1.0
-1.6316249370574951	-40.04874038696289	2.0
2.8054959774017334	-77.82687377929688	1.0
-43.54176330566406	-13.71385383605957	6.0
-9.41480541229248	62.67481231689453	-2.0
-0.42871201038360596	48.30198287963867	-12.0
-49.47566223144531	-47.53133010864258	-2.0
60.737648010253906	0.7540658116340637	-16.0
3.5050902366638184	-11.15942668914795	-9.0
-21.86127471923828	-39.63043975830078	7.0
-99.1571044921875	31.564044952392578	6.0
-95.49667358398438	35.255836486816406	7.0
-95.6141128540039	35.557003021240234	14.0
-76.15351867675781	32.26885223388672	2.0
-93.95592498779297	33.42859649658203	8.0
-71.06983184814453	-42.052833557128906	-1.0
-82.49592590332031	38.491695404052734	2.0
13.382301330566406	66.24729919433594	-6.0
-94.5513916015625	34.15355682373047	7.0
-92.78543090820312	32.777679443359375	0.0
-44.55990219116211	17.14715576171875	3.0
-64.69928741455078	-38.501461029052734	6.0
11.538553237915039	-47.51531219482422	2.0
-1.489107370376587	-6.675716400146484	8.0
-23.490131378173828	21.831375122070312	-3.0
42.54986572265625	-33.30592727661133	-3.0
-6.778491973876953	-51.795650482177734	0.0
-71.73421478271484	34.511383056640625	3.0
33.248321533203125	21.76632308959961	-13.0
33.842437744140625	20.218914031982422	-6.0
-35.979225158691406	64.53096008300781	-7.0
-6.837512016296387	-20.991716384887695	-4.0
29.044076919555664	-42.21111297607422	-4.0
-0.7909023761749268	-35.76164245605469	3.0
-48.18589782714844	-8.63911247253418	0.0
-40.33490753173828	4.596598148345947	3.0
-92.63356018066406	35.07594680786133	4.0
-5.79599142074585	-31.31913948059082	-4.0
-1.2826805114746094	-59.5858268737793	-9.0
18.15091323852539	-77.61441802978516	-32.0
-36.09634017944336	-3.98382568359375	-4.0
-48.167694091796875	-48.8643798828125	3.0
-60.558692932128906	-23.593053817749023	-4.0
-50.280052185058594	-3.263943910598755	-7.0
-47.189022064208984	-1.3243542909622192	0.0
-49.60310363769531	-4.82877779006958	-4.0
-34.6358757019043	-10.665505409240723	-1.0
-20.657001495361328	-36.1348991394043	5.0
23.215179443359375	-8.189223289489746	-13.0
47.56918716430664	-45.03844451904297	-3.0
6.439321041107178	-62.69038391113281	-4.0
26.1572322845459	-7.39387321472168	-16.0
-2.991577625274658	67.82264709472656	-9.0
-1.4719194173812866	-39.0053825378418	-1.0
11.653424263000488	25.082773208618164	-18.0
43.941322326660156	-38.0625114440918	-5.0
6.256300449371338	-38.47248077392578	-7.0
-72.52035522460938	37.071144104003906	6.0
-25.85625457763672	-30.425796508789062	-3.0
10.241771697998047	-47.03860092163086	-1.0
-28.854272842407227	-5.440635681152344	-10.0
-16.513202667236328	-59.60222244262695	-3.0
-5.106967449188232	-70.91558074951172	-6.0
9.26248836517334	-48.82373809814453	7.0
-25.19073486328125	-53.84996032714844	-1.0
-46.807613372802734	-46.698734283447266	-3.0
-3.7730231285095215	63.022403717041016	-7.0
-38.67524337768555	-5.546710968017578	7.0
-12.260723114013672	60.041202545166016	-2.0
19.616300582885742	17.112136840820312	-17.0
18.370052337646484	16.788196563720703	-14.0
15.796899795532227	7.092979431152344	-17.0
30.836938858032227	40.797733306884766	-17.0
28.238605499267578	10.501943588256836	-12.0
70.75194549560547	21.5434627532959	-28.0
46.852325439453125	-37.498748779296875	-9.0
-15.809759140014648	-46.038448333740234	0.0
-31.56389808654785	-63.50778579711914	0.0
-77.17062377929688	28.207721710205078	-8.0
104.35679626464844	-15.326732635498047	-30.0
-15.554703712463379	-33.88568115234375	0.0
-72.8642578125	23.955900192260742	-9.0
-85.78923034667969	22.230295181274414	4.0
-73.63125610351562	32.90568923950195	9.0
-90.74146270751953	32.3521614074707	-11.0
-70.58558654785156	24.953960418701172	-2.0
-35.06000518798828	-17.924232482910156	-9.0
69.16358184814453	-4.665294170379639	-13.0
-3.105356216430664	-9.6392183303833	-2.0
-45.644657135009766	-28.659473419189453	2.0
57.2828369140625	3.5176684856414795	-21.0
99.88593292236328	-17.630657196044922	-18.0
104.24913024902344	-18.17973518371582	-24.0
11.225079536437988	26.491554260253906	-21.0
21.466617584228516	-3.580075979232788	-15.0
17.029603958129883	9.35302448272705	-18.0
28.102149963378906	33.30704116821289	-27.0
-20.249969482421875	-25.701887130737305	-1.0
50.418724060058594	-39.058509826660156	-11.0
52.43361282348633	-51.11537170410156	-4.0
-59.771095275878906	5.959835052490234	-6.0
-22.255510330200195	-30.129011154174805	-3.0
34.55500411987305	-46.037696838378906	4.0
-25.169940948486328	-43.314788818359375	-5.0
32.89938735961914	14.559932708740234	-19.0
20.632184982299805	14.410164833068848	-20.0
28.691083908081055	20.4443416595459	-6.0
14.831049919128418	35.37596130371094	-19.0
102.13484954833984	-11.388900756835938	-44.0
33.86842346191406	8.720965385437012	-7.0
66.3699722290039	-1.5560775995254517	-19.0
-25.037628173828125	-43.24028778076172	-5.0
69.6145248413086	-4.053493499755859	-12.0
-0.9795957207679749	-65.73715209960938	2.0
-18.026716232299805	-34.332603454589844	2.0
-16.29922103881836	-15.809453010559082	-1.0
10.265460968017578	13.170616149902344	-12.0
30.532732009887695	15.223345756530762	-5.0
100.58670043945312	-11.988490104675293	-28.0
30.9808349609375	10.761702537536621	-12.0
25.566055297851562	38.885093688964844	-13.0
-26.46036148071289	-6.921447277069092	-20.0
87.82943725585938	1.9769631624221802	-21.0
90.54354095458984	-14.469555854797363	-24.0
-10.86975383758545	-26.08388900756836	2.0
-32.572452545166016	-26.627782821655273	1.0
34.228553771972656	3.3747944831848145	-18.0
100.11249542236328	-16.227054595947266	-20.0
99.19998931884766	-10.60089111328125	-38.0
-42.45989990234375	3.975834608078003	-7.0
22.620346069335938	-28.899410247802734	-14.0
32.97496032714844	15.723705291748047	-10.0
-73.26641082763672	23.98781967163086	-9.0
100.9040756225586	-14.665348052978516	-34.0
58.96533966064453	-51.61606979370117	-33.0
-17.751399993896484	-21.06317138671875	1.0
-76.53126525878906	8.360079765319824	2.0
28.605363845825195	-48.49646759033203	-3.0
-15.130621910095215	-49.54073715209961	-4.0
58.48412322998047	0.6244480013847351	-15.0
31.470491409301758	10.638786315917969	-11.0
15.045263290405273	-0.20230311155319214	-8.0
80.72132110595703	40.099571228027344	-20.0
40.85940933227539	3.6405117511749268	-24.0
15.311962127685547	13.96464729309082	-10.0
19.944215774536133	1.9362508058547974	-20.0
49.457298278808594	-36.39439392089844	-10.0
-16.23993492126465	-37.422828674316406	7.0
-16.41459083557129	-53.289337158203125	-7.0
-25.345478057861328	-17.182666778564453	3.0
-21.22576904296875	-59.18832778930664	-6.0
-11.02332878112793	-35.203250885009766	-7.0
-15.669849395751953	-9.975756645202637	-9.0
34.480506896972656	7.0676093101501465	-22.0
29.45816993713379	37.45863723754883	-13.0
29.274141311645508	22.22650718688965	-16.0
55.55845642089844	54.357967376708984	-26.0
32.288639068603516	5.667306900024414	-13.0
60.487003326416016	-50.94138717651367	-19.0
11.935388565063477	-13.587018966674805	-11.0
37.01387023925781	6.487721920013428	-16.0
-25.67911720275879	-19.06061553955078	3.0
-18.46649169921875	-30.77947998046875	-1.0
-15.02747631072998	-11.727933883666992	-8.0
-69.58402252197266	33.52284622192383	-1.0
-88.19178771972656	-3.3478503227233887	-6.0
-43.007816314697266	-34.499671936035156	-4.0
-16.571985244750977	-6.758282661437988	2.0
20.76340103149414	-25.06479835510254	-1.0
-33.109710693359375	-33.26865005493164	0.0
-32.060665130615234	16.976276397705078	-11.0
19.994525909423828	-15.901345252990723	-12.0
-16.24538230895996	-55.43075180053711	-5.0
28.480878829956055	-45.14080810546875	-1.0
-13.643624305725098	-55.36142349243164	-2.0
72.1747817993164	-7.348320007324219	-19.0
20.224416732788086	-21.421119689941406	-7.0
-72.6469955444336	9.294588088989258	-8.0
9.195392608642578	14.215502738952637	-11.0
-31.319868087768555	-5.664510726928711	-6.0
-40.31974792480469	28.527372360229492	2.0
-6.983987331390381	-34.14659881591797	-7.0
9.236340522766113	-29.553630828857422	-15.0
33.4969367980957	-5.285821437835693	-14.0
-6.930337905883789	-52.669700622558594	1.0
42.231666564941406	-7.477108955383301	-7.0
-33.76357650756836	6.129230499267578	3.0
-5.194570064544678	-26.28436851501465	-3.0
23.586658477783203	4.395101070404053	-17.0
-68.29174041748047	-11.438880920410156	1.0
-21.763395309448242	-34.200069427490234	4.0
23.584522247314453	-33.0716438293457	-14.0
-46.94463348388672	17.6044921875	-6.0
-16.349328994750977	-36.92201614379883	5.0
36.96710205078125	-4.96296501159668	-19.0
59.187644958496094	-49.72534942626953	-18.0
22.483844757080078	-38.27652359008789	-12.0
4.635319232940674	-49.27113342285156	-1.0
20.645673751831055	-18.239234924316406	-6.0
36.82012939453125	-5.345685005187988	-10.0
18.223630905151367	3.474614381790161	-10.0
-21.041656494140625	-9.183553695678711	-2.0
-84.49747467041016	7.037588119506836	-1.0
-25.66737937927246	-19.12453269958496	2.0
7.7202839851379395	15.358113288879395	-20.0
-8.555148124694824	-39.58995819091797	-3.0
19.702707290649414	-18.040420532226562	-10.0
19.987215042114258	-17.254112243652344	-8.0
-19.06707191467285	-57.2814826965332	1.0
-26.457454681396484	-67.0907211303711	-8.0
15.56239128112793	2.454645872116089	-8.0
41.09051513671875	-6.612166404724121	-11.0
41.955806732177734	1.4606242179870605	-17.0
-56.46934127807617	-16.632966995239258	0.0
-84.75167846679688	-12.919654846191406	1.0
21.9060001373291	-31.651535034179688	-10.0
-55.137542724609375	-40.53437423706055	-2.0
18.474889755249023	-17.705793380737305	-11.0
-15.772436141967773	-44.628360748291016	0.0
19.257665634155273	-16.341604232788086	-7.0
37.84144973754883	-49.85673904418945	0.0
-16.403011322021484	-53.25731658935547	-6.0
4.5348639488220215	-65.68553924560547	-1.0
-12.552852630615234	-33.305076599121094	0.0
32.538326263427734	5.82152795791626	-9.0
-90.70671844482422	-0.12081670016050339	-10.0
-86.88404846191406	18.585378646850586	5.0
5.741845607757568	-30.753768920898438	-20.0
1.9994335174560547	20.19989585876465	-22.0
-13.39205265045166	-62.76991653442383	-18.0
22.488100051879883	-22.008176803588867	-13.0
22.353830337524414	-30.73657989501953	-12.0
17.553190231323242	-34.18458938598633	-7.0
1.8574680089950562	-51.70820617675781	6.0
32.45943832397461	-41.340576171875	3.0
21.777050018310547	22.561782836914062	-9.0
27.25819969177246	18.803287506103516	-10.0
17.458187103271484	-24.23770523071289	-6.0
11.225211143493652	11.3499755859375	-10.0
11.871124267578125	24.222225189208984	-15.0
-88.7407455444336	-12.789432525634766	-4.0
11.453909873962402	10.906082153320312	-6.0
29.17144775390625	-4.582808017730713	-12.0
33.22552490234375	-43.56142044067383	-2.0
-12.08463191986084	-39.175636291503906	2.0
-13.014220237731934	-34.00657272338867	-1.0
29.925933837890625	8.328431129455566	-7.0
38.885215759277344	-6.031267166137695	-18.0
12.795889854431152	13.202335357666016	-10.0
-80.5325927734375	-30.423330307006836	0.0
-36.7249755859375	-9.664435386657715	0.0
29.138656616210938	-0.347272664308548	-11.0
1.3594051599502563	19.823278427124023	-11.0
11.259554862976074	-48.431495666503906	-1.0
9.3523530960083	-59.705928802490234	-1.0
24.902902603149414	16.002172470092773	-7.0
16.563396453857422	-21.9440975189209	4.0
-13.47274398803711	-38.80504608154297	0.0
18.693761825561523	-14.124711036682129	-17.0
35.68784713745117	-5.88592004776001	-11.0
21.462064743041992	5.769262313842773	-18.0
-65.65332794189453	33.12653732299805	-5.0
-28.43704605102539	-22.83635902404785	2.0
-70.48621368408203	26.14015007019043	-3.0
21.53632926940918	-20.83264923095703	-13.0
28.11166763305664	-43.11064529418945	0.0
-22.89931869506836	-43.52675247192383	-5.0
3.7576019763946533	-74.4368896484375	-1.0
20.354753494262695	-22.98017692565918	-9.0
47.83376693725586	-42.86264419555664	0.0
-14.088335037231445	-35.751365661621094	-1.0
30.515478134155273	-5.621804714202881	-26.0
17.870838165283203	16.02899932861328	-13.0
-43.57511901855469	-30.018211364746094	0.0
-20.400060653686523	-50.13444519042969	-2.0
20.60816764831543	5.561818599700928	-14.0
-9.07767391204834	-58.657928466796875	-28.0
38.768489837646484	-49.80839920043945	-3.0
20.005130767822266	-38.48453903198242	-5.0
-14.980093955993652	0.39643970131874084	-1.0
-3.4725077152252197	-11.262068748474121	-2.0
33.678401947021484	-57.256961822509766	-5.0
-51.775997161865234	14.264527320861816	0.0
77.57649230957031	5.268381595611572	-26.0
-77.2580795288086	39.12418746948242	6.0
-49.3518180847168	-37.13349533081055	-1.0
1.5622522830963135	-37.830718994140625	6.0
-35.3286247253418	25.480472564697266	-19.0
-57.0439338684082	-42.06514358520508	0.0
9.57302474975586	-44.70359802246094	3.0
34.868167877197266	-4.394235610961914	-20.0
80.55625915527344	10.761943817138672	-15.0
4.734478950500488	-47.45524215698242	-1.0
-14.797216415405273	-39.152565002441406	0.0
-13.283089637756348	-45.11849594116211	1.0
48.71000289916992	21.889707565307617	-2.0
-16.1093807220459	-12.79039478302002	-1.0
-33.47752380371094	-1.027869462966919	3.0
18.062166213989258	23.749961853027344	-17.0
-56.0430908203125	-28.062240600585938	-16.0
-82.9083251953125	8.352330207824707	-12.0
-33.2848014831543	-26.644580841064453	2.0
37.49979782104492	-8.094147682189941	-8.0
30.944286346435547	-2.6597464084625244	-14.0
-20.916521072387695	-61.97642135620117	-12.0
32.16365051269531	-59.99420166015625	-1.0
41.774009704589844	-7.494977951049805	-5.0
-8.555967330932617	-29.458751678466797	0.0
-27.038923263549805	-31.157629013061523	-8.0
-53.50738525390625	-1.5670453310012817	-2.0
-67.63694763183594	-24.813037872314453	1.0
54.81130599975586	9.10756778717041	-15.0
-59.16660690307617	-8.217615127563477	-4.0
-50.62343978881836	60.24013137817383	0.0
-39.4620475769043	12.66403579711914	-7.0
63.49692916870117	8.654426574707031	-18.0
-6.778632164001465	48.80832290649414	-5.0
40.808372497558594	26.435909271240234	-12.0
-69.58473205566406	36.642784118652344	1.0
70.09362030029297	32.69078063964844	-23.0
63.87709426879883	0.8353467583656311	-27.0
-83.30143737792969	13.578495979309082	-1.0
-75.24562072753906	12.026373863220215	-8.0
-60.506412506103516	11.1400785446167	-6.0
-83.63384246826172	3.1154422760009766	-18.0
-55.60685729980469	15.760656356811523	0.0
-40.835968017578125	11.150449752807617	-2.0
49.888065338134766	11.493059158325195	-7.0
21.661148071289062	70.25102233886719	-12.0
57.587528228759766	-40.48247528076172	-10.0
66.36190795898438	20.459522247314453	-12.0
62.40727233886719	9.955018997192383	-17.0
23.312299728393555	24.185165405273438	-14.0
-85.69635772705078	0.22520554065704346	-17.0
-74.38481903076172	12.0186185836792	-13.0
-5.143738746643066	17.30009651184082	-14.0
-42.06389617919922	59.70661163330078	-7.0
-57.81024932861328	10.797222137451172	-5.0
-17.517887115478516	5.085151672363281	-7.0
47.678131103515625	30.45087242126465	-12.0
64.38990020751953	57.726436614990234	-22.0
52.18968200683594	29.70770263671875	-14.0
85.43179321289062	33.73416519165039	-32.0
74.84129333496094	-26.482955932617188	-24.0
40.96174240112305	2.0184249877929688	-18.0
-77.33639526367188	8.81302547454834	-5.0
-71.67166900634766	32.97069549560547	0.0
-28.890445709228516	-13.121750831604004	0.0
-48.17963409423828	18.4477481842041	-1.0
-64.3913803100586	24.374706268310547	-10.0
-58.66264343261719	12.39352035522461	-5.0
49.61345672607422	15.994443893432617	-13.0
-5.348026752471924	48.97797393798828	-20.0
44.76555633544922	17.42209815979004	-11.0
41.08565902709961	49.55796432495117	-20.0
63.321434020996094	41.11725997924805	-22.0
74.980224609375	43.35376739501953	-29.0
-21.126392364501953	65.78844451904297	-8.0
-45.25700759887695	66.40077209472656	-13.0
-26.201866149902344	22.701034545898438	-1.0
-51.142269134521484	-2.095102310180664	4.0
-32.847171783447266	48.499725341796875	0.0
-42.36199951171875	21.176864624023438	6.0
79.77483367919922	34.532466888427734	-31.0
88.161865234375	4.081424236297607	-31.0
-23.232820510864258	48.61305618286133	-6.0
77.09458923339844	-24.509889602661133	-13.0
59.77778244018555	51.09748840332031	-21.0
58.00089645385742	17.870697021484375	-18.0
-2.4156782627105713	26.5323543548584	-7.0
-45.87190628051758	53.785003662109375	-13.0
-47.678993225097656	23.529497146606445	0.0
-48.65458297729492	57.210933685302734	0.0
-78.51020050048828	9.437718391418457	-5.0
-26.55246353149414	19.54853057861328	-6.0
42.435909271240234	24.267175674438477	-6.0
87.13202667236328	21.64290428161621	-32.0
-53.379478454589844	17.231582641601562	0.0
62.0667839050293	-48.56324768066406	-23.0
45.1966667175293	46.439510345458984	-32.0
-2.4111287593841553	3.3116860389709473	-6.0
-42.367454528808594	4.228364944458008	-5.0
-85.49999237060547	14.437302589416504	2.0
-67.45127868652344	-9.687409400939941	1.0
-85.98479461669922	11.55042839050293	0.0
-81.23652648925781	12.892157554626465	-5.0
-46.49031448364258	-1.1557238101959229	0.0
-41.71854019165039	19.18973731994629	5.0
55.30680465698242	24.78278160095215	-16.0
-1.9012343883514404	71.39777374267578	-7.0
45.41453170776367	48.863155364990234	-8.0
68.03764343261719	22.10674476623535	-18.0
-14.257453918457031	-10.437501907348633	-13.0
-86.468994140625	37.354122161865234	3.0
-36.75553512573242	9.272850036621094	-1.0
23.986675262451172	24.527437210083008	-22.0
-60.34804916381836	20.28911018371582	-7.0
-35.20222473144531	8.102684020996094	-3.0
-72.86639404296875	9.045435905456543	-10.0
-8.301651000976562	-16.871957778930664	-2.0
83.23969268798828	25.290390014648438	-22.0
63.990501403808594	-51.092899322509766	-13.0
89.06681060791016	25.585342407226562	-29.0
87.50431060791016	27.191591262817383	-27.0
-7.950028896331787	24.64464569091797	-29.0
-44.39665985107422	56.30202102661133	0.0
-42.32508087158203	59.964691162109375	-6.0
-26.153385162353516	-29.058746337890625	-7.0
-41.327693939208984	8.81011962890625	-3.0
-36.490135192871094	-3.07839298248291	-1.0
-85.4487075805664	16.38054847717285	-1.0
71.55577850341797	8.436827659606934	-25.0
61.981590270996094	1.1887553930282593	-17.0
87.60356903076172	26.11202049255371	-28.0
43.08917999267578	46.325416564941406	-14.0
98.33867645263672	-13.17121696472168	-26.0
-65.43315887451172	41.52626037597656	-1.0
-41.959781646728516	66.07682037353516	-10.0
-62.20501708984375	7.583654880523682	-11.0
19.30674934387207	31.003646850585938	-32.0
-57.1796760559082	25.537090301513672	2.0
52.298946380615234	-24.50154685974121	-15.0
-20.061519622802734	-22.14179801940918	-5.0
42.35437774658203	34.77806091308594	-17.0
66.4489974975586	3.8175244331359863	-14.0
60.12732696533203	-22.643281936645508	-9.0
46.405113220214844	26.112144470214844	-8.0
88.51538848876953	17.920665740966797	-27.0
62.98442459106445	13.28951644897461	-18.0
-66.1890869140625	-17.395851135253906	-3.0
-29.3624324798584	14.642301559448242	-11.0
-25.168611526489258	43.208465576171875	-9.0
-44.63801574707031	65.5540771484375	-13.0
43.730445861816406	30.804401397705078	-10.0
-47.68955612182617	19.98043441772461	4.0
63.29020309448242	-40.66653823852539	-1.0
65.89755249023438	17.95667839050293	-12.0
57.28269958496094	-41.49901580810547	-4.0
-6.28536319732666	48.95390701293945	-8.0
64.444091796875	57.290531158447266	-26.0
66.02523040771484	9.22508430480957	-24.0
7.022654056549072	29.140708923339844	-15.0
16.76554298400879	5.873152256011963	-14.0
11.234437942504883	-46.25059127807617	1.0
24.372032165527344	0.24379631876945496	-27.0
15.18281078338623	4.290341854095459	-15.0
-27.355499267578125	-60.324459075927734	-1.0
-22.668682098388672	-70.3514404296875	-17.0
-39.32217788696289	-16.262975692749023	-5.0
-36.35195541381836	-22.125446319580078	-13.0
-31.426448822021484	-64.63644409179688	0.0
13.627060890197754	3.0808563232421875	-11.0
49.948490142822266	-46.77518081665039	1.0
14.338672637939453	5.4502272605896	-12.0
-23.05685043334961	-25.46099281311035	9.0
-18.998414993286133	-28.79534912109375	-3.0
14.285842895507812	32.32805252075195	-23.0
14.427216529846191	3.2201972007751465	-7.0
29.967872619628906	5.445577621459961	-29.0
-21.452938079833984	-54.383094787597656	-7.0
-20.81361198425293	-59.1109504699707	-12.0
-69.63489532470703	-11.236283302307129	0.0
-10.359430313110352	-41.86088180541992	-11.0
-36.338565826416016	-29.85232162475586	2.0
-28.68739891052246	-11.36095142364502	-7.0
-83.46865844726562	13.117935180664062	-3.0
14.820637702941895	2.484680652618408	-9.0
-16.755977630615234	-28.955839157104492	-4.0
12.319073677062988	6.556194305419922	-27.0
14.815958023071289	3.8181068897247314	-12.0
101.16443634033203	-21.49313735961914	-25.0
-31.469396591186523	-34.4896125793457	1.0
-28.540739059448242	-27.58236312866211	0.0
-28.049253463745117	-22.202049255371094	6.0
-32.350887298583984	-76.80664825439453	-14.0
-18.099807739257812	-33.7764778137207	5.0
-18.887563705444336	-29.86344337463379	-3.0
-56.59443664550781	33.98999786376953	-1.0
-25.277048110961914	34.914756774902344	-14.0
-29.529598236083984	32.06511688232422	-2.0
8.215108871459961	21.882291793823242	-29.0
15.748355865478516	4.562541961669922	-17.0
-28.62538719177246	30.877893447875977	-17.0
-29.30679702758789	31.42629623413086	-3.0
-28.99477195739746	31.01739501953125	-10.0
-66.04754638671875	57.88127899169922	3.0
-32.224815368652344	32.31221389770508	8.0
-31.84588623046875	33.05117416381836	7.0
-29.732168197631836	31.583541870117188	6.0
-27.08373260498047	32.95173263549805	-18.0
-27.533832550048828	32.89509582519531	-11.0
-93.28907775878906	31.765098571777344	-2.0
-62.69886779785156	57.467308044433594	-5.0
-26.863622665405273	32.93602752685547	-14.0
37.24150085449219	9.41423225402832	-19.0
-31.316059112548828	37.0030632019043	2.0
-65.8792953491211	56.5841178894043	1.0
-64.9974594116211	58.56780242919922	0.0
-64.19245147705078	61.51839065551758	-5.0
-62.787193298339844	58.12040710449219	-1.0
-52.628074645996094	37.530887603759766	-6.0
-94.90164947509766	33.57396697998047	8.0
-63.38688659667969	61.10662078857422	1.0
-26.029476165771484	-35.17536163330078	-9.0
5.813999652862549	17.629329681396484	-33.0
-29.986862182617188	33.494869232177734	-7.0
-28.669767379760742	32.701629638671875	-10.0
-63.78535461425781	58.41249465942383	-2.0
-64.49166107177734	58.09073257446289	2.0
-64.8359146118164	58.84371566772461	0.0
-30.545486450195312	32.74571990966797	0.0
-30.546876907348633	32.824623107910156	0.0
-62.973121643066406	56.83616638183594	-6.0
-31.64813995361328	-24.57994842529297	4.0
-21.057329177856445	-20.65380096435547	1.0
-2.1601622104644775	23.973684310913086	-7.0
5.324227809906006	15.578046798706055	-34.0
-74.04499816894531	45.263427734375	10.0
104.05517578125	-15.289749145507812	-33.0
-73.79395294189453	28.328388214111328	4.0
-96.87374877929688	20.008960723876953	34.0
-98.29032897949219	20.595834732055664	17.0
-96.2154541015625	32.76032638549805	6.0
-94.0146255493164	31.431163787841797	-3.0
-20.07423210144043	-30.848674774169922	4.0
14.213340759277344	2.177633285522461	-7.0
15.547065734863281	-3.568774700164795	-2.0
-13.554533958435059	-9.898179054260254	-8.0
24.754289627075195	10.63578987121582	-25.0
-20.290037155151367	-25.542434692382812	-2.0
-16.154155731201172	-55.46694564819336	-8.0
15.421689987182617	-3.5516672134399414	-3.0
-49.53002166748047	-25.8426570892334	-4.0
-33.128700256347656	-30.215206146240234	0.0
-18.59629249572754	-21.55616569519043	0.0
-10.668966293334961	-22.352094650268555	4.0
-28.7731876373291	-19.336917877197266	-1.0
17.24751091003418	2.406282424926758	-13.0
14.70813274383545	3.394186496734619	-10.0
-9.449295997619629	-37.1395149230957	-4.0
5.95036506652832	14.545382499694824	-21.0
34.12843322753906	3.16096830368042	-9.0
-23.599365234375	-44.29106140136719	-6.0
-7.981888294219971	-38.513877868652344	-7.0
2.9270622730255127	-20.486711502075195	-2.0
-16.471956253051758	-56.36969757080078	-9.0
-29.495990753173828	-62.88447952270508	-4.0
-15.68789291381836	-43.36373519897461	-1.0
-20.279884338378906	-57.081974029541016	-3.0
13.464705467224121	5.657824993133545	-12.0
21.070899963378906	3.861604690551758	-14.0
64.04658508300781	-49.87327194213867	-11.0
-85.01553344726562	11.347427368164062	4.0
-16.91337776184082	-43.98133087158203	-2.0
16.83156967163086	6.206430912017822	-14.0
-14.507719039916992	-35.32645034790039	-3.0
-17.146923065185547	-56.462528228759766	-10.0
-32.30083084106445	-65.02445220947266	-5.0
-20.38427734375	-24.198753356933594	3.0
-17.750810623168945	-26.681407928466797	-8.0
-14.099029541015625	-38.650184631347656	-1.0
-57.93589401245117	47.95487594604492	0.0
-43.88020706176758	-18.035263061523438	-7.0
17.830638885498047	-25.95757293701172	-8.0
21.812917709350586	-54.94725036621094	-1.0
-42.30915832519531	3.6188838481903076	-6.0
18.30590057373047	-49.87046432495117	-18.0
97.37174224853516	-5.159725666046143	-29.0
56.039310455322266	-5.613345146179199	-10.0
91.94093322753906	-7.2248077392578125	-18.0
41.15851593017578	2.709059238433838	-18.0
-5.2139763832092285	-4.642782688140869	5.0
1.7996731996536255	-41.61344528198242	5.0
-31.19281005859375	-34.95044708251953	0.0
-111.4093017578125	49.63942337036133	33.0
-110.9337387084961	52.92210006713867	42.0
-113.31292724609375	47.98521423339844	2.0
-110.88114166259766	53.20210647583008	43.0
-112.0024185180664	53.05024337768555	47.0
-110.65845489501953	53.31795120239258	45.0
-111.4784164428711	53.397804260253906	47.0
-111.66785430908203	53.334625244140625	43.0
-111.3591537475586	52.08671569824219	43.0
-110.70852661132812	53.57250213623047	46.0
-110.90740966796875	53.54058074951172	44.0
-113.03877258300781	50.35963821411133	39.0
-111.48501586914062	51.65702438354492	45.0
42.105201721191406	-40.420448303222656	-5.0
-57.016143798828125	7.19223690032959	-14.0
-113.44183349609375	50.60438537597656	40.0
-113.6526107788086	50.31049346923828	41.0
-111.8567886352539	51.20402908325195	41.0
-110.97018432617188	50.90506362915039	40.0
-111.62364196777344	50.25362777709961	37.0
-112.20085144042969	50.44488525390625	38.0
-113.01879119873047	50.422550201416016	39.0
-85.37461853027344	19.614776611328125	5.0
-48.008811950683594	-14.318429946899414	8.0
11.623910903930664	-62.694366455078125	1.0
59.118221282958984	-16.131595611572266	-10.0
67.45481872558594	-43.65181350708008	-10.0
-18.263700485229492	-62.17176055908203	-13.0
18.914764404296875	-50.046104431152344	-21.0
95.57697296142578	-4.731725692749023	-14.0
21.47382926940918	-53.91954803466797	-5.0
-12.058990478515625	-41.208858489990234	4.0
18.126346588134766	-77.56855773925781	-24.0
14.640442848205566	-33.865234375	-18.0
86.12702178955078	2.605494260787964	-24.0
-42.265323638916016	-4.9977521896362305	5.0
-49.892608642578125	-38.474769592285156	-4.0
3.0427303314208984	-66.63314819335938	0.0
-3.6224541664123535	-35.86313247680664	-3.0
-65.35440063476562	48.779449462890625	3.0
-10.327544212341309	-62.13004684448242	-6.0
-8.787994384765625	-52.66073989868164	-2.0
-13.008956909179688	-56.41351318359375	-6.0
33.35025405883789	-43.761138916015625	0.0
-30.982730865478516	-15.700559616088867	0.0
43.169921875	-44.3397331237793	-1.0
23.832033157348633	-23.29616928100586	-14.0
-16.743484497070312	-62.358070373535156	-16.0
-63.335365295410156	0.8992170691490173	1.0
-7.234528064727783	-11.505475044250488	-1.0
2.382368326187134	0.6212001442909241	-13.0
-86.16864776611328	20.757511138916016	2.0
-108.45787811279297	52.76084899902344	11.0
-108.31970977783203	52.760162353515625	10.0
-108.40558624267578	52.77328109741211	9.0
-109.56819152832031	50.217742919921875	22.0
-109.83517456054688	49.95161437988281	21.0
-109.70912170410156	50.14323043823242	25.0
-92.90638732910156	4.861137866973877	-11.0
-29.353456497192383	-22.603330612182617	3.0
-19.851125717163086	-55.807064056396484	-1.0
22.957942962646484	-37.60265350341797	-5.0
-31.243642807006836	-23.076366424560547	-5.0
-20.96246337890625	-27.547582626342773	1.0
9.204394340515137	-29.25086212158203	-17.0
31.78023910522461	-4.41571569442749	-17.0
55.130760192871094	-15.842720031738281	-15.0
4.436825752258301	-50.43748474121094	-1.0
49.87144088745117	-6.265902996063232	-17.0
42.89848709106445	-7.348269939422607	-10.0
28.239717483520508	9.341428756713867	-5.0
-13.361075401306152	-32.87531280517578	0.0
31.43824005126953	10.05599594116211	-9.0
0.17268000543117523	-4.4616923332214355	-6.0
-80.51811218261719	32.13655090332031	6.0
5.967038154602051	-30.745107650756836	-15.0
30.798763275146484	-44.12861251831055	-6.0
44.18905258178711	-12.541289329528809	-23.0
0.6142017245292664	-35.64096450805664	-5.0
-45.45589828491211	-60.72352600097656	-4.0
96.92335510253906	-12.561775207519531	-20.0
66.05314636230469	5.1748552322387695	-16.0
92.94896697998047	3.0494067668914795	-31.0
-13.09681510925293	-9.624579429626465	-8.0
-34.32405471801758	-29.10736083984375	1.0
-17.218976974487305	-12.03512954711914	1.0
-54.668678283691406	31.86411476135254	-2.0
-44.47031021118164	-19.698965072631836	-11.0
-15.173439025878906	-50.50571823120117	-5.0
30.12264633178711	-8.917630195617676	-21.0
72.34821319580078	-43.93894577026367	-15.0
-10.538178443908691	-68.17283630371094	-9.0
24.625171661376953	-66.20618438720703	-1.0
23.06546401977539	-16.778093338012695	-13.0
20.351865768432617	-28.79655647277832	-12.0
43.925418853759766	-49.81904602050781	-10.0
-68.64722442626953	36.43817138671875	-2.0
-34.27376174926758	-7.437404155731201	-1.0
-82.10832977294922	18.896350860595703	-1.0
19.655851364135742	-20.378955841064453	-11.0
16.670331954956055	-50.788326263427734	-16.0
22.283916473388672	-19.74088478088379	-12.0
17.738811492919922	-28.696197509765625	-5.0
71.09170532226562	-26.35616683959961	-1.0
42.844451904296875	-13.614829063415527	-13.0
20.856428146362305	5.077400207519531	-14.0
72.03916931152344	19.848764419555664	-15.0
18.040441513061523	0.8691533803939819	-6.0
-10.31425952911377	-15.429362297058105	-1.0
20.215381622314453	8.194282531738281	-15.0
2.623028039932251	-44.47246551513672	9.0
-38.077335357666016	-10.005424499511719	8.0
33.574893951416016	-12.485848426818848	-8.0
27.917205810546875	-38.95512008666992	-15.0
73.33163452148438	-6.148708343505859	-16.0
-0.5894432663917542	-65.94783020019531	-1.0
10.585823059082031	-72.34510040283203	-14.0
80.8179931640625	23.408166885375977	-23.0
-13.187625885009766	-36.53927230834961	-2.0
-28.0131893157959	-11.421493530273438	-6.0
18.162471771240234	-25.337902069091797	-6.0
34.975528717041016	-44.240413665771484	0.0
-80.5827407836914	6.895421981811523	5.0
1.1212037801742554	-35.53230667114258	-2.0
14.86668872833252	-52.005184173583984	-10.0
15.71719741821289	1.1408772468566895	-16.0
14.991002082824707	-32.576210021972656	-20.0
51.45573806762695	-42.88050842285156	-11.0
35.47469711303711	-4.16938591003418	-17.0
34.99002456665039	-4.108639717102051	-19.0
33.005401611328125	-1.8885955810546875	-19.0
-23.9307918548584	-22.794313430786133	-3.0
-21.027301788330078	-35.3189582824707	2.0
-34.852264404296875	-0.8821819424629211	-2.0
17.90655517578125	-24.640710830688477	-4.0
-33.359764099121094	-2.7555999755859375	0.0
-22.271146774291992	-43.07345962524414	-6.0
30.019001007080078	-8.587929725646973	-25.0
60.40185546875	5.760979175567627	-24.0
11.35431957244873	-52.83721160888672	-13.0
59.01847839355469	-49.46900939941406	-17.0
23.525074005126953	-28.660932540893555	-4.0
-3.727170944213867	-27.2071475982666	-5.0
-24.983489990234375	-47.4384651184082	-1.0
-30.548097610473633	-28.031352996826172	0.0
22.036237716674805	4.2343058586120605	-12.0
0.7085312008857727	-37.63117599487305	7.0
-11.762981414794922	0.19940879940986633	-4.0
19.788387298583984	-22.785737991333008	-10.0
-5.984471321105957	-65.42768859863281	-9.0
40.14841079711914	-38.80269241333008	-6.0
34.25261306762695	5.3216471672058105	-12.0
50.68311309814453	-39.00022506713867	0.0
88.75787353515625	17.29473114013672	-30.0
-15.306694984436035	-35.97945022583008	1.0
-65.60436248779297	-9.179106712341309	2.0
-32.948997497558594	-21.051179885864258	-5.0
29.94831085205078	44.08932113647461	-17.0
1.1032660007476807	-26.10260581970215	-10.0
-5.547506809234619	7.79216194152832	-4.0
76.40034484863281	21.46217918395996	-19.0
84.74010467529297	22.79283905029297	-21.0
67.84843444824219	-25.605758666992188	-11.0
52.93558883666992	-36.56535720825195	-8.0
37.702850341796875	-49.90428924560547	-5.0
51.709381103515625	-32.57588195800781	-12.0
100.29006958007812	-12.926074981689453	-33.0
-90.7391586303711	29.992292404174805	-10.0
-67.62459564208984	29.690715789794922	-6.0
65.92916107177734	-40.15650939941406	-9.0
59.714874267578125	-50.29588317871094	-16.0
-93.78185272216797	28.37417221069336	-14.0
67.8331527709961	8.162581443786621	-26.0
44.84804153442383	48.905479431152344	-16.0
51.63463592529297	-38.97010040283203	0.0
-1.0019868612289429	-19.433143615722656	3.0
-24.706621170043945	-12.265883445739746	-10.0
21.460159301757812	-37.759117126464844	-9.0
-5.199098587036133	-9.031135559082031	-2.0
-20.529861450195312	38.435447692871094	4.0
97.90336608886719	-11.78807544708252	-30.0
31.37352180480957	11.398103713989258	-15.0
74.71904754638672	43.76081466674805	-47.0
36.00409698486328	-42.479835510253906	2.0
98.0776596069336	-9.600370407104492	-31.0
99.4292221069336	-20.244646072387695	-20.0
-30.87020492553711	16.6761417388916	-18.0
-42.07950210571289	-9.153923988342285	3.0
73.44296264648438	8.099662780761719	-20.0
49.203670501708984	54.508426666259766	-31.0
54.76123809814453	11.710046768188477	-25.0
30.142986297607422	5.94635534286499	-27.0
18.916608810424805	-19.28712272644043	-10.0
40.50988006591797	54.51095962524414	-27.0
24.780479431152344	-0.673902153968811	-31.0
-15.955554008483887	-9.834455490112305	-8.0
64.57057189941406	12.362386703491211	-15.0
44.77225112915039	17.111040115356445	-5.0
37.09788131713867	20.811626434326172	-3.0
-79.45149993896484	41.09112548828125	5.0
-14.62178897857666	27.871383666992188	-4.0
8.811332702636719	-49.954811096191406	1.0
64.7018051147461	-50.742042541503906	-13.0
36.76407241821289	-2.8057141304016113	-23.0
53.54844665527344	-47.62480163574219	-3.0
15.515790939331055	48.073116302490234	-19.0
58.82735061645508	-33.457950592041016	-11.0
101.71646881103516	-13.246708869934082	-26.0
95.01908874511719	4.050559997558594	-30.0
85.52471923828125	21.160823822021484	-26.0
57.383182525634766	-39.74204635620117	-7.0
-8.312644958496094	-2.474144220352173	6.0
-46.858768463134766	14.751021385192871	1.0
-14.78554916381836	-36.789676666259766	6.0
45.031585693359375	-3.067729949951172	-11.0
-6.740387439727783	37.804256439208984	-9.0
-7.730259895324707	-39.51172637939453	-3.0
73.44137573242188	16.346662521362305	-26.0
-0.8983170986175537	-44.227970123291016	2.0
11.007852554321289	-43.40849304199219	-6.0
94.55266571044922	3.356318473815918	-34.0
-67.26022338867188	25.874048233032227	-9.0
-20.75436782836914	-21.661409378051758	0.0
-37.67887878417969	-24.763126373291016	-1.0
45.81350326538086	-30.90678596496582	-4.0
65.47848510742188	2.7750048637390137	-15.0
87.7866439819336	26.890226364135742	-29.0
-0.6042447686195374	-7.065329551696777	2.0
41.36710739135742	-50.926273345947266	-13.0
55.69178771972656	47.907012939453125	-22.0
-21.66976547241211	38.58167266845703	-2.0
62.88089370727539	-30.201597213745117	-29.0
15.349523544311523	-34.054195404052734	-12.0
36.95815658569336	25.24422836303711	-11.0
62.73072052001953	11.091084480285645	-16.0
6.188334941864014	59.13725662231445	-1.0
-13.922751426696777	-38.319175720214844	0.0
63.810874938964844	-4.092592716217041	-25.0
43.556785583496094	47.80660629272461	-17.0
60.3811149597168	-50.57318878173828	-17.0
36.49645233154297	-0.9954296946525574	-14.0
-86.52011108398438	40.56052017211914	5.0
-64.11231994628906	42.81029510498047	3.0
102.9280776977539	-17.36072540283203	-33.0
53.47664260864258	42.396827697753906	-28.0
40.938297271728516	47.8428840637207	-16.0
-8.646360397338867	-8.198197364807129	-1.0
-19.03049659729004	-32.08635711669922	4.0
-38.19649124145508	9.280682563781738	4.0
-61.718685150146484	37.96075439453125	0.0
-85.65966796875	43.22325134277344	14.0
97.79730224609375	-10.059081077575684	-35.0
63.22162628173828	-1.148988127708435	-20.0
66.23825073242188	-1.6908336877822876	-19.0
21.34293556213379	-42.76255416870117	-34.0
84.0032958984375	4.052384853363037	-19.0
85.9806900024414	2.567699432373047	-26.0
60.643585205078125	54.753684997558594	-31.0
34.796661376953125	42.55182647705078	-16.0
-28.593297958374023	-7.283062934875488	-1.0
-18.203948974609375	-39.99531555175781	1.0
-14.202638626098633	-16.978361129760742	-3.0
-3.825429916381836	-17.158950805664062	-1.0
58.85105895996094	-49.17097854614258	-17.0
65.6700439453125	-51.13688278198242	-4.0
-2.165562629699707	54.30417251586914	-25.0
52.90275573730469	-47.51462936401367	-1.0
48.19270706176758	-45.793087005615234	-3.0
78.33048248291016	-31.639543533325195	-13.0
75.79232025146484	27.564788818359375	-20.0
-1.0065921545028687	64.47252655029297	-8.0
44.76496505737305	14.718239784240723	-1.0
-24.14286994934082	-18.821115493774414	5.0
-15.590715408325195	-33.06914520263672	1.0
3.7400035858154297	-5.047534465789795	-8.0
-23.63970184326172	-10.502409934997559	-10.0
5.518310070037842	-38.71561813354492	1.0
70.9268798828125	16.523218154907227	-33.0
34.392112731933594	-42.590736389160156	3.0
2.25242018699646	-37.29732131958008	2.0
90.2950668334961	0.8635988235473633	-25.0
-67.30142974853516	25.862573623657227	-6.0
-5.216264724731445	70.1109848022461	-17.0
28.287769317626953	51.1649284362793	-23.0
12.95488452911377	23.308456420898438	-17.0
-5.020039081573486	5.674378395080566	-13.0
64.32256317138672	56.05047607421875	-25.0
-15.907382011413574	-38.077880859375	5.0
2.5252537727355957	-51.638519287109375	3.0
70.74195861816406	34.192779541015625	-18.0
53.66062545776367	-48.323875427246094	-5.0
54.13592529296875	-47.80681228637695	-1.0
53.084293365478516	-42.79193115234375	-10.0
-9.521751403808594	68.15240478515625	-9.0
33.00224685668945	15.582042694091797	-14.0
32.4745979309082	66.0218505859375	-13.0
-3.5148823261260986	70.53079223632812	-6.0
69.00389099121094	8.046706199645996	-28.0
-28.64984130859375	49.43778991699219	-11.0
62.01455307006836	-54.4660530090332	-13.0
65.88863372802734	-41.46222686767578	-9.0
-28.988780975341797	49.15874481201172	-9.0
-92.53358459472656	32.137760162353516	-2.0
-35.07124328613281	9.678892135620117	5.0
-77.14153289794922	38.946807861328125	7.0
-22.212373733520508	61.74540710449219	-2.0
-71.25010681152344	25.13064193725586	-6.0
-33.63538360595703	-19.787200927734375	-3.0
-12.18899917602539	-2.658888101577759	-11.0
-7.674493789672852	57.77364730834961	-7.0
58.82939529418945	29.78990364074707	-11.0
65.82677459716797	-49.613380432128906	-11.0
55.04198455810547	-9.125526428222656	-12.0
-53.636932373046875	-27.00309181213379	-18.0
108.0464096069336	8.97658920288086	-48.0
5.862041473388672	0.8739569187164307	-10.0
-92.24809265136719	-2.0304181575775146	-18.0
52.020816802978516	11.904048919677734	-13.0
60.82168960571289	16.51543617248535	-20.0
10.417099952697754	-38.46943664550781	-6.0
-18.14346694946289	-40.0698356628418	4.0
56.748573303222656	-50.045040130615234	-16.0
53.19742202758789	-38.03558349609375	-6.0
5.920124053955078	-44.122928619384766	4.0
-9.628670692443848	-35.67947769165039	-8.0
65.8022689819336	2.3194849491119385	-17.0
25.811279296875	-47.987388610839844	-4.0
63.89048385620117	-43.14021682739258	-4.0
42.47768783569336	-33.32407760620117	-4.0
45.89656066894531	66.7132797241211	-24.0
-17.736177444458008	22.71405601501465	-7.0
-36.69867706298828	26.779163360595703	-11.0
-5.716037273406982	-1.2588489055633545	-4.0
15.419244766235352	65.42300415039062	-7.0
65.62627410888672	39.16103744506836	-17.0
84.59295654296875	-30.777259826660156	-8.0
85.439453125	-30.576513290405273	-5.0
-68.5030746459961	27.710094451904297	0.0
-74.2586669921875	38.732791900634766	7.0
47.90636444091797	-45.918949127197266	-6.0
44.4847412109375	-24.317005157470703	-1.0
-29.990402221679688	73.8206787109375	-23.0
16.682357788085938	68.33967590332031	-10.0
33.20317459106445	54.9706916809082	-25.0
-83.07467651367188	19.20669937133789	2.0
-32.5791130065918	-30.164260864257812	0.0
-10.178458213806152	-12.901493072509766	-2.0
8.071976661682129	-29.28340721130371	-13.0
64.43841552734375	-49.72999954223633	-9.0
26.46975326538086	0.9459487199783325	-19.0
59.53264236450195	-3.8847837448120117	-9.0
-37.157352447509766	-20.805856704711914	0.0
-39.768096923828125	8.3246488571167	-2.0
-43.73103713989258	-0.39693769812583923	8.0
-59.95682144165039	5.465152740478516	-6.0
-76.23661804199219	-22.409053802490234	3.0
-71.18714141845703	-22.37478256225586	0.0
64.69412231445312	-26.10729217529297	-6.0
47.04961395263672	2.9680850505828857	-9.0
-39.83936309814453	8.223774909973145	-12.0
-73.37308502197266	18.33457374572754	-11.0
17.077852249145508	41.23488998413086	-21.0
85.18632507324219	37.982635498046875	-48.0
62.88438034057617	4.062973976135254	-31.0
101.91436767578125	-15.834426879882812	-31.0
16.630027770996094	7.428521633148193	-15.0
-20.39206314086914	-18.0374755859375	-11.0
-25.208415985107422	-30.427143096923828	-2.0
-54.25703048706055	37.318050384521484	-7.0
18.90304183959961	-21.24846839904785	-14.0
-4.784610271453857	38.230953216552734	-11.0
56.362213134765625	-14.807880401611328	-18.0
102.37920379638672	-14.753355979919434	-38.0
58.10198974609375	6.626235008239746	-32.0
58.01991271972656	8.806544303894043	-36.0
15.473877906799316	30.5745792388916	-35.0
-57.528934478759766	40.51419448852539	-2.0
57.01875686645508	4.339128017425537	-27.0
6.706151008605957	11.954400062561035	-12.0
-24.466777801513672	-45.73228073120117	-4.0
61.89303970336914	5.043036937713623	-20.0
100.58751678466797	-12.083816528320312	-25.0
81.95618438720703	34.72760009765625	-34.0
28.80557632446289	51.36697769165039	-27.0
22.929874420166016	33.62898254394531	-19.0
19.563940048217773	29.888336181640625	-21.0
9.858352661132812	19.854381561279297	-30.0
-30.366628646850586	70.2164306640625	-9.0
34.02229309082031	7.0367655754089355	-19.0
13.375138282775879	2.0545272827148438	-10.0
-22.648632049560547	-30.531917572021484	4.0
-48.86180114746094	33.216487884521484	-1.0
-44.0791015625	60.53583908081055	-3.0
13.375030517578125	0.8006912469863892	0.0
-24.842893600463867	-42.76076126098633	-10.0
16.907459259033203	14.3960599899292	-16.0
19.080493927001953	17.402156829833984	-14.0
-5.466953277587891	70.30443572998047	-15.0
40.1569938659668	56.34276580810547	-38.0
99.7871322631836	-16.534061431884766	-28.0
100.40415954589844	-12.853559494018555	-28.0
50.33723831176758	-15.830806732177734	-21.0
60.8519287109375	-6.699500560760498	-24.0
-82.0867919921875	38.38694763183594	11.0
-48.894813537597656	45.035240173339844	-1.0
29.44753074645996	21.635160446166992	-17.0
29.320056915283203	12.663844108581543	-16.0
20.010814666748047	35.143272399902344	-27.0
29.881772994995117	22.63291358947754	-16.0
60.43232345581055	15.377494812011719	-27.0
47.129364013671875	52.81267547607422	-38.0
18.076152801513672	16.561561584472656	-13.0
55.889530181884766	4.847028732299805	-20.0
34.69628143310547	5.247176647186279	-23.0
101.29434204101562	-12.769346237182617	-30.0
99.73546600341797	-16.98784828186035	-21.0
102.54737091064453	-12.322042465209961	-23.0
103.80339050292969	-14.392736434936523	-37.0
81.79814910888672	33.99610137939453	-37.0
22.994388580322266	30.514389038085938	-18.0
17.815053939819336	24.41374397277832	-22.0
47.13480758666992	58.00221633911133	-26.0
32.96334457397461	50.5953369140625	-21.0
80.14669799804688	44.5223274230957	-37.0
56.21683883666992	5.154736042022705	-24.0
-13.790541648864746	-25.034698486328125	-16.0
7.202772617340088	-28.864620208740234	-13.0
54.185794830322266	-49.63633346557617	-14.0
-15.13369083404541	-12.134613990783691	-6.0
64.53064727783203	3.455057382583618	-13.0
49.17129898071289	54.46956253051758	-30.0
33.79029846191406	41.20599365234375	-34.0
59.6295051574707	8.190145492553711	-28.0
53.08568572998047	50.14645767211914	-33.0
31.233243942260742	43.74430465698242	-19.0
52.99736022949219	49.95338439941406	-26.0
15.473642349243164	30.545982360839844	-26.0
57.49043655395508	4.589117527008057	-23.0
32.72562789916992	6.4709649085998535	-12.0
-34.69375228881836	54.91701126098633	-13.0
43.54126739501953	-3.879209041595459	-16.0
34.01430892944336	24.20600128173828	-4.0
26.127721786499023	24.612102508544922	-22.0
33.37502670288086	40.84900665283203	-26.0
-87.1431884765625	34.90535354614258	3.0
17.886878967285156	8.762094497680664	-19.0
2.87126088142395	18.371625900268555	-18.0
15.472249984741211	0.784892737865448	-11.0
29.551311492919922	-2.988417863845825	-11.0
17.9282169342041	6.7949347496032715	-19.0
13.881754875183105	-25.884178161621094	0.0
-66.91559600830078	42.590885162353516	0.0
16.34325408935547	8.332205772399902	-15.0
34.05989074707031	4.456801414489746	-12.0
58.06562042236328	12.555241584777832	-20.0
20.950437545776367	9.08169174194336	-19.0
22.31729507446289	7.124368190765381	-15.0
-90.4227294921875	17.040151596069336	-6.0
-92.35154724121094	3.813049793243408	-17.0
21.756507873535156	9.367191314697266	-22.0
17.015972137451172	-12.196697235107422	-14.0
-25.499223709106445	-41.997196197509766	-7.0
15.763184547424316	4.355116367340088	-17.0
-30.25572395324707	65.03556060791016	-5.0
-19.240680694580078	-27.923171997070312	-5.0
-0.8092795610427856	-45.532188415527344	2.0
-5.1915364265441895	15.834844589233398	-11.0
-91.86625671386719	9.366364479064941	-6.0
18.901063919067383	8.519824981689453	-17.0
4.801453590393066	19.088645935058594	-33.0
-87.94532012939453	19.29343032836914	8.0
13.86611557006836	12.841843605041504	-20.0
-92.71348571777344	34.857887268066406	0.0
-37.523006439208984	-21.18645668029785	-7.0
-25.247406005859375	-31.056753158569336	-8.0
-18.887786865234375	-26.72057342529297	-5.0
13.352753639221191	-18.491575241088867	-14.0
25.163772583007812	-24.055500030517578	-13.0
20.938356399536133	4.622096538543701	-13.0
-0.8564905524253845	4.5431718826293945	-9.0
19.393842697143555	12.20621109008789	-18.0
32.09817123413086	8.729740142822266	-17.0
-93.84209442138672	32.974491119384766	7.0
16.794422149658203	32.17207336425781	-22.0
42.97273254394531	6.166720390319824	-17.0
-24.069480895996094	73.39051055908203	-12.0
-23.10675048828125	-10.723891258239746	-7.0
-11.417769432067871	-37.990699768066406	-1.0
-67.37928009033203	47.52607727050781	1.0
13.959295272827148	-40.839317321777344	-5.0
-24.30481719970703	-29.173545837402344	-2.0
-22.876583099365234	-25.550491333007812	4.0
-9.30684757232666	-34.85447311401367	-9.0
10.530226707458496	34.94554138183594	-29.0
17.596750259399414	22.318235397338867	-26.0
-11.288666725158691	69.46014404296875	-14.0
27.422483444213867	-22.833778381347656	-7.0
17.291248321533203	6.226274013519287	-20.0
-18.654176712036133	-21.676403045654297	-2.0
-14.597976684570312	-38.69341278076172	0.0
-17.083742141723633	-23.301231384277344	-2.0
-17.549663543701172	-42.657249450683594	3.0
16.961803436279297	7.5119829177856445	-15.0
-38.96917724609375	0.8873504400253296	3.0
21.535240173339844	-19.668725967407227	-8.0
57.57542419433594	39.66779708862305	-19.0
19.835601806640625	-28.488544464111328	-15.0
20.288326263427734	-21.21743392944336	-9.0
26.623926162719727	-23.925018310546875	-2.0
33.94955825805664	-5.521758079528809	-15.0
80.7652359008789	40.03181838989258	-23.0
60.46680450439453	37.4869270324707	-25.0
65.49014282226562	31.785472869873047	-25.0
49.15784454345703	3.816000461578369	2.0
57.75240707397461	-0.01693200320005417	-16.0
-14.57616901397705	-66.18120574951172	-14.0
-2.534085512161255	-38.3769645690918	0.0
45.56087875366211	-3.637021064758301	-21.0
-34.80257034301758	8.821913719177246	-1.0
21.347768783569336	-19.579458236694336	-4.0
26.354555130004883	-12.265037536621094	-13.0
89.48993682861328	-3.127512216567993	-16.0
61.002376556396484	36.382076263427734	-23.0
-50.710548400878906	15.183257102966309	2.0
-90.39472198486328	17.463014602661133	4.0
-34.255191802978516	5.2046284675598145	0.0
24.42729377746582	0.5498858094215393	-22.0
-37.426029205322266	1.1919255256652832	-1.0
-11.092771530151367	-32.95920944213867	-1.0
35.23713302612305	-42.38203048706055	-1.0
-43.98023223876953	-43.593894958496094	2.0
20.18092918395996	-23.43257713317871	-7.0
82.3608169555664	-11.460148811340332	-21.0
84.74600219726562	14.115277290344238	-18.0
37.6797981262207	2.0006489753723145	-20.0
-15.093292236328125	9.771244049072266	5.0
52.03601837158203	-20.44036865234375	-15.0
18.8572998046875	41.68147659301758	-18.0
40.788387298583984	-2.879204750061035	-12.0
-14.415427207946777	-37.895263671875	-1.0
5.541874408721924	-48.38496398925781	0.0
42.05166244506836	-31.475507736206055	1.0
16.211360931396484	-25.022415161132812	1.0
19.8441162109375	-17.326093673706055	-8.0
26.77934455871582	-23.027528762817383	-8.0
39.6927490234375	-3.8452513217926025	-15.0
43.48379135131836	-15.187440872192383	-15.0
54.44717025756836	33.263221740722656	-11.0
36.31966018676758	-13.612475395202637	-21.0
57.32588577270508	39.92955780029297	-16.0
48.27734375	2.575737714767456	-10.0
-19.65682601928711	-24.231857299804688	-1.0
55.317691802978516	-45.28772735595703	-7.0
48.150115966796875	-58.374839782714844	-4.0
-27.72007179260254	-67.63833618164062	-6.0
6.943668842315674	-20.508390426635742	-14.0
77.36359405517578	-32.82017517089844	-12.0
-7.357067584991455	-34.77124786376953	-6.0
-36.24830627441406	-11.987936019897461	0.0
-52.244346618652344	-48.36581802368164	8.0
12.412107467651367	23.582422256469727	-14.0
21.739730834960938	-64.61402893066406	2.0
-37.564022064208984	-64.89635467529297	-5.0
46.536441802978516	-56.055171966552734	-8.0
42.09121322631836	-42.17588806152344	-1.0
43.462154388427734	-54.73027801513672	-9.0
-41.85314178466797	-57.02902603149414	-14.0
25.254125595092773	-69.7729263305664	-4.0
47.29357147216797	-44.68147659301758	0.0
-5.427242279052734	-51.618507385253906	-1.0
-26.500919342041016	-54.7084846496582	0.0
-12.652946472167969	-39.39131546020508	2.0
10.08293628692627	-44.13926315307617	0.0
-6.550567626953125	-54.18549728393555	2.0
19.154563903808594	-63.272987365722656	1.0
28.92422103881836	-51.906551361083984	1.0
54.45497131347656	-33.58475875854492	-8.0
78.69345092773438	-32.355674743652344	-5.0
9.314661979675293	-21.336217880249023	-5.0
37.27885055541992	-52.92202377319336	-1.0
3.128965377807617	-19.18988609313965	-6.0
99.14750671386719	-22.29872703552246	-17.0
105.228271484375	-12.589890480041504	-27.0
63.116722106933594	-46.30455017089844	-13.0
50.101715087890625	-49.864845275878906	-4.0
-57.05373764038086	-12.10920238494873	-3.0
41.905155181884766	-61.44390869140625	-6.0
72.21383666992188	-0.3799259066581726	-24.0
68.48619842529297	5.5984086990356445	-13.0
24.526092529296875	-37.59446716308594	-11.0
-31.1853084564209	-69.80738830566406	-9.0
85.76425170898438	-31.550884246826172	-12.0
51.69292449951172	-38.99397659301758	0.0
-15.722108840942383	-44.25965881347656	0.0
-11.656468391418457	-43.5041618347168	-3.0
-88.72469329833984	-4.374149799346924	-5.0
49.49836730957031	-52.37922668457031	-5.0
-0.7694785594940186	20.162797927856445	-31.0
44.73583221435547	-40.8154411315918	-3.0
11.067728996276855	-15.986213684082031	-3.0
36.213279724121094	23.918581008911133	-6.0
71.70947265625	-36.32027816772461	-21.0
-29.73345375061035	-69.05582427978516	-20.0
0.4227554500102997	-22.574214935302734	-6.0
43.97603988647461	-15.43039321899414	-11.0
-15.505672454833984	-46.204078674316406	0.0
11.954256057739258	-16.119443893432617	-1.0
22.431180953979492	-26.51773452758789	-10.0
19.851781845092773	-5.324497222900391	-19.0
53.493064880371094	45.83927536010742	-17.0
-48.340538024902344	-70.50178527832031	-7.0
71.98204040527344	-12.194842338562012	-19.0
43.99071502685547	-58.84939956665039	-4.0
68.0888442993164	1.0487780570983887	-20.0
100.45160675048828	-2.6497228145599365	-25.0
20.96141242980957	-16.607027053833008	-7.0
39.211952209472656	-32.31646728515625	-11.0
-3.524289846420288	-34.787841796875	-8.0
-45.544395446777344	-42.93573760986328	-1.0
16.475038528442383	-22.0494384765625	1.0
-25.457109451293945	-46.25841522216797	-3.0
35.35822296142578	-28.140239715576172	-10.0
7.7580342292785645	-25.02606773376465	-4.0
68.29400634765625	-35.84818649291992	-10.0
-0.3620530068874359	-12.525668144226074	-1.0
93.55497741699219	-8.112069129943848	-13.0
100.50205993652344	-2.696664333343506	-34.0
-6.835806369781494	-14.5264310836792	-5.0
72.27576446533203	-11.392729759216309	-15.0
19.240175247192383	-61.99608612060547	1.0
-19.955331802368164	7.742868900299072	-6.0
-42.80451202392578	-65.9085693359375	-11.0
8.861589431762695	-65.80406188964844	-6.0
28.652162551879883	-12.894865036010742	-13.0
-36.92085647583008	-60.07408142089844	0.0
45.521697998046875	17.970605850219727	-7.0
-19.184459686279297	50.51332092285156	-7.0
2.6708974838256836	-20.02239990234375	-5.0
71.65398406982422	-34.759796142578125	-8.0
60.1900520324707	-46.39512252807617	-6.0
63.28275680541992	1.5185744762420654	-24.0
3.7191126346588135	66.04461669921875	-11.0
20.900671005249023	26.774677276611328	-11.0
16.2210636138916	-24.32709312438965	-1.0
18.487592697143555	-24.661380767822266	-7.0
77.75581359863281	9.829801559448242	-19.0
-26.238788604736328	-55.76647186279297	-3.0
-15.17104721069336	-5.8140974044799805	-1.0
73.32888793945312	-28.612218856811523	-13.0
56.723365783691406	-16.349103927612305	-15.0
77.85261535644531	-30.58176040649414	-12.0
93.08919525146484	-8.390908241271973	-21.0
60.30887985229492	19.530065536499023	-6.0
-25.4158878326416	-23.502565383911133	-7.0
21.89175033569336	4.4852213859558105	-15.0
96.55973815917969	-8.304412841796875	-34.0
41.52645492553711	-2.010796308517456	-17.0
-2.1681864261627197	-1.3737834692001343	-3.0
90.65889739990234	-8.715254783630371	-19.0
2.1505579948425293	-22.700529098510742	-13.0
91.30773162841797	-2.8479933738708496	-26.0
91.35729217529297	-6.44705057144165	-11.0
74.32201385498047	-28.26174545288086	-17.0
69.2863540649414	26.86172103881836	-19.0
95.70806884765625	3.3047025203704834	-27.0
-32.97173309326172	-28.521379470825195	5.0
-36.62221145629883	11.120454788208008	4.0
-11.905454635620117	18.000171661376953	-7.0
-54.474098205566406	-28.378175735473633	-13.0
62.018577575683594	-53.381126403808594	-11.0
37.40354537963867	-32.92662048339844	-5.0
77.75546264648438	-33.91613006591797	-6.0
91.67640686035156	1.8992500305175781	-26.0
50.0373649597168	-37.55503845214844	-1.0
103.74137878417969	-2.4467873573303223	-36.0
91.56668853759766	-4.788903713226318	-14.0
24.70425033569336	20.48452377319336	-22.0
40.158416748046875	-25.495065689086914	-3.0
-27.500364303588867	24.01876449584961	-10.0
-81.204345703125	13.089391708374023	-3.0
-85.22550964355469	-12.532312393188477	-3.0
-74.4932861328125	-22.849397659301758	3.0
62.094017028808594	-45.05503845214844	-11.0
4.428621768951416	-17.866777420043945	-17.0
67.23507690429688	-49.190147399902344	-12.0
28.99213218688965	-70.96116638183594	-1.0
81.39335632324219	-25.10744285583496	-12.0
92.65025329589844	-9.252163887023926	-22.0
35.429420471191406	21.507732391357422	-1.0
7.394476890563965	14.064532279968262	-14.0
20.509586334228516	10.665246963500977	-20.0
29.045551300048828	44.736785888671875	-16.0
19.27836799621582	-8.360109329223633	-16.0
-45.119834899902344	-43.89423751831055	1.0
17.32029914855957	-7.5843353271484375	-23.0
53.391822814941406	-29.856475830078125	-20.0
60.66774368286133	4.162207126617432	-21.0
85.66571044921875	-35.177513122558594	-20.0
85.18125915527344	6.963205337524414	-25.0
91.3581771850586	-5.515884876251221	-16.0
81.73115539550781	23.15229606628418	-22.0
23.243488311767578	4.233958721160889	-11.0
-25.11556053161621	0.6681805849075317	-6.0
43.658878326416016	-46.570587158203125	-2.0
19.581340789794922	11.540380477905273	-15.0
65.45162200927734	-9.627806663513184	-8.0
17.45901870727539	-9.54553508758545	-15.0
-52.5418586730957	41.46705627441406	2.0
9.335350036621094	25.365703582763672	-20.0
5.45209264755249	31.819713592529297	-21.0
2.3247671127319336	25.465782165527344	-29.0
31.42653465270996	-0.9970391988754272	-22.0
97.00411224365234	-4.806394577026367	-27.0
97.21126556396484	6.805891513824463	-36.0
92.99016571044922	-11.472766876220703	-30.0
31.600305557250977	-16.51959228515625	-15.0
82.25279235839844	-3.3966269493103027	-21.0
50.73100662231445	56.06507873535156	-31.0
3.7908811569213867	26.2128849029541	-21.0
10.93261432647705	15.083379745483398	-7.0
-89.08858489990234	34.04088592529297	-2.0
5.344808578491211	31.637210845947266	-11.0
-40.23361587524414	38.75695037841797	-24.0
87.67057800292969	28.452756881713867	-31.0
98.21078491210938	-8.755273818969727	-40.0
61.69038391113281	-5.21251916885376	-19.0
89.23584747314453	15.80252742767334	-25.0
78.6467056274414	-9.140220642089844	-23.0
53.92478561401367	-1.3890187740325928	-13.0
25.90611457824707	1.9857993125915527	-14.0
3.2086527347564697	29.608234405517578	-8.0
14.0209379196167	7.617722511291504	-18.0
18.0790958404541	10.582013130187988	-22.0
3.111011266708374	24.43876838684082	-23.0
-39.670188903808594	40.52538299560547	-23.0
25.257047653198242	-2.8306868076324463	-12.0
42.081661224365234	-4.181678771972656	-16.0
94.0787124633789	-6.165209770202637	-24.0
86.49049377441406	-3.380439043045044	-16.0
9.968690872192383	-62.10539627075195	2.0
21.68765640258789	-17.479248046875	-12.0
34.40150451660156	-12.426621437072754	-8.0
25.781461715698242	2.497936248779297	-21.0
4.511740207672119	26.750774383544922	-10.0
15.083111763000488	7.86961555480957	-18.0
9.224145889282227	25.1542911529541	-23.0
-36.55204772949219	31.311208724975586	-15.0
19.93596839904785	11.198064804077148	-19.0
22.22565460205078	-19.503036499023438	-10.0
30.802330017089844	-42.822757720947266	-5.0
42.170318603515625	-61.93574905395508	-11.0
35.521453857421875	-7.273274898529053	-4.0
26.118967056274414	59.87998962402344	-31.0
62.163360595703125	37.079708099365234	-27.0
18.5010929107666	9.838872909545898	-24.0
-41.033790588378906	35.461036682128906	-11.0
13.32933235168457	15.651100158691406	-12.0
4.758019924163818	19.19351577758789	-31.0
-85.00125122070312	3.8220033645629883	-19.0
24.83067512512207	4.256721019744873	-25.0
16.619909286499023	21.16236686706543	-11.0
103.14879608154297	-13.400766372680664	-33.0
34.673946380615234	-49.854496002197266	-1.0
-2.577862024307251	-50.98185729980469	2.0
0.8949735760688782	-68.84912109375	-7.0
16.659481048583984	26.345722198486328	-26.0
19.697296142578125	11.39874267578125	-17.0
-90.41081237792969	9.334088325500488	-7.0
2.5312209129333496	19.054380416870117	-30.0
-59.404109954833984	42.68017578125	-3.0
-5.652816295623779	27.989267349243164	-10.0
15.490896224975586	-25.0510196685791	-2.0
20.252010345458984	6.138516902923584	-16.0
26.17166519165039	-1.5553834438323975	-19.0
22.413782119750977	-10.317046165466309	-15.0
33.21049880981445	-59.724178314208984	-2.0
95.98490142822266	-5.032756328582764	-21.0
61.87934494018555	38.04237747192383	-24.0
23.03015899658203	7.236782550811768	-23.0
-48.61343002319336	52.06581115722656	-6.0
-71.25843811035156	32.369544982910156	0.0
0.6962627172470093	17.600156784057617	-26.0
-81.08838653564453	6.29994535446167	2.0
16.55484962463379	10.690544128417969	-22.0
-7.5287652015686035	-63.857872009277344	-5.0
26.75008201599121	-6.154953479766846	-19.0
13.366204261779785	5.418177127838135	-11.0
7.355545997619629	-68.17984008789062	-6.0
-10.580099105834961	-22.221345901489258	3.0
2.4181292057037354	-66.97582244873047	-2.0
15.960892677307129	15.874114036560059	-18.0
-40.75528335571289	36.320308685302734	-15.0
-77.41908264160156	20.20363998413086	-5.0
2.676935911178589	19.433303833007812	-31.0
-72.51898193359375	17.777782440185547	-26.0
19.115005493164062	7.247318267822266	-17.0
24.536365509033203	-5.804232597351074	-15.0
70.95853424072266	-8.076065063476562	-20.0
25.717784881591797	-14.49462890625	-9.0
40.652896881103516	-2.9786667823791504	-16.0
-3.3622584342956543	-51.43354415893555	-1.0
22.635547637939453	-15.702001571655273	-8.0
18.50441551208496	12.93093490600586	-27.0
-38.81161117553711	37.54335403442383	-18.0
-85.00121307373047	6.045827388763428	-12.0
5.478938102722168	28.420093536376953	-11.0
-73.0438461303711	12.585685729980469	-12.0
18.07062339782715	3.675360918045044	-12.0
12.777839660644531	-55.40091323852539	0.0
39.29268264770508	-49.043766021728516	-10.0
-8.133832931518555	-65.74671936035156	-14.0
24.865522384643555	-60.1714973449707	5.0
33.29957962036133	-14.79383373260498	-12.0
35.82809829711914	-0.7612535953521729	-12.0
16.52027130126953	23.298341751098633	-14.0
-76.34056091308594	-7.022664546966553	-4.0
-85.19568634033203	6.493159294128418	-7.0
-88.71229553222656	4.474793910980225	-5.0
-63.68952941894531	-25.57965850830078	-31.0
-31.17620277404785	-6.757720947265625	-11.0
-17.117385864257812	-43.227500915527344	4.0
-27.33765411376953	-29.891075134277344	-8.0
71.32686614990234	-38.30913162231445	-9.0
-13.712090492248535	-56.63850784301758	-1.0
13.530701637268066	22.719898223876953	-11.0
36.094608306884766	-14.634785652160645	-7.0
-83.10580444335938	8.406970024108887	-5.0
-76.83322143554688	17.489971160888672	-15.0
-1.252902626991272	20.99423599243164	-24.0
3.1263206005096436	20.336278915405273	-25.0
-77.64952087402344	13.224824905395508	-15.0
13.458683013916016	-16.438087463378906	-5.0
51.48592758178711	-18.222904205322266	-24.0
16.425628662109375	-56.81855392456055	-2.0
14.097086906433105	-71.95004272460938	-4.0
27.454011917114258	-3.129204750061035	-17.0
35.40010452270508	-63.821502685546875	-11.0
19.92894172668457	6.709355354309082	-14.0
21.07268714904785	8.46536636352539	-17.0
-87.33084869384766	1.6443461179733276	-26.0
14.249201774597168	33.406005859375	-19.0
-48.02721405029297	51.0639533996582	-11.0
-75.36487579345703	19.733020782470703	-7.0
14.290514945983887	2.6050865650177	-8.0
-12.239049911499023	-44.43479919433594	5.0
32.42082595825195	-48.322200775146484	-9.0
-20.01250457763672	14.839603424072266	-1.0
15.678960800170898	-55.838409423828125	-6.0
34.1961669921875	-3.4150757789611816	-16.0
26.870649337768555	-1.443042278289795	-21.0
22.041563034057617	7.640546798706055	-19.0
-92.72035217285156	4.73226261138916	-9.0
-47.33536911010742	15.315643310546875	1.0
8.48259449005127	26.291162490844727	-22.0
-78.52522277832031	9.603431701660156	-3.0
27.423856735229492	-0.6423647403717041	-15.0
28.54924964904785	-71.1866226196289	-7.0
11.985431671142578	-65.91029357910156	-1.0
14.58423900604248	-52.63733673095703	-10.0
8.447776794433594	-67.67584991455078	-8.0
35.603843688964844	-64.00630950927734	-14.0
23.057092666625977	-7.855278015136719	-16.0
13.764237403869629	8.144170761108398	-18.0
-47.78903579711914	13.92645263671875	1.0
-81.82630920410156	19.455780029296875	0.0
-71.60432434082031	18.848953247070312	-18.0
-55.239540100097656	38.5004768371582	-2.0
17.67808723449707	-28.002384185791016	-6.0
5.001759052276611	-72.6375503540039	3.0
51.546653747558594	-7.941610336303711	-7.0
-8.358672142028809	-67.48589324951172	-8.0
-31.38601303100586	-60.637351989746094	4.0
32.85899353027344	-5.884059906005859	-17.0
27.459033966064453	-0.18856032192707062	-13.0
4.0602192878723145	30.015390396118164	-12.0
-71.6513442993164	13.430429458618164	-10.0
-66.12064361572266	36.65184020996094	1.0
-37.98971176147461	45.60026168823242	-11.0
4.365460395812988	19.551860809326172	-27.0
27.7186336517334	-0.43026599287986755	-14.0
19.02182388305664	-44.41331100463867	-9.0
21.228675842285156	-14.491412162780762	-9.0
95.76639556884766	4.176616668701172	-31.0
26.811723709106445	-5.900838375091553	-21.0
25.967575073242188	-2.6798555850982666	-16.0
25.478506088256836	0.2382015585899353	-18.0
14.0455322265625	12.988432884216309	-16.0
3.632441759109497	21.19900894165039	-20.0
16.418731689453125	20.920703887939453	-10.0
4.888570308685303	23.671995162963867	-27.0
-45.455833435058594	50.94709014892578	-17.0
24.431116104125977	-12.197992324829102	-11.0
19.721376419067383	5.9460930824279785	-11.0
21.061708450317383	-45.23588562011719	-15.0
26.092803955078125	0.34304139018058777	-18.0
22.603252410888672	-55.98277282714844	2.0
3.755767345428467	-67.87599182128906	0.0
28.886676788330078	-4.565308570861816	-14.0
17.788267135620117	10.981132507324219	-21.0
-81.83097076416016	10.352385520935059	4.0
-87.43399810791016	9.702482223510742	-3.0
1.815453052520752	20.87720489501953	-20.0
6.339142799377441	22.090438842773438	-25.0
-84.4902114868164	14.563787460327148	-3.0
22.923004150390625	-18.03766632080078	-10.0
21.489274978637695	-14.194192886352539	-13.0
-13.146726608276367	-70.31633758544922	-7.0
16.511215209960938	-58.328582763671875	-3.0
68.65697479248047	-37.081138610839844	-3.0
21.996381759643555	27.093101501464844	-19.0
16.704994201660156	13.47681999206543	-12.0
6.448489189147949	28.991254806518555	-13.0
16.105131149291992	-6.916471481323242	-22.0
14.417107582092285	23.177528381347656	-16.0
57.9039306640625	8.851228713989258	-41.0
28.369232177734375	-14.790215492248535	-10.0
17.753944396972656	-33.95772933959961	-3.0
18.62481117248535	-23.699058532714844	-6.0
-7.067390441894531	-63.73612976074219	-6.0
68.12666320800781	-12.450434684753418	-16.0
31.301427841186523	-1.4290574789047241	-16.0
5.141676425933838	-6.784128189086914	0.0
14.112385749816895	23.334688186645508	-17.0
-74.349853515625	30.240036010742188	1.0
-60.78688430786133	41.892879486083984	-3.0
-61.75663757324219	34.370662689208984	-1.0
-67.7641372680664	34.987953186035156	-1.0
-62.51705551147461	37.69626998901367	0.0
-86.37983703613281	37.555965423583984	6.0
-76.87843322753906	17.469501495361328	-12.0
-84.11827850341797	34.218326568603516	0.0
-30.440000534057617	38.58504104614258	0.0
-28.022912979125977	33.572601318359375	-6.0
-90.36030578613281	32.23497772216797	-23.0
-53.10526657104492	48.73009490966797	2.0
-69.82237243652344	35.1238899230957	5.0
-91.09642791748047	33.7038459777832	-8.0
-66.3360366821289	58.932865142822266	7.0
-12.154868125915527	38.350189208984375	-7.0
-61.91355895996094	36.25408935546875	-1.0
-61.05834197998047	37.36566925048828	0.0
-62.2548713684082	36.57200622558594	0.0
-59.87799072265625	41.73930740356445	-1.0
-28.46263313293457	33.97834777832031	-4.0
-30.498836517333984	39.4041633605957	-5.0
-64.03816986083984	60.2511100769043	-3.0
-31.89794921875	32.39048767089844	6.0
-90.93053436279297	35.69820785522461	8.0
-84.87931823730469	44.07516098022461	10.0
-61.016868591308594	36.82248306274414	0.0
-84.87108612060547	43.818641662597656	6.0
-62.59364700317383	36.99291229248047	0.0
-63.02349090576172	35.998844146728516	0.0
-63.6928825378418	59.33194351196289	3.0
-64.29862213134766	59.353450775146484	-1.0
-29.738666534423828	36.75502395629883	-10.0
-63.624244689941406	59.22628402709961	2.0
-63.41539764404297	59.0337028503418	-1.0
-70.7527084350586	34.64147186279297	2.0
-91.1991195678711	35.30214309692383	1.0
-60.958984375	36.93083190917969	-1.0
-62.47950744628906	37.636260986328125	0.0
-84.90735626220703	44.014469146728516	10.0
-63.54036331176758	57.01636505126953	-4.0
-64.79895782470703	59.39955520629883	-1.0
-64.4227294921875	59.441410064697266	1.0
-60.95875549316406	59.724788665771484	1.0
36.885345458984375	11.069205284118652	-17.0
-64.89371490478516	57.51777648925781	2.0
-91.28890991210938	35.18989181518555	6.0
-75.14241027832031	33.4530143737793	5.0
-91.04635620117188	35.5283203125	5.0
-60.8975944519043	36.22930908203125	0.0
-60.14948272705078	38.156822204589844	0.0
-60.16606903076172	39.27760314941406	-1.0
-61.16147994995117	36.069175720214844	0.0
-65.4073257446289	41.62507247924805	4.0
-67.76993560791016	55.942806243896484	8.0
-31.057714462280273	37.702430725097656	-4.0
-28.822484970092773	39.759334564208984	-12.0
-29.37677764892578	38.78158950805664	-10.0
-75.99057006835938	21.067594528198242	-9.0
-60.14958572387695	38.155609130859375	0.0
-64.01202392578125	55.20701217651367	-8.0
-61.292396545410156	34.379337310791016	-1.0
-86.82036590576172	44.20128631591797	15.0
-85.74921417236328	42.55143737792969	6.0
-61.29293441772461	34.379154205322266	-1.0
-61.292484283447266	34.379478454589844	-1.0
-61.35511779785156	55.625308990478516	-8.0
-67.01107788085938	58.641448974609375	12.0
-64.32273864746094	57.46995162963867	2.0
37.380859375	9.591034889221191	-18.0
103.05831146240234	-19.433752059936523	-35.0
-68.66266632080078	55.615726470947266	-9.0
-86.10867309570312	41.12434387207031	7.0
-75.490966796875	2.4223928451538086	28.0
-66.36428833007812	56.05552291870117	5.0
-86.39088439941406	43.718448638916016	12.0
-75.10159301757812	2.7635345458984375	27.0
-68.98251342773438	55.52528762817383	-11.0
-75.46430969238281	21.547250747680664	-12.0
102.88837432861328	-21.35142707824707	-11.0
-28.370899200439453	40.127559661865234	-15.0
-29.733129501342773	40.24698257446289	-1.0
-30.004472732543945	31.08316993713379	-3.0
102.63207244873047	-20.262353897094727	-13.0
-85.5627670288086	42.2961540222168	6.0
-91.3878173828125	12.939858436584473	-2.0
-82.38994598388672	-35.15281295776367	5.0
-110.4787826538086	48.13523483276367	10.0
-94.21736145019531	12.219209671020508	-17.0
-94.27832794189453	12.247252464294434	-20.0
-52.88977813720703	-18.348438262939453	-1.0
26.69977378845215	77.70931243896484	-12.0
88.75383758544922	-24.273271560668945	-19.0
66.81726837158203	9.155502319335938	-22.0
101.03076171875	-20.345783233642578	-20.0
104.25325775146484	-16.563079833984375	-30.0
-65.75257110595703	-9.025023460388184	-2.0
-71.36436462402344	39.59660339355469	-2.0
-13.484386444091797	35.50578308105469	-7.0
-5.911953449249268	64.88805389404297	-7.0
-7.208474159240723	-43.09429931640625	6.0
38.303775787353516	21.90369415283203	-7.0
30.778791427612305	-36.68523025512695	-13.0
32.017982482910156	-35.46323013305664	-12.0
9.24065113067627	-67.94937133789062	0.0
76.56227111816406	4.099984169006348	-14.0
16.88167953491211	-17.937349319458008	-8.0
-9.805298805236816	62.56805419921875	-2.0
-73.50727844238281	44.904014587402344	4.0
-46.22092056274414	39.9118766784668	-4.0
12.450782775878906	73.81485748291016	-16.0
-66.32182312011719	30.962886810302734	4.0
22.463212966918945	-26.66905403137207	-12.0
-23.53409767150879	-15.038485527038574	-2.0
20.66192054748535	-52.338722229003906	-15.0
98.9979019165039	3.105743885040283	-20.0
100.96178436279297	27.667491912841797	-28.0
85.66592407226562	24.070913314819336	-29.0
22.61536407470703	-43.49076461791992	-23.0
-30.26714324951172	13.018904685974121	-14.0
-20.5900936126709	41.17345428466797	2.0
-13.569915771484375	62.756797790527344	-4.0
-40.8682975769043	19.719453811645508	0.0
-71.37052154541016	26.108409881591797	-5.0
-19.34953498840332	-9.578237533569336	-13.0
-3.5693657398223877	-40.90815734863281	-1.0
-15.297429084777832	-56.515567779541016	0.0
67.9990463256836	-25.685197830200195	-7.0
72.17215728759766	-37.16469955444336	-17.0
50.281158447265625	-9.117353439331055	-15.0
26.610145568847656	-44.25151824951172	-1.0
-31.359865188598633	14.815887451171875	-6.0
-28.871339797973633	65.99923706054688	-5.0
-44.731361389160156	11.372021675109863	-2.0
-18.651140213012695	62.9573974609375	-17.0
-28.198625564575195	71.82003021240234	-10.0
-18.287635803222656	-63.88909149169922	-9.0
3.108563184738159	-49.44470977783203	3.0
71.89391326904297	-7.522970676422119	-21.0
73.69196319580078	-31.719715118408203	-16.0
-85.58160400390625	-11.867103576660156	-5.0
3.329561233520508	-77.15518951416016	-7.0
25.85260581970215	17.785140991210938	-13.0
7.9326043128967285	73.89688110351562	-16.0
-58.467140197753906	29.731739044189453	3.0
43.73112869262695	31.45751190185547	-10.0
-11.327866554260254	44.911563873291016	0.0
-28.342960357666016	71.74650573730469	-14.0
63.905426025390625	-40.95207595825195	-7.0
50.37431335449219	-30.19659996032715	-9.0
21.31920623779297	-53.63142776489258	-9.0
24.720542907714844	-11.731783866882324	-19.0
54.79267501831055	-34.72260665893555	-10.0
66.46531677246094	-33.65010070800781	-16.0
84.89246368408203	17.223690032958984	-19.0
6.944169044494629	74.68923950195312	-17.0
-49.16914749145508	48.61555480957031	-8.0
-25.003612518310547	67.12600708007812	-9.0
-2.7731471061706543	40.5855827331543	-5.0
-26.216371536254883	68.17967987060547	-14.0
-19.418712615966797	-13.825407028198242	4.0
19.779203414916992	-62.41813659667969	-3.0
57.34019088745117	-27.834470748901367	-20.0
27.5130672454834	-58.716121673583984	-7.0
68.82398223876953	-27.00541877746582	-8.0
76.22515869140625	21.806421279907227	-20.0
46.56441879272461	-0.5035778284072876	-23.0
45.52606201171875	3.4741785526275635	-19.0
-91.84314727783203	7.705252647399902	-10.0
-12.411449432373047	58.057159423828125	-2.0
-58.70713424682617	42.807342529296875	-3.0
-87.88609313964844	9.25379467010498	-4.0
9.346746444702148	-42.209774017333984	-3.0
-6.741924285888672	-25.23995590209961	-3.0
82.41889190673828	-3.499523401260376	-21.0
87.88400268554688	-0.5357760190963745	-14.0
82.8105239868164	14.299184799194336	-19.0
81.58902740478516	7.493586540222168	-15.0
50.89664840698242	22.956695556640625	-7.0
-25.446989059448242	43.058326721191406	-7.0
-86.3154067993164	6.936265468597412	-4.0
-41.55778121948242	45.071678161621094	1.0
-21.713808059692383	17.14651870727539	-4.0
-80.29517364501953	8.292543411254883	-4.0
9.385429382324219	-47.477787017822266	9.0
39.10790252685547	-49.680763244628906	-6.0
39.411441802978516	-48.96216583251953	-7.0
-4.817243576049805	-64.409423828125	-10.0
75.1172103881836	-28.863252639770508	-13.0
91.70806884765625	30.081289291381836	-39.0
50.60626220703125	13.424836158752441	-20.0
32.25358581542969	18.483993530273438	-20.0
-90.44452667236328	7.186276435852051	-12.0
4.508103370666504	6.530480861663818	-5.0
-10.549641609191895	56.123207092285156	-1.0
-44.51814651489258	55.70421600341797	2.0
-12.225807189941406	-13.018647193908691	-4.0
34.0930290222168	-31.51898956298828	-3.0
7.262370586395264	-52.55982208251953	0.0
28.858226776123047	-39.6734733581543	-5.0
97.98809051513672	5.879681587219238	-29.0
69.57686614990234	0.44975191354751587	-8.0
70.89391326904297	19.737417221069336	-14.0
16.847253799438477	60.1474494934082	-23.0
-50.333011627197266	42.175048828125	-1.0
-11.419624328613281	18.435474395751953	-15.0
-34.56742477416992	12.413247108459473	-5.0
-84.45095825195312	11.503340721130371	1.0
13.33110523223877	-55.00068664550781	-1.0
59.49580001831055	5.947527885437012	-21.0
-48.80038833618164	-34.82992172241211	-16.0
80.13304138183594	-13.89539909362793	-21.0
84.99628448486328	10.240377426147461	-7.0
61.654335021972656	-18.143756866455078	-20.0
2.931370496749878	72.63278198242188	-15.0
51.99378967285156	16.153627395629883	-24.0
-56.453155517578125	38.803680419921875	2.0
-30.799161911010742	-1.3755639791488647	7.0
-25.64182472229004	42.93620300292969	-10.0
-91.37555694580078	8.645187377929688	-11.0
12.28501033782959	-45.702186584472656	0.0
-25.44340705871582	-45.19340515136719	-6.0
42.14392852783203	-41.09635543823242	-3.0
19.623743057250977	-52.019832611083984	-16.0
72.55355834960938	-31.616811752319336	-16.0
94.29133605957031	12.004719734191895	-14.0
30.402706146240234	-42.12819290161133	-7.0
21.177255630493164	38.3975715637207	-25.0
-63.04867935180664	1.1770567893981934	-3.0
-47.93718338012695	37.32086181640625	-6.0
-67.96697235107422	36.65768051147461	-5.0
5.737419128417969	27.271379470825195	-10.0
65.5373306274414	-41.406986236572266	-2.0
67.92085266113281	-9.117483139038086	-20.0
75.69605255126953	-35.121337890625	-19.0
78.1806869506836	-39.13219451904297	-31.0
-29.542200088500977	-58.00410461425781	-13.0
51.590850830078125	-33.48740768432617	-11.0
86.00547790527344	-11.217782020568848	-28.0
26.557769775390625	43.30552291870117	-18.0
-75.4385986328125	33.45866394042969	2.0
-67.6716079711914	38.71221923828125	1.0
-16.746896743774414	54.98805618286133	-20.0
8.683506965637207	23.370708465576172	-26.0
-0.5116832852363586	-44.7987060546875	4.0
60.0556526184082	-3.565126657485962	-15.0
72.57823181152344	-32.33354949951172	-17.0
93.96514892578125	-11.39303970336914	-21.0
35.596073150634766	-62.073951721191406	-8.0
63.19331359863281	-9.611034393310547	-15.0
83.49948120117188	13.871590614318848	-15.0
-5.227153301239014	37.44633865356445	-16.0
-40.178035736083984	29.56308937072754	-1.0
-45.70196533203125	23.50240707397461	5.0
-37.553955078125	45.610477447509766	-2.0
-67.78360748291016	30.50043296813965	5.0
64.0383071899414	-37.73177719116211	-15.0
51.653568267822266	27.11117172241211	-13.0
74.31690979003906	-48.923667907714844	-14.0
62.894229888916016	-9.593599319458008	-16.0
21.92247200012207	-47.572479248046875	-8.0
33.195343017578125	-3.1053903102874756	-21.0
70.11186981201172	4.44406795501709	-19.0
65.71089935302734	41.374664306640625	-27.0
-67.81707763671875	45.95614242553711	7.0
-68.96871185302734	27.182592391967773	-4.0
-10.186406135559082	35.94620132446289	-20.0
-64.87081146240234	5.843883991241455	-7.0
14.017461776733398	-33.95266342163086	-21.0
27.03105354309082	-49.49374008178711	-2.0
31.770917892456055	-49.68605422973633	-8.0
27.857181549072266	-36.94831848144531	-6.0
20.91685676574707	-52.957855224609375	-13.0
19.23522186279297	-38.917823791503906	-10.0
74.00251007080078	23.51836585998535	-29.0
37.31898498535156	-3.504096031188965	-24.0
-68.34717559814453	33.03773880004883	-3.0
3.7540502548217773	-5.090153217315674	-6.0
-40.24086380004883	31.643850326538086	-7.0
-47.856117248535156	31.37686538696289	2.0
28.82670783996582	-36.01971435546875	-5.0
32.586395263671875	-48.01411056518555	-5.0
30.818496704101562	-34.1289176940918	-12.0
-11.021697998046875	-63.27933883666992	-10.0
-4.555261611938477	-72.58080291748047	-2.0
19.044174194335938	-38.92326736450195	-14.0
85.12140655517578	3.9329869747161865	-26.0
-3.5865819454193115	-27.266277313232422	-8.0
-63.59449768066406	-59.567771911621094	-8.0
-43.124977111816406	60.99266052246094	-2.0
-33.94019317626953	47.36346435546875	0.0
-61.18685531616211	-27.880319595336914	-10.0
25.46183204650879	53.76408386230469	-18.0
37.18207550048828	69.30288696289062	-7.0
3.3054935932159424	57.91047286987305	2.0
68.84329986572266	-26.220199584960938	-2.0
-80.56668090820312	-40.91685104370117	-5.0
-31.025100708007812	-80.98065185546875	-25.0
-46.1020393371582	-39.00007629394531	7.0
-19.3917179107666	41.68987274169922	4.0
-59.79717254638672	4.84073543548584	-9.0
-31.82029914855957	60.55889892578125	-7.0
15.496978759765625	63.470497131347656	-7.0
-63.017086029052734	-2.069364547729492	-13.0
63.106082916259766	40.22511291503906	-20.0
44.87806701660156	63.5930061340332	-25.0
-48.605560302734375	-41.49446487426758	4.0
29.74017333984375	72.50951385498047	-11.0
-49.0756721496582	-37.7746696472168	-2.0
-85.16153717041016	-7.7105793952941895	-7.0
-89.3921127319336	3.590242862701416	-13.0
-37.21086883544922	0.2603951096534729	-1.0
-16.25606346130371	29.568422317504883	-4.0
34.20285415649414	62.454620361328125	-24.0
-54.52218246459961	-6.595010280609131	-4.0
-71.5054702758789	9.115982055664062	-14.0
-17.818599700927734	20.87563705444336	-9.0
-45.23128128051758	-1.2868388891220093	-1.0
-25.350610733032227	5.873189449310303	-10.0
-55.76227951049805	-17.68797492980957	-2.0
-54.970420837402344	-29.072486877441406	-9.0
-50.24632263183594	-44.977760314941406	3.0
-61.6677131652832	-39.35280227661133	1.0
-46.673545837402344	-3.4694807529449463	6.0
-77.19803619384766	-33.8206901550293	2.0
-61.3265266418457	-28.895288467407227	-6.0
-87.30901336669922	14.946759223937988	3.0
-59.48898696899414	1.4167237281799316	-5.0
25.25870704650879	18.479196548461914	-11.0
-55.30099105834961	-31.693092346191406	-16.0
-17.305910110473633	39.952606201171875	-7.0
7.967182636260986	-79.71602630615234	5.0
-33.418190002441406	-79.43603515625	-7.0
-58.27617645263672	-46.717529296875	0.0
-31.763673782348633	-79.2271728515625	-12.0
4.429715633392334	-52.79047775268555	-1.0
-67.12645721435547	7.4565043449401855	-18.0
-65.87551879882812	-3.060586452484131	-8.0
-49.71155548095703	-0.21917788684368134	5.0
-47.04220199584961	1.5450763702392578	-2.0
-27.7199764251709	4.241972923278809	-16.0
46.35810852050781	64.07594299316406	-26.0
35.69215393066406	63.684425354003906	-19.0
-1.6032590866088867	-47.74081802368164	0.0
-15.018863677978516	11.373395919799805	0.0
-52.69447326660156	-46.55561065673828	8.0
-32.9005126953125	2.6054234504699707	1.0
-25.03087043762207	58.32032012939453	-9.0
-65.519775390625	2.3553805351257324	-4.0
-61.59343338012695	-29.607810974121094	-11.0
-52.59381866455078	20.978565216064453	0.0
-73.0238037109375	-32.841739654541016	-8.0
-94.35850524902344	30.950565338134766	-2.0
-91.14039611816406	30.754343032836914	-6.0
-79.28558349609375	8.826081275939941	-2.0
-25.01373863220215	10.705916404724121	0.0
-83.53755187988281	-16.70366859436035	-11.0
-2.601827383041382	-48.61454772949219	2.0
-19.683307647705078	-14.047638893127441	7.0
-41.12057876586914	21.747812271118164	3.0
-70.8262710571289	-38.72882843017578	-11.0
-52.70492172241211	-54.14265823364258	4.0
-6.797229290008545	60.3487548828125	-5.0
-57.47137451171875	2.825551748275757	-13.0
22.824268341064453	45.221214294433594	-8.0
12.01966381072998	47.69780349731445	-22.0
52.49844741821289	11.770983695983887	-8.0
1.9065992832183838	-64.64861297607422	2.0
-55.70485305786133	-43.60285568237305	-2.0
-51.60017776489258	-37.11674499511719	-11.0
12.929313659667969	-15.614161491394043	-7.0
-49.36531066894531	-0.417198121547699	4.0
-55.817806243896484	4.389660835266113	-6.0
35.78871536254883	18.922054290771484	-13.0
-48.0661506652832	-7.736764907836914	0.0
-16.3668155670166	-4.309088706970215	-5.0
7.483723163604736	54.77809524536133	-9.0
37.908626556396484	66.15277862548828	-18.0
-4.416625022888184	-13.970999717712402	-16.0
24.957603454589844	-66.46574401855469	-1.0
37.88127136230469	-33.73668670654297	-1.0
-39.337894439697266	-51.1953010559082	0.0
21.91163444519043	-60.783912658691406	-1.0
-47.15504837036133	-45.69284439086914	-6.0
-61.0218620300293	-27.48995018005371	-6.0
-31.663410186767578	61.25259017944336	-11.0
-88.34717559814453	-6.09529972076416	-11.0
-18.283042907714844	55.32963180541992	-10.0
32.101112365722656	62.07843780517578	-21.0
12.309391975402832	20.746780395507812	-9.0
-3.514890432357788	-40.001243591308594	-2.0
-90.57780456542969	-0.2331118881702423	-8.0
-70.869873046875	-42.072330474853516	-3.0
-75.1933364868164	-39.46236038208008	5.0
-51.14350128173828	-30.051010131835938	-10.0
-48.90085983276367	-1.2673003673553467	3.0
-64.0647964477539	-26.81407356262207	-18.0
-33.452491760253906	48.08983612060547	-3.0
-75.49177551269531	-8.741724014282227	-3.0
-61.44358444213867	3.435072422027588	-2.0
33.86138916015625	62.6831169128418	-22.0
-13.251792907714844	30.586828231811523	-18.0
-62.6651496887207	-11.474631309509277	-6.0
-51.33850860595703	-59.97218704223633	0.0
-1.808569073677063	-19.510698318481445	0.0
-10.9061918258667	-50.398101806640625	4.0
55.06842041015625	-54.670928955078125	-14.0
-36.44363021850586	-31.300804138183594	1.0
-24.86240577697754	49.39461898803711	-10.0
-61.51765441894531	37.67890548706055	-1.0
-52.5869255065918	21.098636627197266	-1.0
-63.657711029052734	36.868431091308594	0.0
-62.28124237060547	36.655433654785156	0.0
-64.02249145507812	42.60654067993164	1.0
92.25726318359375	4.991726875305176	-29.0
67.95255279541016	2.8795695304870605	-22.0
-58.38204574584961	-26.244028091430664	-12.0
-69.84730529785156	36.65944290161133	3.0
25.227758407592773	37.0198860168457	-8.0
-75.39537811279297	-34.60920715332031	-1.0
-63.48686599731445	36.91132736206055	0.0
-76.11019897460938	41.58216094970703	14.0
24.677412033081055	48.39907455444336	-21.0
47.4021110534668	72.16744232177734	-33.0
-61.48746871948242	37.522979736328125	0.0
-61.39338684082031	36.684051513671875	0.0
-14.105542182922363	42.8626594543457	1.0
-68.75045013427734	25.24826431274414	-7.0
-41.40666961669922	64.10323333740234	-7.0
-3.6588640213012695	-14.804265022277832	-18.0
44.42589569091797	-52.32533264160156	-8.0
-8.8237943649292	-3.5837783813476562	0.0
57.91822052001953	2.747246503829956	-20.0
59.304412841796875	4.971022129058838	-28.0
-14.778338432312012	30.362131118774414	-5.0
40.92665481567383	49.695343017578125	-17.0
23.455469131469727	48.581748962402344	-13.0
101.4892578125	-5.713049411773682	-35.0
56.074989318847656	-47.56105422973633	-10.0
-19.846956253051758	52.07814025878906	-14.0
-66.26274108886719	14.834102630615234	-11.0
-79.57072448730469	36.959964752197266	8.0
61.710506439208984	8.301636695861816	-23.0
63.535865783691406	8.27881145477295	-12.0
-20.572179794311523	53.89418411254883	-13.0
-3.5500924587249756	62.64525604248047	-6.0
59.26236343383789	6.326976299285889	-28.0
34.73594284057617	41.169578552246094	-39.0
23.227397918701172	40.95366668701172	-16.0
52.22340393066406	-24.661203384399414	-12.0
-20.373889923095703	53.46822738647461	-15.0
-38.16015625	61.99001693725586	-1.0
-65.99687194824219	-5.984217166900635	-3.0
-73.90142059326172	-12.949538230895996	10.0
47.97390365600586	-58.68507385253906	4.0
-14.972833633422852	-6.47441291809082	-4.0
34.196319580078125	20.016517639160156	-13.0
64.89777374267578	30.96976089477539	-20.0
-9.336077690124512	39.923397064208984	-2.0
32.88835525512695	10.437064170837402	-12.0
35.32817077636719	18.880077362060547	-18.0
32.18659973144531	55.58955383300781	-26.0
63.56489944458008	8.30042552947998	-16.0
-73.89915466308594	-21.46168327331543	-3.0
-13.206982612609863	-6.990017414093018	6.0
-79.98595428466797	36.371055603027344	6.0
-63.60086441040039	-62.00082778930664	-8.0
-11.622581481933594	48.119720458984375	-5.0
33.42812728881836	46.8765869140625	-28.0
105.2252197265625	-18.282451629638672	-18.0
55.93300247192383	47.43598937988281	-24.0
19.42638397216797	30.392549514770508	-38.0
77.24591064453125	4.0956878662109375	-23.0
102.10871887207031	-15.301162719726562	-36.0
-5.001179218292236	-14.3551664352417	-14.0
-66.40868377685547	15.003494262695312	-13.0
-54.22145080566406	3.4383440017700195	-7.0
50.26526641845703	-55.807579040527344	-12.0
-43.02268600463867	-24.280210494995117	-6.0
-55.89011001586914	-17.486312866210938	-2.0
11.198113441467285	13.327808380126953	-14.0
51.787940979003906	44.68984603881836	-20.0
31.839820861816406	38.83808898925781	-26.0
-16.103639602661133	-28.202922821044922	-9.0
25.191993713378906	66.37519073486328	-20.0
33.62752151489258	20.146831512451172	-8.0
53.17607879638672	45.615623474121094	-15.0
-35.134063720703125	59.960391998291016	-6.0
-65.50809478759766	2.873312473297119	-6.0
-38.8062858581543	-24.099925994873047	-4.0
-1.9937865734100342	-24.590877532958984	-8.0
32.06861114501953	12.442609786987305	-20.0
34.50526809692383	15.23567008972168	-18.0
51.66950225830078	44.33378601074219	-30.0
29.759668350219727	56.8651237487793	-18.0
14.379639625549316	29.947481155395508	-34.0
-26.69991111755371	60.56907653808594	-9.0
99.69632720947266	-14.666170120239258	-28.0
71.06401824951172	3.042281150817871	-24.0
61.95167541503906	9.29736614227295	-18.0
-61.647926330566406	44.81792449951172	2.0
-15.756755828857422	24.42039680480957	-1.0
9.402636528015137	29.20880699157715	-15.0
32.92527770996094	40.25303268432617	-25.0
26.779787063598633	23.528169631958008	-17.0
24.760074615478516	47.81548309326172	-23.0
68.13735961914062	34.643184661865234	-29.0
31.886730194091797	59.54450607299805	-26.0
69.0981216430664	30.940744400024414	-32.0
54.866390228271484	3.2659053802490234	-23.0
35.182594299316406	19.036026000976562	-24.0
-5.6982903480529785	66.90803527832031	-6.0
-78.95563507080078	-31.444406509399414	5.0
-77.69071197509766	-23.141719818115234	4.0
-73.39924621582031	-23.795114517211914	0.0
28.8349609375	57.30386734008789	-15.0
-32.185523986816406	-35.075416564941406	-1.0
-1.4389488697052002	-16.106233596801758	-2.0
-18.244831085205078	-43.4187126159668	-1.0
-30.100893020629883	-35.442840576171875	0.0
-53.584102630615234	-54.09349060058594	2.0
-34.922889709472656	-68.35237121582031	-11.0
6.04927396774292	-16.633535385131836	-17.0
-15.141560554504395	-1.9826935529708862	2.0
-34.17888641357422	-82.94917297363281	-6.0
7.498908519744873	-78.59259796142578	0.0
-27.847454071044922	-50.398193359375	-8.0
-38.919036865234375	-41.944847106933594	2.0
47.6646728515625	-46.31444549560547	0.0
-14.680941581726074	-51.1080207824707	-7.0
17.02928352355957	-3.2801616191864014	-14.0
19.92565155029297	-1.914377212524414	-24.0
-29.057819366455078	-47.1209716796875	4.0
-35.49908447265625	-44.39391326904297	5.0
-35.38646697998047	-27.58654022216797	-3.0
-53.759178161621094	-48.059879302978516	12.0
-46.51133728027344	-24.04524040222168	7.0
-27.179651260375977	-79.3275375366211	-14.0
-51.35392761230469	-35.94743347167969	-6.0
-1.5541164875030518	-52.420658111572266	1.0
-26.565141677856445	-46.48610305786133	-2.0
-34.64177703857422	-23.9473876953125	-8.0
1.1705563068389893	-16.07809829711914	-6.0
-8.892488479614258	32.96714401245117	-11.0
-16.877199172973633	-51.093910217285156	-11.0
-37.078765869140625	-64.53810119628906	2.0
-32.29581069946289	-58.36310577392578	-2.0
-28.166244506835938	-79.0727310180664	-7.0
-21.71438980102539	-51.328067779541016	-12.0
-89.89698791503906	29.22857666015625	-14.0
-84.92024230957031	13.972333908081055	-3.0
-98.96942138671875	31.187049865722656	4.0
-74.5521469116211	-25.2206974029541	-4.0
-77.88203430175781	-25.078786849975586	3.0
16.23731231689453	-2.298560619354248	-7.0
-46.78020095825195	45.25481033325195	3.0
-10.515809059143066	-51.815704345703125	4.0
21.4052734375	-70.39196014404297	1.0
-64.0069580078125	-15.59814167022705	1.0
-65.58002471923828	-7.797326564788818	-1.0
-30.91471290588379	-84.74581909179688	-20.0
-10.712348937988281	-75.6182632446289	-20.0
-92.99388122558594	34.200382232666016	4.0
-96.83134460449219	30.563308715820312	6.0
-96.38766479492188	36.991493225097656	33.0
-97.72563171386719	29.363861083984375	4.0
-21.39413833618164	4.472816467285156	-8.0
-91.7776107788086	1.6585962772369385	-11.0
-73.92391204833984	-21.42904281616211	-4.0
-75.6825180053711	-32.938785552978516	-1.0
-57.194305419921875	-45.570465087890625	1.0
-38.663490295410156	22.727251052856445	0.0
-51.44451141357422	-70.04688262939453	-16.0
43.768882751464844	-64.90023803710938	-13.0
4.8059587478637695	-75.06021118164062	0.0
-64.8674087524414	-52.470252990722656	-21.0
-87.22557830810547	-11.766730308532715	-7.0
-86.53559875488281	-13.61095905303955	4.0
-76.70503997802734	-7.760908603668213	-2.0
-89.78406524658203	-4.024405479431152	-10.0
-31.104265213012695	-60.372554779052734	1.0
40.19979476928711	-63.086524963378906	-5.0
-44.98015594482422	-36.08724594116211	-2.0
-62.065101623535156	-28.061708450317383	-11.0
72.48020935058594	3.8319876194000244	-20.0
72.82989501953125	-1.7948886156082153	-11.0
-14.530534744262695	-71.43043518066406	-7.0
-52.245582580566406	-15.2451171875	7.0
-67.58270263671875	-39.9700813293457	0.0
-49.23335647583008	-26.46019172668457	-1.0
-83.90731811523438	-10.072549819946289	-6.0
-75.49461364746094	-26.658527374267578	7.0
-39.82712173461914	-50.460960388183594	-3.0
-4.0997114181518555	-76.33505249023438	-1.0
-14.329283714294434	-74.39698791503906	-8.0
19.387014389038086	-8.005546569824219	-17.0
105.28480529785156	-1.071483850479126	-24.0
67.74922943115234	-10.338366508483887	-13.0
8.014021873474121	-70.17445373535156	-3.0
-65.22246551513672	-53.40186309814453	-16.0
-75.86173248291016	-28.760875701904297	0.0
-64.8600082397461	-55.15864944458008	-9.0
-64.27296447753906	-19.19561004638672	-5.0
-92.01520538330078	-1.412097692489624	-11.0
-44.68870544433594	-50.471466064453125	0.0
-58.160972595214844	-49.511070251464844	-1.0
9.012346267700195	-75.78076934814453	-9.0
16.99679946899414	-11.622214317321777	-27.0
43.986549377441406	-58.407875061035156	-3.0
89.8916244506836	-10.542876243591309	-23.0
18.797119140625	-8.428488731384277	-19.0
2.50573468208313	-70.69078063964844	-2.0
-90.94634246826172	5.560788154602051	-9.0
-68.01265716552734	-34.0180549621582	-1.0
-85.31883239746094	-9.069025993347168	-6.0
-89.0882797241211	-4.6347575187683105	-8.0
72.00259399414062	-12.79295539855957	-13.0
-65.98111724853516	-34.76646423339844	-2.0
-34.78209686279297	-46.25944519042969	3.0
-8.685457229614258	-74.41448211669922	-6.0
44.3420524597168	-23.391508102416992	-4.0
-4.428709506988525	-78.44300079345703	-8.0
19.852643966674805	-66.87853240966797	6.0
-64.52645111083984	-57.7826042175293	-12.0
-78.50779724121094	-10.070281982421875	-1.0
-34.674991607666016	-28.985702514648438	2.0
-56.781272888183594	-11.808542251586914	-5.0
-9.298583984375	-36.41880798339844	-6.0
-74.89966583251953	-40.055782318115234	15.0
-34.822391510009766	-59.47871017456055	-3.0
-44.49066925048828	-47.36025619506836	-6.0
29.673009872436523	-66.52840423583984	-7.0
-22.61861228942871	-65.63786315917969	-8.0
26.06962013244629	-69.8564224243164	0.0
-56.008018493652344	-66.84056854248047	-1.0
-56.14647674560547	-13.102691650390625	-3.0
-88.38577270507812	5.103449821472168	-5.0
-45.74880599975586	-54.403953552246094	-13.0
-67.48859405517578	-35.15923309326172	-4.0
-88.41375732421875	-12.59287166595459	-6.0
41.270301818847656	-45.06852340698242	8.0
-17.299907684326172	-62.319129943847656	-14.0
17.868330001831055	-9.543550491333008	-13.0
-48.46115493774414	-70.66348266601562	-14.0
84.90676879882812	-31.511341094970703	-9.0
78.48663330078125	-8.249044418334961	-19.0
74.87910461425781	-2.2512569427490234	-21.0
-38.17138671875	-52.86162185668945	-6.0
-66.5882339477539	-23.314899444580078	-1.0
-22.528160095214844	-27.919326782226562	-1.0
-66.05638885498047	-18.80419921875	-4.0
-89.97602844238281	-1.2651182413101196	-4.0
-86.28299713134766	-14.022494316101074	-1.0
-49.10124969482422	-47.55353927612305	-3.0
-55.941654205322266	-50.293724060058594	2.0
-47.80741500854492	-70.4747085571289	-12.0
29.31023406982422	-9.943009376525879	-13.0
85.52519226074219	-34.639461517333984	-7.0
20.501922607421875	-11.023178100585938	-14.0
4.070105075836182	-70.16574096679688	-4.0
-67.02762603759766	-13.699724197387695	0.0
-78.87590789794922	-11.505011558532715	1.0
-85.58353424072266	-10.971803665161133	-5.0
-91.48831939697266	1.4205154180526733	-13.0
-46.15663146972656	-59.20030975341797	1.0
-10.449129104614258	-53.330013275146484	0.0
-48.13542938232422	-40.33123779296875	10.0
-59.33407211303711	-18.79281997680664	-10.0
26.674190521240234	-70.15489959716797	-5.0
70.13091278076172	-2.0324935913085938	-20.0
29.597002029418945	-4.08057165145874	-17.0
-11.318283081054688	-76.86656951904297	-11.0
-1.6848421096801758	22.62531280517578	-10.0
-19.908105850219727	-22.42401695251465	-2.0
12.913856506347656	-15.134634971618652	-8.0
-69.00020599365234	19.83287811279297	-9.0
16.699804306030273	-8.26876163482666	-13.0
17.605737686157227	-9.971473693847656	-17.0
-6.130319118499756	-31.830528259277344	-5.0
-80.14897155761719	-40.52012634277344	-10.0
31.71666717529297	-70.34392547607422	7.0
-43.67991256713867	-50.276878356933594	0.0
20.287145614624023	-7.784603595733643	-16.0
18.152748107910156	-9.18073844909668	-13.0
-60.391719818115234	-91.71481323242188	18.0
42.13264846801758	28.411380767822266	-9.0
-3.8173258304595947	-33.76494216918945	-13.0
-35.04557800292969	18.896066665649414	-4.0
-19.30376434326172	39.26300048828125	3.0
61.29006576538086	-34.34652328491211	-10.0
-45.31593704223633	-39.4279670715332	3.0
64.15563201904297	25.10846519470215	-17.0
78.6442642211914	34.260581970214844	-27.0
67.53714752197266	41.16792297363281	-26.0
42.11860275268555	61.527469635009766	-25.0
49.07487487792969	23.852941513061523	1.0
-8.061494827270508	25.773473739624023	-19.0
8.522721290588379	-41.412841796875	-1.0
-29.47414779663086	-31.287273406982422	-1.0
-66.14481353759766	57.96138000488281	3.0
63.02051544189453	-40.10023880004883	-5.0
49.98280715942383	-50.746177673339844	-7.0
51.02320861816406	25.372333526611328	0.0
76.47965240478516	28.378908157348633	-16.0
99.13895416259766	-18.00636100769043	-16.0
29.530017852783203	12.577709197998047	-16.0
65.94127655029297	10.918328285217285	-27.0
-29.859840393066406	36.261314392089844	-8.0
1.2146967649459839	64.3133544921875	-11.0
41.64094924926758	32.288326263427734	-8.0
5.6073317527771	-40.803775787353516	0.0
-1.5346152782440186	2.8581950664520264	-12.0
26.862600326538086	-43.79148864746094	2.0
75.39311218261719	-46.41025924682617	-15.0
28.248640060424805	-61.49720764160156	3.0
69.64339447021484	44.79279327392578	-25.0
92.1461181640625	26.795738220214844	-35.0
88.01521301269531	32.7392578125	-38.0
68.87322998046875	42.24465560913086	-27.0
-20.804410934448242	-14.208366394042969	4.0
-37.67810821533203	20.39435577392578	-1.0
59.42923355102539	-54.67628479003906	-2.0
11.935639381408691	-50.34471893310547	1.0
-54.52062225341797	12.497889518737793	0.0
15.607978820800781	-51.251766204833984	-9.0
13.206298828125	-55.06231689453125	-1.0
66.23184204101562	-28.533084869384766	-5.0
75.7790298461914	27.52283477783203	-21.0
42.15743637084961	64.56571960449219	-19.0
-7.267366409301758	17.0098819732666	-7.0
102.35694122314453	-16.985170364379883	-28.0
44.18928527832031	-32.352935791015625	-5.0
-84.7091293334961	-5.310791015625	-14.0
-18.66253662109375	-23.407821655273438	-3.0
-11.892682075500488	-11.123656272888184	-3.0
-2.0464203357696533	-34.032344818115234	-3.0
-22.706880569458008	-3.957892656326294	-9.0
66.90726470947266	-47.307044982910156	-10.0
69.59091186523438	-28.359935760498047	-5.0
79.385498046875	16.254945755004883	-22.0
86.60088348388672	34.20039367675781	-30.0
55.334747314453125	68.67463684082031	-16.0
49.723060607910156	55.153350830078125	-32.0
-3.4758453369140625	-5.926743030548096	4.0
0.05365459993481636	-34.49873733520508	-6.0
1.9604512453079224	-33.939453125	-8.0
-33.560401916503906	4.065993785858154	3.0
-31.539382934570312	5.8616251945495605	10.0
9.647492408752441	-43.382843017578125	2.0
27.31039810180664	-54.114444732666016	-1.0
28.429540634155273	-55.21715545654297	-3.0
-28.762195587158203	13.051960945129395	-10.0
23.001049041748047	78.05570220947266	-7.0
86.48457336425781	34.969573974609375	-28.0
-24.893062591552734	67.4722671508789	-5.0
-23.746036529541016	20.701221466064453	-1.0
-39.10512161254883	0.5062132477760315	0.0
5.175564289093018	-46.74043273925781	-1.0
-27.607824325561523	15.542006492614746	-10.0
-68.0196304321289	4.591573238372803	-3.0
-3.3630213737487793	12.218567848205566	-9.0
-3.9516184329986572	-71.81035614013672	-4.0
-47.48604965209961	-43.51176452636719	3.0
79.40061950683594	16.293550491333008	-27.0
-8.770453453063965	10.446832656860352	-8.0
56.652610778808594	60.86686325073242	-28.0
68.55060577392578	42.74241638183594	-26.0
-20.46309471130371	-10.472246170043945	-5.0
-24.539175033569336	21.35045051574707	1.0
55.47383499145508	-43.30290222167969	-1.0
-22.15326690673828	-27.291227340698242	-1.0
-77.09889221191406	32.141014099121094	4.0
43.28569030761719	-34.0295295715332	-7.0
-3.974468469619751	-54.192867279052734	-3.0
-6.892415523529053	3.1843090057373047	-3.0
-20.824094772338867	65.26226806640625	-8.0
-10.656839370727539	11.78075885772705	0.0
83.02190399169922	30.07301902770996	-17.0
70.263916015625	21.711660385131836	-22.0
8.213706016540527	-44.516319274902344	3.0
34.34677505493164	-46.24446487426758	5.0
48.69275665283203	-58.25835037231445	-8.0
-17.959381103515625	-15.849471092224121	-1.0
-8.976719856262207	-45.59254455566406	-1.0
44.358184814453125	-50.97280502319336	-7.0
26.389528274536133	-53.43000411987305	3.0
45.39372253417969	-55.234954833984375	-6.0
80.26907348632812	18.854379653930664	-13.0
54.27379608154297	27.0529727935791	-12.0
52.04169464111328	27.604841232299805	-11.0
67.25765228271484	56.25257110595703	-21.0
-23.790733337402344	6.152489185333252	-5.0
33.36289978027344	-43.40509033203125	-1.0
51.73792266845703	-43.28531265258789	-5.0
-12.710014343261719	-34.31452941894531	-2.0
-36.90109634399414	53.055118560791016	-19.0
16.594518661499023	-34.8312873840332	-11.0
30.44853973388672	-37.03630447387695	-10.0
44.09295654296875	-49.51618576049805	-7.0
67.98319244384766	13.63735294342041	-23.0
36.91694259643555	67.21861267089844	-13.0
41.89470672607422	69.17401885986328	-27.0
77.48407745361328	33.16709899902344	-25.0
-17.138835906982422	42.25862503051758	0.0
-31.41895866394043	71.27843475341797	-16.0
-75.95819854736328	49.970611572265625	3.0
-4.307773590087891	7.8015666007995605	-6.0
-7.935140132904053	-28.05084800720215	-1.0
3.193319320678711	4.172394752502441	-5.0
58.373477935791016	-45.96784591674805	-2.0
83.66241455078125	-30.25349235534668	-3.0
30.408357620239258	52.91523361206055	-23.0
15.643425941467285	45.41057586669922	-24.0
-9.096524238586426	40.33850860595703	1.0
-10.585711479187012	44.90215301513672	2.0
50.70893478393555	29.263853073120117	-6.0
-23.13200569152832	-15.297521591186523	0.0
-13.00832462310791	-37.62767791748047	3.0
-75.75189208984375	35.22272872924805	3.0
-94.37228393554688	35.38362121582031	4.0
-58.45207977294922	-8.851346015930176	-7.0
45.96057891845703	-52.882652282714844	-10.0
-69.07516479492188	31.112234115600586	6.0
-12.052871704101562	41.26451873779297	-3.0
58.060184478759766	17.762720108032227	-21.0
28.912038803100586	46.815467834472656	-8.0
82.78878784179688	38.15150833129883	-28.0
-87.38581085205078	35.5555534362793	3.0
-19.99956512451172	-56.914249420166016	-2.0
-19.129837036132812	-57.63685607910156	-4.0
-11.871511459350586	16.717283248901367	-3.0
-16.31321144104004	-22.97163963317871	-7.0
8.19931697845459	-41.24346160888672	1.0
45.09803009033203	-28.854833602905273	-7.0
69.24673461914062	-28.636625289916992	-2.0
84.25059509277344	18.06129264831543	-20.0
94.68675994873047	25.428693771362305	-32.0
86.74612426757812	33.05400848388672	-27.0
67.29597473144531	56.25679397583008	-17.0
49.47087860107422	23.509140014648438	-5.0
-12.003828048706055	-17.972095489501953	4.0
-28.53811264038086	-7.1562275886535645	-5.0
-32.16353988647461	2.157102108001709	-4.0
10.363810539245605	-42.038326263427734	9.0
67.23880767822266	-42.14674758911133	-14.0
26.548419952392578	-6.701650142669678	-18.0
67.41012573242188	-27.75782012939453	-5.0
73.47150421142578	30.900169372558594	-15.0
62.60087203979492	60.65470886230469	-20.0
67.02854919433594	48.737648010253906	-23.0
83.769287109375	39.19872283935547	-37.0
44.26618576049805	-38.02284622192383	-6.0
2.086660385131836	-2.2462871074676514	-5.0
-0.2975284159183502	-6.985905170440674	-5.0
46.92422866821289	3.7722480297088623	-7.0
-15.710472106933594	-18.384523391723633	-5.0
65.79681396484375	-51.03971862792969	-2.0
29.167818069458008	-41.88297653198242	-5.0
89.58600616455078	-7.756460666656494	-20.0
70.66556549072266	40.33452606201172	-28.0
67.31863403320312	53.96780776977539	-32.0
68.3603744506836	53.002952575683594	-29.0
84.8984375	30.306610107421875	-24.0
58.89365768432617	29.824682235717773	-11.0
54.54966735839844	-50.461524963378906	-9.0
-20.30515480041504	-43.88827133178711	4.0
11.81040096282959	-44.9532585144043	-5.0
-33.56124496459961	-2.4919681549072266	1.0
0.14743009209632874	-4.982114791870117	-3.0
44.6606330871582	-42.38298797607422	-2.0
9.966604232788086	-38.87080383300781	-3.0
58.49805450439453	66.14280700683594	-22.0
61.789188385009766	60.679012298583984	-26.0
87.58655548095703	29.458871841430664	-35.0
62.77128601074219	42.13547134399414	-18.0
81.99783325195312	5.894045352935791	-22.0
-28.275554656982422	-7.056046485900879	-6.0
9.320399284362793	-52.22112274169922	-2.0
28.46710968017578	-39.102535247802734	-5.0
7.581944942474365	-40.81326675415039	-7.0
71.36856842041016	-29.229501724243164	-7.0
70.5887680053711	-34.93124008178711	-10.0
31.542564392089844	-62.38917922973633	-14.0
92.39335632324219	-1.0324729681015015	-23.0
95.06051635742188	23.516550064086914	-36.0
49.266937255859375	2.69950008392334	-3.0
86.3326416015625	33.78799057006836	-33.0
-22.505184173583984	20.314477920532227	-3.0
5.55349063873291	-45.12282943725586	0.0
-18.802358627319336	-45.1765251159668	5.0
-57.42433547973633	-93.6007308959961	27.0
-57.43251037597656	-93.73837280273438	34.0
7.529641628265381	-57.733882904052734	0.0
42.514644622802734	-54.403160095214844	-3.0
13.066248893737793	-64.08172607421875	-2.0
77.44538116455078	22.413223266601562	-27.0
103.77696228027344	24.069002151489258	-32.0
104.94926452636719	23.104028701782227	-26.0
39.44411087036133	41.62873077392578	-10.0
-55.41522979736328	-89.07633209228516	7.0
-60.65184783935547	-90.51048278808594	22.0
-57.36361312866211	-93.33405303955078	20.0
3.056411027908325	0.8416715264320374	-5.0
44.107547760009766	31.803499221801758	-1.0
-56.68360137939453	-92.03577423095703	18.0
-55.22365188598633	-92.57891845703125	12.0
-57.73377227783203	-92.58085632324219	19.0
-52.47939682006836	-92.45446014404297	2.0
-59.79493713378906	-91.13203430175781	18.0
-52.516571044921875	-92.53936004638672	7.0
-59.793025970458984	-91.66722106933594	15.0
15.558338165283203	-23.33286476135254	5.0
-61.49582290649414	22.137773513793945	-1.0
-42.128456115722656	-42.67876434326172	4.0
-40.56669616699219	-42.01426696777344	4.0
-9.30228042602539	11.004860877990723	-3.0
60.063438415527344	-38.11974334716797	-5.0
22.581317901611328	-48.788475036621094	-9.0
67.7244873046875	-27.148588180541992	-6.0
91.41026306152344	-0.5811592936515808	-21.0
48.4508171081543	58.48958969116211	-26.0
67.34347534179688	53.38344955444336	-37.0
86.53810119628906	31.806325912475586	-33.0
46.86566925048828	62.60158920288086	-24.0
-28.4910945892334	-7.042596817016602	-5.0
-21.53904914855957	-32.155181884765625	-1.0
-32.7406120300293	-5.914448261260986	-6.0
-14.895116806030273	55.40790557861328	-2.0
66.75910186767578	-44.29454803466797	-8.0
76.39568328857422	-46.855865478515625	-17.0
66.51606750488281	-26.58805274963379	-4.0
70.15788269042969	48.501033782958984	-17.0
64.85621643066406	40.02069091796875	-20.0
43.713768005371094	26.957067489624023	-3.0
69.82489776611328	41.44839859008789	-24.0
3.8071067333221436	-8.061882972717285	-2.0
-110.66316986083984	49.33229064941406	27.0
-111.27043914794922	50.26872253417969	29.0
51.39384460449219	-47.503936767578125	1.0
-6.081872463226318	-10.111248016357422	1.0
-110.90518188476562	50.16443634033203	27.0
-111.73371887207031	49.585269927978516	27.0
-112.14747619628906	49.86314392089844	30.0
-111.75489807128906	49.3125	21.0
91.21294403076172	30.49371910095215	-37.0
88.01119995117188	27.077617645263672	-31.0
73.27613067626953	26.230314254760742	-24.0
44.06679153442383	24.65817642211914	-2.0
7.317098617553711	73.88710021972656	-17.0
39.398799896240234	28.025325775146484	-11.0
5.835508823394775	74.2025146484375	-30.0
2.916199207305908	73.7427978515625	-21.0
-19.70760154724121	-13.65906047821045	3.0
52.512935638427734	-35.77286148071289	-5.0
76.37639617919922	-29.253847122192383	-20.0
65.43769073486328	59.609275817871094	-27.0
97.20716094970703	-11.514784812927246	-21.0
43.8549919128418	64.54249572753906	-23.0
41.28510665893555	33.531166076660156	-14.0
62.97128677368164	-33.12858581542969	-25.0
-12.412875175476074	21.838394165039062	-10.0
3.8613739013671875	66.9214096069336	-8.0
5.991735935211182	-41.27125549316406	-5.0
13.564030647277832	74.06922912597656	-14.0
32.567562103271484	19.943618774414062	-15.0
-59.39419937133789	-8.058063507080078	-10.0
-3.722688913345337	-60.33858108520508	-10.0
64.7064437866211	56.494407653808594	-23.0
80.3890609741211	18.886802673339844	-19.0
56.845821380615234	21.40207290649414	-4.0
43.06986618041992	6.09910249710083	-19.0
28.66341781616211	-36.6981315612793	0.0
-32.950279235839844	63.6116943359375	-2.0
42.37858200073242	-37.81460189819336	-8.0
73.33279418945312	26.788393020629883	-15.0
-29.784570693969727	56.18730926513672	-14.0
-38.523292541503906	-15.085610389709473	-8.0
52.042381286621094	-32.78846740722656	-16.0
75.63683319091797	-23.25025749206543	-12.0
77.95606231689453	-29.417634963989258	-18.0
55.21041488647461	28.13840103149414	-9.0
66.19721221923828	18.711410522460938	-17.0
34.471988677978516	40.183692932128906	-23.0
66.63265228271484	-49.00259017944336	-15.0
-83.25365447998047	14.980527877807617	-5.0
-22.760658264160156	-14.677499771118164	-1.0
59.84169387817383	-34.02084732055664	-14.0
-36.56293869018555	26.645278930664062	-11.0
-10.381994247436523	67.8851547241211	-5.0
78.76055908203125	-36.29775619506836	-8.0
73.94184875488281	-28.518766403198242	-12.0
16.396799087524414	-61.9776496887207	-1.0
80.82414245605469	29.04692840576172	-32.0
88.82359313964844	28.537988662719727	-39.0
49.299068450927734	-28.33629035949707	-7.0
49.23717498779297	-29.863950729370117	-5.0
-29.177385330200195	-17.314298629760742	0.0
61.21553421020508	-54.06257247924805	-12.0
5.175972938537598	1.439730167388916	-8.0
2.8290984630584717	-8.038150787353516	-4.0
-52.94078063964844	-18.314088821411133	-2.0
71.40108489990234	-44.78853988647461	-11.0
73.14633178710938	-29.734882354736328	-3.0
45.87798309326172	27.583086013793945	-13.0
25.79109001159668	72.717529296875	-15.0
54.205726623535156	26.90509605407715	-16.0
29.218671798706055	75.69915008544922	-15.0
58.495513916015625	-33.152462005615234	-15.0
-45.152320861816406	-15.504280090332031	8.0
38.305904388427734	28.106592178344727	-12.0
51.66250991821289	-32.574825286865234	-14.0
-10.513958930969238	67.61898803710938	-5.0
30.255483627319336	15.620583534240723	-6.0
68.95734405517578	-32.977760314941406	-10.0
66.44700622558594	-26.492755889892578	-6.0
39.678138732910156	29.731643676757812	-12.0
42.00600814819336	13.280811309814453	-17.0
83.6369857788086	33.060447692871094	-23.0
89.5844497680664	6.866444110870361	-19.0
76.509033203125	-46.891902923583984	-20.0
46.7466926574707	-37.50689697265625	-7.0
-10.949355125427246	-15.558709144592285	1.0
-3.9522857666015625	-13.516459465026855	-18.0
3.658371925354004	-45.51866912841797	3.0
-27.224973678588867	-31.852310180664062	-5.0
55.44367980957031	-48.578887939453125	-11.0
36.29854965209961	-0.7367751598358154	-14.0
31.934324264526367	25.283479690551758	-12.0
46.53828048706055	14.462780952453613	-6.0
85.65744018554688	32.97673797607422	-29.0
64.62853240966797	19.693635940551758	-25.0
74.21780395507812	21.459997177124023	-29.0
-27.33892250061035	-26.09014129638672	19.0
70.96903228759766	-57.66792297363281	26.0
-6.820641040802002	-11.274300575256348	-2.0
-10.876157760620117	-19.116256713867188	12.0
60.667144775390625	-39.40558624267578	-4.0
54.17800521850586	0.5404975414276123	-27.0
104.43054962158203	-4.739192485809326	-30.0
78.04562377929688	-29.418766021728516	-16.0
67.82593536376953	18.08146858215332	-11.0
62.809364318847656	10.857824325561523	-14.0
0.6432475447654724	49.64864730834961	-9.0
66.83106994628906	-50.161251068115234	-13.0
-97.5241470336914	18.749982833862305	17.0
-97.14446258544922	18.62095069885254	17.0
22.773874282836914	40.485107421875	-15.0
-26.80644416809082	65.0586166381836	-2.0
-97.00713348388672	18.42564582824707	15.0
-97.65264892578125	18.649253845214844	15.0
105.02239990234375	-18.083242416381836	-23.0
84.79232025146484	29.146154403686523	-29.0
74.91874694824219	-22.832616806030273	-10.0
55.24156188964844	-9.272521018981934	-7.0
97.62454986572266	-9.65671157836914	-28.0
68.42570495605469	2.035724639892578	-23.0
-10.832929611206055	-41.84229278564453	-2.0
-38.81005096435547	-20.783557891845703	-6.0
-39.64017105102539	-0.9647979736328125	-2.0
-25.619308471679688	-42.81774139404297	-8.0
-35.85788345336914	-27.119142532348633	0.0
-54.86954879760742	-30.883419036865234	-9.0
44.72652053833008	-32.4754753112793	-3.0
74.49437713623047	-21.85938262939453	-9.0
101.06902313232422	24.578323364257812	-25.0
87.82108306884766	31.373018264770508	-36.0
72.32972717285156	20.180198669433594	-25.0
6.203721523284912	-46.1767463684082	-1.0
-89.52689361572266	4.373220443725586	-6.0
-28.330751419067383	-60.619808197021484	-2.0
8.641450881958008	16.35701560974121	-19.0
-89.32022857666016	-2.7044224739074707	-5.0
-59.89988708496094	-35.68463897705078	-8.0
18.068641662597656	-16.157432556152344	-7.0
14.56747817993164	-11.854928016662598	-6.0
-51.763832092285156	-67.51294708251953	-13.0
-61.43974685668945	-62.401161193847656	-8.0
-46.66550064086914	-67.57073974609375	-7.0
-24.49915885925293	-65.78026580810547	-9.0
-12.353715896606445	-70.9095230102539	-10.0
-38.84285354614258	2.6977686882019043	0.0
18.362295150756836	4.639563083648682	-15.0
-89.36900329589844	5.743443965911865	-8.0
-45.482845306396484	-32.70827102661133	-2.0
18.273496627807617	-5.913347244262695	-12.0
85.46043395996094	-35.77560043334961	-6.0
57.846927642822266	-30.33819007873535	-17.0
-17.83407974243164	50.483673095703125	-1.0
-68.5390625	-0.5194185376167297	-7.0
-34.67168045043945	-65.3333740234375	0.0
-25.522550582885742	-48.12310028076172	-4.0
-29.52311134338379	-40.447200775146484	-3.0
-90.27427673339844	9.352490425109863	-6.0
7.228817462921143	14.195594787597656	-15.0
13.25560474395752	-10.09004020690918	-11.0
8.530186653137207	19.331043243408203	-30.0
16.975749969482422	-8.742722511291504	-8.0
22.071035385131836	-10.392102241516113	-15.0
-54.690643310546875	-53.76494216918945	-1.0
7.68303918838501	-24.47087287902832	-12.0
-52.666446685791016	-58.37422180175781	0.0
-12.233633995056152	-57.25703048706055	-12.0
-27.390987396240234	-64.34576416015625	-4.0
-33.760719299316406	-52.259002685546875	-2.0
-42.284507751464844	34.06940841674805	-9.0
20.107465744018555	-5.0432868003845215	-9.0
8.369176864624023	17.870800018310547	-25.0
-88.19552612304688	7.378909111022949	-6.0
-31.23743438720703	-25.675188064575195	-4.0
15.053950309753418	-4.619364261627197	-9.0
-11.37695026397705	-70.7177963256836	-16.0
9.288488388061523	-23.9326171875	-25.0
-63.09463119506836	-62.51508331298828	-12.0
-64.36634826660156	-64.54781341552734	-22.0
-52.344261169433594	-68.79582214355469	-19.0
-54.39558029174805	-53.02116775512695	-1.0
7.723966598510742	20.049739837646484	-23.0
-40.864444732666016	-30.26325035095215	10.0
5.775808811187744	14.761704444885254	-24.0
-26.475801467895508	-34.92172622680664	-2.0
-95.59361267089844	29.63600730895996	6.0
-20.824556350708008	-4.148678302764893	-16.0
-83.15644073486328	38.71626663208008	3.0
-40.631893157958984	-24.43242835998535	-13.0
-36.39940643310547	-17.31854820251465	-2.0
-51.569618225097656	-67.7705307006836	-14.0
-46.66632080078125	-67.82301330566406	-10.0
-34.50408935546875	-54.64982604980469	-7.0
-86.48221588134766	4.779900074005127	-2.0
2.9848968982696533	-26.142269134521484	-6.0
8.673494338989258	14.608529090881348	-13.0
0.432399719953537	29.059377670288086	-12.0
16.921701431274414	-8.72016429901123	-12.0
7.170709609985352	-69.23275756835938	-4.0
-47.63025665283203	-61.19057083129883	-5.0
-49.37876510620117	-72.49574279785156	-19.0
31.179344177246094	10.96240520477295	-12.0
-77.65177917480469	-9.875088691711426	2.0
43.40193176269531	-55.203609466552734	-6.0
-80.90938568115234	-30.46376609802246	-6.0
-44.16584396362305	-19.133989334106445	-5.0
-67.10050201416016	-20.4473819732666	-1.0
-65.76326751708984	-1.6353977918624878	-9.0
-91.27274322509766	3.2560875415802	-15.0
-22.392271041870117	-48.00091552734375	2.0
-53.46600341796875	-51.43259048461914	1.0
-17.892269134521484	-73.67068481445312	-10.0
-22.4054012298584	-63.18471908569336	-9.0
-63.803985595703125	-63.49763107299805	-13.0
-51.61907196044922	-69.21397399902344	-18.0
47.1794319152832	-53.77377700805664	-24.0
19.023515701293945	-44.40703201293945	-4.0
-88.26527404785156	3.5112483501434326	-7.0
-19.84142303466797	-55.165000915527344	-3.0
16.68825340270996	-7.7181267738342285	-18.0
-90.67701721191406	5.215888500213623	-11.0
-44.44392395019531	-34.15524673461914	-8.0
-34.31850051879883	-61.97673416137695	-1.0
-46.45304489135742	-68.06816864013672	-8.0
-21.673511505126953	-70.99064636230469	-13.0
-63.29656219482422	-62.24580383300781	-12.0
-44.91808319091797	-63.95484924316406	-3.0
-60.8920783996582	-59.76108169555664	-6.0
23.306608200073242	2.369609832763672	-14.0
-80.63888549804688	-10.327661514282227	-1.0
23.794876098632812	-12.536334991455078	-13.0
-77.90044403076172	20.670433044433594	-3.0
-84.93450164794922	13.286365509033203	-2.0
-34.94039535522461	-62.87598419189453	0.0
-32.47288513183594	-75.48001098632812	-10.0
-32.58872985839844	-33.2114143371582	-2.0
-51.06958770751953	-68.39714050292969	-14.0
-49.79806137084961	-68.74430847167969	-10.0
-60.51557159423828	-62.24180603027344	-5.0
-10.385211944580078	-68.6792984008789	-10.0
-13.525246620178223	-67.04551696777344	-10.0
27.72042465209961	16.663818359375	-5.0
-50.85951614379883	-19.74934959411621	0.0
-71.37356567382812	-22.04485511779785	1.0
-55.308624267578125	-60.05901336669922	11.0
10.8914794921875	17.01004981994629	-12.0
19.778167724609375	-19.097614288330078	-6.0
-36.12561798095703	-66.29922485351562	-1.0
-50.459537506103516	-71.6778564453125	-21.0
53.001747131347656	-55.27062225341797	-17.0
-30.82378387451172	-34.967254638671875	0.0
-19.792037963867188	-28.353347778320312	-1.0
-29.219587326049805	-18.662073135375977	0.0
-45.079166412353516	-34.36021423339844	1.0
19.633872985839844	9.901519775390625	-13.0
-16.41928482055664	-72.37052917480469	-10.0
-68.6585464477539	8.448586463928223	-17.0
16.752859115600586	-7.178131103515625	-20.0
20.367746353149414	-6.383368492126465	-11.0
13.146278381347656	-8.082714080810547	-12.0
-30.241275787353516	-69.73648834228516	-12.0
-23.095394134521484	-72.38751220703125	-16.0
-68.70352172851562	-6.072381019592285	1.0
-51.29005813598633	-68.71176147460938	-15.0
-10.507699012756348	-50.24695587158203	5.0
-39.41786193847656	-34.72980880737305	-3.0
-23.58870506286621	-22.011219024658203	-3.0
-86.32833099365234	5.173731327056885	-4.0
-37.073272705078125	35.03780746459961	-6.0
30.795690536499023	-3.4132630825042725	-24.0
-47.47914123535156	-23.815288543701172	-2.0
1.339194416999817	-26.39844512939453	-12.0
7.506744861602783	-24.268949508666992	-18.0
-63.968631744384766	-62.43268585205078	-9.0
-47.37490463256836	-65.43167114257812	-2.0
-18.833600997924805	-55.017642974853516	2.0
-8.839102745056152	-75.57196807861328	-8.0
-85.8182601928711	-14.973106384277344	-7.0
-44.86359405517578	16.750629425048828	-1.0
-30.11183738708496	-24.93776512145996	-2.0
-16.549074172973633	-26.33761978149414	-13.0
-35.30231857299805	-62.57227325439453	-2.0
-47.55973815917969	-47.25423812866211	-2.0
-17.38614845275879	-71.3316879272461	-11.0
-63.723228454589844	3.1396372318267822	-11.0
-29.486005783081055	-40.3762092590332	-1.0
-28.16368865966797	-66.04805755615234	-9.0
-50.431243896484375	-52.73134994506836	-3.0
-43.90749740600586	-47.04738998413086	-1.0
-76.26702880859375	-0.07486166059970856	24.0
-74.62926483154297	0.1842791587114334	24.0
-75.55683135986328	-0.640880286693573	22.0
-76.01541137695312	0.7539675235748291	32.0
-77.23773193359375	1.5286341905593872	22.0
72.1758041381836	-58.09647750854492	11.0
72.10697937011719	-58.44260787963867	15.0
72.00138092041016	-58.458106994628906	12.0
72.24882507324219	-59.74148178100586	22.0
72.10100555419922	-58.57828903198242	12.0
72.70585632324219	-60.33366775512695	15.0
-77.3908920288086	1.525282859802246	16.0
-76.24468994140625	1.467742681503296	19.0
-76.33125305175781	0.05739961564540863	27.0
-11.219498634338379	43.51976776123047	-1.0
-41.72156524658203	37.52433776855469	-14.0
7.463291168212891	-35.521427154541016	23.0
71.9132080078125	-60.39750289916992	23.0
-74.78218078613281	0.1193191185593605	23.0
72.31961059570312	-60.09837341308594	17.0
72.59850311279297	-60.26311492919922	22.0
-77.17440032958984	-0.8778373003005981	24.0
-76.42382049560547	-0.27797091007232666	26.0
-75.31851959228516	-0.7833765149116516	23.0
-8.174517631530762	32.208045959472656	-16.0
16.804367065429688	16.58209991455078	-12.0
-39.368812561035156	33.492698669433594	-4.0
-36.983192443847656	52.50361251831055	-19.0
70.0795669555664	5.9377522468566895	-24.0
41.95573806762695	1.5082991123199463	-17.0
82.95365905761719	-11.215888023376465	-24.0
95.19637298583984	14.476078987121582	-22.0
41.215057373046875	-64.22572326660156	-11.0
-2.502537727355957	-35.15264129638672	-8.0
27.13147735595703	23.18497657775879	-9.0
22.726757049560547	31.06119155883789	-24.0
-43.197509765625	35.19084548950195	-7.0
15.451508522033691	7.048368453979492	-13.0
11.64488697052002	14.136520385742188	-10.0
-28.6619873046875	72.51191711425781	-10.0
42.35691452026367	-0.9895723462104797	-27.0
37.990020751953125	-1.2321141958236694	-21.0
41.61961364746094	13.120477676391602	-26.0
36.588897705078125	-57.66494369506836	-24.0
64.54265594482422	28.607973098754883	-20.0
22.57362174987793	40.43206787109375	-17.0
75.59846496582031	16.666608810424805	-28.0
18.107158660888672	30.014989852905273	-19.0
-10.37131118774414	43.040672302246094	2.0
30.2149600982666	9.253803253173828	-15.0
34.78908920288086	50.10773468017578	-31.0
-39.88949966430664	32.97803497314453	-5.0
59.65068817138672	45.52471923828125	-34.0
12.830245018005371	15.794656753540039	-7.0
73.17118072509766	-38.12406921386719	-18.0
70.87547302246094	-38.471046447753906	-13.0
83.62065887451172	23.716690063476562	-23.0
49.349613189697266	-20.868986129760742	-16.0
31.856243133544922	38.32642364501953	-25.0
39.1961555480957	54.94221496582031	-28.0
-45.35197067260742	49.738494873046875	-28.0
14.746264457702637	7.57288932800293	-16.0
24.802339553833008	41.50833511352539	-13.0
-71.42265319824219	11.961786270141602	-4.0
98.951416015625	-9.714166641235352	-32.0
20.944740295410156	17.777780532836914	-15.0
97.67391967773438	4.576935768127441	-27.0
68.5243911743164	-9.20022201538086	-20.0
95.07474517822266	14.944164276123047	-17.0
99.7561264038086	-7.72099494934082	-33.0
83.81196594238281	29.135318756103516	-24.0
32.717071533203125	41.51387023925781	-27.0
-47.66720199584961	44.539344787597656	0.0
-46.86891555786133	41.2025032043457	-1.0
-53.191001892089844	20.201568603515625	2.0
-67.55901336669922	6.900119304656982	-22.0
20.44856071472168	7.141161918640137	-15.0
27.5316219329834	-3.278782367706299	-19.0
78.34785461425781	-2.8267781734466553	-22.0
67.0691909790039	-10.875242233276367	-10.0
104.4029769897461	-16.770626068115234	-28.0
-7.985163688659668	24.467288970947266	-28.0
-28.830245971679688	-5.245094299316406	-8.0
17.101869583129883	36.53120803833008	-32.0
-92.23841094970703	33.615814208984375	3.0
-65.41316223144531	-14.581914901733398	0.0
30.610363006591797	40.52229309082031	-13.0
-29.32162094116211	-17.558975219726562	-1.0
-93.44396209716797	29.684328079223633	4.0
-44.95758819580078	64.80293273925781	-10.0
53.10927963256836	-35.886844635009766	-7.0
57.59503173828125	-54.974693298339844	-14.0
64.25762939453125	-1.3592814207077026	-23.0
94.0690689086914	2.3938426971435547	-28.0
75.82698059082031	16.655752182006836	-25.0
28.899927139282227	29.359981536865234	-16.0
-12.031044006347656	35.05685806274414	-9.0
-24.605457305908203	35.29780578613281	-5.0
-1.982112169265747	31.38482666015625	-20.0
-68.42191314697266	-3.6168580055236816	-3.0
-13.387975692749023	63.934810638427734	-4.0
62.5955696105957	-50.817474365234375	-5.0
-11.252193450927734	-3.714055299758911	-5.0
82.84989929199219	-13.284594535827637	-29.0
-2.543124198913574	-18.93307113647461	-1.0
73.49092864990234	35.21767807006836	-25.0
94.15458679199219	-2.036083459854126	-19.0
34.49201583862305	49.90998840332031	-28.0
-53.27456283569336	42.09201431274414	0.0
60.493133544921875	23.21168327331543	-13.0
-4.189949035644531	37.901329040527344	-18.0
-26.698230743408203	68.64189147949219	-12.0
94.2572021484375	0.7899025678634644	-24.0
-0.45632076263427734	-13.57906723022461	-6.0
93.85446166992188	2.7090113162994385	-28.0
95.31132507324219	19.06816864013672	-23.0
68.84983825683594	11.901885986328125	-28.0
94.27550506591797	16.786819458007812	-26.0
-58.5700798034668	-3.920125961303711	-17.0
64.03334045410156	22.20411491394043	-14.0
-69.22998046875	-10.06562614440918	0.0
55.81386947631836	18.221704483032227	-3.0
-7.897816181182861	43.89614486694336	-9.0
-46.80563735961914	34.103538513183594	-5.0
-9.292967796325684	43.938636779785156	-3.0
52.51181411743164	-17.393659591674805	-11.0
-2.7850100994110107	-58.5296516418457	-10.0
35.451637268066406	-3.572866678237915	-22.0
96.48880004882812	4.93373441696167	-28.0
26.927322387695312	54.3810920715332	-21.0
15.124247550964355	-37.555389404296875	-18.0
48.97589111328125	56.76009750366211	-31.0
-56.45249938964844	46.952144622802734	4.0
-7.4394659996032715	43.127655029296875	-6.0
-63.043212890625	-12.681756973266602	-4.0
-92.44169616699219	33.750694274902344	0.0
79.93070983886719	11.644336700439453	-32.0
29.47707176208496	-66.52891540527344	-12.0
93.99170684814453	13.963262557983398	-16.0
67.96637725830078	17.967517852783203	-15.0
93.46035766601562	5.024301528930664	-26.0
86.8193588256836	-26.58009147644043	-13.0
22.32062339782715	53.4090576171875	-16.0
60.15212631225586	12.243330001831055	-22.0
-9.871060371398926	44.72063064575195	0.0
-8.516517639160156	68.20330047607422	-10.0
-11.974503517150879	32.185699462890625	-21.0
-53.483524322509766	35.577964782714844	3.0
-10.918062210083008	-5.651363372802734	-3.0
42.527225494384766	-36.4588737487793	-2.0
105.04483032226562	7.885735511779785	-27.0
75.94815063476562	-4.230921745300293	-14.0
75.07489013671875	-43.043113708496094	-9.0
87.79739379882812	-4.019411563873291	-7.0
82.1667251586914	26.071033477783203	-17.0
60.74223327636719	15.044573783874512	-24.0
-7.591787338256836	34.74409484863281	-12.0
-14.567105293273926	-26.30270004272461	-16.0
9.782431602478027	30.916181564331055	-18.0
-59.241554260253906	21.890953063964844	-1.0
85.64443969726562	27.209205627441406	-23.0
-15.300010681152344	-4.582935810089111	-5.0
73.23643493652344	-39.08865737915039	-13.0
46.34614944458008	-64.4094009399414	-18.0
92.21440887451172	5.137373924255371	-28.0
97.01123809814453	12.92667007446289	-29.0
20.199317932128906	22.997785568237305	-12.0
14.437639236450195	34.472137451171875	-15.0
-48.774810791015625	33.181156158447266	-1.0
-29.96602439880371	14.394017219543457	-12.0
-5.030423641204834	68.6242446899414	-8.0
-26.13117218017578	67.48928833007812	-9.0
71.70967864990234	1.153527855873108	-21.0
12.429460525512695	14.660870552062988	-11.0
58.83251953125	2.2282400131225586	-16.0
81.51765441894531	33.761192321777344	-31.0
70.45089721679688	5.842255592346191	-23.0
-8.278389930725098	-75.48094940185547	-12.0
63.02320861816406	16.028406143188477	-20.0
51.08428955078125	47.87486267089844	-23.0
-27.458852767944336	66.94318389892578	-5.0
-10.227448463439941	66.23745727539062	-5.0
20.874317169189453	37.14820098876953	-10.0
-63.52797317504883	-11.53494930267334	-6.0
55.221519470214844	3.6202261447906494	-25.0
38.807456970214844	-6.536268711090088	-11.0
98.61543273925781	5.300549030303955	-28.0
48.855621337890625	-19.68488311767578	-25.0
75.36631774902344	-29.29993438720703	-17.0
77.77290344238281	-18.835046768188477	-13.0
27.88593101501465	18.139236450195312	-6.0
27.381366729736328	21.712181091308594	-16.0
-65.38406372070312	-1.7256819009780884	-18.0
2.3085286617279053	-22.720396041870117	-9.0
33.66903305053711	58.172149658203125	-21.0
-42.085731506347656	38.5670166015625	-16.0
33.55470275878906	-56.88116455078125	-7.0
102.65557861328125	-15.936969757080078	-30.0
71.3124771118164	0.19979842007160187	-19.0
88.4516830444336	-4.191253662109375	-12.0
94.51737213134766	6.309155464172363	-28.0
83.53781127929688	38.06108856201172	-33.0
67.80314636230469	38.607601165771484	-20.0
13.739744186401367	25.084800720214844	-23.0
2.555824041366577	-36.75467300415039	1.0
6.15269660949707	-42.838462829589844	-1.0
-19.48865509033203	-57.66816329956055	-3.0
-20.26561164855957	-59.25315475463867	-17.0
56.86985778808594	-51.54597091674805	-16.0
-25.846670150756836	-37.23628616333008	1.0
18.32138442993164	-31.908960342407227	-10.0
-8.859722137451172	-8.213899612426758	-3.0
56.14522171020508	21.356281280517578	-10.0
43.96994400024414	25.683223724365234	-4.0
24.36500358581543	30.065401077270508	-19.0
-16.466182708740234	47.26512145996094	-2.0
56.969383239746094	-54.985626220703125	-11.0
57.63819122314453	-51.84767150878906	-22.0
-17.241729736328125	-65.37732696533203	-11.0
-17.682348251342773	-65.90862274169922	-20.0
3.513475179672241	-67.95978546142578	2.0
24.98496437072754	-35.9218864440918	-8.0
76.46930694580078	-32.57646179199219	-12.0
40.66954040527344	67.09861755371094	-19.0
54.51839828491211	20.13349151611328	-9.0
64.92290496826172	51.42522430419922	-23.0
62.0894775390625	39.9197883605957	-25.0
68.23921203613281	43.435150146484375	-20.0
-21.299522399902344	16.029985427856445	2.0
2.7984588146209717	-19.748289108276367	-6.0
-43.20059585571289	-24.837474822998047	-7.0
-15.037883758544922	-63.843963623046875	-11.0
72.13516998291016	-44.3709831237793	-12.0
71.01334381103516	-44.41242599487305	-12.0
82.22908782958984	4.283507347106934	-22.0
74.8171615600586	36.6867790222168	-25.0
69.723388671875	48.19690704345703	-16.0
39.57040023803711	32.790313720703125	-5.0
-24.590742111206055	-21.928321838378906	-2.0
60.3731575012207	0.17455679178237915	-8.0
-36.18977737426758	58.92989730834961	5.0
65.9811019897461	-41.266021728515625	-7.0
-54.68963623046875	-11.883712768554688	-14.0
42.70967483520508	20.650772094726562	-1.0
-40.931209564208984	-50.87903594970703	-1.0
-3.000593900680542	-73.01097106933594	-4.0
77.77112579345703	20.71259880065918	-19.0
83.42835235595703	30.65237045288086	-13.0
72.3191146850586	37.18571090698242	-23.0
-3.6566402912139893	65.45059204101562	-7.0
19.187314987182617	59.0416374206543	-12.0
-26.151700973510742	-3.1749703884124756	4.0
-32.61417770385742	-31.097976684570312	0.0
-43.14703369140625	-47.183406829833984	0.0
-2.0309481620788574	-31.182706832885742	1.0
-50.55889892578125	-9.281188011169434	0.0
-22.094907760620117	-63.21310043334961	-6.0
-46.246089935302734	-59.192012786865234	1.0
52.8421745300293	12.803929328918457	-10.0
65.93475341796875	39.413368225097656	-18.0
-7.018254280090332	9.835707664489746	-3.0
69.8870849609375	40.1668701171875	-25.0
-7.452242851257324	-10.079339027404785	1.0
65.50371551513672	-27.624664306640625	-7.0
-17.217899322509766	-16.076622009277344	-1.0
56.39008331298828	-54.076534271240234	-16.0
-14.556805610656738	28.343917846679688	-2.0
-23.866159439086914	-5.917690277099609	-12.0
19.84292984008789	-52.01496887207031	-17.0
26.714895248413086	-76.76106262207031	-10.0
44.9662971496582	-15.89545726776123	-14.0
32.47018814086914	26.84589958190918	1.0
63.8195686340332	42.32079315185547	-16.0
40.84685134887695	66.6829605102539	-12.0
36.1550178527832	53.60826873779297	-30.0
-3.7662601470947266	66.9989013671875	-10.0
11.777070999145508	-8.943782806396484	-6.0
-8.533226013183594	-2.0410315990448	4.0
-0.6928412318229675	-35.23942565917969	-4.0
-13.308204650878906	-4.890659809112549	-3.0
56.696556091308594	-53.92074966430664	-15.0
6.727969169616699	-62.70701217651367	-10.0
23.40519142150879	32.57216262817383	-24.0
73.00577545166016	35.96964645385742	-20.0
69.11602020263672	52.9047966003418	-32.0
68.05352020263672	44.46503829956055	-17.0
76.77537536621094	36.567508697509766	-26.0
36.9807243347168	62.77635955810547	-15.0
-4.026885509490967	7.943864822387695	-6.0
-30.60834312438965	-34.06978225708008	0.0
-14.330621719360352	-17.15381622314453	-4.0
-2.9046101570129395	-6.698086261749268	5.0
-16.832178115844727	-59.52830505371094	-6.0
57.869178771972656	-25.908735275268555	-16.0
-21.245492935180664	7.302901268005371	-4.0
46.0234489440918	28.526870727539062	-12.0
88.00646209716797	-0.49884486198425293	-19.0
-8.536459922790527	-0.5564539432525635	0.0
-1.1686770915985107	-0.46609464287757874	-9.0
37.56464767456055	69.4228286743164	-14.0
-12.609886169433594	-10.64607048034668	-3.0
-7.914655685424805	-24.17426300048828	-1.0
6.2494120597839355	3.577226400375366	-2.0
60.151397705078125	-46.52302932739258	-1.0
75.19403839111328	-46.50988006591797	-11.0
75.02619171142578	-43.48129653930664	-7.0
99.94905853271484	6.872302532196045	-28.0
66.65386962890625	54.49277114868164	-27.0
72.06156158447266	40.39226531982422	-29.0
-17.24006462097168	-20.580060958862305	-2.0
70.2548828125	35.53313064575195	-28.0
35.106082916259766	62.895652770996094	-18.0
5.983942031860352	1.1966462135314941	-9.0
56.891624450683594	-55.551937103271484	-12.0
-20.850860595703125	-4.153672695159912	-9.0
52.02986526489258	15.922712326049805	-24.0
46.432945251464844	-55.97142791748047	-10.0
74.06209564208984	-45.758792877197266	-7.0
54.50178909301758	-8.874267578125	-13.0
73.20647430419922	41.29535675048828	-11.0
99.44837188720703	27.800710678100586	-35.0
30.421192169189453	52.783233642578125	-20.0
71.62850189208984	15.235754013061523	-30.0
75.36078643798828	29.292572021484375	-16.0
-22.241649627685547	-10.389969825744629	-4.0
58.73170471191406	-55.75125503540039	-8.0
54.242706298828125	-54.77503204345703	-13.0
3.229959726333618	8.524161338806152	-8.0
75.26969146728516	-44.422515869140625	-17.0
40.97388458251953	-42.926029205322266	5.0
50.78762435913086	14.487154006958008	-10.0
53.66991424560547	20.277820587158203	-7.0
57.81572723388672	64.23821258544922	-25.0
-33.465972900390625	3.5962581634521484	-2.0
7.273403644561768	-20.2835693359375	-10.0
48.20603942871094	-50.107940673828125	-5.0
-22.64536476135254	-18.72606658935547	2.0
-17.83233642578125	-63.0067138671875	-4.0
45.32969284057617	15.122201919555664	1.0
60.4932746887207	-35.970767974853516	-13.0
-4.818167686462402	-75.39572143554688	-1.0
67.14215850830078	-39.872291564941406	-12.0
22.847606658935547	77.8787841796875	-9.0
64.9561996459961	59.227237701416016	-23.0
-22.676298141479492	20.08831024169922	1.0
-34.021358489990234	6.308075904846191	1.0
69.46481323242188	2.38352370262146	-19.0
44.51911544799805	20.435075759887695	-3.0
-14.729722023010254	25.94618797302246	-5.0
58.52261734008789	-26.884204864501953	-18.0
-69.81480407714844	-23.790082931518555	0.0
-11.02971363067627	17.46817970275879	-10.0
-2.6136417388916016	-37.68880844116211	-3.0
38.060096740722656	-33.85643005371094	2.0
21.951786041259766	77.46223449707031	-9.0
46.12849807739258	19.032325744628906	-6.0
40.36283493041992	-36.4067497253418	-11.0
28.61281967163086	-45.81699752807617	-2.0
87.23912048339844	28.358848571777344	-29.0
45.25120544433594	-24.697891235351562	-1.0
-17.21549415588379	-13.365160942077637	1.0
60.0419807434082	-42.405128479003906	-4.0
-17.69422721862793	-60.3382682800293	-9.0
0.5941577553749084	4.971164703369141	-7.0
-22.99144744873047	-65.59351348876953	-6.0
73.73513793945312	-44.126529693603516	-17.0
49.18486022949219	31.612899780273438	-1.0
37.744773864746094	66.84576416015625	-17.0
80.88126373291016	33.32284927368164	-29.0
61.974857330322266	-30.711679458618164	-17.0
64.10133361816406	36.70557403564453	-26.0
77.214599609375	33.455650329589844	-25.0
-8.959466934204102	-45.25043487548828	2.0
-38.396751403808594	-29.20243263244629	5.0
39.438079833984375	-36.110931396484375	0.0
-15.883891105651855	-62.585201263427734	-17.0
-38.3436164855957	-59.87317657470703	0.0
-0.7318595051765442	-68.56733703613281	3.0
-4.611033916473389	-4.429166793823242	3.0
83.97154998779297	30.519277572631836	-22.0
88.06493377685547	24.185232162475586	-31.0
87.0765151977539	0.278800368309021	-18.0
67.48246765136719	13.00016975402832	-24.0
48.54629898071289	12.613733291625977	-3.0
-73.2313003540039	-35.738582611083984	-1.0
-69.62982940673828	-12.182043075561523	1.0
-69.90666198730469	-21.10383415222168	10.0
-61.19100570678711	-24.329620361328125	-3.0
-68.1286392211914	-34.99595642089844	0.0
13.9354829788208	-72.26615905761719	-7.0
-4.4136176109313965	-60.35648727416992	-16.0
-22.773386001586914	16.201351165771484	2.0
50.646121978759766	72.234130859375	-31.0
47.526710510253906	61.37992858886719	-31.0
-35.79901885986328	11.638484001159668	-6.0
-3.9114723205566406	-71.3614273071289	-4.0
-64.14464569091797	45.93915557861328	0.0
-68.05430603027344	-14.401156425476074	-1.0
-47.96498489379883	16.574752807617188	0.0
-66.35575103759766	-13.560937881469727	-1.0
-2.990802526473999	-39.19051742553711	-3.0
-4.120364665985107	-56.04367446899414	-6.0
7.906796932220459	-74.70213317871094	-5.0
-18.114990234375	10.095209121704102	-1.0
29.710920333862305	60.66630172729492	-18.0
10.016788482666016	43.3382682800293	-29.0
37.9831428527832	63.77861785888672	-23.0
1.4185842275619507	-53.08467102050781	7.0
-74.81319427490234	-8.169822692871094	-4.0
-33.78006362915039	60.3812141418457	-6.0
31.969846725463867	-43.821353912353516	-4.0
-61.25897216796875	-25.1119441986084	-9.0
-11.412117004394531	-63.53681564331055	-11.0
1.8590984344482422	-68.67156982421875	-2.0
1.3486117124557495	-62.500770568847656	-6.0
32.24638748168945	-16.796510696411133	-14.0
50.918453216552734	65.78894805908203	-36.0
19.04734992980957	59.83238983154297	-10.0
-3.0275025367736816	27.023183822631836	-13.0
16.02179527282715	-50.202613830566406	-6.0
-41.47769546508789	22.956300735473633	7.0
-48.41771697998047	-6.063875675201416	-2.0
-70.4666976928711	-24.036170959472656	-1.0
-21.725027084350586	63.53400802612305	-5.0
5.977727890014648	-77.82173919677734	1.0
10.358638763427734	-57.561988830566406	-5.0
14.077617645263672	-61.2973518371582	-6.0
-46.877220153808594	-40.448570251464844	3.0
30.653329849243164	57.36061096191406	-18.0
45.1863899230957	55.68147659301758	-32.0
-23.286413192749023	25.472599029541016	-3.0
-18.2645263671875	-45.76797866821289	3.0
-68.33634948730469	-33.88263702392578	0.0
-68.5601806640625	-30.020082473754883	-3.0
-66.25736999511719	-32.18822479248047	-9.0
-31.289691925048828	20.34980583190918	-20.0
-59.38579177856445	-24.600940704345703	-7.0
-40.604347229003906	-52.4598274230957	-3.0
-71.918212890625	9.595723152160645	-8.0
-71.38970184326172	-31.591611862182617	2.0
44.742740631103516	55.3438606262207	-17.0
50.0798225402832	64.7663345336914	-33.0
13.453511238098145	-64.44509887695312	-6.0
-11.612993240356445	-61.048988342285156	-6.0
-35.50644302368164	48.958003997802734	-4.0
-30.95618438720703	64.23099517822266	-2.0
-79.16930389404297	-9.095515251159668	-4.0
-87.70130920410156	5.382694721221924	-2.0
-57.51795196533203	5.231775760650635	-5.0
-12.034496307373047	-64.13613891601562	-10.0
-35.897708892822266	-42.03110885620117	5.0
-42.47468948364258	17.432554244995117	4.0
47.06391525268555	67.67172241210938	-27.0
50.700538635253906	73.42636108398438	-28.0
5.152264595031738	60.963401794433594	-5.0
-13.48388957977295	-63.16514587402344	-18.0
-51.97907638549805	34.034725189208984	-5.0
-57.834434509277344	4.603686809539795	-12.0
-65.3874282836914	-7.597939491271973	1.0
-64.96723937988281	5.192042350769043	-13.0
-61.14337921142578	1.8356385231018066	-2.0
-8.349386215209961	-71.63021087646484	-10.0
6.841739177703857	-57.90606689453125	-3.0
-10.66483211517334	10.063488960266113	0.0
45.58617401123047	52.810760498046875	-18.0
48.7595329284668	57.6573486328125	-29.0
45.43483352661133	65.67269134521484	-29.0
30.612810134887695	-34.945003509521484	-12.0
-65.78726959228516	4.609994888305664	-10.0
-59.43082046508789	-30.79833221435547	-20.0
-13.589414596557617	-64.99713897705078	-9.0
-33.95343780517578	56.43061447143555	-7.0
-53.11770248413086	-60.38396453857422	-2.0
-5.973677158355713	-60.281700134277344	-11.0
5.720480442047119	-69.95338439941406	1.0
-3.8950629234313965	55.602142333984375	-18.0
51.451351165771484	65.06947326660156	-40.0
48.989097595214844	71.3001708984375	-31.0
14.90359878540039	60.25261306762695	-7.0
-8.747241973876953	-61.42097091674805	-14.0
-38.46658706665039	44.2227897644043	-5.0
-74.18241119384766	33.389827728271484	3.0
-46.185935974121094	-4.861783027648926	4.0
-66.51471710205078	-22.626550674438477	0.0
53.24386215209961	-26.701045989990234	-13.0
-1.6778842210769653	-41.378170013427734	-1.0
26.1600341796875	-48.12654495239258	-2.0
14.54677677154541	60.26664352416992	-2.0
48.4243278503418	62.018287658691406	-28.0
43.23235321044922	62.1341438293457	-20.0
-22.229991912841797	7.716693878173828	-3.0
-48.4080810546875	-18.704870223999023	-3.0
-71.44615173339844	-9.27275562286377	4.0
-58.73653030395508	0.5675610303878784	-7.0
-66.31245422363281	-32.67530822753906	-5.0
0.05395136773586273	25.7216739654541	-3.0
-37.98406219482422	-23.418813705444336	1.0
-9.197216987609863	-74.11493682861328	-11.0
-5.0137152671813965	-60.31022644042969	-14.0
-54.97881317138672	-36.98039627075195	4.0
41.961341857910156	71.17887115478516	-28.0
49.569664001464844	63.53068161010742	-31.0
22.0443058013916	61.53739929199219	-16.0
-43.56617736816406	-13.612211227416992	5.0
-59.62632369995117	-60.16936492919922	-5.0
-37.2290153503418	-19.297529220581055	-4.0
-63.286373138427734	-60.545555114746094	-8.0
-63.80204391479492	35.51348876953125	0.0
13.466919898986816	-57.26310348510742	4.0
-8.189425468444824	-75.40731048583984	-10.0
-44.607852935791016	-36.41164779663086	2.0
-28.22441864013672	5.132543087005615	-12.0
1.9591535329818726	59.87425231933594	-4.0
8.631213188171387	55.35520935058594	-2.0
-6.2900495529174805	-49.14202117919922	3.0
-7.149670600891113	-57.58053207397461	-2.0
-81.74442291259766	-21.50527572631836	21.0
-75.66294860839844	0.8815647959709167	25.0
-55.37395095825195	-37.191043853759766	4.0
-72.15787506103516	-13.297259330749512	6.0
-69.28858947753906	-34.776485443115234	-1.0
-14.728320121765137	-75.96440887451172	-17.0
-9.893529891967773	-65.31114196777344	-1.0
-13.843639373779297	8.524441719055176	0.0
27.43816566467285	59.409976959228516	-20.0
41.908592224121094	67.27401733398438	-23.0
-37.033897399902344	5.080589294433594	1.0
23.36939239501953	-60.49753952026367	-1.0
-64.32915496826172	45.693607330322266	0.0
-75.32816314697266	-9.28593921661377	-6.0
-39.15224075317383	10.880097389221191	-1.0
-33.370670318603516	28.041200637817383	0.0
-45.99571228027344	1.1789127588272095	-5.0
-38.51033401489258	-49.33420181274414	-4.0
17.972375869750977	-74.03202819824219	-14.0
-18.68902015686035	10.909711837768555	-9.0
28.5529842376709	61.82090377807617	-1.0
11.895936965942383	45.87564468383789	-21.0
38.92279052734375	63.37728500366211	-22.0
3.115633726119995	-51.48985290527344	3.0
-75.65858459472656	-6.836266994476318	-5.0
-33.05374526977539	59.481201171875	-13.0
34.86241149902344	-44.9029426574707	5.0
-61.77827072143555	-25.735408782958984	-22.0
-10.774714469909668	-63.418251037597656	-12.0
3.9211766719818115	-66.05564880371094	-1.0
3.3170199394226074	-64.23285675048828	-1.0
25.640884399414062	-16.629104614257812	-5.0
74.43087768554688	-22.702072143554688	-12.0
13.189004898071289	63.80615234375	-17.0
-45.11649703979492	63.24217224121094	-8.0
15.604887962341309	-50.19666290283203	-5.0
-44.09534454345703	19.484697341918945	7.0
-21.43312644958496	62.71088790893555	-5.0
-69.46662902832031	-23.599706649780273	0.0
-66.19625091552734	19.40004539489746	-16.0
-31.779499053955078	-74.66923522949219	-7.0
9.933252334594727	-55.89601135253906	-6.0
14.283408164978027	-61.37405014038086	-7.0
-37.68400192260742	13.725499153137207	-7.0
33.506996154785156	47.852943420410156	-20.0
45.43647384643555	55.68976593017578	-34.0
-23.20595359802246	25.475482940673828	-2.0
-21.8409423828125	-62.81117248535156	-10.0
-56.4564323425293	-43.70660400390625	-1.0
-68.2638168334961	-30.170700073242188	-4.0
-45.41516876220703	-50.25554275512695	1.0
-41.18596649169922	1.9621391296386719	-2.0
-59.43623733520508	-24.627119064331055	-6.0
8.870556831359863	-70.0265121459961	-2.0
-58.57362365722656	-3.95123028755188	-19.0
-72.22777557373047	-35.216678619384766	1.0
24.882211685180664	53.6175422668457	-22.0
50.175376892089844	64.86981201171875	-31.0
-19.747400283813477	12.781521797180176	-7.0
3.9049246311187744	-52.341915130615234	1.0
-35.684471130371094	57.78822326660156	0.0
-66.7472152709961	17.941402435302734	-20.0
-41.95990753173828	-21.39547348022461	-7.0
-27.94692611694336	-20.15566635131836	0.0
-15.716228485107422	-63.95378494262695	-8.0
5.532783508300781	-51.29679489135742	-5.0
-35.94161605834961	-42.518733978271484	8.0
-39.294105529785156	-3.262810468673706	2.0
47.5882682800293	68.04440307617188	-35.0
50.71216583251953	72.3414077758789	-29.0
-21.8984432220459	25.517677307128906	0.0
-9.178413391113281	-61.52379608154297	-14.0
-52.59112548828125	34.66495132446289	-3.0
-58.174015045166016	4.464320659637451	-8.0
-39.91163635253906	-20.956073760986328	-3.0
-71.44757843017578	25.621150970458984	0.0
-66.79920196533203	-22.907224655151367	0.0
15.336831092834473	-71.1923599243164	-1.0
9.017256736755371	-61.419227600097656	-4.0
25.801151275634766	-23.91164207458496	-5.0
-8.702354431152344	-8.081567764282227	-2.0
19.08533477783203	62.66107177734375	-17.0
-20.389230728149414	21.19529151916504	-11.0
-14.585088729858398	8.132572174072266	8.0
-67.8594970703125	-12.781662940979004	1.0
-64.01220703125	-28.32547950744629	-12.0
-13.560660362243652	-65.28185272216797	-10.0
-35.66194534301758	48.85141372680664	-6.0
-59.24620819091797	-61.48801803588867	-7.0
10.658247947692871	-59.80796432495117	-1.0
20.79132652282715	-15.332988739013672	-4.0
-3.928339719772339	55.582359313964844	-16.0
51.447879791259766	65.14644622802734	-40.0
48.76152038574219	71.17655181884766	-33.0
53.52717208862305	13.46019172668457	-13.0
12.359431266784668	-52.077301025390625	-6.0
-38.55574417114258	43.87810134887695	-7.0
-71.28323364257812	32.94016647338867	0.0
-46.94462203979492	-3.6906895637512207	7.0
-52.00978088378906	-3.8595705032348633	0.0
-4.040890216827393	-22.084922790527344	1.0
0.363313764333725	-61.0346565246582	-2.0
29.673519134521484	-50.09164047241211	0.0
-30.675317764282227	-1.4630786180496216	1.0
49.28020095825195	60.54893493652344	-27.0
48.47968673706055	58.133323669433594	-24.0
47.29744338989258	7.525058269500732	-6.0
-86.34815216064453	4.809659957885742	-3.0
-68.7669448852539	-0.2604435384273529	-14.0
-58.61810302734375	0.4201870262622833	-7.0
-87.35574340820312	-9.305279731750488	-8.0
-21.313072204589844	-24.359220504760742	1.0
-40.84275436401367	-24.221506118774414	-8.0
-9.76581859588623	-73.84578704833984	-16.0
-5.970938682556152	-60.1875	-10.0
-55.39055633544922	-35.94916534423828	-3.0
41.93366622924805	71.23957824707031	-27.0
49.709007263183594	62.20465850830078	-31.0
22.252239227294922	61.34569549560547	-19.0
-39.291664123535156	-41.46394348144531	6.0
-77.51280975341797	-30.411470413208008	-1.0
-53.54831314086914	2.287147283554077	-14.0
-62.11703109741211	-27.589370727539062	-10.0
-73.28124237060547	18.695476531982422	-12.0
13.34849739074707	-57.423004150390625	0.0
11.637454986572266	-73.30850982666016	-4.0
-44.65902328491211	-36.37358093261719	3.0
-28.248872756958008	6.117515563964844	-12.0
-17.465068817138672	26.962757110595703	-1.0
25.58331298828125	55.6534309387207	-17.0
-1.4045791625976562	-53.889739990234375	-2.0
-7.113346099853516	-57.42911911010742	2.0
-72.3666763305664	-35.041595458984375	2.0
-70.14336395263672	-11.333392143249512	-1.0
-65.93804931640625	-22.327096939086914	3.0
-70.7351303100586	-13.27497386932373	-4.0
-61.81025695800781	-40.29800033569336	0.0
16.10228157043457	-71.68321990966797	-6.0
-6.760965824127197	-62.39247131347656	-12.0
-15.170412063598633	7.906493663787842	4.0
9.611413955688477	58.69120407104492	-4.0
30.976896286010742	45.110347747802734	-14.0
-37.05008316040039	4.989167213439941	3.0
28.899938583374023	-51.626617431640625	3.0
-64.64755249023438	45.320655822753906	1.0
-61.851104736328125	31.533710479736328	-2.0
-47.177513122558594	16.27103614807129	0.0
-66.56764221191406	-13.474143028259277	-1.0
-44.67015838623047	-9.237156867980957	0.0
-3.319720506668091	-53.055938720703125	-8.0
70.73098754882812	-11.770220756530762	-17.0
-18.454395294189453	10.627904891967773	-5.0
28.670751571655273	57.41899108886719	-14.0
-20.679079055786133	41.45316696166992	2.0
26.54754638671875	-23.364425659179688	-9.0
1.3075059652328491	-51.07072067260742	10.0
-74.92941284179688	-8.341836929321289	-3.0
-31.846323013305664	59.49554443359375	-9.0
36.561607360839844	-42.74065017700195	6.0
-76.85906982421875	-23.106674194335938	5.0
-8.098426818847656	-64.54511260986328	-5.0
6.029571533203125	-67.23518371582031	-6.0
2.3980443477630615	-63.592472076416016	-3.0
25.6178035736084	-16.547359466552734	-5.0
74.78557586669922	-22.7780704498291	-11.0
17.89488983154297	72.77310180664062	-13.0
-72.1630630493164	-20.3975887298584	-2.0
15.14958381652832	-50.31644821166992	-5.0
-50.90705108642578	16.374914169311523	2.0
-32.62163162231445	47.19038009643555	-9.0
-59.634422302246094	-28.552448272705078	-6.0
-35.497379302978516	42.93909454345703	-10.0
-31.85708236694336	-74.61357879638672	-6.0
9.600010871887207	-58.778236389160156	-2.0
24.69202423095703	-18.78993797302246	-19.0
-21.14488983154297	4.385396957397461	-4.0
31.4412899017334	48.299713134765625	-13.0
48.63758850097656	69.94550323486328	-38.0
-22.90687370300293	25.48442268371582	-2.0
-14.689896583557129	-49.17497253417969	-3.0
-56.701812744140625	-43.688053131103516	0.0
-59.9464225769043	-35.520362854003906	-8.0
-45.27667999267578	-50.531837463378906	0.0
-41.29864501953125	-9.180390357971191	5.0
-68.47909545898438	-13.202783584594727	-1.0
9.39962100982666	-70.16505432128906	-1.0
-45.45951461791992	-11.581060409545898	-1.0
-71.16193389892578	-35.14106750488281	2.0
24.353225708007812	53.69718551635742	-18.0
41.53697204589844	59.59300231933594	-26.0
-19.844135284423828	12.666926383972168	-5.0
3.9863662719726562	-52.53175354003906	-1.0
-35.585880279541016	58.079620361328125	-4.0
-32.566036224365234	58.74934768676758	-10.0
-51.603782653808594	-18.011281967163086	2.0
-15.728056907653809	41.576656341552734	1.0
-15.69676685333252	-63.96360397338867	-10.0
-8.885675430297852	-63.24436569213867	-10.0
-37.484466552734375	-43.666194915771484	0.0
-39.4505500793457	-4.055445671081543	7.0
38.21951675415039	67.60020446777344	-18.0
51.360408782958984	74.02996063232422	-24.0
-58.13634490966797	-39.03976821899414	2.0
-12.898098945617676	-64.28386688232422	-12.0
-64.9620132446289	47.27108383178711	3.0
-58.493499755859375	3.956526517868042	-7.0
-51.36204528808594	-18.081207275390625	-1.0
-65.13104248046875	4.170403480529785	-6.0
-66.85343933105469	-23.24314308166504	-1.0
20.071643829345703	-64.10454559326172	-2.0
11.419157028198242	-63.0683479309082	-3.0
12.568036079406738	-46.49618148803711	2.0
-35.812835693359375	18.719051361083984	-3.0
18.295822143554688	60.284690856933594	-6.0
-19.664310455322266	20.24025535583496	-12.0
-14.642561912536621	1.1405178308486938	0.0
-68.12999725341797	-13.861726760864258	0.0
-63.571659088134766	-28.319963455200195	-7.0
-12.651917457580566	-66.17849731445312	-7.0
-38.02254104614258	49.878257751464844	-9.0
-45.55046844482422	-28.678682327270508	3.0
8.934294700622559	-60.60544967651367	3.0
22.003965377807617	-14.035676002502441	-10.0
-4.440157890319824	55.59923553466797	-11.0
51.1908073425293	65.28528594970703	-40.0
48.690406799316406	71.10906219482422	-34.0
-28.998353958129883	1.952377438545227	-9.0
11.992315292358398	-51.96048355102539	-4.0
-64.89374542236328	7.143105983734131	-12.0
-71.6313247680664	37.079795837402344	3.0
-43.49706268310547	-11.980245590209961	11.0
-67.10128784179688	-15.320493698120117	0.0
-2.7846133708953857	-22.14441680908203	3.0
-1.751146674156189	-61.35521697998047	-8.0
27.51030158996582	-48.40766525268555	-1.0
7.9654717445373535	-47.87655258178711	3.0
13.898053169250488	68.15859985351562	-4.0
47.42302703857422	62.23868179321289	-29.0
-3.5862576961517334	56.173187255859375	-14.0
-49.309696197509766	-18.87610626220703	-2.0
-71.11640167236328	-9.363631248474121	-2.0
-61.354251861572266	4.823860168457031	-11.0
-66.49205780029297	-32.68352127075195	-5.0
-31.069257736206055	-15.47456169128418	2.0
-50.66379928588867	-16.831865310668945	0.0
7.2617621421813965	-72.00326538085938	5.0
7.7269134521484375	-60.0686149597168	0.0
-45.56533432006836	-55.081809997558594	-8.0
48.33024597167969	65.57158660888672	-32.0
49.82180404663086	62.629791259765625	-29.0
-23.18172264099121	8.454181671142578	2.0
-14.272723197937012	-52.082096099853516	1.0
-77.85298919677734	-30.63495445251465	0.0
-63.379215240478516	4.727291107177734	-12.0
-76.456787109375	-31.050411224365234	-1.0
-69.33781433105469	28.556058883666992	1.0
13.806191444396973	-57.13981246948242	6.0
5.037491798400879	-66.7152099609375	-2.0
-31.6014461517334	-80.1249008178711	-15.0
-25.61541748046875	0.5834351181983948	-13.0
-66.427490234375	-30.25933074951172	-3.0
31.745098114013672	61.27153778076172	-18.0
-46.29648208618164	-5.471623420715332	1.0
-3.223879098892212	-50.851314544677734	0.0
-76.17427062988281	0.41110366582870483	30.0
-72.99626159667969	-40.5342903137207	1.0
-59.94367599487305	-20.158103942871094	-20.0
-84.67281341552734	-10.1605806350708	-7.0
-62.271461486816406	-64.45856475830078	-17.0
-15.037057876586914	-69.66582489013672	-20.0
0.4057788550853729	-18.6657657623291	-2.0
28.25733757019043	-76.80104064941406	-8.0
43.746578216552734	-65.11134338378906	-18.0
66.51333618164062	-12.521003723144531	-2.0
39.10535430908203	41.82978820800781	-15.0
-65.21250915527344	-35.718544006347656	-3.0
-56.6036491394043	-12.096026420593262	-2.0
-42.02598190307617	-56.801918029785156	-6.0
-79.09210968017578	-29.041494369506836	0.0
-68.73424530029297	-45.04741287231445	-15.0
5.309935092926025	-77.91339874267578	-1.0
-38.073280334472656	-67.12967681884766	-5.0
-64.74433135986328	-52.1732292175293	-11.0
36.4165153503418	-70.86094665527344	-9.0
-49.004276275634766	-73.61610412597656	-13.0
-24.420394897460938	-65.71619415283203	-7.0
-4.4549384117126465	-21.484739303588867	1.0
-55.54835510253906	-31.90508270263672	-14.0
-76.85472869873047	-28.171995162963867	-1.0
-56.397911071777344	-43.401790618896484	-1.0
-69.4251708984375	-32.84933090209961	5.0
-78.31180572509766	-36.08015441894531	-2.0
-39.8393669128418	-48.21735382080078	0.0
-0.20708274841308594	-67.6787338256836	0.0
-8.700535774230957	-67.59593963623047	-7.0
-57.705196380615234	-49.75920486450195	1.0
-28.086578369140625	-76.04756927490234	-8.0
20.783302307128906	-8.9879732131958	-12.0
12.488526344299316	-8.179222106933594	-10.0
-50.86811065673828	-57.03394317626953	-6.0
-76.32066345214844	-32.99067687988281	0.0
-78.84899139404297	-34.18820571899414	10.0
-75.99842071533203	-34.11830520629883	0.0
-71.0965347290039	-23.634258270263672	-1.0
-47.118473052978516	-62.05977249145508	-6.0
-35.481685638427734	-65.19384765625	3.0
-34.542335510253906	-60.404354095458984	-5.0
5.931646823883057	-16.95121192932129	-10.0
27.78954315185547	-71.70280456542969	-9.0
32.317893981933594	-72.21366119384766	-1.0
-2.217552661895752	-24.35648536682129	-8.0
-56.327117919921875	-36.86848449707031	2.0
-76.78014373779297	-28.950916290283203	3.0
-52.03226089477539	-3.9133341312408447	0.0
-72.89647674560547	-40.6038932800293	-1.0
-63.89649200439453	-57.661354064941406	-7.0
-34.36174011230469	-42.853797912597656	8.0
-35.00110626220703	-43.605289459228516	6.0
-45.99214172363281	0.7689087986946106	0.0
73.50918579101562	9.472237586975098	-15.0
-37.09495162963867	-59.789798736572266	-1.0
27.356122970581055	-71.86304473876953	-6.0
-57.971073150634766	-40.15626525878906	5.0
-68.54330444335938	-31.616498947143555	2.0
-67.98823547363281	-18.6903018951416	3.0
-68.10891723632812	-33.30731201171875	1.0
-68.95623016357422	-25.691194534301758	2.0
-79.37187957763672	-9.907720565795898	-3.0
-42.1075325012207	-56.72312927246094	-6.0
35.25853729248047	-18.514400482177734	-10.0
-62.56485366821289	-41.66643524169922	-3.0
74.01332092285156	-11.28281307220459	-18.0
45.74076461791992	-64.28919219970703	-13.0
35.67555236816406	-28.402088165283203	-5.0
-63.32810592651367	-34.56775665283203	-1.0
-64.82182312011719	-52.48286437988281	-15.0
-62.148223876953125	-0.08157946914434433	-6.0
-47.140743255615234	-50.0868034362793	5.0
-21.6968936920166	31.4462833404541	-11.0
-57.59658432006836	-12.64135456085205	-2.0
-56.307987213134766	-45.70783233642578	-1.0
-53.097782135009766	-47.66746520996094	6.0
-49.203285217285156	-52.79401779174805	-4.0
-16.236310958862305	-55.09632110595703	-6.0
-30.1627254486084	-69.62409973144531	-16.0
77.7322998046875	-1.4601291418075562	-21.0
5.529727458953857	-76.97049713134766	0.0
-62.59925079345703	-46.022804260253906	-1.0
-73.12234497070312	-36.556297302246094	-3.0
-77.3952865600586	-39.34369659423828	-1.0
-59.828582763671875	-62.420570373535156	-9.0
-65.96400451660156	-41.26251983642578	-4.0
-41.95784378051758	-51.527244567871094	-1.0
-35.348079681396484	-68.13999938964844	-7.0
3.4451546669006348	-69.82443237304688	-7.0
-49.84927749633789	-71.25726318359375	-13.0
-10.86307430267334	2.886274814605713	-4.0
45.179473876953125	-63.98997497558594	-8.0
2.77671217918396	-73.64314270019531	-1.0
1.138926386833191	-25.820159912109375	-6.0
-71.1678695678711	-36.28759765625	2.0
-50.912357330322266	-68.04325866699219	-13.0
-73.64727783203125	-25.236303329467773	0.0
-87.39826965332031	-9.776944160461426	-10.0
-47.148902893066406	-41.158565521240234	1.0
19.745887756347656	-67.3194580078125	5.0
35.646663665771484	-18.33287811279297	-11.0
47.864139556884766	-24.414024353027344	-9.0
33.19597625732422	-71.63963317871094	-2.0
36.728492736816406	-22.842330932617188	0.0
-33.62217712402344	-62.001651763916016	-2.0
-74.83690643310547	-36.66611862182617	-5.0
-76.2457046508789	-33.431514739990234	-1.0
-65.04983520507812	-42.1395149230957	-4.0
-77.56571197509766	-28.639833450317383	1.0
-77.3414306640625	-37.446224212646484	-6.0
-42.096012115478516	-51.50423049926758	-1.0
-57.24143981933594	-49.31631088256836	2.0
10.707245826721191	-80.2861557006836	-3.0
5.581121921539307	-19.568628311157227	-9.0
29.63654136657715	-71.96975708007812	-7.0
67.15699768066406	30.72831916809082	-16.0
15.978357315063477	-9.195743560791016	-8.0
-69.4233169555664	-25.700223922729492	-3.0
-22.350168228149414	-10.526002883911133	-5.0
-66.68378448486328	-30.203327178955078	-6.0
-67.13862609863281	-39.5458869934082	-3.0
-86.64292907714844	-11.187264442443848	-8.0
-39.410884857177734	-63.12848663330078	-4.0
31.058351516723633	-70.18468475341797	1.0
27.805862426757812	-70.49964904785156	-5.0
-10.857236862182617	-56.83785629272461	-9.0
43.309566497802734	-62.3275260925293	-8.0
-50.143882751464844	-73.02461242675781	-17.0
28.460634231567383	-14.761487007141113	-8.0
-62.41527557373047	-47.25300979614258	-5.0
-64.33797454833984	-19.66683006286621	-1.0
-71.3709716796875	-31.43465805053711	4.0
-82.62249755859375	-9.14275074005127	0.0
38.824806213378906	-39.177730560302734	-10.0
-64.92680358886719	-40.11580276489258	-3.0
-48.16084289550781	-61.675621032714844	-5.0
-33.71467590332031	-47.16337203979492	0.0
48.40207290649414	-25.131549835205078	-6.0
42.88534927368164	-63.41744613647461	-9.0
-35.310367584228516	-65.83380126953125	-1.0
-50.19821548461914	-71.41371154785156	-21.0
-36.79281997680664	-51.16401672363281	-5.0
-69.99015045166016	-13.728198051452637	2.0
-32.0949592590332	-48.12043380737305	0.0
-75.52182006835938	-31.98893928527832	-6.0
-66.23319244384766	-41.395179748535156	-4.0
-51.93347930908203	-60.05845260620117	-3.0
-16.042156219482422	-44.88113021850586	0.0
25.20734405517578	-72.11109161376953	-7.0
-55.64434051513672	-66.97576904296875	-10.0
19.745975494384766	-46.06736373901367	-6.0
50.21503829956055	-54.73099899291992	-3.0
19.901899337768555	-10.732680320739746	-14.0
-63.50908279418945	-56.153106689453125	-11.0
-76.58216857910156	-28.454219818115234	2.0
-14.0687837600708	-32.5212516784668	3.0
-69.18949127197266	-24.369102478027344	1.0
-54.54404067993164	-40.23320770263672	-10.0
-87.25389862060547	-12.052382469177246	-7.0
-33.83061218261719	-44.23285675048828	11.0
36.587860107421875	-71.1651611328125	-14.0
-51.4569091796875	-71.5186996459961	-19.0
73.56035614013672	2.527742862701416	-16.0
-35.158199310302734	-69.75199127197266	-5.0
105.62663269042969	-0.27503612637519836	-25.0
-60.33192825317383	-60.59221267700195	-9.0
-68.57179260253906	-11.945849418640137	-1.0
-57.07902526855469	-42.745155334472656	0.0
-75.7608413696289	-34.766780853271484	-2.0
-48.605735778808594	-24.72512435913086	-2.0
-65.03414916992188	-30.81102180480957	-5.0
-36.461036682128906	-60.028411865234375	0.0
-35.465370178222656	-44.16572570800781	4.0
33.382484436035156	-29.11834716796875	-16.0
75.94214630126953	-9.769911766052246	-6.0
-9.372858047485352	-0.4085010886192322	-1.0
33.848899841308594	-12.489641189575195	-10.0
-64.21133422851562	-56.235652923583984	-11.0
-58.96790313720703	-41.417396545410156	0.0
-21.60897445678711	-36.5162353515625	3.0
-35.14073181152344	40.584041595458984	-16.0
-35.50932312011719	59.511749267578125	-2.0
-77.62178039550781	-35.85276412963867	-1.0
-55.00112533569336	-45.008567810058594	4.0
-21.71468734741211	-37.751708984375	4.0
5.340986728668213	-19.068334579467773	-8.0
41.238040924072266	40.851776123046875	-6.0
78.28194427490234	-9.450601577758789	-15.0
-3.593188762664795	-21.217214584350586	-1.0
-54.72661590576172	-52.4963493347168	-1.0
-113.64592742919922	40.74424743652344	3.0
-112.81480407714844	40.625274658203125	2.0
-113.55928039550781	40.30378723144531	2.0
-114.05000305175781	40.12532424926758	2.0
-113.71337127685547	41.17630386352539	2.0
-113.38155364990234	41.09043884277344	3.0
-112.88153076171875	42.52701950073242	1.0
-113.23916625976562	41.21370315551758	2.0
-113.38037109375	42.348670959472656	2.0
-113.80974578857422	41.774105072021484	3.0
-113.34546661376953	41.59461975097656	2.0
-112.93836975097656	41.909420013427734	3.0
-113.45198822021484	40.1655158996582	1.0
-113.36968994140625	40.28726577758789	3.0
-17.879920959472656	-61.39753723144531	-8.0
-46.41621780395508	12.860411643981934	2.0
-112.87572479248047	41.06229019165039	3.0
-113.24838256835938	42.54941940307617	17.0
99.54316711425781	-9.696921348571777	-34.0
93.98416900634766	-7.231228828430176	-23.0
92.94676971435547	13.504399299621582	-22.0
69.47164154052734	45.10123825073242	-26.0
41.53010559082031	65.87874603271484	-18.0
41.14493179321289	-21.415477752685547	-14.0
-64.55046844482422	38.75934600830078	0.0
-50.21189880371094	20.778331756591797	-1.0
-55.484981536865234	12.287238121032715	0.0
-57.85934066772461	15.034189224243164	2.0
-34.11092758178711	5.142416477203369	-1.0
-3.166490077972412	-51.341773986816406	0.0
81.32052612304688	-18.88047981262207	-10.0
49.49931335449219	30.613143920898438	-7.0
74.820068359375	29.111934661865234	-16.0
57.28173828125	24.52205467224121	-11.0
58.09386444091797	-7.539182662963867	-20.0
7.048161029815674	73.71026611328125	-17.0
-66.8855972290039	42.29627990722656	2.0
-36.28898620605469	-1.289671778678894	0.0
-8.167349815368652	51.711917877197266	-4.0
-16.004825592041016	33.08420181274414	-7.0
7.4205732345581055	-44.62519073486328	0.0
37.86491394042969	-30.841236114501953	2.0
36.6348876953125	19.22091293334961	-14.0
55.75149917602539	20.220548629760742	-23.0
-4.867040634155273	62.71019744873047	-8.0
43.70946502685547	-32.81294631958008	-5.0
-14.04262638092041	11.03774356842041	-5.0
62.01951217651367	-30.61080551147461	-23.0
-29.551084518432617	57.12265396118164	-10.0
43.30394744873047	28.039926528930664	1.0
3.3489415645599365	54.10684585571289	-5.0
-88.94660186767578	5.80961275100708	-7.0
-1.4113463163375854	-30.223350524902344	-8.0
49.44229507446289	-26.220067977905273	-6.0
84.70935821533203	10.28986644744873	-15.0
-20.289339065551758	9.671774864196777	-8.0
54.383827209472656	27.237194061279297	-15.0
93.86282348632812	16.156667709350586	-25.0
49.37810516357422	36.85900115966797	-19.0
7.969559192657471	-24.47418212890625	-17.0
-44.81718063354492	-2.0948758125305176	-1.0
-56.19340133666992	8.336482048034668	-2.0
-25.987560272216797	66.39203643798828	-7.0
-43.668582916259766	12.871644020080566	-1.0
-27.24077606201172	-36.943782806396484	-3.0
77.34066009521484	-25.074541091918945	-12.0
69.20734405517578	-27.132156372070312	-9.0
57.9800910949707	-30.358402252197266	-18.0
81.50782775878906	30.38296127319336	-28.0
82.20921325683594	19.192092895507812	-15.0
69.15495300292969	27.78958511352539	-17.0
-2.426095962524414	8.820392608642578	-12.0
-34.51767349243164	-0.9814531803131104	-1.0
-3.798900604248047	-47.36003494262695	-2.0
-5.893695831298828	18.0166072845459	-13.0
-6.989210605621338	18.14325714111328	-11.0
-58.51604461669922	-8.71653938293457	-5.0
67.80457305908203	-34.837711334228516	-7.0
78.02491760253906	-34.4168815612793	-12.0
61.14802932739258	-26.191423416137695	-23.0
58.07218933105469	-8.690996170043945	-16.0
-29.325382232666016	3.1141951084136963	-10.0
51.42057418823242	12.673450469970703	-13.0
70.99908447265625	46.380462646484375	-24.0
-17.340463638305664	25.429582595825195	0.0
-38.25941848754883	3.7991576194763184	-1.0
-48.25900650024414	-36.82061004638672	-2.0
12.695680618286133	-46.47067642211914	4.0
-3.3996124267578125	-45.014610290527344	-2.0
-0.9601035118103027	-36.592533111572266	2.0
84.78514862060547	-7.98596715927124	-22.0
69.89845275878906	39.93718719482422	-24.0
29.382781982421875	-30.40673828125	-10.0
15.398134231567383	-37.22995376586914	-17.0
90.64250946044922	24.712270736694336	-32.0
51.8961181640625	29.80959701538086	-12.0
-35.20275115966797	-17.852169036865234	-5.0
-47.600555419921875	-36.58462142944336	-2.0
2.0628247261047363	-1.8938716650009155	-6.0
-8.828651428222656	60.626094818115234	-5.0
4.900834560394287	3.766310691833496	-5.0
75.28997039794922	-3.9257733821868896	-19.0
101.1476821899414	4.00996732711792	-21.0
57.97146224975586	-17.009227752685547	-19.0
49.909461975097656	30.50684356689453	-8.0
28.701828002929688	-35.64670181274414	-5.0
73.90249633789062	-20.849849700927734	-11.0
-14.712637901306152	27.385168075561523	-5.0
-30.676759719848633	-20.164628982543945	6.0
-38.09316635131836	1.3725706338882446	2.0
-11.185650825500488	35.65024948120117	-11.0
-64.30866241455078	39.270118713378906	0.0
-6.493896961212158	-28.41752815246582	-5.0
10.518199920654297	-79.30166625976562	0.0
52.53374099731445	-9.39480209350586	-12.0
62.55669403076172	-45.009620666503906	-15.0
85.62784576416016	3.1796038150787354	-19.0
87.40052032470703	25.804271697998047	-27.0
2.812396287918091	67.21302032470703	-8.0
-13.132442474365234	11.357259750366211	-6.0
-48.36962127685547	33.308189392089844	-1.0
-56.08873748779297	-12.111916542053223	-1.0
-23.355873107910156	12.799508094787598	2.0
-5.474599361419678	7.8597331047058105	-5.0
-48.57778549194336	-10.39651870727539	0.0
43.01557159423828	-36.5611572265625	-8.0
57.787471771240234	-9.782563209533691	-15.0
66.32100677490234	6.056107997894287	-17.0
48.714515686035156	30.12183380126953	-7.0
64.65983581542969	19.672574996948242	-24.0
-48.69874954223633	-27.859243392944336	-1.0
60.07936096191406	-37.22056579589844	-11.0
-8.0266695022583	51.820587158203125	1.0
-17.3543701171875	-31.726882934570312	0.0
-36.283443450927734	-3.415189266204834	-1.0
-60.30454635620117	16.722034454345703	17.0
-54.67899703979492	8.862342834472656	-8.0
-18.892183303833008	2.3147711753845215	-5.0
43.210113525390625	-32.415138244628906	-4.0
-0.6784276366233826	-40.934871673583984	0.0
-13.842081069946289	38.91388702392578	-3.0
-11.483641624450684	11.575145721435547	0.0
34.512176513671875	-6.027630805969238	-15.0
-20.423444747924805	6.919318199157715	-6.0
-61.782386779785156	31.96344566345215	0.0
-33.817962646484375	-20.189571380615234	0.0
-38.869415283203125	22.79248046875	1.0
-61.492897033691406	23.69985580444336	-5.0
-30.737253189086914	-17.114919662475586	-2.0
-24.62860107421875	-46.905067443847656	-2.0
8.274883270263672	-57.11094665527344	-1.0
39.26198959350586	-37.63715744018555	-6.0
-7.510341644287109	14.58130931854248	-9.0
80.93672180175781	21.131114959716797	-15.0
52.775150299072266	-18.837905883789062	-15.0
2.951859951019287	73.658935546875	-18.0
-51.24851608276367	20.239336013793945	-3.0
-7.222170829772949	-28.748641967773438	-2.0
-48.59557342529297	17.25820541381836	-1.0
-48.98222351074219	17.655412673950195	-1.0
10.23557186126709	-46.780853271484375	0.0
47.457759857177734	-28.999696731567383	-8.0
-49.415428161621094	-54.51869583129883	-1.0
84.96945190429688	9.712029457092285	-16.0
92.94471740722656	-6.583990097045898	-22.0
0.6414400339126587	27.506980895996094	-4.0
7.642934799194336	68.81026458740234	-32.0
77.09444427490234	-47.79680633544922	-25.0
-49.20915985107422	24.786605834960938	-1.0
-32.7734260559082	-30.154556274414062	0.0
-67.34955596923828	-12.387977600097656	-1.0
-56.070037841796875	39.18882751464844	-1.0
-37.139278411865234	-51.17596435546875	1.0
2.659430742263794	-49.26088333129883	0.0
53.10078430175781	-24.13462257385254	-14.0
78.72093963623047	19.83954429626465	-17.0
46.83287811279297	19.89793586730957	-10.0
26.8779296875	-23.090795516967773	-14.0
9.132843971252441	-49.47441864013672	4.0
-36.19499206542969	10.43094539642334	0.0
-53.138938903808594	41.66579818725586	0.0
-36.63124084472656	2.0035581588745117	1.0
-25.708932876586914	58.709625244140625	-12.0
-49.51121139526367	17.127317428588867	0.0
-18.723745346069336	1.8836674690246582	-7.0
-10.77794361114502	-31.73262596130371	-2.0
65.23412322998047	-40.940574645996094	-6.0
79.87478637695312	20.271160125732422	-15.0
86.7962417602539	31.457229614257812	-32.0
72.93667602539062	22.30142593383789	-30.0
75.80802154541016	21.931110382080078	-30.0
39.92105484008789	-38.54637145996094	-9.0
-50.31993865966797	19.959747314453125	-1.0
-50.852142333984375	19.36599349975586	0.0
-33.45909881591797	8.988813400268555	0.0
-39.43362808227539	18.379005432128906	1.0
64.64478302001953	-40.15071105957031	-5.0
8.935798645019531	-53.06446075439453	0.0
24.439403533935547	-50.6470832824707	-3.0
30.97960662841797	62.43941879272461	-10.0
-32.06782531738281	5.694073677062988	4.0
-35.2503662109375	10.105756759643555	2.0
-20.26581573486328	71.55715942382812	-10.0
-25.04501724243164	51.1225700378418	-3.0
-40.32884216308594	10.222308158874512	-1.0
17.74966049194336	-26.914573669433594	-4.0
-60.20906066894531	5.988589286804199	0.0
-51.9655647277832	20.5759220123291	0.0
-41.85394287109375	-3.077680826187134	4.0
4.2465362548828125	-65.35149383544922	0.0
35.01680374145508	-29.43083953857422	-5.0
-12.958475112915039	10.643832206726074	-4.0
-19.39509391784668	14.37980842590332	-2.0
27.560916900634766	-44.72914123535156	-1.0
-16.50029754638672	16.384151458740234	0.0
3.280677318572998	-8.126917839050293	-2.0
-64.5703353881836	46.62510299682617	0.0
13.258133888244629	-41.52422332763672	1.0
-46.2916374206543	9.802698135375977	3.0
-46.973846435546875	41.61393737792969	-3.0
64.89175415039062	-40.33413314819336	-4.0
40.350494384765625	-39.68901062011719	-4.0
5.752089500427246	-55.47638702392578	-12.0
52.36506652832031	28.218202590942383	-12.0
-4.318071365356445	62.936588287353516	-8.0
-35.5460090637207	8.484090805053711	-1.0
-36.77226257324219	3.518397569656372	2.0
-8.07238483428955	18.778162002563477	-16.0
-28.398805618286133	-17.80694580078125	3.0
-14.12531566619873	-14.436057090759277	-1.0
-42.38398742675781	12.040417671203613	-1.0
-43.67636489868164	7.873656272888184	6.0
-31.05109214782715	-27.759613037109375	-1.0
81.52852630615234	-30.96277618408203	-9.0
32.227909088134766	-35.11936569213867	-11.0
66.68891143798828	-44.35441207885742	-6.0
67.34392547607422	-24.312511444091797	-9.0
41.59365463256836	-2.1138126850128174	-20.0
-7.598468780517578	17.31686019897461	-8.0
2.032355546951294	-1.5405737161636353	-8.0
-64.66915130615234	-16.30824089050293	0.0
-8.86086368560791	-76.4014663696289	-7.0
-30.21271324157715	-45.01401138305664	2.0
-45.32100296020508	-33.03410339355469	-4.0
-24.45235252380371	-47.030216217041016	-4.0
-30.147647857666016	-46.50460433959961	3.0
-48.159751892089844	-70.77481842041016	-9.0
-32.93600845336914	-54.617218017578125	0.0
2.918160915374756	-74.73101043701172	-6.0
14.069963455200195	-71.13778686523438	-6.0
-5.518096446990967	-53.69000244140625	2.0
-57.300987243652344	-21.646808624267578	-6.0
-48.19309616088867	-50.4033088684082	0.0
-18.873884201049805	-44.39324188232422	6.0
-79.54866790771484	-26.217336654663086	2.0
-30.568117141723633	-63.67922592163086	-1.0
-34.92333221435547	-62.23390197753906	-1.0
-79.09577941894531	-40.14775848388672	-4.0
-38.00939178466797	-37.39159393310547	-4.0
-13.854025840759277	-44.30789566040039	10.0
-33.146087646484375	-42.316673278808594	2.0
13.10454273223877	-80.74034881591797	-4.0
0.7917460799217224	-27.95621109008789	-18.0
-65.14602661132812	1.8476687669754028	-12.0
-80.7624740600586	-38.4223518371582	4.0
-33.105865478515625	-44.5832633972168	9.0
-21.12564468383789	29.737220764160156	-3.0
-32.71411895751953	-64.22140502929688	4.0
-27.879138946533203	-51.551334381103516	-12.0
-38.2598991394043	-67.70980072021484	0.0
-29.562286376953125	-64.26622772216797	-4.0
-30.893857955932617	-77.03490447998047	-8.0
-25.610225677490234	-51.10676956176758	-16.0
-63.664283752441406	-43.175235748291016	6.0
22.54531478881836	-5.631107807159424	-23.0
14.445040702819824	-11.450447082519531	-9.0
-47.94137191772461	-60.09516906738281	2.0
-78.484619140625	-39.660736083984375	3.0
37.10563278198242	20.29802131652832	-6.0
25.427181243896484	14.547268867492676	-14.0
-48.47190475463867	-55.67666244506836	-9.0
-30.005958557128906	-51.22788619995117	-10.0
-21.952510833740234	-62.59416580200195	-9.0
53.505279541015625	-29.105255126953125	-25.0
-22.505355834960938	-47.6041145324707	0.0
12.078213691711426	-82.92533874511719	-10.0
23.596519470214844	-13.358131408691406	-16.0
10.472084045410156	13.912656784057617	-7.0
50.615631103515625	-50.55596923828125	-7.0
4.1376752853393555	-73.26205444335938	0.0
-68.00155639648438	-5.328769207000732	-2.0
-36.84174728393555	-65.66117095947266	-5.0
-44.78226852416992	-49.63425064086914	-1.0
-61.00761413574219	-20.16109848022461	-9.0
-50.492393493652344	-63.772239685058594	-10.0
-36.870731353759766	-37.32365417480469	-3.0
-15.350178718566895	-1.4320507049560547	5.0
-52.549232482910156	-42.41453170776367	-2.0
-58.983089447021484	-31.54337501525879	-14.0
-45.61200714111328	-28.633560180664062	3.0
-53.80110168457031	-30.6778564453125	-1.0
-30.44957733154297	-45.53450393676758	1.0
-67.33546447753906	-20.058645248413086	0.0
-48.17465591430664	-57.33037567138672	-5.0
-47.485748291015625	-70.79004669189453	-10.0
-76.78197479248047	-39.23719787597656	0.0
-9.01621150970459	-77.11113739013672	-6.0
-4.881529331207275	-64.65669250488281	-4.0
-36.77655792236328	-45.2829704284668	7.0
2.118457078933716	-75.77304077148438	-10.0
-52.146461486816406	-32.663818359375	-6.0
-44.98466110229492	-44.197715759277344	2.0
-53.2173957824707	-32.68204116821289	-7.0
7.106276512145996	-75.29131317138672	-2.0
-67.44119262695312	-17.87127113342285	0.0
-31.239103317260742	-78.48384094238281	-14.0
-46.27250289916992	-51.08024597167969	3.0
-54.79771041870117	-52.01328659057617	-1.0
-64.54005432128906	-64.52174377441406	-24.0
-32.39308166503906	-44.015037536621094	11.0
-33.75870895385742	-59.246726989746094	0.0
-56.79319381713867	-45.21706008911133	0.0
-58.20282745361328	-39.14097595214844	-3.0
-56.92996597290039	-13.049345016479492	-5.0
-72.94254302978516	-27.674968719482422	0.0
-51.943119049072266	-20.370771408081055	-2.0
-53.402557373046875	-52.19243240356445	1.0
-43.76951599121094	-51.927162170410156	-2.0
-72.42513275146484	-41.582916259765625	-1.0
-30.886045455932617	-80.94306945800781	-17.0
-76.5313720703125	-27.675443649291992	1.0
-66.29419708251953	-6.4744062423706055	1.0
-53.227447509765625	-46.81558609008789	10.0
-68.39383697509766	-35.86080551147461	-2.0
-38.964088439941406	-36.26251983642578	-5.0
-9.495331764221191	-21.030961990356445	0.0
-74.36312103271484	-33.5191764831543	-3.0
-32.88391876220703	-63.65265655517578	-1.0
-30.927013397216797	-84.78084564208984	-21.0
-51.48810958862305	-35.840599060058594	-12.0
-32.26871871948242	-75.07550048828125	-13.0
-31.378868103027344	-41.72303009033203	2.0
-45.74677658081055	-67.80787658691406	-11.0
12.659993171691895	-34.83156204223633	-17.0
6.951702117919922	-80.05821228027344	4.0
-35.528541564941406	-37.30820846557617	1.0
-32.562469482421875	-25.166545867919922	1.0
-2.4578957557678223	24.001367568969727	-8.0
-68.52892303466797	-8.003547668457031	-3.0
-0.02716570906341076	-19.8902530670166	3.0
-26.99811553955078	-48.87012481689453	-3.0
-73.57975769042969	-36.15105438232422	-1.0
-32.28875732421875	-58.28235626220703	1.0
-77.10377502441406	-35.08244705200195	0.0
-77.91793060302734	-31.00306510925293	-1.0
-56.07024002075195	-37.029266357421875	5.0
5.0389509201049805	-80.36416625976562	9.0
21.03823471069336	-74.10880279541016	-3.0
-55.86404800415039	-28.313112258911133	-6.0
-75.13921356201172	-45.60403060913086	-12.0
-53.95551681518555	-57.46670913696289	3.0
-19.732053756713867	-44.27669143676758	5.0
-59.91398239135742	2.692089319229126	-3.0
-44.77922058105469	-46.08562469482422	-1.0
-56.777408599853516	-53.55873107910156	6.0
-34.419681549072266	-59.75881576538086	1.0
-62.29930877685547	-24.256427764892578	-10.0
-52.44453048706055	-18.852649688720703	3.0
-74.95524597167969	-39.11305618286133	8.0
-27.22738265991211	-79.64533996582031	-20.0
-30.489492416381836	-78.48977661132812	-10.0
19.84404754638672	-10.247772216796875	-12.0
-112.44007110595703	51.408607482910156	44.0
-112.12104034423828	51.037139892578125	38.0
9.302154541015625	74.59017181396484	-19.0
-42.613311767578125	14.134438514709473	-3.0
-113.7760009765625	50.75605392456055	43.0
-113.2215347290039	51.2479362487793	42.0
-113.07725524902344	51.43982696533203	44.0
65.09989166259766	-45.5533447265625	-12.0
62.684669494628906	35.529354095458984	-25.0
63.34149932861328	39.66960525512695	-31.0
39.81699752807617	22.652271270751953	-2.0
59.03680419921875	-25.701824188232422	-17.0
-20.88003158569336	29.77880096435547	-2.0
-43.44742202758789	-59.97813415527344	-6.0
-22.165281295776367	17.012805938720703	-4.0
-46.29709243774414	2.662834882736206	3.0
48.699283599853516	-14.77526569366455	-19.0
0.47860187292099	-0.21290598809719086	-5.0
-25.13321304321289	-48.42222595214844	-3.0
53.140174865722656	30.95992660522461	-17.0
75.8778305053711	26.923397064208984	-21.0
25.763011932373047	79.53268432617188	-14.0
60.2231330871582	69.12979888916016	-27.0
43.23646545410156	32.75648498535156	-8.0
-65.97590637207031	31.062400817871094	5.0
-44.43180847167969	-42.7481689453125	-1.0
-7.968635559082031	61.43092727661133	2.0
-22.832172393798828	63.366943359375	-1.0
-0.2392558604478836	-40.16189193725586	3.0
-34.368778228759766	-40.52655792236328	-2.0
30.753252029418945	-60.556182861328125	-4.0
49.48867416381836	-27.146589279174805	-7.0
26.42914581298828	80.4144515991211	-12.0
51.056514739990234	34.71599197387695	-22.0
73.89691925048828	40.46087646484375	-12.0
8.625162124633789	65.73815155029297	-12.0
-35.75774383544922	-26.688066482543945	0.0
-14.936599731445312	31.987958908081055	-8.0
-7.656633377075195	56.45042419433594	-9.0
-2.4859182834625244	70.2092514038086	-6.0
38.46437454223633	28.121078491210938	-9.0
11.34118938446045	-80.00240325927734	3.0
72.89337921142578	-19.906230926513672	-6.0
8.290360450744629	-77.49090576171875	-5.0
75.01237487792969	-18.421464920043945	-16.0
52.742095947265625	28.064353942871094	-13.0
23.779394149780273	76.3672103881836	-8.0
7.6043500900268555	68.86326599121094	-21.0
-10.22553825378418	44.88387680053711	3.0
-10.309640884399414	4.89744234085083	-4.0
-4.513742923736572	64.26153564453125	-4.0
54.593685150146484	-47.671546936035156	0.0
-46.02047348022461	1.1636029481887817	-2.0
-13.203085899353027	7.381893157958984	-3.0
78.22380828857422	-34.16783142089844	-4.0
3.0808897018432617	67.88236999511719	-9.0
25.199359893798828	75.33216857910156	-13.0
62.53073501586914	56.475406646728516	-37.0
38.43295669555664	70.81426239013672	-19.0
67.9455795288086	24.651073455810547	-34.0
29.66522216796875	72.6676254272461	0.0
50.01755142211914	-46.841251373291016	-2.0
-5.217933177947998	45.31925964355469	-9.0
-22.96965980529785	17.85457420349121	4.0
-2.6330461502075195	8.56100845336914	-5.0
-23.84038734436035	-65.49866485595703	-10.0
58.257110595703125	-25.851404190063477	-13.0
-0.010279633104801178	-19.618011474609375	-4.0
7.030671119689941	66.683349609375	-15.0
76.51436614990234	-20.903703689575195	-16.0
87.57141876220703	12.989782333374023	-18.0
6.7662353515625	72.42475891113281	-13.0
-65.52449798583984	3.0060081481933594	-3.0
-41.54920196533203	59.330665588378906	-5.0
-40.922420501708984	-92.31637573242188	20.0
-40.394649505615234	-94.10575866699219	23.0
-30.234172821044922	-19.68708610534668	3.0
-40.56011962890625	-15.91903018951416	-16.0
43.44878005981445	-59.285423278808594	-2.0
48.043861389160156	-25.390459060668945	-6.0
52.044654846191406	34.647281646728516	-28.0
89.04519653320312	25.432836532592773	-32.0
2.527721405029297	-57.38569259643555	6.0
-40.46897888183594	-92.88349151611328	21.0
-41.15316390991211	-93.29389953613281	20.0
-40.44570541381836	-93.86724090576172	20.0
-41.14830780029297	-93.0303955078125	20.0
-41.19306182861328	-94.48844146728516	24.0
-40.496849060058594	-93.713134765625	19.0
-40.02827835083008	-93.22176361083984	21.0
-40.41754150390625	-91.23265838623047	18.0
-39.7983283996582	-93.46575927734375	20.0
-40.40542221069336	-92.73663330078125	20.0
-41.78031539916992	-92.28559875488281	17.0
-40.468238830566406	-91.20149230957031	19.0
-40.2042236328125	-93.48863220214844	20.0
-61.749267578125	36.983890533447266	-1.0
-62.12125778198242	37.28668212890625	-1.0
-58.20273208618164	10.36961555480957	-6.0
-32.292972564697266	18.172170639038086	-19.0
-59.545528411865234	35.97312927246094	0.0
-61.94364929199219	36.26548385620117	0.0
-46.652862548828125	-49.37370300292969	-1.0
-20.786100387573242	4.924922466278076	-5.0
41.33494567871094	34.35551071166992	-14.0
29.128740310668945	8.160975456237793	-13.0
-20.384864807128906	54.19160079956055	-16.0
20.392892837524414	-20.81047248840332	-13.0
-65.47126770019531	46.57970428466797	-5.0
53.14802551269531	-49.49720001220703	-8.0
-50.565731048583984	13.871438026428223	1.0
-27.257238388061523	-16.555164337158203	2.0
39.455291748046875	-40.78933334350586	-4.0
55.50179672241211	-48.68183517456055	-9.0
-3.6887383460998535	-35.637420654296875	-9.0
85.6104736328125	13.898175239562988	-13.0
-8.95091724395752	49.4267692565918	-3.0
-6.236157417297363	16.116994857788086	-16.0
-70.04156494140625	27.85618782043457	3.0
-33.06803512573242	15.542858123779297	-5.0
-38.12944793701172	47.36221694946289	-6.0
-29.395036697387695	-33.205833435058594	-4.0
-48.36780548095703	16.324731826782227	1.0
-51.39202880859375	41.140228271484375	-1.0
-7.673395156860352	-51.85193634033203	0.0
-13.933796882629395	-74.40400695800781	-9.0
30.76116371154785	-35.07294464111328	-11.0
-13.550335884094238	2.5941548347473145	-4.0
64.58799743652344	-22.176963806152344	-29.0
66.43815612792969	13.04842472076416	-22.0
-44.603485107421875	-6.788094997406006	2.0
11.511303901672363	-50.35563278198242	3.0
63.887840270996094	-43.11148452758789	3.0
40.382720947265625	-9.062092781066895	-16.0
-39.778282165527344	-36.29195022583008	-4.0
19.89468002319336	-1.8882436752319336	-21.0
46.5218391418457	-40.40949630737305	-11.0
75.45914459228516	10.868492126464844	-22.0
73.09024047851562	6.343293190002441	-22.0
-64.89098358154297	-63.075035095214844	-19.0
-64.2562255859375	-61.9838981628418	-7.0
-76.30400085449219	-14.767793655395508	5.0
-53.87470626831055	-70.31104278564453	-21.0
-63.566036224365234	-27.85308837890625	-12.0
53.46098709106445	-29.805156707763672	-16.0
60.855567932128906	-51.3980827331543	-14.0
5.071934223175049	-45.124759674072266	-1.0
-13.289053916931152	-39.63227844238281	0.0
19.970718383789062	-4.320226192474365	-12.0
98.01116943359375	-0.03262244164943695	-21.0
3.9332666397094727	61.666561126708984	-5.0
-66.6864242553711	-10.696358680725098	1.0
-28.235671997070312	-65.29934692382812	-7.0
-39.81509017944336	-67.98172760009766	8.0
-62.19346618652344	-62.766204833984375	-9.0
-70.96359252929688	-29.451730728149414	-1.0
-3.384106397628784	-17.54399299621582	0.0
-1.891925573348999	-15.882486343383789	0.0
7.67809534072876	-45.46024703979492	2.0
-32.6932487487793	-11.557894706726074	-8.0
51.679542541503906	-24.17954444885254	-17.0
-19.878175735473633	52.0398063659668	-7.0
-22.37516212463379	-70.99571990966797	-13.0
-63.45789337158203	-62.604183197021484	-11.0
-76.06108856201172	-36.07177734375	-2.0
-52.259910583496094	-70.25274658203125	-15.0
-51.90288543701172	-32.837947845458984	-6.0
-50.53396987915039	-22.72402572631836	-5.0
-69.02918243408203	47.608463287353516	2.0
-26.064760208129883	-18.064558029174805	3.0
-46.58330154418945	-46.863468170166016	-3.0
-10.921339988708496	-35.6952018737793	-8.0
49.674285888671875	-6.320794105529785	-21.0
65.49581146240234	-9.62285041809082	-10.0
81.66789245605469	-2.526677370071411	-20.0
31.448970794677734	-66.33245849609375	-2.0
-63.29957962036133	-60.33298110961914	-9.0
-67.21643829345703	-61.91596603393555	-8.0
3.292630195617676	-26.337404251098633	-6.0
-35.46928405761719	-66.78783416748047	1.0
5.011782169342041	-51.27596664428711	0.0
-9.219449996948242	-18.586814880371094	6.0
5.272854328155518	-48.50422668457031	-1.0
-18.740581512451172	-58.480079650878906	-9.0
-26.542402267456055	-67.16788482666016	-5.0
74.6180419921875	-20.271717071533203	-8.0
24.059206008911133	46.025665283203125	-10.0
-42.997154235839844	-24.159381866455078	-7.0
-66.13213348388672	-6.212203025817871	-1.0
-79.64601135253906	-36.3270263671875	-1.0
-76.88485717773438	-37.92125701904297	-2.0
-53.67534255981445	-32.508419036865234	-2.0
15.182255744934082	0.21300511062145233	-9.0
102.62197875976562	-12.605762481689453	-30.0
-43.978389739990234	-12.412721633911133	6.0
2.8056724071502686	-52.0505485534668	4.0
5.352945327758789	62.67702102661133	-8.0
21.991352081298828	77.41846466064453	-14.0
-77.81645202636719	-27.288291931152344	-5.0
-49.947757720947266	-66.61837768554688	-15.0
-53.842864990234375	-55.64329528808594	4.0
-79.71530151367188	-31.11396026611328	4.0
-37.751731872558594	-36.37261199951172	2.0
-48.52302551269531	-53.08547592163086	-3.0
-32.78096008300781	-44.73109436035156	6.0
-9.606391906738281	-17.3818302154541	4.0
-20.50742530822754	-44.159847259521484	4.0
-9.020708084106445	-28.714580535888672	1.0
8.104828834533691	14.326870918273926	-13.0
-22.681188583374023	57.310794830322266	-17.0
-11.126765251159668	-12.485295295715332	-5.0
-66.01566314697266	-63.034603118896484	-14.0
-61.0543327331543	-60.15236282348633	-5.0
-78.28294372558594	-23.54723358154297	6.0
-78.74403381347656	-28.183156967163086	0.0
-47.04320526123047	-25.336326599121094	3.0
-34.34331130981445	-11.576147079467773	0.0
21.887359619140625	-17.391765594482422	-13.0
-3.790489435195923	-18.168277740478516	-2.0
7.0353474617004395	-29.949142456054688	-8.0
37.73656463623047	21.67031478881836	-5.0
-70.37104797363281	-16.830093383789062	-7.0
-76.81941986083984	-20.04047203063965	-11.0
-44.588645935058594	-66.5291519165039	-7.0
-60.30142593383789	-62.19672775268555	-6.0
-60.61640548706055	-60.822227478027344	-4.0
-52.28758239746094	-57.29298782348633	0.0
-26.466581344604492	-20.32375717163086	1.0
-61.45621871948242	-19.60498809814453	-3.0
20.82731819152832	-64.83568572998047	2.0
45.355621337890625	-41.428131103515625	-5.0
12.47750473022461	-34.9241943359375	-15.0
54.49533462524414	-31.464353561401367	-13.0
79.91077423095703	-0.9526100158691406	-18.0
70.12488555908203	-23.04514503479004	-6.0
-84.53678894042969	-14.482405662536621	-3.0
-63.22655487060547	-63.47463607788086	-14.0
-66.09593963623047	-64.46834564208984	-20.0
6.953046798706055	-20.655864715576172	-16.0
-34.80243682861328	-40.797889709472656	-1.0
49.999046325683594	-47.278533935546875	-1.0
36.579917907714844	6.375365734100342	-19.0
-15.127775192260742	-44.90296173095703	0.0
-37.90825271606445	22.63196563720703	-1.0
26.49095916748047	-52.45641326904297	5.0
-6.873652458190918	-1.1322753429412842	-2.0
76.41535186767578	9.988065719604492	-25.0
-2.5894482135772705	-19.668811798095703	2.0
-54.26862716674805	30.45411491394043	-3.0
-64.91386413574219	-61.7195930480957	-8.0
-65.24610900878906	-61.296852111816406	-9.0
2.722898006439209	-57.46420669555664	7.0
-11.02112865447998	-31.363094329833984	-5.0
39.25161361694336	-37.663429260253906	-4.0
29.264320373535156	-46.53733825683594	4.0
-8.083053588867188	-16.862384796142578	-1.0
61.19049072265625	-41.79287338256836	-2.0
37.63575744628906	-33.64295196533203	0.0
-64.48956298828125	-19.798263549804688	-4.0
4.409217834472656	-17.69437026977539	-23.0
-66.53687286376953	-62.18568420410156	-9.0
-48.43140411376953	-24.888689041137695	-2.0
-35.18072509765625	-68.5607681274414	-8.0
-38.040096282958984	-36.866214752197266	-5.0
58.11063766479492	-51.85177230834961	-25.0
19.428720474243164	-6.059479236602783	-17.0
0.5795390605926514	-22.61036491394043	-8.0
-39.81342697143555	-16.287267684936523	-7.0
41.777339935302734	-39.30257797241211	-9.0
4.7474446296691895	60.71353530883789	-6.0
-18.113372802734375	-73.92745208740234	-11.0
85.48635864257812	-35.51251220703125	-14.0
-39.23838806152344	-67.7953872680664	-2.0
-67.8794937133789	-7.223231792449951	3.0
-31.08504295349121	-81.76238250732422	-19.0
-78.03470611572266	-32.98524856567383	-5.0
-45.39555740356445	-44.43625259399414	-1.0
7.1413350105285645	-52.304500579833984	0.0
25.927906036376953	-12.670848846435547	-11.0
-12.1397123336792	-38.7345085144043	1.0
29.049396514892578	-70.9452133178711	-2.0
6.1956868171691895	63.9244270324707	-16.0
-66.29141235351562	-8.877647399902344	-4.0
-77.43665313720703	-34.38423156738281	0.0
-54.11702346801758	-59.515987396240234	1.0
-50.58232879638672	-70.52204895019531	-11.0
-51.10830307006836	-30.371212005615234	-6.0
-43.16875457763672	-46.44857406616211	0.0
-29.87644386291504	-31.77390480041504	0.0
-23.820493698120117	-5.953113555908203	-16.0
35.93671417236328	23.948583602905273	-9.0
61.553462982177734	-54.58534622192383	-7.0
38.48004913330078	-44.149749755859375	-1.0
43.04840087890625	-59.462371826171875	-1.0
31.611122131347656	-49.94135284423828	-6.0
47.31556701660156	1.3963714838027954	-11.0
58.015594482421875	-28.844013214111328	-13.0
90.26830291748047	32.28211975097656	-21.0
53.949649810791016	46.73539352416992	-29.0
34.99589920043945	17.7923641204834	-16.0
-90.86756896972656	2.0789005756378174	-10.0
50.261043548583984	-48.918277740478516	-5.0
-36.557884216308594	-31.16967010498047	3.0
-14.740450859069824	62.08066177368164	-2.0
58.60930252075195	-54.7338752746582	-3.0
45.793460845947266	-55.61349868774414	0.0
22.04310417175293	-60.950809478759766	-2.0
41.88112258911133	32.0681266784668	-9.0
69.26659393310547	24.321195602416992	-25.0
64.88629913330078	55.726993560791016	-26.0
60.06303024291992	53.7320556640625	-30.0
43.25474548339844	-45.12378692626953	-2.0
-68.1104965209961	-33.44523239135742	-1.0
-28.750476837158203	-19.82316017150879	-1.0
-32.60658645629883	-45.98094177246094	3.0
-37.623050689697266	-1.4476165771484375	-5.0
-15.574743270874023	-46.56190490722656	0.0
-22.423311233520508	-64.746826171875	-5.0
-12.713961601257324	-67.05509948730469	-9.0
71.16510772705078	34.82164001464844	-22.0
69.462890625	26.471582412719727	-23.0
45.80905532836914	20.955810546875	-10.0
59.72128677368164	53.35029220581055	-28.0
-2.4471230506896973	54.27217483520508	-23.0
-31.498519897460938	-34.322784423828125	-1.0
-32.948822021484375	-28.97586441040039	-1.0
-31.02815818786621	15.748048782348633	-11.0
-18.62128448486328	25.024887084960938	-5.0
-22.155799865722656	-32.16621780395508	-2.0
-48.93496322631836	-68.50444793701172	-11.0
13.40969181060791	-63.76711654663086	-9.0
72.99810791015625	-14.442647933959961	-16.0
95.05362701416016	23.13700294494629	-29.0
30.848613739013672	44.57106018066406	-13.0
83.86421203613281	8.087242126464844	-21.0
-13.97874927520752	14.311418533325195	-4.0
-28.00049591064453	-21.12455940246582	3.0
-36.28571319580078	-11.58261489868164	0.0
-34.417911529541016	-16.285181045532227	-10.0
-36.027896881103516	64.40342712402344	-7.0
-0.1396671086549759	-7.161077976226807	-3.0
-13.386126518249512	-55.26580810546875	3.0
69.71269226074219	-43.7626838684082	-13.0
-33.028076171875	-53.265663146972656	-6.0
88.91873931884766	19.598711013793945	-28.0
74.1180419921875	23.467050552368164	-31.0
-34.691593170166016	45.24886703491211	4.0
23.729658126831055	45.75188064575195	-14.0
-22.803171157836914	-28.27657127380371	0.0
-86.34494018554688	34.92659378051758	-2.0
-15.13521957397461	32.69418716430664	-12.0
-39.70622634887695	9.75141716003418	1.0
-42.459312438964844	-3.220942735671997	3.0
-41.77865219116211	-52.89608383178711	-1.0
-11.774674415588379	-50.04378890991211	1.0
40.883888244628906	31.659208297729492	-7.0
51.99969482421875	-22.065378189086914	-15.0
89.15110778808594	30.785144805908203	-31.0
53.44017791748047	42.31184387207031	-32.0
-5.816995620727539	70.53630065917969	-13.0
-48.704654693603516	17.07261848449707	0.0
-13.229826927185059	-40.03623580932617	-1.0
-39.22616958618164	-21.088045120239258	-2.0
-34.88496780395508	9.537704467773438	-2.0
36.89162826538086	-44.552913665771484	2.0
-12.641186714172363	-53.85832977294922	2.0
30.007919311523438	-41.609779357910156	-5.0
41.34268569946289	32.77494812011719	-13.0
-21.953868865966797	3.8088011741638184	0.0
69.83306884765625	52.45664596557617	-33.0
77.89176940917969	46.61267852783203	-32.0
-8.077764511108398	-25.131816864013672	0.0
-33.042694091796875	-30.252792358398438	-1.0
-2.8472959995269775	-17.125621795654297	1.0
-57.379791259765625	5.95997953414917	-7.0
-13.649582862854004	-30.692119598388672	0.0
-14.102312088012695	-14.52103328704834	-1.0
57.088741302490234	-44.99180221557617	-7.0
-39.14775848388672	-63.200435638427734	1.0
45.110530853271484	76.9051513671875	-13.0
83.94892120361328	7.682723045349121	-21.0
3.2350642681121826	-10.612302780151367	-4.0
48.100467681884766	73.33113861083984	-28.0
30.793113708496094	25.564035415649414	-15.0
-57.36416244506836	46.58073425292969	0.0
-14.064742088317871	-40.19126510620117	0.0
-62.127044677734375	5.2736639976501465	-12.0
-7.580373764038086	-15.29017448425293	-1.0
50.536251068115234	-50.55128860473633	-5.0
-18.825681686401367	-64.27021789550781	-17.0
73.97039794921875	-7.53298807144165	-8.0
74.41121673583984	12.59969425201416	-18.0
67.19144439697266	4.594568729400635	-11.0
-11.365427017211914	-32.66096496582031	-2.0
71.63035583496094	4.825913429260254	-22.0
-3.915654182434082	-18.221967697143555	-7.0
-21.06826400756836	-28.769868850708008	0.0
-27.126998901367188	-36.64802551269531	-6.0
-33.9682731628418	-33.777137756347656	-4.0
-20.060373306274414	-28.994993209838867	0.0
-52.34767150878906	-56.10956954956055	1.0
45.232643127441406	-54.452064514160156	-11.0
-33.52708435058594	-72.712158203125	-11.0
51.96344757080078	-16.945722579956055	-18.0
84.4515609741211	26.135866165161133	-27.0
87.3802261352539	32.08240509033203	-34.0
65.20823669433594	56.29480743408203	-23.0
73.15704345703125	26.233821868896484	-13.0
-20.56812858581543	-10.205373764038086	-3.0
4.4131855964660645	-50.394683837890625	-1.0
0.3225938677787781	-5.708456516265869	-5.0
-21.56757354736328	43.21685791015625	1.0
-47.98563766479492	-28.710996627807617	-1.0
84.08817291259766	-34.993812561035156	-12.0
-11.961943626403809	-14.763320922851562	0.0
100.01605224609375	-7.7703776359558105	-29.0
73.7563705444336	36.674957275390625	-26.0
64.64903259277344	53.65572738647461	-34.0
77.8770980834961	43.59396743774414	-27.0
-49.38417053222656	10.117616653442383	-2.0
-48.098548889160156	-28.348499298095703	0.0
-31.69124412536621	-16.730127334594727	-3.0
-0.6953648328781128	0.8951711058616638	-10.0
-0.5753163695335388	4.305809497833252	-8.0
56.863643646240234	-54.63677215576172	-8.0
9.337196350097656	-52.2254753112793	0.0
0.9464401602745056	-51.36817169189453	9.0
82.73582458496094	-13.952438354492188	-22.0
63.922950744628906	25.07355499267578	-14.0
78.9102783203125	33.090660095214844	-25.0
64.42827606201172	54.99237823486328	-30.0
-4.23663854598999	64.79923248291016	-7.0
-57.53691101074219	46.55150604248047	-2.0
-2.055065631866455	1.98333740234375	-3.0
-35.67620849609375	-12.380355834960938	-1.0
-5.673028469085693	12.880117416381836	-3.0
-64.36593627929688	-31.026525497436523	-5.0
28.985158920288086	-12.101643562316895	-10.0
-18.2064208984375	-24.797605514526367	-7.0
-1.72113835811615	63.7104377746582	-7.0
94.27079010009766	1.249691367149353	-28.0
61.149497985839844	7.2353997230529785	-26.0
91.48773193359375	19.283912658691406	-29.0
36.090797424316406	23.48653793334961	-13.0
-56.625553131103516	7.990894317626953	-6.0
-13.094931602478027	-14.81462287902832	-1.0
-37.602474212646484	5.3445234298706055	0.0
-86.03484344482422	8.165276527404785	-5.0
-2.2449774742126465	-9.731033325195312	-4.0
42.5948486328125	-38.093135833740234	-7.0
44.53422546386719	-22.7858829498291	-7.0
56.056697845458984	-5.506590843200684	-11.0
61.73828125	-19.396587371826172	-30.0
-34.88896179199219	-16.644378662109375	-8.0
56.85773849487305	53.700347900390625	-28.0
57.29384231567383	14.601166725158691	-14.0
-70.97240447998047	36.62167739868164	2.0
-30.296037673950195	-34.56867599487305	1.0
43.41991424560547	-36.28060531616211	-1.0
-15.033000946044922	-17.889225006103516	-4.0
-27.28276824951172	-36.88636016845703	-3.0
-33.870243072509766	-52.28038024902344	-2.0
57.81639099121094	-45.81360626220703	-6.0
52.73471450805664	31.124645233154297	-9.0
97.33905792236328	27.80976104736328	-31.0
74.0506362915039	16.225109100341797	-28.0
68.1427230834961	41.4515495300293	-28.0
42.08992385864258	24.718093872070312	-6.0
-39.85253143310547	40.00684356689453	-22.0
-50.830535888671875	43.465736389160156	-5.0
18.725936889648438	72.2757568359375	-18.0
-5.982866287231445	65.02189636230469	-5.0
16.12347984313965	73.28803253173828	-10.0
48.420318603515625	63.74924850463867	-31.0
47.03020477294922	71.47777557373047	-29.0
13.306142807006836	74.62055206298828	-22.0
-23.513084411621094	25.417633056640625	-4.0
27.342662811279297	-58.38302993774414	-3.0
21.35363006591797	-36.78695297241211	-6.0
-0.927263081073761	41.535362243652344	1.0
-11.617937088012695	13.159673690795898	-3.0
-11.307008743286133	60.93275833129883	1.0
-4.256837844848633	35.70718765258789	-19.0
10.376730918884277	39.36186599731445	-33.0
9.071453094482422	74.29924774169922	-16.0
-28.661272048950195	49.42494583129883	-11.0
-10.594507217407227	3.893495798110962	-9.0
27.502254486083984	75.40552520751953	-7.0
-13.03155517578125	2.267137289047241	-6.0
54.544891357421875	32.426109313964844	-5.0
35.02186584472656	-13.219685554504395	-9.0
-12.794611930847168	44.730079650878906	-3.0
15.078916549682617	37.11014175415039	-20.0
39.77288818359375	56.25029754638672	-37.0
-33.22543716430664	6.190895080566406	2.0
-49.83053970336914	39.5849723815918	-6.0
55.53286361694336	49.992488861083984	-29.0
29.74798011779785	49.18611145019531	-13.0
84.28702545166016	38.40007400512695	-37.0
42.509315490722656	67.77272033691406	-28.0
64.93577575683594	-26.38887596130371	-4.0
69.55474853515625	-28.679243087768555	1.0
-4.19296407699585	-6.603569030761719	8.0
50.94894027709961	25.56854248046875	-4.0
-10.602463722229004	45.58228302001953	4.0
-2.2598745822906494	13.672362327575684	-9.0
-8.516851425170898	63.11365509033203	-1.0
14.213624954223633	64.13398742675781	-12.0
-21.91378402709961	38.71590042114258	-2.0
47.713111877441406	18.69344711303711	-21.0
-21.652423858642578	0.2969059646129608	2.0
17.876354217529297	75.54419708251953	-10.0
52.47747802734375	66.0647201538086	-34.0
47.80781936645508	67.67718505859375	-27.0
49.108299255371094	64.9793472290039	-35.0
47.23313903808594	53.78520202636719	-31.0
-47.68301010131836	60.97739791870117	1.0
54.17924118041992	21.401058197021484	-7.0
28.98992919921875	40.6514892578125	-23.0
-44.64396286010742	55.553688049316406	-2.0
47.429054260253906	23.123523712158203	-7.0
24.60137939453125	70.08478546142578	-11.0
57.50771713256836	64.19831085205078	-28.0
70.75602722167969	46.24993896484375	-25.0
7.636257171630859	58.76487350463867	3.0
86.37035369873047	-29.017473220825195	3.0
-15.865544319152832	10.603370666503906	5.0
32.406002044677734	40.098506927490234	-20.0
-59.80321502685547	11.41012191772461	-6.0
-32.96429443359375	57.18638229370117	-5.0
-75.60169982910156	41.70732879638672	3.0
-15.087706565856934	45.21042251586914	7.0
-45.70903396606445	42.536441802978516	0.0
-28.764745712280273	-12.819172859191895	0.0
50.3089714050293	-30.277572631835938	-4.0
40.34461975097656	-43.381591796875	1.0
33.193275451660156	-68.63489532470703	2.0
49.039947509765625	24.501073837280273	6.0
47.408443450927734	26.227569580078125	0.0
-3.1368629932403564	71.83415985107422	1.0
-52.836578369140625	48.26425552368164	-1.0
34.024112701416016	40.849666595458984	-32.0
-7.909221172332764	63.99728775024414	-3.0
11.396012306213379	73.77058410644531	-26.0
18.390453338623047	61.69349670410156	-15.0
33.23175048828125	58.71541213989258	-22.0
21.55780792236328	76.06017303466797	-16.0
34.25516128540039	63.696712493896484	-21.0
28.22342872619629	76.07640075683594	-10.0
49.93672180175781	-62.70433044433594	-10.0
-14.44259262084961	8.76666259765625	5.0
54.21377944946289	21.43618392944336	-5.0
-66.01988220214844	7.340972423553467	-12.0
-19.367433547973633	36.546875	3.0
-9.248172760009766	46.90232467651367	-3.0
1.0608385801315308	7.982463836669922	-10.0
43.76932907104492	21.49803352355957	-10.0
-3.8160789012908936	-6.477028846740723	7.0
60.295753479003906	-36.210330963134766	-8.0
52.904354095458984	25.5989990234375	-13.0
39.6035270690918	68.35796356201172	-23.0
31.6523380279541	61.4326057434082	-19.0
79.09258270263672	43.90016555786133	-39.0
44.03649139404297	47.96007537841797	-23.0
-49.53800582885742	25.474397659301758	3.0
-4.631741046905518	44.8953742980957	-5.0
15.593596458435059	49.324668884277344	-13.0
-27.517024993896484	66.10391998291016	-1.0
-4.070794105529785	66.28483581542969	-13.0
63.10679626464844	61.91658401489258	-14.0
73.38408660888672	40.89324951171875	-15.0
46.43630599975586	62.142765045166016	-34.0
11.303088188171387	64.72240447998047	-8.0
27.866811752319336	-51.77576446533203	6.0
-46.479034423828125	-14.015457153320312	5.0
-13.579265594482422	63.076534271240234	1.0
-34.63961410522461	54.44541549682617	-18.0
0.8519795536994934	63.454612731933594	-8.0
0.3588131368160248	46.160179138183594	-11.0
-40.2016487121582	38.67987823486328	-20.0
-14.224052429199219	17.95745277404785	-4.0
2.7273740768432617	-42.12989807128906	12.0
-15.428130149841309	7.999228477478027	8.0
-6.796233654022217	-1.1642764806747437	-5.0
43.71550750732422	20.542457580566406	3.0
51.70858383178711	29.01985740661621	-7.0
-2.0807409286499023	-35.09548568725586	-9.0
23.27166748046875	73.20755004882812	-9.0
27.670671463012695	16.653738021850586	-5.0
-29.779495239257812	-2.2378923892974854	-1.0
-14.79401683807373	-46.03035354614258	-1.0
65.51358795166016	-48.286869049072266	-5.0
-14.530817985534668	41.50606918334961	-6.0
25.93985366821289	60.83129119873047	-31.0
-69.380615234375	-29.01261329650879	4.0
-37.701725006103516	-38.24369812011719	-2.0
-31.81686782836914	-34.75282287597656	1.0
-79.11640930175781	-28.476526260375977	2.0
-32.150020599365234	-82.39923095703125	-28.0
-77.88346099853516	-43.267704010009766	1.0
67.03443145751953	19.802898406982422	-16.0
29.910003662109375	48.721683502197266	-22.0
-18.60037612915039	-24.97652244567871	-6.0
18.88287925720215	-2.6262025833129883	-16.0
-6.003440856933594	59.73817825317383	-7.0
44.703773498535156	56.53468322753906	-29.0
-36.98871994018555	-46.924400329589844	6.0
-79.2293701171875	-33.39747619628906	7.0
23.402814865112305	45.397735595703125	-10.0
-78.3862533569336	-21.719547271728516	8.0
-74.43528747558594	-30.223291397094727	-3.0
-59.42559814453125	-30.92577362060547	-13.0
7.049190998077393	2.6440110206604004	-4.0
98.22671508789062	-12.94115161895752	-27.0
6.410157680511475	-50.801719665527344	-2.0
-13.0711669921875	-40.55827713012695	0.0
34.14353561401367	56.967926025390625	-24.0
92.42008972167969	14.727156639099121	-21.0
-62.9815559387207	-6.624836444854736	-5.0
-74.63355255126953	-17.76080322265625	6.0
-31.366086959838867	-61.01131820678711	-1.0
-32.18924331665039	-76.75994873046875	-13.0
-46.06137466430664	-32.72415542602539	-7.0
-45.05652618408203	-33.87845993041992	-5.0
37.202972412109375	22.83788299560547	-2.0
-29.22899055480957	-33.78858947753906	-5.0
41.414886474609375	26.48004150390625	-5.0
-56.468910217285156	22.218860626220703	6.0
25.0861873626709	68.88957214355469	-15.0
-51.01261901855469	-14.92526912689209	3.0
-34.69529724121094	-44.94428634643555	8.0
-32.94701385498047	-33.747520446777344	-3.0
-76.20674896240234	-18.84412956237793	5.0
-75.23323059082031	-44.525875091552734	-1.0
-52.37778091430664	-32.714866638183594	-8.0
-23.969968795776367	-47.13733673095703	-4.0
33.033447265625	39.79030990600586	-26.0
49.70409393310547	-36.88018798828125	-6.0
-0.18341346085071564	-59.120853424072266	-17.0
-17.034109115600586	-32.276004791259766	-6.0
16.883005142211914	60.90564727783203	-26.0
81.03771209716797	37.056026458740234	-36.0
61.345542907714844	20.46873664855957	-11.0
6.023417949676514	-74.44920349121094	0.0
-75.1033706665039	-23.041353225708008	2.0
-62.95823669433594	-63.10823440551758	-11.0
-33.64347457885742	-80.87930297851562	-9.0
-30.12201690673828	-80.12640380859375	-13.0
2.7162675857543945	-45.14842224121094	9.0
15.694477081298828	6.629369258880615	-17.0
-56.07089614868164	12.110981941223145	1.0
-84.49103546142578	4.011040687561035	-13.0
6.164412975311279	-23.1857967376709	-10.0
86.0970687866211	11.177206993103027	-18.0
-41.524566650390625	-28.4250431060791	7.0
-42.9200439453125	-28.562570571899414	4.0
-47.057899475097656	-25.893356323242188	0.0
-78.68104553222656	-36.96223449707031	0.0
-78.99230194091797	-37.85382080078125	-2.0
-57.90546417236328	-26.99922752380371	-13.0
-28.61638069152832	-16.030441284179688	1.0
4.207273960113525	-49.03532791137695	2.0
-39.90549850463867	-12.155780792236328	5.0
20.903833389282227	-37.859153747558594	-4.0
27.293575286865234	64.76333618164062	-27.0
66.32855987548828	43.97509765625	-12.0
-60.158721923828125	-26.26048469543457	-16.0
-39.25874710083008	-67.75020599365234	-1.0
-33.06995391845703	-64.87873840332031	0.0
-79.43274688720703	-29.428665161132812	-1.0
-44.846832275390625	-32.88180923461914	3.0
-32.372535705566406	-80.82315063476562	-15.0
-21.793107986450195	-70.7001724243164	-12.0
-14.029507637023926	-36.8369255065918	2.0
-20.003427505493164	-51.02801513671875	-8.0
-5.349764347076416	-44.781524658203125	-14.0
62.242122650146484	-4.481647491455078	-18.0
-52.321189880371094	-56.908233642578125	-3.0
-32.46464157104492	-40.36634063720703	4.0
-22.5891170501709	-71.49116516113281	-14.0
-76.50831604003906	-39.80207824707031	1.0
-78.61376953125	-29.615747451782227	0.0
-78.85209655761719	-28.121145248413086	-3.0
-56.34470748901367	-25.31165313720703	-11.0
32.58524703979492	21.786405563354492	-13.0
19.47916603088379	4.961310863494873	-16.0
-13.200098037719727	-14.016650199890137	-1.0
22.930919647216797	-34.21315002441406	-7.0
-3.104828357696533	67.60218048095703	-14.0
2.722231149673462	61.78150939941406	-8.0
-76.63814544677734	-19.81965446472168	-2.0
-39.40412139892578	-34.96208953857422	-5.0
-47.24431228637695	-29.60833168029785	-6.0
-78.06818389892578	-41.13892364501953	-1.0
-32.18418884277344	-81.47891998291016	-23.0
-25.97455596923828	-21.669414520263672	-2.0
-26.0887393951416	62.651153564453125	-5.0
53.17844009399414	-36.06375503540039	-5.0
-9.923725128173828	-63.369815826416016	-9.0
-19.381250381469727	-25.37748908996582	0.0
30.23748016357422	58.08397674560547	-25.0
74.98802185058594	35.604671478271484	-31.0
8.504532814025879	59.57706069946289	-2.0
-78.82425689697266	-24.715002059936523	7.0
-65.30075073242188	-60.193450927734375	-5.0
-78.65140533447266	-37.30876922607422	3.0
13.932991981506348	-8.408045768737793	-9.0
-10.5095796585083	-51.55424118041992	5.0
56.67235565185547	-44.140602111816406	-10.0
-15.29926586151123	-44.997947692871094	-1.0
32.590309143066406	10.912742614746094	-13.0
-25.270906448364258	41.959197998046875	-5.0
68.16593933105469	-26.987590789794922	-4.0
41.37999725341797	26.478473663330078	-3.0
31.730144500732422	-70.0423812866211	1.0
-51.07457733154297	-19.965755462646484	-2.0
-71.97441101074219	-15.098050117492676	6.0
-78.05657196044922	-36.1455078125	0.0
-74.0200424194336	-33.641910552978516	0.0
-41.23900604248047	-43.68736267089844	8.0
-1.5026575326919556	-47.59976577758789	1.0
76.60275268554688	34.59506607055664	-28.0
-0.6808629631996155	-41.745723724365234	1.0
-12.910502433776855	-41.266300201416016	7.0
63.112701416015625	1.6112905740737915	-20.0
12.659655570983887	61.66157150268555	-11.0
-74.05280303955078	-23.039413452148438	4.0
-33.157875061035156	-59.981658935546875	1.0
-76.7682113647461	-33.53919982910156	0.0
2.762331247329712	-26.36414337158203	-12.0
-35.18886184692383	-69.07630157470703	-5.0
-36.26335144042969	-37.16847229003906	3.0
-5.28608512878418	17.228012084960938	-14.0
4.063133239746094	62.1290283203125	-12.0
-42.63642501831055	-28.75005340576172	8.0
-4.518027305603027	-18.83409881591797	-5.0
28.667512893676758	44.025238037109375	-12.0
-18.592931747436523	24.835962295532227	-8.0
1.9012309312820435	-65.04278564453125	-6.0
-28.29118537902832	-76.22746276855469	-9.0
-43.72715377807617	-68.37213897705078	-11.0
-45.685115814208984	-31.840435028076172	-6.0
-30.987993240356445	-81.969970703125	-22.0
-77.8971176147461	-42.82212448120117	2.0
-37.2464714050293	-10.792171478271484	3.0
30.294679641723633	-31.17853355407715	-3.0
27.604785919189453	-42.50905227661133	0.0
5.875788688659668	-42.27328109741211	-2.0
25.206382751464844	71.19379425048828	-17.0
29.64715576171875	57.73338317871094	-20.0
-71.84032440185547	-3.940976619720459	5.0
-77.42279815673828	-33.22966384887695	2.0
-50.17152786254883	-57.2069206237793	-5.0
-56.975135803222656	-48.344329833984375	0.0
-30.110584259033203	-58.26713562011719	-5.0
-40.99098205566406	-36.33525466918945	-9.0
-7.4415364265441895	-11.850499153137207	0.0
40.24762725830078	28.238536834716797	-12.0
-21.83781623840332	31.726943969726562	-14.0
-21.33530616760254	62.12637710571289	-6.0
-43.41814422607422	-3.667370557785034	4.0
46.365570068359375	-50.317787170410156	-10.0
64.5936050415039	-26.691749572753906	-1.0
63.76689910888672	-51.2332878112793	-6.0
101.03949737548828	-19.783296585083008	-17.0
61.60961151123047	20.455453872680664	-14.0
46.08433532714844	18.583831787109375	-5.0
4.1907477378845215	68.69290924072266	-11.0
-22.736852645874023	-3.9286680221557617	-4.0
-20.439315795898438	-36.19823455810547	3.0
-21.857357025146484	49.646331787109375	-9.0
42.839027404785156	28.526636123657227	-9.0
62.86161804199219	-48.646671295166016	-13.0
57.07493591308594	-25.6835880279541	-7.0
20.546493530273438	-62.06098556518555	-2.0
74.40249633789062	12.58326244354248	-18.0
61.7098388671875	55.765926361083984	-29.0
60.894386291503906	51.317665100097656	-18.0
17.41447639465332	62.5228271484375	-10.0
-3.15189528465271	12.607129096984863	-6.0
-8.956547737121582	56.393070220947266	-5.0
65.75536346435547	-49.36708068847656	-11.0
6.82838773727417	72.3348159790039	-16.0
-4.03635311126709	46.076271057128906	-6.0
61.27046203613281	-26.408824920654297	-24.0
75.79593658447266	-36.03330612182617	-17.0
49.83302307128906	-53.53629684448242	0.0
85.39663696289062	-10.868529319763184	-27.0
-26.262042999267578	-28.97294807434082	-3.0
66.97297668457031	20.315082550048828	-5.0
19.255117416381836	-31.43793487548828	-6.0
62.14838409423828	-34.1977653503418	-19.0
-35.09441375732422	40.66294479370117	-11.0
-12.266164779663086	21.095611572265625	-18.0
57.144752502441406	-56.69880676269531	-17.0
-15.576878547668457	31.31528091430664	-6.0
49.236572265625	-14.87060260772705	-26.0
71.186279296875	-46.216732025146484	-23.0
59.357791900634766	-28.080047607421875	-23.0
56.86954116821289	-15.696816444396973	-16.0
65.87069702148438	1.4877073764801025	-27.0
44.27684020996094	48.782989501953125	-21.0
49.86838912963867	66.02998352050781	-29.0
49.73820877075195	22.650882720947266	-8.0
-46.366458892822266	39.978553771972656	1.0
-3.7248282432556152	62.187843322753906	-6.0
60.29557418823242	-36.1248893737793	-17.0
57.27296447753906	-41.543128967285156	-1.0
-5.095195770263672	15.617865562438965	-15.0
56.554115295410156	-36.2694091796875	-14.0
78.35139465332031	-21.40471839904785	-2.0
85.60957336425781	0.35628220438957214	-22.0
71.23898315429688	49.028076171875	-25.0
39.80109405517578	33.497459411621094	-7.0
72.25971984863281	35.97492980957031	-20.0
-3.353004217147827	46.811988830566406	-6.0
7.1833720207214355	2.9330952167510986	6.0
-11.203422546386719	-12.736300468444824	-4.0
2.508758068084717	2.1800124645233154	-9.0
-14.244863510131836	38.5477294921875	-4.0
59.119422912597656	-41.28794479370117	-4.0
76.3876953125	-44.672264099121094	-23.0
71.83341217041016	-29.209474563598633	-8.0
46.100284576416016	-31.97948455810547	0.0
69.34957122802734	20.76122283935547	-13.0
67.22103118896484	19.74038314819336	-17.0
44.52858352661133	49.040069580078125	-15.0
8.37869930267334	60.4607048034668	-9.0
-24.72001838684082	73.6863784790039	-10.0
48.933494567871094	9.670084953308105	-15.0
-16.287046432495117	40.34115982055664	0.0
-74.76065063476562	20.245025634765625	-6.0
-44.7225341796875	-19.861473083496094	-12.0
74.32050323486328	-45.45067596435547	-18.0
68.86515808105469	-28.942617416381836	-1.0
42.60883331298828	32.432411193847656	-13.0
38.918006896972656	70.38023376464844	-15.0
54.19657516479492	66.2760238647461	-25.0
75.18082427978516	-30.637741088867188	-5.0
60.7777099609375	-35.557044982910156	-16.0
-20.760164260864258	66.62308502197266	-8.0
-23.71957015991211	73.53984069824219	-10.0
-57.416221618652344	34.69874572753906	-1.0
101.72874450683594	-16.00106430053711	-28.0
58.64197540283203	-8.648360252380371	-17.0
-14.660133361816406	-66.3835220336914	-17.0
43.90842056274414	-30.344133377075195	-4.0
40.56196212768555	31.608871459960938	-5.0
12.926794052124023	67.41724395751953	-7.0
60.860897064208984	50.31320571899414	-25.0
46.45463943481445	31.14794921875	-12.0
59.638004302978516	-25.660236358642578	-14.0
-87.28231811523438	45.16167449951172	11.0
-87.26913452148438	45.15654754638672	13.0
-14.259183883666992	-48.522071838378906	-10.0
-34.46395492553711	1.8698036670684814	-3.0
-108.57593536376953	48.8275032043457	17.0
-113.73555755615234	48.90705490112305	18.0
-113.79330444335938	48.903560638427734	18.0
-112.83851623535156	48.958377838134766	20.0
-111.84778594970703	49.04936981201172	20.0
-112.4753189086914	48.816734313964844	16.0
-43.68491744995117	7.890337944030762	6.0
-7.112323760986328	-22.201444625854492	1.0
-36.54109573364258	-0.7815046310424805	-1.0
-28.323699951171875	-19.19576644897461	2.0
-32.461143493652344	2.891218900680542	-6.0
-27.88258934020996	4.370621204376221	-9.0
62.13134765625	-53.15387725830078	-11.0
57.81134796142578	-9.369598388671875	-16.0
22.148576736450195	-48.01115417480469	-11.0
79.7201919555664	-24.635921478271484	-12.0
84.9429931640625	31.29642677307129	-19.0
52.562843322753906	25.129165649414062	-5.0
35.161582946777344	23.621461868286133	-7.0
48.504371643066406	-43.24835968017578	-4.0
-18.461824417114258	-34.19769287109375	1.0
56.75222396850586	12.494303703308105	-17.0
-40.93539810180664	-23.94039535522461	-6.0
-42.29072189331055	-3.180365562438965	2.0
8.855144500732422	-39.44365310668945	-6.0
65.59303283691406	-49.004638671875	-8.0
23.019405364990234	-62.3166618347168	1.0
65.5671615600586	2.814615488052368	-21.0
38.2105712890625	67.53008270263672	-17.0
47.95515441894531	29.09537124633789	-5.0
-1.919530987739563	63.66444396972656	-8.0
61.61147689819336	-35.71055603027344	-9.0
-72.77112579345703	41.63015365600586	6.0
18.703065872192383	-29.928258895874023	-3.0
-39.747982025146484	-21.82761573791504	-3.0
-4.5069122314453125	44.2037239074707	-2.0
95.53639221191406	-10.643943786621094	-27.0
30.017202377319336	8.515100479125977	-5.0
-9.00643539428711	-49.061981201171875	2.0
80.36511993408203	18.9040584564209	-16.0
1.2130273580551147	60.86557388305664	-5.0
17.154191970825195	61.402587890625	-14.0
43.92512512207031	25.56913185119629	-2.0
-1.7820141315460205	12.083809852600098	-5.0
-64.82584381103516	4.56895637512207	-7.0
-14.381401062011719	-14.733670234680176	-1.0
4.208107948303223	1.87167227268219	-3.0
-7.6183953285217285	46.01634979248047	1.0
49.1546745300293	-50.969505310058594	-2.0
41.023536682128906	-21.589309692382812	-13.0
31.728252410888672	-34.70647048950195	-12.0
74.87151336669922	-21.87769889831543	-11.0
53.926116943359375	34.38359451293945	-29.0
65.20745849609375	56.88417434692383	-24.0
-14.67522144317627	15.186071395874023	-4.0
72.5848159790039	25.605167388916016	-20.0
-49.80493927001953	-55.88818359375	-5.0
3.142742395401001	-49.185543060302734	2.0
-31.978883743286133	-45.081329345703125	5.0
-27.5556640625	-48.02497482299805	-2.0
-54.89221954345703	-53.97918701171875	1.0
-78.7057113647461	-40.164310455322266	2.0
-35.28339767456055	-37.535728454589844	-2.0
-16.491252899169922	-53.68877410888672	-7.0
-21.920808792114258	-51.37058639526367	-8.0
-64.00459289550781	-43.120941162109375	2.0
-33.421546936035156	-46.92449188232422	0.0
-40.673492431640625	-23.40434455871582	-10.0
-54.011749267578125	-56.55316162109375	2.0
-31.74284553527832	-63.653141021728516	-1.0
-75.20320892333984	-44.59434127807617	-7.0
-36.40884017944336	-66.28456115722656	3.0
-33.87005615234375	-63.231754302978516	1.0
-57.077545166015625	-67.32804870605469	-1.0
-50.102699279785156	-52.679931640625	-1.0
-36.65851974487305	-66.02970886230469	-3.0
-31.779985427856445	-82.5473403930664	-25.0
6.3756232261657715	-81.90425109863281	8.0
-30.52889633178711	-79.31454467773438	-11.0
24.378459930419922	-15.755114555358887	-12.0
-6.956059455871582	-53.635398864746094	2.0
-50.297386169433594	-57.19279861450195	-12.0
-30.638826370239258	-82.43093872070312	-24.0
-40.92216873168945	-36.56826400756836	-9.0
-45.624149322509766	-55.46310043334961	-8.0
-54.27121353149414	-59.123416900634766	-2.0
-39.378639221191406	-23.56272315979004	-4.0
-5.4277191162109375	-79.44547271728516	-14.0
-32.46184158325195	-39.51472854614258	3.0
-72.79813385009766	-27.627771377563477	-3.0
-67.26802062988281	-40.40632247924805	-1.0
-65.98640441894531	-1.857086181640625	-5.0
7.709561347961426	-29.569385528564453	-9.0
3.462791681289673	-75.17290496826172	3.0
-50.53711700439453	-55.3834114074707	-1.0
-48.29322052001953	-57.26061248779297	-9.0
-70.91185760498047	-29.425893783569336	-2.0
-56.156742095947266	-66.92017364501953	-1.0
-34.98275375366211	-54.780364990234375	-6.0
-32.883384704589844	-80.89488220214844	-10.0
-49.32563400268555	-41.781776428222656	6.0
-52.56169509887695	-43.604591369628906	-1.0
-72.9999008178711	-27.634765625	-1.0
60.514678955078125	5.126945972442627	-16.0
12.669041633605957	-13.769225120544434	-10.0
-29.686372756958008	-46.70579147338867	1.0
-14.887677192687988	29.98384666442871	-3.0
-34.82358932495117	-63.77764129638672	0.0
17.29108428955078	-5.268742084503174	-9.0
-50.611331939697266	-63.931697845458984	-20.0
-18.294620513916016	-71.06057739257812	-11.0
11.81678295135498	-73.57284545898438	-1.0
-34.84567642211914	-54.39493179321289	-4.0
-55.434993743896484	-46.866825103759766	1.0
-51.735984802246094	-44.014198303222656	4.0
7.808912754058838	-71.77071380615234	10.0
-51.029258728027344	-54.70275115966797	0.0
8.029552459716797	-76.00405883789062	-5.0
-56.893768310546875	-21.810808181762695	-10.0
9.315991401672363	-21.346637725830078	-7.0
-38.96865463256836	-63.320499420166016	4.0
-33.8994026184082	-72.13091278076172	-9.0
-55.856178283691406	-55.79353713989258	3.0
-43.467926025390625	-29.46563720703125	4.0
19.89927864074707	-67.33961486816406	1.0
36.47752380371094	-19.83319091796875	-3.0
3.9483389854431152	-76.16279602050781	-4.0
-41.09868621826172	-9.27984619140625	3.0
-31.296804428100586	-41.52780532836914	-2.0
-35.38876724243164	-41.13075637817383	0.0
-27.815509796142578	-50.12859344482422	0.0
-12.438413619995117	-53.57644271850586	2.0
-83.6031723022461	-28.443723678588867	11.0
-54.30046844482422	-43.10933303833008	-9.0
-77.48712921142578	-40.2039794921875	-1.0
-50.83742141723633	-54.335540771484375	0.0
-52.9358024597168	-43.292503356933594	-2.0
-31.82320785522461	-47.685157775878906	-1.0
-35.24798583984375	-57.65608215332031	0.0
-14.6631498336792	-47.6861686706543	-5.0
-55.61982345581055	-66.72041320800781	-3.0
-36.452491760253906	-60.986732482910156	0.0
-24.289257049560547	-50.89261245727539	-12.0
-32.7526741027832	-47.011474609375	0.0
-33.205543518066406	-64.17151641845703	-1.0
-29.2917423248291	-50.93064880371094	-13.0
-31.214101791381836	-80.78182220458984	-19.0
-25.15652084350586	-50.178504943847656	-7.0
6.247802257537842	-81.96340942382812	7.0
-59.5389518737793	-30.972471237182617	-9.0
-81.70252227783203	31.626285552978516	5.0
-71.47843933105469	-14.837299346923828	3.0
-19.499128341674805	-62.707550048828125	-3.0
-53.6275520324707	-70.19217681884766	-13.0
-33.90201187133789	-52.36853790283203	-3.0
-46.82312774658203	-71.38069915771484	-6.0
-34.772178649902344	-44.58540725708008	4.0
-59.33503341674805	-58.237220764160156	-5.0
-34.771392822265625	-36.7796516418457	-2.0
-46.60902786254883	-54.357872009277344	-3.0
-55.971858978271484	-49.130069732666016	7.0
-66.0950927734375	-43.06230545043945	-5.0
-45.83513641357422	-40.6136474609375	5.0
-76.36022186279297	-14.808287620544434	5.0
-53.25050735473633	-50.62086486816406	9.0
-40.27812957763672	-28.110836029052734	6.0
-35.628326416015625	-31.504104614257812	-3.0
15.510250091552734	-13.443767547607422	-7.0
-56.29172897338867	-54.07295608520508	7.0
-33.39469909667969	-59.68254852294922	0.0
-22.84164047241211	-72.02325439453125	-13.0
-76.2597885131836	-25.39975929260254	0.0
-53.62389373779297	-57.20582580566406	4.0
35.9927978515625	-18.40601921081543	-9.0
103.53204345703125	-4.6696906089782715	-28.0
19.782756805419922	-8.776826858520508	-14.0
17.918161392211914	-73.57696533203125	-7.0
-66.53231048583984	-41.71017837524414	0.0
8.457621574401855	-79.32868194580078	0.0
104.07830810546875	11.3608980178833	-46.0
103.59901428222656	5.933215141296387	-23.0
87.69011688232422	12.90810489654541	-17.0
-46.633934020996094	10.460205078125	7.0
-50.55027770996094	16.209945678710938	1.0
-43.114742279052734	-43.179744720458984	1.0
-29.947952270507812	-37.29851531982422	-2.0
5.11796236038208	-76.30381774902344	2.0
9.482358932495117	-77.87913513183594	1.0
86.82950592041016	-24.92974281311035	-12.0
-52.00545120239258	-46.190731048583984	4.0
85.85879516601562	-29.52425193786621	2.0
84.93948364257812	-22.12150001525879	-9.0
16.469383239746094	-71.63396453857422	-8.0
85.51134490966797	-27.381458282470703	3.0
-56.822265625	29.444612503051758	0.0
-63.47025680541992	38.861263275146484	-1.0
-70.36154174804688	-24.34035873413086	-3.0
11.882488250732422	-67.2870101928711	0.0
-31.4038028717041	-63.48647689819336	2.0
86.67000579833984	-27.448101043701172	-3.0
6.5347185134887695	-80.12276458740234	-3.0
20.355148315429688	-74.1785659790039	-1.0
-94.05458068847656	5.1954026222229	-17.0
-72.4759292602539	-17.8736515045166	5.0
-31.207626342773438	-77.67352294921875	-11.0
3.633780002593994	-58.48089599609375	2.0
2.686044692993164	-44.33732604980469	10.0
9.501459121704102	-39.304264068603516	-4.0
-49.931785583496094	1.5544915199279785	3.0
-33.19780731201172	-43.96678924560547	6.0
5.498754501342773	-79.87232208251953	5.0
-88.25502014160156	-11.819184303283691	-10.0
-91.86277770996094	28.01628303527832	-16.0
-84.105224609375	39.47804641723633	9.0
-66.83353424072266	-35.20460891723633	-8.0
108.52452087402344	7.350363254547119	-16.0
-91.0772476196289	29.925382614135742	-8.0
-90.46284484863281	29.2065372467041	-21.0
-93.72927856445312	34.198394775390625	6.0
-47.245243072509766	-9.400341987609863	4.0
-2.716047525405884	-18.86551856994629	0.0
-11.390192031860352	-1.9331787824630737	-4.0
11.380297660827637	-68.14923858642578	0.0
2.6127264499664307	-63.22736740112305	4.0
84.6224136352539	-24.757722854614258	-10.0
25.463134765625	-69.84599304199219	-3.0
-58.595062255859375	-46.876136779785156	1.0
-26.798669815063477	-79.8648681640625	-20.0
-63.21792221069336	-41.17372131347656	1.0
-38.346553802490234	-45.35469055175781	11.0
-54.45265579223633	-6.5276288986206055	-5.0
-73.07102966308594	-35.50996780395508	-2.0
-66.3644790649414	-15.245882034301758	4.0
10.4137601852417	-80.28546905517578	-1.0
-77.61744689941406	-30.549768447875977	0.0
7.259735584259033	-80.5975112915039	0.0
-60.25858688354492	37.09403610229492	0.0
-61.559234619140625	36.45584487915039	0.0
-63.064788818359375	-17.01167106628418	-9.0
9.84577465057373	-81.4813003540039	0.0
-62.377685546875	37.196434020996094	-1.0
-61.708770751953125	37.166996002197266	0.0
-88.23097229003906	21.188560485839844	-1.0
-58.84318542480469	36.2725715637207	0.0
-58.8441162109375	36.271995544433594	0.0
-58.84467697143555	36.271217346191406	0.0
-39.64752197265625	22.68007469177246	2.0
-99.66704559326172	33.550472259521484	4.0
-57.76328659057617	-32.57486343383789	-17.0
-39.393287658691406	-3.755575656890869	3.0
-67.81967163085938	-37.67521667480469	3.0
74.4372787475586	31.549877166748047	-19.0
-41.82842254638672	-52.64674377441406	0.0
-54.77423095703125	-36.51942825317383	1.0
-55.54893493652344	31.184009552001953	-2.0
-36.39145278930664	10.576860427856445	1.0
-68.22290802001953	-12.906965255737305	-1.0
5.9849019050598145	-19.989500045776367	-6.0
-72.82183837890625	-24.095487594604492	4.0
33.642730712890625	-69.94873809814453	2.0
36.78858947753906	-22.956809997558594	-2.0
13.705187797546387	-70.51451110839844	-7.0
9.43298053741455	-80.37604522705078	4.0
-82.48565673828125	-35.10396194458008	4.0
-64.9977035522461	-39.45381164550781	2.0
-69.27052307128906	-33.375064849853516	5.0
-71.18812561035156	-13.613114356994629	3.0
-48.905845642089844	15.186885833740234	3.0
-75.64768981933594	-9.171501159667969	-3.0
-76.1635513305664	-30.42432975769043	1.0
-25.07391357421875	10.680085182189941	-4.0
-29.007213592529297	-78.997802734375	-9.0
106.38513946533203	10.915919303894043	-30.0
32.10357666015625	75.74308776855469	-14.0
-97.05424499511719	30.659151077270508	8.0
-80.55276489257812	-36.297908782958984	-3.0
87.55360412597656	-6.623023986816406	-20.0
-70.10536193847656	-13.95648193359375	1.0
-43.797889709472656	-17.802631378173828	-4.0
-58.29282760620117	43.00303649902344	-1.0
-45.4225959777832	-3.43381404876709	6.0
-95.72874450683594	31.681121826171875	2.0
-97.01950073242188	32.56572341918945	2.0
-95.77870178222656	31.079139709472656	6.0
22.150951385498047	-9.199767112731934	-15.0
-99.68826293945312	32.71523666381836	2.0
36.480098724365234	-22.43105125427246	-5.0
106.41446685791016	11.432944297790527	-20.0
-62.232757568359375	-47.29335403442383	-5.0
23.172025680541992	62.183048248291016	-6.0
-34.70398712158203	45.286834716796875	6.0
-42.59120559692383	60.17210006713867	-7.0
-53.55942916870117	15.840397834777832	3.0
-69.38150024414062	-25.87103271484375	-1.0
-73.30001831054688	-37.35945510864258	-1.0
-54.633968353271484	-43.1217155456543	-9.0
-18.606212615966797	14.663430213928223	-4.0
11.731614112854004	-82.50843811035156	0.0
8.807229995727539	-80.96788024902344	0.0
20.619352340698242	-11.495278358459473	-7.0
-61.5052490234375	-42.54172134399414	3.0
23.04378318786621	-7.76280403137207	-19.0
-56.9741096496582	22.912599563598633	3.0
-12.521035194396973	59.508914947509766	-1.0
47.78758239746094	-42.4620475769043	-4.0
-68.8123779296875	23.31632423400879	-13.0
-65.24079895019531	-43.13536834716797	0.0
-37.75513458251953	-45.91402053833008	5.0
23.679054260253906	53.25419235229492	-13.0
-70.18279266357422	-32.91192626953125	8.0
59.20389175415039	65.89572143554688	-21.0
107.89249420166016	20.479106903076172	-11.0
-54.556610107421875	-31.36865997314453	-7.0
-77.51271057128906	-41.19488525390625	2.0
-79.64168548583984	-34.73116683959961	7.0
-71.43821716308594	-25.01319122314453	1.0
-80.58555603027344	-28.006954193115234	5.0
-72.99191284179688	-15.904752731323242	2.0
36.77449417114258	-65.75062561035156	-14.0
36.818721771240234	-66.07633209228516	-4.0
-20.417762756347656	35.761146545410156	5.0
59.16937255859375	35.77131271362305	-26.0
-7.43743896484375	35.264190673828125	-12.0
-56.87275695800781	29.803590774536133	3.0
74.11405944824219	-5.858565330505371	-21.0
74.52249145507812	-3.7968924045562744	-20.0
92.17022705078125	-1.1197329759597778	-20.0
77.32964324951172	-32.91709518432617	-11.0
96.12683868408203	2.4255638122558594	-24.0
94.3172836303711	1.2894363403320312	-32.0
52.061397552490234	29.450531005859375	-10.0
44.60944747924805	44.68198776245117	-20.0
-10.40973949432373	43.32471466064453	-3.0
59.33193588256836	39.17643737792969	-13.0
-71.61963653564453	13.057168960571289	-9.0
33.78109359741211	51.61888122558594	-17.0
82.91560363769531	24.304224014282227	-23.0
98.77571868896484	-20.904659271240234	-17.0
59.78934097290039	-44.854793548583984	-15.0
80.69709014892578	-30.86636734008789	-9.0
74.2785873413086	11.040885925292969	-12.0
61.307373046875	-20.629274368286133	-30.0
68.01605987548828	12.959453582763672	-27.0
60.510887145996094	15.843924522399902	-19.0
-0.020530126988887787	41.486305236816406	-8.0
-18.561603546142578	-12.569238662719727	-2.0
-19.09881019592285	39.201351165771484	-1.0
-70.11170196533203	-13.264518737792969	-3.0
51.69935607910156	11.103317260742188	-14.0
53.833988189697266	-9.098475456237793	-13.0
82.03260040283203	-12.30941390991211	-22.0
52.47050857543945	-18.44521141052246	-18.0
82.03254699707031	-31.310380935668945	-9.0
84.81889343261719	-7.228886127471924	-25.0
65.91116333007812	-35.291961669921875	-21.0
59.720603942871094	8.027853965759277	-27.0
-50.371978759765625	39.824832916259766	-2.0
53.725399017333984	4.901669025421143	-24.0
27.97588348388672	38.37481689453125	-11.0
-9.35226058959961	42.33385467529297	-7.0
87.57177734375	24.05691909790039	-28.0
75.03892517089844	20.852502822875977	-26.0
50.939605712890625	23.145875930786133	-9.0
80.47993469238281	-24.01595115661621	-17.0
88.5435562133789	2.0583302974700928	-26.0
84.99430847167969	-10.782304763793945	-31.0
95.3711166381836	24.978836059570312	-39.0
62.959877014160156	13.311936378479004	-15.0
-16.32234001159668	45.30870056152344	-1.0
60.33767318725586	49.29765319824219	-17.0
37.53602600097656	13.649321556091309	-26.0
56.35525131225586	17.893299102783203	-8.0
81.26641082763672	15.474547386169434	-22.0
77.26578521728516	14.68794059753418	-18.0
-23.037975311279297	-37.1632194519043	5.0
90.20769500732422	-0.507435142993927	-23.0
74.25047302246094	-32.680057525634766	-17.0
78.01240539550781	-39.26272964477539	-30.0
65.24667358398438	23.893651962280273	-14.0
43.486690521240234	52.336761474609375	-19.0
-26.994081497192383	-10.099105834960938	-11.0
67.02039337158203	13.661857604980469	-27.0
-11.71918773651123	35.42897033691406	-11.0
-28.09690284729004	23.61517333984375	-10.0
94.02383422851562	-11.513725280761719	-27.0
86.30461883544922	1.3820521831512451	-23.0
101.5242919921875	2.9003190994262695	-24.0
44.648860931396484	-40.27363204956055	-12.0
90.61429595947266	4.336698532104492	-23.0
61.65455627441406	-45.77920913696289	-12.0
89.93687438964844	23.71623992919922	-26.0
65.83799743652344	13.500089645385742	-16.0
67.82401275634766	38.5925407409668	-17.0
-17.51512908935547	45.527374267578125	-7.0
40.72570037841797	47.06326675415039	-18.0
15.332275390625	59.37550735473633	-7.0
61.86050796508789	-2.351151943206787	-18.0
52.05781555175781	-0.7663933038711548	-18.0
101.42105865478516	2.899289846420288	-21.0
1.3032538890838623	-0.8457115888595581	2.0
78.5030288696289	-36.68913650512695	-19.0
62.25522994995117	-48.70473861694336	-17.0
91.4073486328125	-11.178107261657715	-34.0
71.03137969970703	15.43284797668457	-30.0
-49.118255615234375	45.0466423034668	1.0
-30.129762649536133	-16.256637573242188	-1.0
31.37130355834961	41.08775329589844	-16.0
-7.494725704193115	68.07217407226562	-5.0
64.34951782226562	-0.3877389430999756	-20.0
86.06687927246094	20.770009994506836	-32.0
60.92538833618164	-1.695591926574707	-17.0
8.13996410369873	62.90846633911133	-9.0
90.93489074707031	-6.539064884185791	-14.0
60.29490280151367	-43.35016632080078	-1.0
-16.49193572998047	25.527482986450195	-5.0
71.92293548583984	4.55720329284668	-16.0
29.514602661132812	37.345184326171875	-12.0
-1.5778064727783203	7.836047649383545	-8.0
41.05489730834961	62.03226852416992	-23.0
21.170326232910156	34.31232833862305	-21.0
66.51976776123047	11.944791793823242	-27.0
91.416015625	-6.509431838989258	-18.0
75.42092895507812	-35.4776611328125	-20.0
61.48311996459961	-34.92521667480469	-14.0
50.5926399230957	10.542885780334473	-15.0
90.54205322265625	24.52632713317871	-28.0
91.19331359863281	-14.089274406433105	-31.0
60.59979248046875	0.6938568353652954	-15.0
-2.598461627960205	66.29359436035156	-2.0
-7.307816982269287	14.167678833007812	-7.0
-12.842373847961426	44.975440979003906	-1.0
24.628890991210938	40.92730712890625	-16.0
2.151181221008301	-2.152890682220459	-3.0
56.711448669433594	-16.170391082763672	-13.0
-2.5457634925842285	1.645965337753296	-3.0
46.80589294433594	-52.00205993652344	-12.0
24.674169540405273	-69.58660888671875	-3.0
57.36246871948242	4.835069179534912	-30.0
92.68687438964844	5.987644672393799	-27.0
63.326873779296875	15.95156192779541	-27.0
33.847190856933594	13.743887901306152	-13.0
78.57893371582031	34.42039489746094	-28.0
13.806726455688477	15.963379859924316	-25.0
-26.42772102355957	19.80838394165039	-5.0
90.13525390625	-0.6194939613342285	-22.0
53.71156311035156	-30.533430099487305	-15.0
66.10209655761719	1.5130937099456787	-24.0
76.71515655517578	-22.62489891052246	-7.0
90.61566925048828	2.042163372039795	-33.0
94.85894775390625	-0.5785515308380127	-26.0
77.57191467285156	1.8411445617675781	-25.0
58.26593780517578	18.752439498901367	-22.0
-4.691323280334473	36.38572692871094	-16.0
61.16328811645508	1.7201786041259766	-21.0
46.276824951171875	53.23846435546875	-27.0
41.44842529296875	50.11977767944336	-28.0
63.86832046508789	0.9386181235313416	-18.0
93.11170959472656	-0.8857171535491943	-22.0
-19.164194107055664	-9.210741996765137	-11.0
92.6408462524414	-3.63082218170166	-29.0
101.59577178955078	3.271740198135376	-18.0
95.81661987304688	1.6106277704238892	-26.0
88.09049224853516	24.138084411621094	-36.0
81.79944610595703	-6.301633358001709	-28.0
-0.904430627822876	41.414241790771484	-6.0
-7.23173713684082	50.37916946411133	-3.0
34.02250671386719	38.45053482055664	-19.0
-3.7894532680511475	37.87679672241211	-21.0
67.52352905273438	37.951175689697266	-17.0
-46.85219955444336	5.3140997886657715	14.0
-46.777099609375	24.524690628051758	9.0
-57.7757568359375	-67.6236343383789	4.0
-16.052196502685547	15.115842819213867	-1.0
106.02763366699219	17.24319076538086	-28.0
66.03800201416016	-7.04408073425293	-23.0
28.9495849609375	38.605716705322266	-22.0
22.459245681762695	42.24402618408203	-16.0
-19.782129287719727	60.09061813354492	-8.0
28.47011947631836	38.3193473815918	-19.0
3.32671856880188	58.60630416870117	2.0
-5.0660271644592285	5.754444599151611	-9.0
75.20490264892578	-40.94937515258789	-23.0
85.07556915283203	10.879474639892578	-17.0
74.62852478027344	-36.095306396484375	-24.0
77.26013946533203	-40.164146423339844	-24.0
99.97284698486328	5.97514009475708	-27.0
91.63773345947266	24.865428924560547	-28.0
59.52667999267578	49.71924591064453	-22.0
-8.061976432800293	32.16992950439453	-18.0
55.22698974609375	15.516305923461914	-20.0
-19.284250259399414	61.76857376098633	-4.0
-24.652454376220703	40.83739471435547	0.0
76.07249450683594	16.708648681640625	-28.0
71.216552734375	-33.89857482910156	-7.0
23.964754104614258	-59.234031677246094	-4.0
83.16839599609375	-10.772698402404785	-24.0
88.33829498291016	9.531723022460938	-15.0
64.55127716064453	-21.16331672668457	-29.0
71.81392669677734	0.15538983047008514	-19.0
17.91489601135254	36.4875373840332	-24.0
-39.53688049316406	3.194498062133789	0.0
-4.722064971923828	55.14665222167969	-12.0
19.779613494873047	32.308876037597656	-32.0
-44.68126678466797	14.949740409851074	1.0
70.77828216552734	5.77354097366333	-22.0
-15.495158195495605	55.080718994140625	-20.0
40.2510986328125	2.386807441711426	-14.0
85.76091003417969	26.116409301757812	-27.0
61.60184860229492	-22.159931182861328	-17.0
62.55609130859375	-21.884340286254883	-21.0
96.86079406738281	-1.7786362171173096	-27.0
62.8015251159668	9.77561092376709	-27.0
-51.241050720214844	44.38495635986328	-4.0
-38.668785095214844	18.60689353942871	0.0
79.90554809570312	28.728567123413086	-30.0
58.261417388916016	36.275997161865234	-30.0
62.960044860839844	-1.3142939805984497	-20.0
71.51850891113281	-32.243408203125	-20.0
-14.626489639282227	41.71050262451172	0.0
46.76248550415039	-26.56560707092285	-14.0
-14.145058631896973	19.476806640625	-12.0
98.54849243164062	-1.9200654029846191	-32.0
89.73704528808594	16.17390251159668	-26.0
21.25384521484375	38.13601303100586	-20.0
-35.79076385498047	-46.452171325683594	5.0
-14.625226020812988	-41.402587890625	0.0
-28.695947647094727	-17.401134490966797	-1.0
-34.921051025390625	67.42657470703125	-11.0
-5.488438129425049	-50.365718841552734	0.0
8.89963436126709	-53.52218246459961	0.0
95.95452117919922	-5.549317359924316	-25.0
6.084938049316406	-62.26348876953125	-6.0
89.51518249511719	-3.1942427158355713	-15.0
38.525882720947266	-7.0029520988464355	-15.0
-7.593535423278809	-65.9898681640625	-10.0
14.781094551086426	-13.194305419921875	-13.0
9.982552528381348	-23.48738670349121	-17.0
-26.620996475219727	-35.56997299194336	-2.0
-25.93465232849121	-25.95571517944336	1.0
-18.02285385131836	-23.219343185424805	-5.0
-14.957393646240234	-41.94561004638672	3.0
5.290049076080322	-52.94842529296875	5.0
5.693306922912598	-61.181060791015625	-7.0
49.300514221191406	-20.103185653686523	-13.0
-9.366381645202637	-67.86332702636719	-9.0
32.1110954284668	-59.84397888183594	-9.0
6.166929244995117	-23.1085205078125	-14.0
26.14006996154785	-33.72711944580078	-14.0
-28.255308151245117	67.4251708984375	-7.0
-15.792938232421875	-40.68334197998047	0.0
-75.45729064941406	32.173561096191406	1.0
-14.393213272094727	-26.44683265686035	-16.0
-10.955706596374512	-39.9033203125	0.0
-45.53097152709961	-60.929691314697266	-6.0
33.98868942260742	-30.88503074645996	-5.0
-1.9033830165863037	-73.74817657470703	-7.0
14.838635444641113	-68.01655578613281	-3.0
28.388267517089844	-19.006446838378906	-14.0
93.66685485839844	4.900171756744385	-26.0
19.12563133239746	-17.41291618347168	-9.0
-31.477359771728516	-28.703948974609375	2.0
-49.655548095703125	-52.328025817871094	-4.0
-39.75864791870117	17.886165618896484	0.0
-48.65501022338867	-47.46303176879883	-1.0
-12.127055168151855	-40.08055877685547	1.0
-4.926855564117432	-72.85736846923828	-1.0
-33.65092468261719	-65.24356842041016	-2.0
44.85346221923828	-54.971622467041016	-14.0
-5.171169757843018	-65.98768615722656	-13.0
71.51607513427734	-20.340431213378906	-18.0
-14.645193099975586	-69.9322509765625	-15.0
48.410194396972656	-17.893404006958008	-28.0
-15.759858131408691	-57.720741271972656	-2.0
-8.599777221679688	-37.46065902709961	-8.0
-53.15666580200195	41.422611236572266	-1.0
-4.322193622589111	-78.50672912597656	-8.0
-12.084305763244629	-40.10245132446289	0.0
12.98835563659668	-68.40055084228516	6.0
24.376590728759766	-70.66228485107422	-7.0
42.31281280517578	-50.87360382080078	-19.0
86.49236297607422	-3.4067881107330322	-13.0
69.75166320800781	-31.33953857421875	-14.0
84.82232666015625	7.360634803771973	-26.0
23.61077880859375	-23.341747283935547	-11.0
-59.8957633972168	-19.416126251220703	-9.0
-15.450282096862793	-41.105979919433594	1.0
-3.8633882999420166	-50.83317184448242	-1.0
-15.167948722839355	-42.70462417602539	2.0
-13.052061080932617	-49.61513900756836	-3.0
-6.553114891052246	-51.626094818115234	1.0
10.183116912841797	-58.285675048828125	0.0
27.26932716369629	-37.05673599243164	-9.0
74.1792984008789	-33.395442962646484	-15.0
34.813106536865234	-5.053231239318848	-23.0
71.20661163330078	-20.143260955810547	-20.0
3.4991438388824463	-45.4228401184082	6.0
-34.68633270263672	-15.931503295898438	-6.0
-88.87918090820312	10.815382957458496	-11.0
-7.518450736999512	-24.17517852783203	1.0
-69.97549438476562	28.764202117919922	2.0
-16.03891372680664	-46.789424896240234	1.0
-2.2013165950775146	-74.35293579101562	-14.0
-16.838455200195312	-48.24028396606445	1.0
20.762353897094727	-51.82047653198242	-15.0
48.64744567871094	-8.591708183288574	-17.0
34.280941009521484	-58.41788864135742	-10.0
105.16301727294922	-12.44303035736084	-36.0
69.81661987304688	39.67289352416992	-24.0
-41.446224212646484	47.78097915649414	-12.0
-41.91845703125	48.94608688354492	-9.0
-23.071819305419922	72.48181915283203	-13.0
6.245384693145752	36.25627899169922	-34.0
-29.374563217163086	70.23636627197266	-8.0
82.91575622558594	29.574445724487305	-21.0
61.41861343383789	65.3447494506836	-14.0
-6.938786029815674	9.694635391235352	-1.0
8.33281135559082	55.43629455566406	-4.0
101.31671905517578	24.5752010345459	-23.0
52.07429122924805	33.06740951538086	-20.0
-5.755707263946533	54.65938949584961	-4.0
7.076200485229492	36.205440521240234	-34.0
8.035529136657715	35.7604866027832	-24.0
-36.46873474121094	7.599884986877441	-5.0
-72.93789672851562	12.647516250610352	-22.0
49.8444938659668	23.112281799316406	-7.0
13.623387336730957	66.4223861694336	-7.0
47.53157424926758	32.935028076171875	-9.0
34.1749153137207	38.2697868347168	-14.0
57.6554069519043	14.766525268554688	-17.0
101.03791809082031	-19.75790023803711	-22.0
100.23561096191406	-18.986482620239258	-18.0
34.71656036376953	-42.593868255615234	-4.0
-23.504636764526367	56.81817626953125	-30.0
14.948092460632324	33.086029052734375	-24.0
13.686875343322754	44.21826171875	-23.0
23.310319900512695	-32.96253967285156	-12.0
-21.43748664855957	66.48834991455078	-10.0
64.85575103759766	59.881103515625	-20.0
-18.767641067504883	43.327884674072266	2.0
44.00236892700195	26.413938522338867	-7.0
26.911865234375	80.91525268554688	-11.0
58.96103286743164	67.77233123779297	-17.0
13.937281608581543	75.65560150146484	-20.0
18.321775436401367	69.70299530029297	-11.0
-79.96573638916016	15.139520645141602	-9.0
-63.1989860534668	27.59855842590332	5.0
-27.79906463623047	71.23848724365234	-13.0
4.646547317504883	22.74138069152832	-24.0
-111.95964050292969	50.66110610961914	34.0
-67.9048843383789	-37.711551666259766	18.0
-107.8850326538086	52.107662200927734	9.0
91.64102935791016	24.855871200561523	-29.0
101.26761627197266	21.736099243164062	-28.0
102.89324188232422	10.47948169708252	-30.0
-10.091155052185059	-13.16176986694336	-1.0
60.9564323425293	46.465476989746094	-22.0
-72.9365005493164	39.6147346496582	4.0
-28.66819953918457	48.506446838378906	-13.0
13.171537399291992	46.74835205078125	-18.0
-36.908050537109375	44.805702209472656	-3.0
20.14939308166504	24.505945205688477	-9.0
51.321598052978516	26.129375457763672	-7.0
66.00701141357422	-34.090030670166016	-14.0
11.4441499710083	64.63063049316406	-12.0
75.92550659179688	-24.366634368896484	-20.0
75.64395904541016	-21.401857376098633	-12.0
80.78874206542969	21.072811126708984	-14.0
22.62555694580078	21.2546443939209	-12.0
-39.35802459716797	33.43637466430664	-8.0
62.93804168701172	38.00141525268555	-24.0
-25.505170822143555	34.22032928466797	-25.0
6.556135177612305	21.357328414916992	-21.0
62.50570297241211	35.77591323852539	-30.0
49.08873748779297	31.901466369628906	-8.0
85.33662414550781	11.129400253295898	-13.0
54.237815856933594	34.09986877441406	-19.0
73.42711639404297	-27.902856826782227	-14.0
-29.3087215423584	40.100765228271484	-8.0
-29.50535011291504	38.8392333984375	-7.0
-29.419185638427734	39.012840270996094	-9.0
-64.05370330810547	55.391578674316406	-7.0
-61.143348693847656	59.6838264465332	5.0
-62.619991302490234	59.7987060546875	3.0
-77.13880920410156	19.572345733642578	-8.0
-31.979862213134766	33.315574645996094	4.0
55.25797653198242	-50.397212982177734	-14.0
-29.79355239868164	33.94249725341797	-7.0
-28.56097984313965	36.67873764038086	-13.0
-28.93048667907715	37.327491760253906	-9.0
-63.448936462402344	61.213871002197266	3.0
-29.183975219726562	36.82091522216797	-13.0
-29.391006469726562	36.8670539855957	-9.0
6.773457050323486	25.259057998657227	-13.0
-84.17196655273438	-12.281399726867676	-6.0
13.875323295593262	44.28611755371094	-24.0
-35.05363082885742	51.61943435668945	-35.0
53.99263381958008	-0.4777655005455017	-21.0
40.92121124267578	67.880615234375	-21.0
58.68682098388672	68.71031188964844	-24.0
47.53826904296875	32.96195983886719	-5.0
46.17892074584961	40.07445526123047	-5.0
73.33328247070312	31.372718811035156	-19.0
56.08334732055664	47.90011215209961	-22.0
-11.916072845458984	69.38821411132812	-15.0
13.42860221862793	47.86686706542969	-19.0
65.43236541748047	35.40803909301758	-21.0
63.582176208496094	59.705108642578125	-15.0
9.2330322265625	36.58341598510742	-27.0
46.09994888305664	30.532487869262695	-13.0
54.59783935546875	27.846038818359375	-13.0
2.8947293758392334	68.59782409667969	-6.0
-20.016666412353516	22.169897079467773	-5.0
102.07672882080078	24.382314682006836	-25.0
81.47722625732422	21.777347564697266	-19.0
-10.325995445251465	7.955727577209473	6.0
47.241363525390625	5.144685745239258	-7.0
-56.38652420043945	16.689552307128906	6.0
-66.51334381103516	-20.838001251220703	-1.0
-85.75747680664062	1.7372130155563354	-18.0
-85.44595336914062	0.2687937319278717	-18.0
2.181748390197754	-68.2949447631836	-1.0
-4.3957743644714355	-74.8974838256836	-2.0
-6.302478313446045	-22.655115127563477	-1.0
24.94785499572754	-13.358964920043945	-10.0
9.512642860412598	-78.58071899414062	0.0
7.476108074188232	-74.68521118164062	0.0
-14.74886417388916	17.838655471801758	-6.0
-50.415489196777344	12.876995086669922	2.0
-86.24832916259766	9.404953002929688	-3.0
-69.44729614257812	-21.372364044189453	4.0
-35.733482360839844	-1.003175973892212	0.0
-7.035391330718994	46.360504150390625	1.0
-9.180331230163574	-31.189708709716797	0.0
-14.666556358337402	-75.62922668457031	-14.0
-5.745851993560791	-46.33049392700195	-6.0
-9.011775016784668	-77.64807891845703	-5.0
85.52203369140625	-33.87580490112305	-18.0
39.560157775878906	21.29349136352539	-6.0
51.59302520751953	31.71730613708496	-17.0
24.467723846435547	52.938663482666016	-8.0
-73.1522445678711	-30.200363159179688	-2.0
-11.815780639648438	69.26849365234375	-10.0
-15.508667945861816	35.51713180541992	-3.0
-60.81953048706055	4.374329090118408	-8.0
-48.77936935424805	-11.358992576599121	-1.0
46.405235290527344	-51.16276550292969	-7.0
71.5681381225586	-18.2171630859375	-13.0
83.30351257324219	-33.897064208984375	-14.0
40.710548400878906	-60.93778991699219	-8.0
38.30718994140625	-32.85337829589844	-1.0
46.162322998046875	-16.076570510864258	-9.0
-33.01670455932617	-31.56194305419922	-3.0
-47.51884841918945	16.665584564208984	0.0
-6.179179668426514	13.090877532958984	-3.0
-76.50212860107422	-30.69552230834961	0.0
-21.28368377685547	17.370637893676758	-6.0
1.416468620300293	-42.125396728515625	7.0
33.886627197265625	-30.717575073242188	-11.0
52.46882247924805	-3.7354729175567627	-22.0
25.525903701782227	-76.58297729492188	-12.0
24.475358963012695	-63.02647399902344	-3.0
-17.324472427368164	-1.1397981643676758	-5.0
28.85494041442871	-76.7577133178711	-3.0
-43.285911560058594	63.271968841552734	-11.0
-55.473262786865234	8.808272361755371	-5.0
-44.06174850463867	-9.883321762084961	3.0
-19.559816360473633	26.30886459350586	1.0
-29.062278747558594	10.121463775634766	-9.0
-61.186553955078125	-60.2465705871582	-4.0
1.5111204385757446	-19.824689865112305	-4.0
0.056086160242557526	-59.03312683105469	-13.0
73.74405670166016	-44.05868911743164	-18.0
24.808732986450195	-69.90121459960938	-3.0
76.35822296142578	-45.355648040771484	-17.0
50.359615325927734	12.75927734375	-8.0
-17.3857479095459	14.323209762573242	2.0
-72.65959930419922	43.59749221801758	6.0
-73.44309997558594	40.406219482421875	6.0
-32.020423889160156	20.710500717163086	-21.0
-19.398021697998047	46.21215057373047	1.0
-8.102486610412598	-30.330591201782227	-6.0
-4.745742321014404	-48.46379089355469	0.0
82.49401092529297	-32.79708480834961	-11.0
-4.171353816986084	-72.16195678710938	-3.0
40.006675720214844	-61.474945068359375	-8.0
53.62421417236328	-27.249521255493164	-19.0
49.22158432006836	22.3839054107666	-6.0
23.562219619750977	19.107038497924805	-20.0
-59.7996711730957	11.349650382995605	-3.0
-70.50875091552734	39.06082534790039	2.0
-68.25497436523438	-22.237091064453125	0.0
-73.40717315673828	-15.697875022888184	2.0
-78.97335815429688	-23.507768630981445	9.0
-18.76594352722168	-24.07583999633789	-4.0
35.07503890991211	-31.722122192382812	-6.0
-47.20305633544922	-60.81131362915039	-3.0
27.331783294677734	-76.80814361572266	-9.0
44.06471252441406	-50.48189163208008	-6.0
-11.374754905700684	-0.7864128947257996	-1.0
30.938474655151367	25.381118774414062	-8.0
-38.25783157348633	19.498210906982422	2.0
-33.22914123535156	27.997665405273438	-2.0
-74.72427368164062	40.45436096191406	5.0
-87.25662994384766	17.99350357055664	9.0
-49.013729095458984	-10.297986030578613	0.0
40.823848724365234	-20.12836265563965	-22.0
74.32353210449219	-16.53451156616211	-13.0
40.97568130493164	-60.878883361816406	-11.0
-12.040658950805664	-57.72188949584961	-8.0
4.563179016113281	-69.97209930419922	-4.0
76.01920318603516	-31.43914031982422	-10.0
-28.395179748535156	-1.4117099046707153	-1.0
-59.99806594848633	40.51484298706055	-1.0
-62.004764556884766	38.05755615234375	0.0
-40.07456588745117	5.625655651092529	1.0
-88.95018768310547	4.909482479095459	-6.0
-62.050880432128906	38.048065185546875	0.0
-51.0543212890625	-9.690698623657227	0.0
-59.924190521240234	41.900543212890625	-2.0
-59.92466735839844	41.8996467590332	-2.0
-59.923851013183594	41.89949417114258	-2.0
-40.654441833496094	-46.03435516357422	6.0
-1.2531094551086426	11.899397850036621	-8.0
-62.116302490234375	-13.3931884765625	-4.0
-73.34469604492188	39.72444534301758	8.0
-87.32241821289062	9.27306842803955	-7.0
-69.5145034790039	-20.465415954589844	4.0
-87.3348617553711	-8.510213851928711	-8.0
-14.025321006774902	-13.369545936584473	0.0
-14.619091987609863	-65.03782653808594	-9.0
-33.538753509521484	-64.00128173828125	-1.0
-14.607254981994629	-31.600200653076172	-1.0
25.401878356933594	-76.48104095458984	-11.0
-42.931129455566406	-50.477542877197266	-1.0
-62.402313232421875	-40.42597579956055	0.0
-67.5218505859375	-23.401107788085938	-1.0
-16.129072189331055	33.3181037902832	-6.0
-84.46310424804688	-8.832428932189941	-7.0
0.7598686218261719	4.159873962402344	-7.0
-57.7845573425293	12.813984870910645	-2.0
39.55507278442383	-36.763893127441406	-7.0
-42.372901916503906	-40.76290512084961	-2.0
-39.54950714111328	-51.15509796142578	-1.0
-57.04119110107422	-48.091453552246094	2.0
-43.87385559082031	-48.95744705200195	0.0
-3.3635804653167725	-79.410888671875	-10.0
-64.32760620117188	-39.4360466003418	-2.0
-43.19723892211914	18.541378021240234	5.0
-80.9306640625	-10.28830337524414	4.0
-38.01960372924805	-6.222135543823242	10.0
-63.1642951965332	28.210969924926758	0.0
0.5493941307067871	17.3621768951416	-20.0
-7.352863788604736	-34.81489944458008	2.0
-15.33614730834961	-71.09131622314453	-8.0
-47.30579376220703	-23.641115188598633	-1.0
-21.77838706970215	-40.210540771484375	4.0
-28.384132385253906	-79.05656433105469	-11.0
-56.18803024291992	-54.142738342285156	4.0
-38.4036865234375	-21.545108795166016	-8.0
-48.93301010131836	-28.78101348876953	1.0
-86.05804443359375	19.207651138305664	3.0
-41.319007873535156	-20.922311782836914	-4.0
-58.9088249206543	17.006452560424805	7.0
-90.10507202148438	3.770955801010132	-10.0
-28.07628059387207	-1.714201807975769	0.0
-56.618370056152344	-44.35370635986328	-1.0
-25.448904037475586	-50.05805587768555	-9.0
11.14121150970459	-66.34272003173828	0.0
4.803516864776611	-77.73578643798828	-5.0
-2.5581741333007812	-78.5377197265625	-2.0
-63.19355010986328	-16.199853897094727	-6.0
-75.49666595458984	-5.468417644500732	-1.0
-86.16737365722656	-8.13183307647705	-3.0
-49.81246566772461	-18.93633460998535	4.0
-38.38821029663086	9.92381477355957	2.0
-85.68646240234375	-6.3318305015563965	-4.0
-55.73367691040039	31.039777755737305	-1.0
-2.7944164276123047	-37.01679611206055	-6.0
-21.862445831298828	-39.96174240112305	3.0
-38.574710845947266	-23.748260498046875	-3.0
-42.86092758178711	-48.252952575683594	2.0
-41.128387451171875	-50.606143951416016	1.0
-59.09236145019531	-46.01860809326172	0.0
-56.59444046020508	25.564014434814453	7.0
-55.78915786743164	16.515167236328125	3.0
-34.76285171508789	62.34339141845703	-1.0
-73.95025634765625	29.390716552734375	2.0
-55.54231262207031	-9.250859260559082	3.0
0.19623100757598877	-40.1048583984375	0.0
13.74317455291748	-73.10371398925781	-10.0
-41.42732620239258	-52.068050384521484	0.0
7.941742420196533	-70.47832489013672	0.0
11.56809139251709	-67.7513198852539	-1.0
-45.87925720214844	-61.41448211669922	-7.0
-40.923213958740234	-50.12004470825195	-3.0
-87.10818481445312	-4.020612716674805	-8.0
-89.40980529785156	6.556611061096191	-8.0
-57.9860954284668	16.393970489501953	4.0
-66.56868743896484	-17.01714324951172	-1.0
-64.7929916381836	4.828927040100098	-10.0
-46.11301040649414	-41.662261962890625	2.0
-11.043448448181152	0.30371829867362976	-3.0
-40.4910888671875	-45.694149017333984	7.0
-42.6171989440918	-52.164642333984375	-1.0
-54.39567565917969	-52.66703796386719	0.0
49.364418029785156	-51.51384735107422	-3.0
23.005788803100586	-14.624651908874512	-4.0
-32.6213493347168	27.713285446166992	-2.0
-54.825050354003906	12.644289016723633	-1.0
-55.085697174072266	-11.567496299743652	-6.0
-62.880619049072266	29.14042091369629	1.0
-89.47190856933594	-4.206619739532471	-8.0
-45.68705749511719	-14.34637451171875	2.0
4.89930534362793	-57.047149658203125	-4.0
-58.32114028930664	-59.88967514038086	-2.0
-14.474191665649414	-56.14490509033203	-6.0
7.27357816696167	-74.60140991210938	-1.0
-15.481451034545898	-71.98402404785156	-4.0
-4.48213529586792	-45.184078216552734	-4.0
-31.0040283203125	-20.282655715942383	1.0
-39.84465026855469	10.2747802734375	0.0
-33.27365493774414	-20.956117630004883	-3.0
-84.70452117919922	-13.716115951538086	2.0
-54.588619232177734	3.8435182571411133	-6.0
-41.83476638793945	-47.631378173828125	-3.0
-6.624276161193848	-49.09701919555664	1.0
-41.337852478027344	-49.894073486328125	0.0
-47.58200454711914	-60.70039367675781	-4.0
-4.052342891693115	-76.6351318359375	-5.0
-6.4983954429626465	-62.04920959472656	-11.0
-45.48086166381836	-11.549101829528809	0.0
-36.6096076965332	-11.351234436035156	1.0


==> expres/realworld/fluxnet_tsne_strength_2.csv <==
x   y   col
-82.86954498291016	16.810047149658203	0.4842105263157895
-75.31764221191406	44.20731735229492	0.5894736842105264
-51.93878936767578	65.54578399658203	0.4105263157894737
-68.20882415771484	9.890409469604492	0.28421052631578947
-67.26284790039062	46.45216369628906	0.4947368421052632
26.63106918334961	68.10490417480469	0.2947368421052632
34.268089294433594	73.63375091552734	0.3473684210526316
-16.547405242919922	17.298097610473633	0.5157894736842106
29.007892608642578	76.96544647216797	0.33684210526315794
25.009244918823242	72.41261291503906	0.35789473684210527
42.14008331298828	65.36351776123047	0.2947368421052632
-0.9907615184783936	69.57215881347656	0.4842105263157895
-78.516845703125	41.14767837524414	0.6105263157894737
-61.217411041259766	47.64918518066406	0.4842105263157895
-52.352237701416016	-24.96758270263672	0.43157894736842106
-25.717546463012695	75.55701446533203	0.33684210526315794
-28.394287109375	60.289798736572266	0.3052631578947369
-1.041933536529541	66.67150115966797	0.3894736842105263
26.703310012817383	74.81837463378906	0.4105263157894737
10.182801246643066	58.78355026245117	0.43157894736842106
24.502920150756836	70.76654052734375	0.33684210526315794
24.631074905395508	66.17105865478516	0.33684210526315794
58.018707275390625	-13.160431861877441	0.37894736842105264
5.261466026306152	-0.3702850639820099	0.43157894736842106
-81.1790542602539	12.57581901550293	0.4736842105263158
-74.56932830810547	-19.00511360168457	0.5157894736842106
-44.72877883911133	59.55537796020508	0.2736842105263158
-47.4976921081543	65.45065307617188	0.5157894736842106
-58.82925033569336	2.8260297775268555	0.43157894736842106
28.7977352142334	76.78987121582031	0.35789473684210527
-15.438968658447266	-2.7276628017425537	0.4947368421052632
27.318540573120117	72.9485092163086	0.4736842105263158
24.724016189575195	72.95379638671875	0.2736842105263158
24.649213790893555	75.18260192871094	0.4
26.051406860351562	78.14315795898438	0.37894736842105264
-23.025774002075195	36.73870086669922	0.5473684210526316
-89.66597747802734	8.218793869018555	0.4210526315789474
-52.30579376220703	21.8077392578125	0.5368421052631579
-17.708946228027344	35.89446258544922	0.4631578947368421
-22.283384323120117	69.20745086669922	0.5052631578947369
-20.599876403808594	59.378150939941406	0.4842105263157895
26.114408493041992	73.75273132324219	0.5052631578947369
31.695785522460938	55.898746490478516	0.24210526315789477
48.298179626464844	25.482032775878906	0.4842105263157895
26.72740936279297	75.18424987792969	0.4210526315789474
30.12932586669922	79.5016860961914	0.4947368421052632
13.141857147216797	67.65702819824219	0.4947368421052632
-46.897212982177734	21.004295349121094	0.5473684210526316
-64.83407592773438	5.313248634338379	0.45263157894736844
-49.39426803588867	57.1866340637207	0.37894736842105264
-24.507755279541016	38.85968017578125	0.5578947368421052
-82.13651275634766	-5.50187349319458	0.4421052631578948
-24.28129005432129	51.193294525146484	0.45263157894736844
49.38222885131836	30.412206649780273	0.4105263157894737
49.92909622192383	70.96763610839844	0.2
-10.399778366088867	60.865108489990234	0.4947368421052632
27.697744369506836	74.02904510498047	0.45263157894736844
24.3310489654541	69.78716278076172	0.3894736842105263
13.089533805847168	68.185546875	0.4421052631578948
39.39676284790039	45.31193161010742	0.33684210526315794
-52.158634185791016	34.497802734375	0.4842105263157895
-30.086153030395508	24.27383804321289	0.45263157894736844
-58.53219985961914	56.35527420043945	0.4631578947368421
-77.9567642211914	15.344368934631348	0.37894736842105264
5.477715969085693	-0.4792720079421997	0.4631578947368421
18.940670013427734	75.70245361328125	0.3473684210526316
54.5543098449707	69.7086410522461	0.2210526315789474
7.997700214385986	57.725685119628906	0.4842105263157895
22.62725067138672	70.83231353759766	0.4
27.968189239501953	78.90413665771484	0.4421052631578948
46.93474578857422	38.093177795410156	0.4631578947368421
-11.111534118652344	61.37724685668945	0.5473684210526316
-54.1805419921875	63.722660064697266	0.3473684210526316
-67.0152359008789	57.11221694946289	0.5157894736842106
-53.441707611083984	56.59681701660156	0.4421052631578948
-22.07279396057129	76.75967407226562	0.28421052631578947
39.93779754638672	26.53371238708496	0.4
26.65812110900879	77.7875747680664	0.37894736842105264
-1.2997795343399048	64.31983947753906	0.4105263157894737
16.380821228027344	72.36845397949219	0.4842105263157895
34.89295196533203	74.40364074707031	0.28421052631578947
27.78094482421875	73.67764282226562	0.4631578947368421
11.81571102142334	73.29581451416016	0.33684210526315794
78.98345184326172	-30.698083877563477	0.3894736842105263
-58.78497314453125	29.604875564575195	0.5789473684210527
-39.73644256591797	28.783340454101562	0.4736842105263158
-54.54854202270508	48.78243637084961	0.4421052631578948
-64.44019317626953	30.342384338378906	0.5263157894736842
-38.383941650390625	13.211650848388672	0.4421052631578948
-70.77424621582031	-39.905921936035156	0.5263157894736842
20.43593406677246	72.81474304199219	0.3473684210526316
18.43999481201172	69.65845489501953	0.4210526315789474
35.51201629638672	72.77576446533203	0.26315789473684215
28.046672821044922	75.56634521484375	0.45263157894736844
13.98906421661377	67.33921813964844	0.4210526315789474
-15.72724723815918	49.362953186035156	0.43157894736842106
-57.083980560302734	15.68152904510498	0.5263157894736842
-52.24427795410156	63.439029693603516	0.3894736842105263
-22.9813232421875	74.5250473022461	0.35789473684210527
-58.42211151123047	56.309715270996094	0.4736842105263158
-11.54828929901123	61.8161506652832	0.4736842105263158
23.99243927001953	76.16584014892578	0.4
54.840518951416016	67.57600402832031	0.3473684210526316
5.853374004364014	58.30537796020508	0.4947368421052632
30.69709587097168	75.53527069091797	0.3263157894736842
27.88680076599121	78.02967071533203	0.43157894736842106
55.313594818115234	-39.083988189697266	0.4105263157894737
-1.3043287992477417	67.59297943115234	0.4105263157894737
-89.74958038330078	8.627542495727539	0.4736842105263158
-75.52095031738281	43.51249313354492	0.6
-56.638675689697266	58.807918548583984	0.45263157894736844
-21.595783233642578	65.10665893554688	0.35789473684210527
-24.373088836669922	50.96047592163086	0.4736842105263158
23.099117279052734	71.93216705322266	0.43157894736842106
24.15871810913086	71.12272644042969	0.37894736842105264
28.886049270629883	76.5344467163086	0.368421052631579
54.69404983520508	69.76206970214844	0.2947368421052632
29.737707138061523	74.75191497802734	0.35789473684210527
59.29301071166992	63.47251510620117	0.28421052631578947
3.7763469219207764	65.23503875732422	0.43157894736842106
-89.52779388427734	12.380751609802246	0.4
-47.38065719604492	11.450064659118652	0.4421052631578948
-54.3565559387207	63.6683235168457	0.35789473684210527
-83.49006652832031	19.697031021118164	0.5473684210526316
-57.50351333618164	-0.4598821699619293	0.4421052631578948
26.061660766601562	64.90372467041016	0.3052631578947369
49.18428039550781	34.4517936706543	0.3052631578947369
27.68160629272461	76.15660858154297	0.43157894736842106
24.975269317626953	70.49751281738281	0.3052631578947369
28.22453498840332	74.71607971191406	0.4736842105263158
49.12672424316406	34.56600570678711	0.3157894736842105
12.863656044006348	70.12313079833984	0.4105263157894737
-57.2814826965332	-20.219690322875977	0.45263157894736844
-87.57343292236328	20.987939834594727	0.5157894736842106
-25.371841430664062	55.402217864990234	0.4736842105263158
-64.05683898925781	33.717159271240234	0.4947368421052632
-66.16409301757812	3.193244457244873	0.5052631578947369
52.97404479980469	0.41656360030174255	0.23157894736842105
47.47191619873047	73.33338165283203	0.3052631578947369
-2.6345508098602295	12.996895790100098	0.4105263157894737
8.24057674407959	56.753231048583984	0.5157894736842106
57.371116638183594	67.28594970703125	0.23157894736842105
-54.24732208251953	62.36989212036133	0.4
-60.48004913330078	40.068050384521484	0.4947368421052632
-50.668094635009766	57.47242736816406	0.3894736842105263
9.944247245788574	-13.247469902038574	0.43157894736842106
-62.35929489135742	45.905723571777344	0.5052631578947369
-32.79268264770508	19.748807907104492	0.43157894736842106
-3.068028450012207	23.921558380126953	0.35789473684210527
11.496073722839355	67.03681182861328	0.4842105263157895
30.06634521484375	56.219398498535156	0.3263157894736842
59.481876373291016	54.778358459472656	0.17894736842105263
5.66398811340332	71.02594757080078	0.37894736842105264
48.28658676147461	34.49750900268555	0.3473684210526316
74.79326629638672	8.216654777526855	0.368421052631579
70.82115936279297	41.31624221801758	0.3052631578947369
-82.99542236328125	-0.6261234879493713	0.23157894736842105
-32.399932861328125	-6.398870944976807	0.4736842105263158
-53.388431549072266	62.49943161010742	0.4105263157894737
-90.81629180908203	-2.595822811126709	0.368421052631579
-37.9164924621582	14.11717414855957	0.43157894736842106
4.504930019378662	64.43110656738281	0.4105263157894737
25.4503173828125	38.83116912841797	0.35789473684210527
53.49115753173828	23.04530143737793	0.3263157894736842
46.63002014160156	38.75981903076172	0.4736842105263158
74.97425079345703	10.331766128540039	0.3263157894736842
34.89109802246094	57.8072509765625	0.28421052631578947
-3.7753918170928955	1.8458936214447021	0.5157894736842106
-90.2999496459961	2.5101797580718994	0.37894736842105264
-83.5704116821289	0.9102540016174316	0.37894736842105264
-84.20829010009766	22.307292938232422	0.5684210526315789
-86.60411071777344	17.4644718170166	0.7263157894736842
-49.79911804199219	-3.3170855045318604	0.5052631578947369
-10.641576766967773	28.776336669921875	0.4736842105263158
29.724058151245117	58.20499801635742	0.35789473684210527
79.52176666259766	33.00686264038086	0.16842105263157897
3.12719464302063	58.4060173034668	0.4842105263157895
99.2332992553711	-18.105323791503906	0.23157894736842105
102.62199401855469	-17.040464401245117	0.1473684210526316
97.84028625488281	-19.052139282226562	0.33684210526315794
-64.7122802734375	33.68976593017578	0.4421052631578948
33.04663848876953	22.58002281188965	0.3473684210526316
-42.33977508544922	44.548377990722656	0.35789473684210527
-28.54358673095703	70.75353240966797	0.45263157894736844
-58.67180633544922	23.980064392089844	0.5263157894736842
57.31953430175781	-39.59009552001953	0.4105263157894737
-9.614760398864746	15.757112503051758	0.4421052631578948
-6.650547027587891	65.7707290649414	0.4631578947368421
41.50421905517578	13.069378852844238	0.33684210526315794
59.783878326416016	9.80150032043457	0.3263157894736842
56.53141403198242	-40.16587829589844	0.43157894736842106
-21.27590560913086	52.94123840332031	0.45263157894736844
-77.60569763183594	46.89841842651367	0.5157894736842106
-70.73011016845703	44.05813217163086	0.5368421052631579
-56.77961349487305	62.28020477294922	0.4421052631578948
-77.87755584716797	-8.992630958557129	0.4736842105263158
-40.696678161621094	28.911270141601562	0.4736842105263158
31.985942840576172	41.21980667114258	0.35789473684210527
75.76640319824219	35.956565856933594	0.2947368421052632
102.17749786376953	2.871978759765625	0.3157894736842105
75.04534149169922	-25.149269104003906	0.3157894736842105
9.593862533569336	65.00857543945312	0.368421052631579
51.161136627197266	33.932918548583984	0.2947368421052632
-4.232839584350586	61.22706604003906	0.4210526315789474
-75.84007263183594	-3.5932528972625732	0.4842105263157895
-45.19003677368164	30.824018478393555	0.4842105263157895
-61.400978088378906	-18.34576416015625	0.4631578947368421
-68.24071502685547	-2.157423257827759	0.4421052631578948
-19.496849060058594	4.574644088745117	0.5157894736842106
30.026273727416992	55.919734954833984	0.3157894736842105
20.498321533203125	72.91934967041016	0.368421052631579
100.16490173339844	21.085636138916016	0.2736842105263158
42.56290054321289	11.760661125183105	0.26315789473684215
30.929075241088867	63.86284637451172	0.2947368421052632
39.20435333251953	67.62533569335938	0.28421052631578947
4.546619415283203	60.25544357299805	0.4631578947368421
-54.440345764160156	57.59764099121094	0.43157894736842106
-73.34912109375	12.437299728393555	0.4210526315789474
-39.114933013916016	39.6146125793457	0.3263157894736842
-90.75875091552734	-0.6474249958992004	0.2210526315789474
-72.82719421386719	-19.01935577392578	0.4842105263157895
42.56226348876953	20.28803825378418	0.4736842105263158
54.86977005004883	69.31351470947266	0.2947368421052632
25.192413330078125	66.93511962890625	0.28421052631578947
78.77306365966797	-31.67916488647461	0.4
89.23178100585938	14.733414649963379	0.25263157894736843
79.36038208007812	-2.058561325073242	0.23157894736842105
3.803661584854126	22.092660903930664	0.3263157894736842
-89.60382843017578	1.2508774995803833	0.4
-90.52465057373047	-2.0592756271362305	0.35789473684210527
-88.3777847290039	-8.282584190368652	0.3052631578947369
-12.31314754486084	18.57473373413086	0.43157894736842106
-20.3603572845459	66.0313720703125	0.4105263157894737
88.04631042480469	24.743656158447266	0.18947368421052635
24.519012451171875	67.71509552001953	0.4
3.7057204246520996	56.845149993896484	0.5368421052631579
26.526439666748047	66.48043060302734	0.3052631578947369
69.237548828125	20.464597702026367	0.3263157894736842
5.464943885803223	70.88949584960938	0.4105263157894737
6.47686767578125	42.215187072753906	0.3052631578947369
-34.986785888671875	-5.746492385864258	0.5684210526315789
1.553467035293579	-39.80417251586914	0.4947368421052632
-54.58473205566406	11.035186767578125	0.45263157894736844
-57.291011810302734	31.066682815551758	0.5368421052631579
-7.752684116363525	-24.681427001953125	0.4736842105263158
68.54119873046875	-25.593517303466797	0.4421052631578948
31.305768966674805	-55.17974853515625	0.4210526315789474
-41.84990310668945	-0.01142217218875885	0.4631578947368421
13.794719696044922	-60.41786575317383	0.45263157894736844
97.2677230834961	2.952193021774292	0.26315789473684215
39.7176513671875	-36.80875778198242	0.4842105263157895
-13.461543083190918	9.678739547729492	0.4947368421052632
-41.19810104370117	20.0660400390625	0.5578947368421052
-50.41526412963867	28.17681884765625	0.5684210526315789
0.457001268863678	-31.30928611755371	0.3157894736842105
-39.19729232788086	-1.999337911605835	0.4842105263157895
-15.380570411682129	-69.40340423583984	0.37894736842105264
30.064987182617188	-50.23262023925781	0.4842105263157895
66.0237808227539	-11.732728958129883	0.4
-16.228546142578125	-37.39997100830078	0.5052631578947369
-58.59369659423828	-43.182029724121094	0.5157894736842106
79.72698974609375	-19.22478485107422	0.3894736842105263
72.38456726074219	5.1480584144592285	0.26315789473684215
27.20058822631836	-13.242273330688477	0.4105263157894737
-54.63230514526367	14.986860275268555	0.5263157894736842
-4.644482612609863	-53.93701171875	0.4842105263157895
-30.01970863342285	-11.793903350830078	0.5263157894736842
-45.320770263671875	10.59384536743164	0.5263157894736842
4.623164176940918	-64.82746887207031	0.5052631578947369
-43.573917388916016	-43.81837463378906	0.4947368421052632
44.80388259887695	-30.947683334350586	0.4421052631578948
29.8006591796875	-61.01416015625	0.4421052631578948
37.13587188720703	-53.76116180419922	0.4736842105263158
79.84400939941406	-19.107847213745117	0.4105263157894737
22.175634384155273	-10.015366554260254	0.37894736842105264
47.46921157836914	-7.6668009757995605	0.3157894736842105
-18.732797622680664	-41.6378288269043	0.5157894736842106
12.653909683227539	-49.0398063659668	0.4947368421052632
-52.62992858886719	-2.432469129562378	0.45263157894736844
-55.917449951171875	13.029141426086426	0.5052631578947369
-7.269183158874512	-27.489212036132812	0.4105263157894737
21.897476196289062	-54.98948669433594	0.4736842105263158
-30.869905471801758	-31.581029891967773	0.5052631578947369
64.75713348388672	-33.79255294799805	0.37894736842105264
30.626794815063477	-62.14617156982422	0.3894736842105263
87.19306182861328	-25.292829513549805	0.2947368421052632
39.65545654296875	-0.43902817368507385	0.23157894736842105
28.68880844116211	-34.41458511352539	0.45263157894736844
-53.31137466430664	7.3473711013793945	0.43157894736842106
-15.385348320007324	-44.68777847290039	0.4947368421052632
-5.116739273071289	-28.946212768554688	0.4421052631578948
-53.71318054199219	16.87401008605957	0.5368421052631579
-22.81814956665039	-36.512210845947266	0.5578947368421052
25.521888732910156	-68.24502563476562	0.5368421052631579
8.021220207214355	-78.35227966308594	0.4947368421052632
61.090450286865234	-10.727201461791992	0.368421052631579
30.094894409179688	-66.27725982666016	0.5368421052631579
39.93657302856445	39.61085510253906	0.4105263157894737
24.856637954711914	-54.155914306640625	0.4736842105263158
-10.49172592163086	-35.42973709106445	0.4947368421052632
-52.814414978027344	17.478212356567383	0.5263157894736842
-38.09551239013672	3.889448642730713	0.4947368421052632
-41.26463317871094	-0.20808660984039307	0.5157894736842106
-77.4094467163086	46.57633972167969	0.5473684210526316
-17.57607078552246	-34.4445915222168	0.6
-1.3557872772216797	-60.30913543701172	0.3894736842105263
7.5826616287231445	-57.83370590209961	0.4736842105263158
62.40850067138672	5.604349136352539	0.2736842105263158
91.95255279541016	7.877654552459717	0.28421052631578947
100.11058044433594	4.856166362762451	0.26315789473684215
65.1530990600586	-9.804192543029785	0.3473684210526316
24.646209716796875	-32.92045211791992	0.4
-34.54816436767578	-5.910038948059082	0.5263157894736842
26.806421279907227	-33.849342346191406	0.4842105263157895
-60.7720832824707	1.5926135778427124	0.37894736842105264
-50.02504348754883	13.425718307495117	0.5684210526315789
23.8929500579834	-35.184051513671875	0.3473684210526316
15.324872016906738	-67.11189270019531	0.5789473684210527
28.742889404296875	-62.26215744018555	0.45263157894736844
34.345672607421875	-63.364803314208984	0.4105263157894737
80.12665557861328	1.95304536819458	0.33684210526315794
-3.7298336029052734	-73.84697723388672	0.4947368421052632
8.264199256896973	-66.6249008178711	0.4947368421052632
18.47423553466797	-22.89870834350586	0.43157894736842106
-53.70591735839844	9.294800758361816	0.4421052631578948
-13.720446586608887	-29.185705184936523	0.5263157894736842
-56.958126068115234	16.836063385009766	0.5157894736842106
-58.8310661315918	39.394187927246094	0.4947368421052632
10.664010047912598	-60.230838775634766	0.45263157894736844
68.42723083496094	-33.65785598754883	0.37894736842105264
6.392457008361816	-56.0203971862793	0.4947368421052632
79.93932342529297	-22.026758193969727	0.4210526315789474
4.399156093597412	-67.1740951538086	0.5052631578947369
-47.22900390625	-53.50552749633789	0.368421052631579
68.76587677001953	-11.45457649230957	0.2210526315789474
-12.346609115600586	9.395506858825684	0.4421052631578948
-53.63529586791992	13.294873237609863	0.5157894736842106
-36.906864166259766	4.835062503814697	0.5578947368421052
-36.9451904296875	-1.980857491493225	0.5157894736842106
-64.677490234375	-55.15948486328125	0.4210526315789474
-59.22211456298828	4.6190104484558105	0.4421052631578948
-15.440693855285645	11.372594833374023	0.5157894736842106
7.262701988220215	-77.6104965209961	0.5157894736842106
20.02606964111328	-70.72564697265625	0.4947368421052632
77.4788589477539	-14.595995903015137	0.2736842105263158
32.387088775634766	-6.3607707023620605	0.2947368421052632
5.049945831298828	-51.19631576538086	0.4947368421052632
-37.12297439575195	-19.18434715270996	0.4421052631578948
-1.0331326723098755	0.6372013092041016	0.45263157894736844
-37.76902389526367	-58.538360595703125	0.5052631578947369
-57.67795944213867	-42.921451568603516	0.45263157894736844
-75.02339935302734	40.96045684814453	0.6210526315789474
32.19230270385742	-67.97246551513672	0.45263157894736844
26.083984375	-53.52373504638672	0.5157894736842106
5.48792028427124	-64.52262115478516	0.5473684210526316
-19.657732009887695	-73.1767349243164	0.3473684210526316
81.71627044677734	-18.1339054107666	0.3473684210526316
37.29082489013672	-8.278924942016602	0.3894736842105263
29.419464111328125	-49.45557403564453	0.5157894736842106
-7.165560245513916	-67.17240142822266	0.4105263157894737
-9.21366024017334	53.259033203125	0.4421052631578948
18.980825424194336	13.006173133850098	0.3052631578947369
11.746808052062988	40.134986877441406	0.2
-36.48902893066406	36.45425033569336	0.2210526315789474
31.691516876220703	31.078411102294922	0.26315789473684215
65.4988021850586	45.62791061401367	0.24210526315789477
7.309327602386475	58.80423355102539	0.5157894736842106
47.32326126098633	61.431549072265625	0.23157894736842105
57.143524169921875	67.40185546875	0.23157894736842105
51.360836029052734	32.15989303588867	0.368421052631579
42.12401580810547	61.83087921142578	0.2736842105263158
14.414944648742676	48.031158447265625	0.2
-45.36278533935547	33.85637283325195	0.4631578947368421
-19.072805404663086	72.50320434570312	0.3473684210526316
-1.042899250984192	63.99977111816406	0.4
4.211993217468262	21.267122268676758	0.2
-6.350414752960205	-19.13796043395996	0.4947368421052632
50.29849624633789	62.816917419433594	0.1578947368421053
71.75030517578125	39.21769714355469	0.28421052631578947
-48.346622467041016	-12.182169914245605	0.6
76.42230987548828	-5.140635013580322	0.3263157894736842
-26.274194717407227	-2.033625841140747	0.5578947368421052
33.217899322509766	-37.68156814575195	0.4947368421052632
49.32781982421875	47.35167694091797	0.2947368421052632
-80.27163696289062	19.535192489624023	0.5157894736842106
-58.36737060546875	51.1652717590332	0.4631578947368421
14.143453598022461	37.710933685302734	0.3157894736842105
-45.86094284057617	57.40655517578125	0.2210526315789474
23.811227798461914	32.6236572265625	0.3157894736842105
32.334110260009766	62.47483825683594	0.3263157894736842
25.93670654296875	72.19271850585938	0.4105263157894737
40.22174072265625	68.31867218017578	0.3052631578947369
18.371829986572266	73.32610321044922	0.368421052631579
77.94515991210938	34.42086410522461	0.2
44.011287689208984	26.026947021484375	0.43157894736842106
62.77043533325195	52.99903106689453	0.18947368421052635
-37.67253875732422	59.30750274658203	0.43157894736842106
-81.80765533447266	8.652374267578125	0.4631578947368421
-38.556522369384766	62.11000061035156	0.4210526315789474
-46.20795440673828	46.233238220214844	0.4947368421052632
-76.66715240478516	9.767247200012207	0.45263157894736844
56.94479751586914	65.9788589477539	0.2947368421052632
25.085311889648438	78.02519226074219	0.35789473684210527
-47.775875091552734	10.97612190246582	0.4421052631578948
25.262741088867188	78.67605590820312	0.4210526315789474
84.73999786376953	33.7481689453125	0.1578947368421053
41.48142623901367	27.53029441833496	0.37894736842105264
53.65133285522461	22.763338088989258	0.368421052631579
-20.855518341064453	60.723846435546875	0.4105263157894737
-33.05318069458008	11.817005157470703	0.3473684210526316
-16.507627487182617	67.50050354003906	0.45263157894736844
5.809361457824707	22.283411026000977	0.2210526315789474
-20.865978240966797	64.72460174560547	0.4105263157894737
64.29046630859375	50.18783187866211	0.21052631578947373
62.98876190185547	58.72953796386719	0.3473684210526316
2.5603485107421875	-8.758670806884766	0.4631578947368421
6.3924994468688965	57.23550796508789	0.5052631578947369
54.945335388183594	68.48296356201172	0.24210526315789477
54.946136474609375	68.03294372558594	0.3157894736842105
16.43470001220703	37.06051254272461	0.3473684210526316
-45.52509307861328	59.31258010864258	0.37894736842105264
16.826854705810547	41.66476058959961	0.2210526315789474
-14.268576622009277	-23.46099090576172	0.25263157894736843
-48.71720886230469	53.740997314453125	0.35789473684210527
14.795060157775879	42.6507682800293	0.37894736842105264
-0.174009308218956	65.454833984375	0.4105263157894737
73.56735229492188	34.83188247680664	0.23157894736842105
58.65357971191406	65.14006805419922	0.23157894736842105
6.7767653465271	59.174495697021484	0.4736842105263158
31.000375747680664	73.89044952392578	0.2947368421052632
21.713912963867188	74.15106201171875	0.3263157894736842
-9.545656204223633	68.67816162109375	0.4210526315789474
-26.709274291992188	75.82281494140625	0.5052631578947369
-15.396628379821777	-20.987266540527344	0.4210526315789474
-16.433053970336914	72.61553192138672	0.37894736842105264
9.296919822692871	35.72023391723633	0.26315789473684215
-15.979352951049805	-64.59182739257812	0.4105263157894737
65.6466293334961	-24.663532257080078	0.45263157894736844
15.183687210083008	-24.07210350036621	0.4842105263157895
-8.509078025817871	62.30885696411133	0.4631578947368421
29.3165340423584	74.2183837890625	0.4105263157894737
65.04462432861328	58.583770751953125	0.2
42.29783248901367	63.37668228149414	0.3157894736842105
14.665160179138184	34.043296813964844	0.3157894736842105
-91.76880645751953	32.902896881103516	0.5263157894736842
-76.057373046875	41.72504425048828	0.5894736842105264
-94.84768676757812	30.451932907104492	0.5894736842105264
-90.47024536132812	33.95067596435547	0.5894736842105264
-92.60514068603516	32.35860824584961	0.5684210526315789
-89.26878356933594	29.290483474731445	0.4
92.40316772460938	3.0392463207244873	0.16842105263157897
96.10307312011719	5.326485633850098	0.17894736842105263
98.11170196533203	-11.289661407470703	0.17894736842105263
103.04912567138672	-15.53693962097168	0.1578947368421053
32.63715362548828	9.915140151977539	0.33684210526315794
-32.28807067871094	49.79399871826172	0.2947368421052632
-78.5842514038086	39.46445083618164	0.6631578947368422
-93.66846466064453	34.7244758605957	0.6
-72.33111572265625	25.19676399230957	0.3894736842105263
-98.32972717285156	36.028717041015625	0.5789473684210527
-94.59151458740234	35.815460205078125	0.7052631578947368
-88.80574798583984	26.193771362304688	0.4105263157894737
13.74609088897705	-35.74750900268555	0.28421052631578947
49.941123962402344	-43.26006317138672	0.3894736842105263
-13.019368171691895	-70.72550201416016	0.45263157894736844
66.54277801513672	7.310147762298584	0.12631578947368421
76.00531768798828	34.136268615722656	0.17894736842105263
70.7168197631836	13.958564758300781	0.2
-98.3122787475586	36.019683837890625	0.5052631578947369
-75.9002914428711	33.970298767089844	0.5263157894736842
-98.08905029296875	33.11945343017578	0.5157894736842106
-91.81784057617188	33.61613464355469	0.5052631578947369
-91.85209655761719	28.381832122802734	0.45263157894736844
-91.86601257324219	28.236474990844727	0.4210526315789474
47.5463752746582	-24.130542755126953	0.4105263157894737
70.2291259765625	2.8918843269348145	0.25263157894736843
70.79889678955078	-33.045616149902344	0.4
78.47074127197266	-1.147533893585205	0.21052631578947373
94.57901000976562	20.154659271240234	0.13684210526315793
78.83476257324219	43.20699691772461	0.13684210526315793
-85.42708587646484	34.867027282714844	0.5052631578947369
-94.11933898925781	34.59074401855469	0.631578947368421
20.918699264526367	64.33356475830078	0.2210526315789474
-3.828359365463257	38.78065872192383	0.25263157894736843
-94.7487564086914	34.26318359375	0.5157894736842106
-88.60528564453125	28.324462890625	0.24210526315789477
60.922462463378906	-2.3851001262664795	0.24210526315789477
71.13813781738281	-7.575392723083496	0.368421052631579
99.8938217163086	9.29465389251709	0.17894736842105263
92.1395492553711	6.374134063720703	0.18947368421052635
25.715864181518555	20.574623107910156	0.368421052631579
92.92333984375	21.471609115600586	0.12631578947368421
-13.042243957519531	44.57145309448242	0.5052631578947369
-16.999454498291016	37.91718292236328	0.45263157894736844
58.720001220703125	11.489627838134766	0.23157894736842105
34.10631561279297	40.374900817871094	0.2736842105263158
-15.286297798156738	48.45069885253906	0.33684210526315794
69.2379150390625	-3.598965883255005	0.3473684210526316
97.54617309570312	7.7016706466674805	0.25263157894736843
96.34273529052734	-8.404403686523438	0.16842105263157897
77.25373077392578	-14.687277793884277	0.3052631578947369
76.22529602050781	-1.7380446195602417	0.18947368421052635
75.2494888305664	0.36147457361221313	0.2210526315789474
10.380324363708496	26.769256591796875	0.28421052631578947
-78.67542266845703	39.66632843017578	0.6
-52.316162109375	31.32839012145996	0.4842105263157895
36.41267395019531	57.700008392333984	0.2210526315789474
-5.574291229248047	69.61885070800781	0.4
-9.29263973236084	61.790462493896484	0.4736842105263158
99.69715118408203	-18.144208908081055	0.24210526315789477
69.97191619873047	53.543392181396484	0.1473684210526316
93.09158325195312	-1.6425135135650635	0.21052631578947373
79.55316162109375	-2.3871681690216064	0.3157894736842105
100.03511810302734	10.20432186126709	0.11578947368421055
89.53636169433594	25.882381439208984	0.12631578947368421
51.128639221191406	1.2543541193008423	0.25263157894736843
-4.384366989135742	67.94649505615234	0.3894736842105263
-13.920108795166016	-32.87645721435547	0.5157894736842106
-21.7225341796875	55.68056869506836	0.35789473684210527
14.316149711608887	20.942768096923828	0.4105263157894737
-7.269588947296143	3.56899094581604	0.4842105263157895
71.49585723876953	5.942965984344482	0.3473684210526316
51.94300079345703	-1.987160086631775	0.4
91.40557861328125	17.75096893310547	0.2210526315789474
93.84966278076172	6.001128673553467	0.1578947368421053
48.7708740234375	-26.132686614990234	0.4210526315789474
94.54118347167969	16.366025924682617	0.17894736842105263
24.783260345458984	21.18950653076172	0.3157894736842105
-23.049518585205078	55.129364013671875	0.45263157894736844
62.33930587768555	-41.80546951293945	0.43157894736842106
54.53621292114258	48.97090148925781	0.2
15.688836097717285	73.1988296508789	0.4105263157894737
26.665307998657227	-33.83618927001953	0.45263157894736844
60.514739990234375	18.984237670898438	0.3263157894736842
99.95587158203125	16.298503875732422	0.2736842105263158
93.92516326904297	12.314906120300293	0.2736842105263158
64.88944244384766	-33.23212432861328	0.37894736842105264
82.50132751464844	-9.26301097869873	0.21052631578947373
94.95133972167969	3.55291748046875	0.21052631578947373
43.906673431396484	57.189208984375	0.16842105263157897
-69.48570251464844	-17.552101135253906	0.5473684210526316
-20.441335678100586	-25.39112663269043	0.5263157894736842
61.59815979003906	43.086280822753906	0.2210526315789474
-7.33737850189209	39.31257629394531	0.43157894736842106
-15.744222640991211	74.45777893066406	0.4210526315789474
43.897945404052734	-3.714179754257202	0.3473684210526316
75.45562744140625	3.5311460494995117	0.2947368421052632
70.78536224365234	1.9384829998016357	0.26315789473684215
70.46774291992188	-37.694114685058594	0.3157894736842105
71.4130859375	-40.24308395385742	0.26315789473684215
98.79668426513672	-8.275897979736328	0.12631578947368421
26.769760131835938	29.002056121826172	0.28421052631578947
-51.884159088134766	35.52202224731445	0.4631578947368421
22.114892959594727	-32.074520111083984	0.4105263157894737
51.50677490234375	48.71432876586914	0.2
-31.94249725341797	13.70384407043457	0.4210526315789474
72.94857788085938	3.776979684829712	0.2736842105263158
78.28020477294922	29.71285057067871	0.1578947368421053
61.703338623046875	16.914365768432617	0.26315789473684215
73.07728576660156	-37.794944763183594	0.28421052631578947
49.4831428527832	-21.648590087890625	0.37894736842105264
95.67243957519531	26.733306884765625	0.17894736842105263
78.25669860839844	42.04376983642578	0.1578947368421053
48.14280700683594	54.899391174316406	0.12631578947368421
-80.42578887939453	20.401390075683594	0.5684210526315789
-58.24457550048828	35.01720428466797	0.4947368421052632
-71.37300109863281	25.65806770324707	0.4947368421052632
7.210089683532715	-32.228031158447266	0.23157894736842105
-60.90684127807617	38.37131118774414	0.4947368421052632
-76.95203399658203	-34.2205810546875	0.5263157894736842
72.33028411865234	-29.145477294921875	0.4105263157894737
22.607532501220703	30.675148010253906	0.3157894736842105
92.08855438232422	-9.953857421875	0.24210526315789477
94.67058563232422	20.129348754882812	0.09473684210526317
65.0427017211914	7.043696880340576	0.28421052631578947
4.080994129180908	32.74698257446289	0.4736842105263158
-93.89802551269531	29.37667465209961	0.5684210526315789
-58.800411224365234	34.95265579223633	0.4947368421052632
-98.26749420166016	32.359397888183594	0.5578947368421052
-63.44908905029297	34.02415466308594	0.4947368421052632
-61.79722213745117	34.34652328491211	0.4947368421052632
-91.21180725097656	30.462093353271484	0.4842105263157895
-23.412872314453125	39.61979293823242	0.4842105263157895
26.794191360473633	49.45078659057617	0.2736842105263158
24.96588706970215	67.62570190429688	0.33684210526315794
95.31782531738281	28.956239700317383	0.12631578947368421
95.99695587158203	5.644481182098389	0.16842105263157897
84.31983947753906	20.39017677307129	0.2210526315789474
-91.79786682128906	5.325104236602783	0.3473684210526316
-60.88218688964844	37.2170524597168	0.4947368421052632
-6.195595741271973	66.2164306640625	0.43157894736842106
-76.55855560302734	42.390411376953125	0.5789473684210527
-60.5288200378418	25.055723190307617	0.4842105263157895
-95.2669448852539	32.459693908691406	0.5368421052631579
51.63792037963867	-35.84576416015625	0.43157894736842106
77.55205535888672	35.48683547973633	0.1578947368421053
99.86549377441406	25.9908447265625	0.1578947368421053
100.31147766113281	26.49979019165039	0.12631578947368421
41.85078811645508	-5.759578227996826	0.4
85.05269622802734	19.360637664794922	0.17894736842105263
-34.765445709228516	1.2652522325515747	0.4736842105263158
-77.80138397216797	47.17136764526367	0.5052631578947369
28.67232894897461	51.06005096435547	0.26315789473684215
-48.62605285644531	57.563148498535156	0.28421052631578947
-46.52531051635742	38.49372863769531	0.4736842105263158
-18.419872283935547	-0.4841943085193634	0.4210526315789474
100.64907836914062	22.25107765197754	0.2736842105263158
86.10511779785156	33.65134048461914	0.10526315789473689
3.024972915649414	54.03541946411133	0.4210526315789474
33.055885314941406	73.32524871826172	0.3473684210526316
100.4645767211914	27.767484664916992	0.16842105263157897
27.470293045043945	50.7005729675293	0.26315789473684215
-67.79720306396484	40.55593490600586	0.5157894736842106
-52.07130813598633	25.266014099121094	0.4842105263157895
13.97265625	62.79324722290039	0.3263157894736842
-50.376949310302734	28.113319396972656	0.4947368421052632
-55.830421447753906	12.625103950500488	0.5473684210526316
81.61610412597656	-18.171424865722656	0.4105263157894737
93.72472381591797	22.241657257080078	0.13684210526315793
50.42009735107422	66.78775787353516	0.13684210526315793
54.34239196777344	-24.395566940307617	0.43157894736842106
101.80197143554688	23.18438148498535	0.2
83.47592163085938	38.971317291259766	0.11578947368421055
49.569129943847656	10.63010311126709	0.37894736842105264
-47.67061233520508	21.40210723876953	0.5157894736842106
-25.236202239990234	36.97881317138672	0.5368421052631579
-43.753047943115234	34.59559631347656	0.37894736842105264
-42.508689880371094	20.95223617553711	0.5263157894736842
-24.328927993774414	17.139616012573242	0.5157894736842106
47.12385559082031	16.428922653198242	0.45263157894736844
-58.312435150146484	-30.43161964416504	0.26315789473684215
101.4068603515625	26.7867488861084	0.17894736842105263
77.33309173583984	-19.503219604492188	0.35789473684210527
33.39335250854492	66.28671264648438	0.3052631578947369
50.805084228515625	72.4806900024414	0.21052631578947373
25.028635025024414	32.208740234375	0.35789473684210527
-21.5509090423584	38.24555206298828	0.4947368421052632
-42.219181060791016	14.870128631591797	0.5157894736842106
32.422332763671875	52.030277252197266	0.3157894736842105
-35.93783950805664	9.798583984375	0.5263157894736842
-39.378971099853516	16.636775970458984	0.5473684210526316
-18.043607711791992	22.085920333862305	0.4631578947368421
47.40747833251953	73.4194564819336	0.25263157894736843
98.5145492553711	26.279441833496094	0.18947368421052635
44.80914306640625	19.959108352661133	0.4421052631578948
52.35683822631836	30.71720314025879	0.3157894736842105
79.90713500976562	35.93024444580078	0.17894736842105263
43.445579528808594	56.51377487182617	0.2210526315789474
12.032984733581543	29.648988723754883	0.3263157894736842
-13.416699409484863	63.70433044433594	0.368421052631579
-45.012264251708984	24.098304748535156	0.45263157894736844
13.209600448608398	49.33917999267578	0.23157894736842105
85.48625946044922	27.052669525146484	0.18947368421052635
70.18707275390625	33.47307586669922	0.26315789473684215
59.79804611206055	-23.83281707763672	0.18947368421052635
-47.222084045410156	-42.455413818359375	0.5473684210526316
-5.328639507293701	-72.90747833251953	0.5052631578947369
-2.9396886825561523	-5.663727760314941	0.5789473684210527
-12.282978057861328	28.33289909362793	0.4631578947368421
-69.07415008544922	22.974782943725586	0.35789473684210527
-66.4906234741211	4.67656135559082	0.3473684210526316
-0.7426416873931885	58.99575424194336	0.37894736842105264
-43.0870361328125	21.73961639404297	0.5684210526315789
-20.4765567779541	2.3760452270507812	0.4631578947368421
8.730117797851562	-43.663719177246094	0.5578947368421052
74.38457489013672	-45.17882537841797	0.35789473684210527
62.67018127441406	58.8129997253418	0.3263157894736842
92.81399536132812	16.156328201293945	0.2
68.96309661865234	-23.492961883544922	0.4210526315789474
34.384765625	-45.234989166259766	0.5473684210526316
-20.200422286987305	-13.115480422973633	0.5684210526315789
-51.783756256103516	23.093564987182617	0.5052631578947369
-6.207103729248047	60.95808029174805	0.43157894736842106
2.178760528564453	49.789817810058594	0.4947368421052632
9.247028350830078	28.31634521484375	0.3894736842105263
-5.634849548339844	-3.1450843811035156	0.5263157894736842
-63.0472297668457	21.123979568481445	0.4421052631578948
44.327064514160156	67.1771011352539	0.3052631578947369
25.749393463134766	36.1138801574707	0.35789473684210527
1.307844877243042	-55.20685958862305	0.5473684210526316
-30.980222702026367	-51.65230178833008	0.43157894736842106
2.6366543769836426	-65.87889099121094	0.4842105263157895
36.47089385986328	25.65411949157715	0.37894736842105264
26.26866912841797	38.13752365112305	0.37894736842105264
-18.04412269592285	46.33298873901367	0.43157894736842106
7.492195129394531	26.60167694091797	0.2736842105263158
27.160526275634766	40.30262756347656	0.3473684210526316
-5.611206531524658	-12.52667236328125	0.5157894736842106
66.8997573852539	14.62551498413086	0.3157894736842105
98.18917083740234	26.493207931518555	0.16842105263157897
57.07319641113281	65.65653991699219	0.25263157894736843
75.74539947509766	23.284652709960938	0.3052631578947369
29.590166091918945	-45.15876007080078	0.5684210526315789
-42.02152633666992	-41.50212860107422	0.5473684210526316
-35.205230712890625	-42.06315994262695	0.6105263157894737
9.500118255615234	27.607688903808594	0.33684210526315794
-50.819610595703125	45.695404052734375	0.3894736842105263
9.244159698486328	71.3388442993164	0.4210526315789474
-21.457557678222656	44.921669006347656	0.4631578947368421
63.25763702392578	20.673213958740234	0.3052631578947369
49.0575065612793	59.53043746948242	0.2210526315789474
77.91758728027344	34.83620071411133	0.1578947368421053
49.63251495361328	19.12944221496582	0.3473684210526316
-39.04623031616211	-43.7540283203125	0.6
3.349914073944092	-53.684967041015625	0.5473684210526316
-37.82626724243164	0.2695803642272949	0.5052631578947369
-68.98310852050781	32.42829132080078	0.4421052631578948
-84.7373046875	16.639244079589844	0.5263157894736842
-16.56049346923828	46.46305847167969	0.4736842105263158
-21.817256927490234	41.527618408203125	0.5473684210526316
-24.639076232910156	44.36575698852539	0.4947368421052632
-12.586637496948242	63.6871223449707	0.4105263157894737
28.7695255279541	-47.8742561340332	0.4947368421052632
11.980073928833008	-14.787236213684082	0.4
-10.765450477600098	59.469505310058594	0.5473684210526316
8.586799621582031	53.50762939453125	0.4
24.623933792114258	56.46495819091797	0.2
34.07826614379883	36.90394973754883	0.3473684210526316
33.61156463623047	47.45608139038086	0.2
-38.99089050292969	36.9858512878418	0.26315789473684215
28.346431732177734	57.23177719116211	0.3473684210526316
-33.16562271118164	66.2857437133789	0.37894736842105264
-14.372929573059082	46.00358581542969	0.5263157894736842
60.358360290527344	4.3400983810424805	0.23157894736842105
15.852926254272461	62.756534576416016	0.3263157894736842
72.60693359375	-38.96841812133789	0.21052631578947373
9.608217239379883	60.75160217285156	0.4842105263157895
3.4831387996673584	-64.64180755615234	0.4947368421052632
27.258586883544922	-54.28133010864258	0.4842105263157895
37.01104736328125	-53.301361083984375	0.4421052631578948
37.07492446899414	-45.15348434448242	0.5052631578947369
-16.3200626373291	32.33889389038086	0.33684210526315794
4.133881568908691	5.208004474639893	0.4210526315789474
-15.704955101013184	49.19193649291992	0.368421052631579
-71.30815887451172	18.834781646728516	0.33684210526315794
64.14141845703125	4.915846824645996	0.28421052631578947
78.04181671142578	35.302467346191406	0.10526315789473689
52.66136169433594	12.259330749511719	0.33684210526315794
41.35985565185547	69.78343200683594	0.16842105263157897
-58.00364685058594	-35.28343200683594	0.4631578947368421
8.199695587158203	-72.00861358642578	0.5052631578947369
34.158390045166016	-46.175537109375	0.5263157894736842
-14.267925262451172	37.75922775268555	0.4631578947368421
-17.857194900512695	36.66267395019531	0.4947368421052632
-58.79072189331055	25.0875186920166	0.5052631578947369
2.849816083908081	60.05529022216797	0.4736842105263158
-63.42934036254883	46.073238372802734	0.4947368421052632
25.328397750854492	-46.85432434082031	0.35789473684210527
30.41838264465332	-66.23298645019531	0.4947368421052632
28.014188766479492	-45.42670822143555	0.5263157894736842
54.36713409423828	-6.48159646987915	0.4631578947368421
75.32926177978516	-23.591243743896484	0.3894736842105263
30.855464935302734	-69.07154846191406	0.5368421052631579
43.107418060302734	-29.066364288330078	0.4631578947368421
-18.171710968017578	42.597537994384766	0.5263157894736842
-64.75109100341797	6.855352401733398	0.4105263157894737
-66.49681091308594	23.353397369384766	0.4421052631578948
-24.01421356201172	45.39543151855469	0.4105263157894737
-67.07279968261719	-10.713394165039062	0.5052631578947369
-3.95564341545105	-8.0277738571167	0.4842105263157895
69.63904571533203	-23.04726791381836	0.3894736842105263
53.38949966430664	62.30829620361328	0.12631578947368421
19.23859214782715	68.51144409179688	0.4631578947368421
29.48480796813965	78.94766998291016	0.4842105263157895
79.12847900390625	-21.76014518737793	0.4631578947368421
-7.60467004776001	3.2591047286987305	0.5473684210526316
43.133052825927734	27.749521255493164	0.4631578947368421
-87.5260238647461	20.98372459411621	0.45263157894736844
-26.801748275756836	70.43623352050781	0.45263157894736844
-22.50029754638672	54.91950988769531	0.3894736842105263
-20.418474197387695	41.10057830810547	0.5052631578947369
34.47273635864258	-43.86717987060547	0.5157894736842106
0.12205560505390167	-46.4597282409668	0.5684210526315789
2.8954739570617676	-50.63255310058594	0.5368421052631579
22.32554054260254	-59.9483528137207	0.4736842105263158
71.96349334716797	-31.2951602935791	0.45263157894736844
-2.4269092082977295	-20.671632766723633	0.5473684210526316
-27.577415466308594	26.210905075073242	0.4631578947368421
-10.613044738769531	-4.366425037384033	0.37894736842105264
-8.923017501831055	37.46847915649414	0.45263157894736844
-25.03383445739746	71.27326202392578	0.4210526315789474
2.457921028137207	50.01016616821289	0.5052631578947369
-34.49335479736328	61.31922149658203	0.28421052631578947
74.7392349243164	-32.08545684814453	0.4210526315789474
61.0779914855957	-5.384105205535889	0.2947368421052632
59.822174072265625	18.8859920501709	0.3894736842105263
-27.10776710510254	5.721097469329834	0.37894736842105264
49.050148010253906	-36.40714645385742	0.5789473684210527
25.44186782836914	76.61685180664062	0.4105263157894737
47.55912780761719	-34.98015213012695	0.4421052631578948
60.51570129394531	17.477245330810547	0.28421052631578947
-54.02951431274414	30.1259708404541	0.4842105263157895
-61.93751907348633	23.150527954101562	0.4736842105263158
-57.16769027709961	47.85980224609375	0.45263157894736844
8.530686378479004	42.35674285888672	0.2947368421052632
-83.02002716064453	16.481950759887695	0.4947368421052632
-5.280117988586426	1.6061161756515503	0.5052631578947369
54.28046798706055	31.155208587646484	0.4210526315789474
48.671749114990234	66.49774169921875	0.16842105263157897
46.579830169677734	26.409587860107422	0.43157894736842106
27.836807250976562	-42.030029296875	0.5157894736842106
-22.15718650817871	-34.936767578125	0.5473684210526316
-17.28286361694336	66.95348358154297	0.4736842105263158
-56.58842849731445	55.46186447143555	0.4736842105263158
26.101600646972656	40.554107666015625	0.2947368421052632
11.481524467468262	39.7742805480957	0.21052631578947373
-33.8958740234375	58.64548110961914	0.21052631578947373
17.87627410888672	69.62671661376953	0.4105263157894737
60.4773063659668	14.119476318359375	0.3052631578947369
49.317989349365234	68.62173461914062	0.1473684210526316
37.2718505859375	67.9301528930664	0.3052631578947369
44.129356384277344	-31.56499671936035	0.4842105263157895
-34.294654846191406	7.935986518859863	0.4842105263157895
16.10161781311035	-41.8209342956543	0.4
-15.851984977722168	67.55973052978516	0.5157894736842106
-52.232398986816406	55.66142272949219	0.43157894736842106
-44.51560592651367	59.5090446472168	0.28421052631578947
-51.657073974609375	54.63005447387695	0.45263157894736844
-3.0543975830078125	33.10675048828125	0.368421052631579
-27.10502052307129	55.921634674072266	0.5052631578947369
40.54322814941406	67.90680694580078	0.26315789473684215
57.907997131347656	64.8958969116211	0.23157894736842105
4.618253231048584	58.718624114990234	0.4842105263157895
26.6287841796875	77.86323547363281	0.37894736842105264
-5.307119369506836	1.6272064447402954	0.4947368421052632
39.74311065673828	39.6823844909668	0.37894736842105264
7.5191264152526855	66.83460235595703	0.3473684210526316
-63.780311584472656	25.311386108398438	0.4105263157894737
-41.9892463684082	20.63660430908203	0.5368421052631579
12.85728931427002	48.766868591308594	0.3263157894736842
-77.00740051269531	12.090231895446777	0.3894736842105263
25.112018585205078	43.80080795288086	0.35789473684210527
66.89503479003906	21.699329376220703	0.2736842105263158
43.30934143066406	56.084110260009766	0.24210526315789477
-14.174500465393066	15.08375072479248	0.4736842105263158
51.92985534667969	70.93353271484375	0.21052631578947373
72.96601104736328	38.50558090209961	0.28421052631578947
48.363529205322266	63.63494873046875	0.13684210526315793
-18.364013671875	72.2097396850586	0.3157894736842105
-45.63311004638672	30.86762237548828	0.4842105263157895
-43.74008560180664	9.958534240722656	0.5263157894736842
6.613437175750732	42.17538070678711	0.3263157894736842
7.372504234313965	41.896697998046875	0.2947368421052632
-20.59596061706543	59.28883743286133	0.4736842105263158
56.665550231933594	23.748701095581055	0.3263157894736842
16.659841537475586	70.61481475830078	0.4421052631578948
18.307836532592773	73.16584777832031	0.35789473684210527
6.710565090179443	57.62746810913086	0.5157894736842106
49.98418045043945	63.98295593261719	0.13684210526315793
6.29610538482666	60.307594299316406	0.5052631578947369
33.66006088256836	48.03736114501953	0.2
-29.279592514038086	71.0127944946289	0.4736842105263158
-5.364730358123779	34.59307861328125	0.3473684210526316
36.56767654418945	53.40960693359375	0.24210526315789477
-45.214290618896484	59.930572509765625	0.3473684210526316
68.5097885131836	30.756555557250977	0.23157894736842105
-16.578615188598633	53.474822998046875	0.37894736842105264
45.33249282836914	66.36732482910156	0.16842105263157897
-17.256832122802734	14.78132152557373	0.5578947368421052
50.17236328125	69.857666015625	0.1473684210526316
18.821121215820312	75.62117004394531	0.3473684210526316
59.374786376953125	55.6068229675293	0.16842105263157897
46.35977554321289	59.85801315307617	0.17894736842105263
-19.50160789489746	71.90850830078125	0.33684210526315794
13.10208511352539	47.72336196899414	0.3473684210526316
13.043277740478516	44.74629211425781	0.24210526315789477
39.79258728027344	58.207061767578125	0.2210526315789474
-22.744165420532227	64.2572021484375	0.43157894736842106
93.79931640625	23.728357315063477	0.06315789473684214
55.0114631652832	23.586393356323242	0.28421052631578947
46.987693786621094	36.20387268066406	0.33684210526315794
-21.612455368041992	20.825441360473633	0.45263157894736844
80.32867431640625	-27.26949119567871	0.4631578947368421
20.474079132080078	65.2433853149414	0.368421052631579
31.10102653503418	56.06977081298828	0.24210526315789477
-21.712909698486328	67.8291015625	0.5052631578947369
-28.18837547302246	5.7013678550720215	0.3473684210526316
12.320218086242676	36.1498908996582	0.24210526315789477
-91.92642211914062	8.19411849975586	0.43157894736842106
49.341033935546875	54.88562774658203	0.17894736842105263
51.929203033447266	69.70820617675781	0.2210526315789474
95.47351837158203	29.33789825439453	0.13684210526315793
82.6992416381836	36.00204849243164	0.1578947368421053
7.180616855621338	55.66145324707031	0.4947368421052632
46.165252685546875	72.50811767578125	0.18947368421052635
27.137466430664062	71.82186889648438	0.45263157894736844
34.07220458984375	57.14211654663086	0.2947368421052632
-63.81461715698242	41.253204345703125	0.5052631578947369
-53.958763122558594	22.442781448364258	0.5368421052631579
-56.23642349243164	62.87590408325195	0.4
-23.567420959472656	73.30558776855469	0.43157894736842106
-16.8907470703125	57.51718521118164	0.45263157894736844
58.68574142456055	54.558189392089844	0.23157894736842105
68.92216491699219	52.776527404785156	0.13684210526315793
22.9775333404541	70.47860717773438	0.3894736842105263
49.25068664550781	71.81908416748047	0.16842105263157897
59.16251754760742	68.20265197753906	0.28421052631578947
49.399112701416016	67.3868179321289	0.1578947368421053
16.200166702270508	72.9105224609375	0.4105263157894737
-61.856937408447266	32.389793395996094	0.4842105263157895
13.829862594604492	37.96863555908203	0.23157894736842105
10.165447235107422	70.48179626464844	0.4
-32.72372817993164	62.555572509765625	0.23157894736842105
99.87886810302734	-6.709249019622803	0.18947368421052635
30.152816772460938	74.64765167236328	0.3473684210526316
46.7164192199707	69.7767562866211	0.25263157894736843
3.0208539962768555	49.92285919189453	0.5263157894736842
58.916229248046875	63.601165771484375	0.23157894736842105
22.050161361694336	73.5274887084961	0.3263157894736842
33.23793411254883	64.90524291992188	0.2736842105263158
-9.087141990661621	65.28497314453125	0.4
-21.357629776000977	71.55125427246094	0.4
1.8027912378311157	32.62370681762695	0.37894736842105264
-24.970149993896484	73.16350555419922	0.4
-22.745532989501953	74.91065979003906	0.3473684210526316
81.56419372558594	7.776598930358887	0.3052631578947369
31.31205177307129	55.27854537963867	0.2947368421052632
47.47108840942383	69.72969818115234	0.16842105263157897
26.93232536315918	78.2476806640625	0.37894736842105264
-0.6650715470314026	65.57027435302734	0.4210526315789474
6.996708869934082	70.6313705444336	0.25263157894736843
48.549598693847656	71.09622955322266	0.16842105263157897
10.277482032775879	66.78450012207031	0.4736842105263158
-73.95225524902344	33.469356536865234	0.4947368421052632
-3.0084948539733887	54.91407775878906	0.28421052631578947
-34.227867126464844	59.72978973388672	0.24210526315789477
10.442818641662598	39.54800033569336	0.1473684210526316
-11.770891189575195	12.04552173614502	0.4736842105263158
-4.218138694763184	63.821937561035156	0.4842105263157895
51.566802978515625	65.02352905273438	0.1473684210526316
53.936065673828125	-31.97921371459961	0.4105263157894737
32.46149826049805	66.03215789794922	0.23157894736842105
22.80879020690918	70.76326751708984	0.4
68.36504364013672	51.929447174072266	0.12631578947368421
12.761895179748535	63.543121337890625	0.28421052631578947
-2.142420768737793	30.739627838134766	0.37894736842105264
-30.438705444335938	-39.673580169677734	0.4736842105263158
39.8428955078125	53.78810119628906	0.24210526315789477
9.380292892456055	39.621761322021484	0.18947368421052635
31.238515853881836	64.61305236816406	0.2947368421052632
47.20785140991211	52.89377212524414	0.2210526315789474
51.61458969116211	65.72145080566406	0.13684210526315793
44.77833557128906	15.797026634216309	0.4842105263157895
51.61254119873047	66.44227600097656	0.12631578947368421
13.17237377166748	72.13189697265625	0.37894736842105264
52.595947265625	62.935302734375	0.1578947368421053
36.18526077270508	57.54390335083008	0.23157894736842105
-33.008609771728516	-14.93339729309082	0.4421052631578948
62.505794525146484	-48.45320129394531	0.3894736842105263
-19.936687469482422	37.65879440307617	0.5263157894736842
-76.45993041992188	4.93247652053833	0.4631578947368421
27.08749008178711	-48.894805908203125	0.4421052631578948
35.66073226928711	-32.834476470947266	0.45263157894736844
46.01368713378906	-53.439579010009766	0.3894736842105263
56.881465911865234	-23.41086769104004	0.26315789473684215
99.93345642089844	-8.539523124694824	0.09473684210526317
85.63555145263672	12.101944923400879	0.368421052631579
60.9306640625	14.739301681518555	0.17894736842105263
54.288658142089844	8.130943298339844	0.3157894736842105
4.670678615570068	8.143390655517578	0.4842105263157895
-13.560785293579102	-5.591928958892822	0.5263157894736842
-0.6719634532928467	8.321747779846191	0.4105263157894737
-60.537662506103516	29.53890037536621	0.5368421052631579
48.94194793701172	9.659926414489746	0.3894736842105263
34.741111755371094	-46.10814666748047	0.5368421052631579
42.636741638183594	-59.249977111816406	0.5052631578947369
89.79578399658203	13.693586349487305	0.18947368421052635
76.74708557128906	2.0747411251068115	0.17894736842105263
73.17213439941406	1.4819391965866089	0.26315789473684215
83.0698471069336	36.79515838623047	0.12631578947368421
-44.11983108520508	-18.944488525390625	0.3263157894736842
-22.753110885620117	49.617027282714844	0.368421052631579
5.524409770965576	5.177552700042725	0.5052631578947369
-60.714508056640625	28.71915626525879	0.5368421052631579
-84.21534729003906	11.234596252441406	0.5157894736842106
-14.134366989135742	1.7878493070602417	0.4947368421052632
51.872005462646484	-9.951364517211914	0.3263157894736842
87.67124938964844	5.40199089050293	0.33684210526315794
93.6492691040039	15.687581062316895	0.24210526315789477
100.0654067993164	9.987030029296875	0.13684210526315793
93.5277328491211	16.216846466064453	0.2
87.684326171875	26.234724044799805	0.1473684210526316
63.18651580810547	19.851795196533203	0.2947368421052632
-60.88348388671875	28.887165069580078	0.6
-29.76386260986328	26.691532135009766	0.4421052631578948
-78.85155487060547	-11.49537181854248	0.5052631578947369
-83.71179962158203	-5.159853935241699	0.4
61.721649169921875	-53.024898529052734	0.3894736842105263
-6.359723091125488	-34.760475158691406	0.37894736842105264
44.121986389160156	-32.27125930786133	0.4736842105263158
60.92347717285156	8.334172248840332	0.26315789473684215
82.98445892333984	-10.204216003417969	0.2
-17.388660430908203	3.3305768966674805	0.4631578947368421
10.041646003723145	65.83795166015625	0.4
31.15362548828125	19.89142417907715	0.3052631578947369
4.311115264892578	8.171774864196777	0.4736842105263158
2.730465888977051	9.11191177368164	0.368421052631579
-8.016290664672852	12.348013877868652	0.4421052631578948
-24.582239151000977	32.076568603515625	0.5052631578947369
-5.485299587249756	-2.983886480331421	0.5578947368421052
61.357486724853516	-46.873260498046875	0.4
98.8197250366211	-1.2599236965179443	0.25263157894736843
82.29703521728516	-14.501178741455078	0.21052631578947373
88.21017456054688	25.11962890625	0.1578947368421053
66.57926940917969	2.1453423500061035	0.3263157894736842
68.99966430664062	3.4273128509521484	0.28421052631578947
61.534912109375	19.545167922973633	0.3157894736842105
-28.831655502319336	37.732261657714844	0.5157894736842106
0.08741377294063568	7.1339287757873535	0.4105263157894737
-11.914835929870605	19.05699348449707	0.4631578947368421
0.17395184934139252	6.981682777404785	0.3473684210526316
-54.99388122558594	-10.680803298950195	0.4842105263157895
19.616992950439453	-36.08074188232422	0.4
81.90392303466797	-8.429197311401367	0.26315789473684215
73.47943115234375	-19.642709732055664	0.4
74.72620391845703	7.103745937347412	0.35789473684210527
99.78922271728516	-9.009112358093262	0.12631578947368421
64.61244201660156	4.72591495513916	0.2736842105263158
-0.9383296966552734	3.96651554107666	0.4210526315789474
-25.908353805541992	38.0689697265625	0.5263157894736842
61.51326370239258	-54.58584213256836	0.3894736842105263
-15.574211120605469	37.95566940307617	0.3894736842105263
-54.34703063964844	48.654518127441406	0.45263157894736844
62.27265548706055	-38.32255554199219	0.33684210526315794
70.2385025024414	-45.967918395996094	0.25263157894736843
45.89303207397461	-49.95172119140625	0.37894736842105264
-8.837617874145508	2.3207404613494873	0.4842105263157895
53.657508850097656	-56.023101806640625	0.35789473684210527
102.1716079711914	-4.750694751739502	0.2
74.47673034667969	0.2558809518814087	0.26315789473684215
25.427806854248047	58.86819839477539	0.28421052631578947
5.427755355834961	6.381028652191162	0.4947368421052632
77.85173797607422	-14.840883255004883	0.35789473684210527
0.33967024087905884	8.480718612670898	0.45263157894736844
-81.78482055664062	10.889643669128418	0.4736842105263158
61.48912048339844	-48.84804153442383	0.4210526315789474
42.37726974487305	-46.21900177001953	0.4842105263157895
92.24115753173828	-2.085495710372925	0.33684210526315794
94.0657958984375	-4.3653564453125	0.28421052631578947
91.96812438964844	16.421777725219727	0.24210526315789477
93.95516967773438	21.309673309326172	0.12631578947368421
74.7610092163086	7.186948776245117	0.3473684210526316
57.061649322509766	24.909000396728516	0.37894736842105264
-13.99265193939209	43.65603256225586	0.5157894736842106
-6.5556206703186035	12.083908081054688	0.4947368421052632
4.256426811218262	8.222955703735352	0.4842105263157895
-81.70433044433594	10.684459686279297	0.5157894736842106
51.561134338378906	19.88640785217285	0.4421052631578948
75.65872955322266	-33.55828857421875	0.4
58.51502227783203	-39.51607894897461	0.4631578947368421
82.40909576416016	-9.025416374206543	0.16842105263157897
73.4169692993164	-38.00046157836914	0.26315789473684215
74.1228256225586	-39.9644889831543	0.2947368421052632
85.3142318725586	27.244068145751953	0.2
4.267217636108398	5.902586460113525	0.5263157894736842
-24.462339401245117	36.70547866821289	0.4947368421052632
60.17124938964844	-54.573604583740234	0.4
1.3335444927215576	5.4098896980285645	0.4421052631578948
-18.276105880737305	29.911497116088867	0.4421052631578948
76.70873260498047	-44.256195068359375	0.21052631578947373
84.7347183227539	-28.189218521118164	0.4736842105263158
96.45452117919922	4.206907749176025	0.2
87.6624984741211	29.66769027709961	0.17894736842105263
92.1262435913086	13.000629425048828	0.26315789473684215
104.92679595947266	19.153121948242188	0.24210526315789477
100.3294906616211	27.565889358520508	0.13684210526315793
54.57903289794922	20.229049682617188	0.368421052631579
-16.85983657836914	6.142665863037109	0.37894736842105264
-51.03287124633789	18.751771926879883	0.5052631578947369
-63.825096130371094	-85.94889831542969	0.6842105263157895
-64.3572998046875	-84.0557861328125	0.8
-72.70530700683594	55.68208312988281	0.6947368421052632
-62.41398239135742	-83.9454345703125	0.6947368421052632
-59.879478454589844	-88.23138427734375	0.6526315789473685
-61.68318557739258	-84.72174072265625	0.6631578947368422
-59.15943908691406	-87.89103698730469	0.6736842105263158
-57.059513092041016	-86.9210433959961	0.5578947368421052
-57.0060920715332	-86.74163818359375	0.5578947368421052
-64.41632080078125	-85.76908874511719	0.5894736842105264
-65.01042938232422	-84.59558868408203	0.6421052631578947
-64.16417694091797	-84.7118911743164	0.7052631578947368
-62.924774169921875	-84.35527038574219	0.6947368421052632
-65.67985534667969	-84.8777847290039	0.5789473684210527
-60.247169494628906	-87.6546401977539	0.6736842105263158
-60.29911422729492	-86.60491943359375	0.7263157894736842
-60.64226150512695	-86.58844757080078	0.7578947368421053
-59.70438003540039	-87.27566528320312	0.6736842105263158
-57.340843200683594	-86.37177276611328	0.5578947368421052
-63.726661682128906	-86.25787353515625	0.6526315789473685
-58.6346435546875	-87.08385467529297	0.6
-59.361637115478516	-84.445556640625	0.6947368421052632
-64.50326538085938	-84.53404235839844	0.6736842105263158
-62.4022102355957	-86.81648254394531	0.7263157894736842
-64.26984405517578	-84.3234634399414	0.7157894736842105
-64.58993530273438	-83.83719635009766	0.8
-59.68284606933594	-86.47612762451172	0.6105263157894737
-59.65208435058594	-84.56414794921875	0.6631578947368422
-60.3273811340332	-86.56846618652344	0.7263157894736842
-56.63578414916992	-87.43269348144531	0.5368421052631579
-58.65412521362305	-85.57235717773438	0.631578947368421
-57.738765716552734	-86.05860900878906	0.5684210526315789
-57.16448974609375	-86.32257080078125	0.5157894736842106
-63.03274917602539	-84.67547607421875	0.6947368421052632
-22.138442993164062	56.80410385131836	0.368421052631579
-59.44655990600586	11.798605918884277	0.45263157894736844
-3.942171812057495	66.38166809082031	0.3894736842105263
-91.81155395507812	8.148852348327637	0.4736842105263158
-22.91724395751953	22.53705406188965	0.4210526315789474
51.95303726196289	47.26783752441406	0.28421052631578947
34.594581604003906	56.98782730102539	0.25263157894736843
21.74694061279297	73.9886703491211	0.3157894736842105
102.32624816894531	23.061487197875977	0.24210526315789477
74.5138168334961	-21.658151626586914	0.4210526315789474
0.21881341934204102	1.2002617120742798	0.45263157894736844
-17.553064346313477	64.28135681152344	0.5578947368421052
-53.555274963378906	18.265960693359375	0.5578947368421052
-45.698280334472656	18.76688003540039	0.45263157894736844
-55.25336837768555	63.18202209472656	0.37894736842105264
-26.18828582763672	75.60400390625	0.4210526315789474
-45.012245178222656	24.0800838470459	0.4631578947368421
41.54566192626953	66.94123840332031	0.25263157894736843
24.44424819946289	67.69172668457031	0.43157894736842106
36.37840270996094	57.64924621582031	0.21052631578947373
8.58394718170166	53.78851318359375	0.4105263157894737
30.707857131958008	-54.74951171875	0.4631578947368421
26.167726516723633	76.32994079589844	0.45263157894736844
5.997622013092041	58.118595123291016	0.5368421052631579
-56.9449577331543	56.65486145019531	0.37894736842105264
10.00600528717041	65.9589614868164	0.4105263157894737
-22.123004913330078	53.636146545410156	0.4736842105263158
-23.122844696044922	65.60603332519531	0.45263157894736844
7.831201076507568	63.10929870605469	0.4421052631578948
37.41313934326172	-30.59872055053711	0.4842105263157895
-16.063392639160156	16.564407348632812	0.5157894736842106
25.830930709838867	75.28998565673828	0.4210526315789474
50.303226470947266	69.1033706665039	0.18947368421052635
49.82929992675781	70.21375274658203	0.12631578947368421
46.236915588378906	72.75476837158203	0.2210526315789474
-19.56610679626465	31.965497970581055	0.4
-38.54439163208008	60.389564514160156	0.4631578947368421
-3.5902481079101562	65.17385864257812	0.4421052631578948
-14.364912033081055	43.128238677978516	0.4947368421052632
-36.80743408203125	10.582757949829102	0.5789473684210527
-21.452083587646484	66.59744262695312	0.4842105263157895
35.969146728515625	63.888301849365234	0.3052631578947369
64.63558197021484	-24.48189926147461	0.5157894736842106
66.2171859741211	27.956077575683594	0.2
44.528934478759766	75.76988983154297	0.3473684210526316
32.62651443481445	-70.47511291503906	0.4631578947368421
-10.024553298950195	53.8264045715332	0.4736842105263158
46.619205474853516	18.306711196899414	0.3473684210526316
-41.18888854980469	-8.957026481628418	0.5894736842105264
-46.059974670410156	-89.19127655029297	0.736842105263158
35.22991180419922	50.98245620727539	0.2210526315789474
20.305259704589844	27.607378005981445	0.3263157894736842
58.114681243896484	8.257241249084473	0.1578947368421053
50.98494338989258	70.82030487060547	0.10526315789473689
50.54937744140625	70.18172454833984	0.08421052631578951
42.240726470947266	65.08978271484375	0.23157894736842105
28.08237075805664	-68.52503967285156	0.4842105263157895
-16.51717758178711	13.413030624389648	0.5684210526315789
39.70227813720703	30.65266990661621	0.4631578947368421
20.151960372924805	72.27452087402344	0.3263157894736842
-66.14788818359375	43.598201751708984	0.5052631578947369
-53.15969467163086	25.62869644165039	0.5052631578947369
-82.82686614990234	-3.7620763778686523	0.368421052631579
-70.80976867675781	13.432966232299805	0.3473684210526316
-21.792333602905273	61.850982666015625	0.37894736842105264
49.11565017700195	71.1070556640625	0.17894736842105263
52.411739349365234	62.9314079284668	0.11578947368421055
7.320712566375732	61.50379943847656	0.45263157894736844
48.26302719116211	73.149658203125	0.23157894736842105
91.49609375	11.810026168823242	0.3473684210526316
74.62962341308594	-28.797895431518555	0.3052631578947369
-6.896234512329102	16.990028381347656	0.5157894736842106
-50.47685241699219	56.87421417236328	0.4210526315789474
-17.899879455566406	72.46598815917969	0.2736842105263158
31.97900390625	54.713050842285156	0.21052631578947373
-45.056480407714844	59.46061325073242	0.3157894736842105
31.947717666625977	55.317840576171875	0.2
29.73869514465332	72.00406646728516	0.4105263157894737
22.83686637878418	74.55704498291016	0.33684210526315794
61.103782653808594	19.414039611816406	0.3263157894736842
59.56512451171875	62.53901672363281	0.18947368421052635
8.980265617370605	-70.9798583984375	0.4421052631578948
31.527099609375	-68.21973419189453	0.4947368421052632
23.3514347076416	48.532371520996094	0.2947368421052632
-22.672121047973633	70.49787139892578	0.4421052631578948
-21.98809242248535	70.67723083496094	0.4421052631578948
-36.373680114746094	59.152610778808594	0.368421052631579
-33.429840087890625	63.15976333618164	0.2736842105263158
69.84882354736328	34.059417724609375	0.23157894736842105
50.69962692260742	-38.47136688232422	0.5052631578947369
-8.719635963439941	-72.02327728271484	0.4736842105263158
9.344609260559082	55.51416778564453	0.5368421052631579
13.263236045837402	61.542240142822266	0.4210526315789474
43.67594528198242	16.301883697509766	0.3894736842105263
26.018980026245117	59.33046340942383	0.18947368421052635
23.90298080444336	68.3781967163086	0.43157894736842106
-67.62287139892578	34.20240783691406	0.5157894736842106
-72.65961456298828	47.49378204345703	0.5578947368421052
-34.311153411865234	60.474365234375	0.26315789473684215
5.558600425720215	36.74079895019531	0.26315789473684215
-44.7440299987793	-6.735854148864746	0.5157894736842106
-43.32997512817383	7.348954200744629	0.6105263157894737
77.36640930175781	43.74675750732422	0.2
23.60716438293457	56.53599166870117	0.16842105263157897
61.07078170776367	-49.96326446533203	0.35789473684210527
50.794673919677734	-23.21489143371582	0.3263157894736842
84.52447509765625	8.628445625305176	0.37894736842105264
-27.707435607910156	26.50017738342285	0.45263157894736844
-2.255490779876709	30.751771926879883	0.368421052631579
11.986215591430664	30.220687866210938	0.25263157894736843
17.707740783691406	41.862266540527344	0.24210526315789477
-45.919918060302734	59.73323059082031	0.4
31.3416690826416	61.59341812133789	0.3263157894736842
47.918941497802734	54.723976135253906	0.13684210526315793
47.94032287597656	66.4337387084961	0.2
8.160114288330078	60.006370544433594	0.4947368421052632
24.34317970275879	-60.21809768676758	0.5578947368421052
1.2544701099395752	-45.496307373046875	0.5894736842105264
47.652191162109375	25.96640968322754	0.4842105263157895
-5.359716892242432	43.87778854370117	0.4947368421052632
-50.26537322998047	42.41754913330078	0.4736842105263158
-30.259811401367188	23.127918243408203	0.4210526315789474
26.048431396484375	43.95157241821289	0.37894736842105264
-7.328849792480469	19.211029052734375	0.26315789473684215
-17.84172821044922	31.318439483642578	0.4105263157894737
96.32238006591797	29.441654205322266	0.11578947368421055
82.10954284667969	2.870288133621216	0.3052631578947369
23.165321350097656	-58.6884880065918	0.4631578947368421
65.88815307617188	-13.84911823272705	0.3894736842105263
35.30582809448242	-16.60445785522461	0.4842105263157895
28.413450241088867	46.834075927734375	0.4210526315789474
18.665807723999023	48.97819137573242	0.2210526315789474
-85.02417755126953	8.541461944580078	0.5052631578947369
-45.965187072753906	42.736480712890625	0.4842105263157895
16.86041831970215	37.44133377075195	0.2947368421052632
-31.605777740478516	64.55560302734375	0.4105263157894737
31.716062545776367	40.35893630981445	0.3052631578947369
33.28822326660156	14.829571723937988	0.33684210526315794
66.41806030273438	30.328269958496094	0.2947368421052632
27.52646255493164	26.315017700195312	0.26315789473684215
16.83278465270996	-11.277366638183594	0.3157894736842105
49.61910629272461	74.14393615722656	0.23157894736842105
32.39161682128906	62.05256652832031	0.3263157894736842
18.64057731628418	49.1145133972168	0.28421052631578947
-70.55597686767578	-8.856974601745605	0.6105263157894737
-26.563453674316406	36.275508880615234	0.5473684210526316
-15.478605270385742	-1.9993869066238403	0.4842105263157895
-45.636051177978516	45.87236022949219	0.5052631578947369
-6.460446834564209	16.387340545654297	0.4105263157894737
49.84221649169922	75.1063003540039	0.1473684210526316
50.6461067199707	60.8803825378418	0.16842105263157897
68.9485855102539	-35.10421371459961	0.28421052631578947
101.83148956298828	3.913604259490967	0.28421052631578947
37.3707275390625	-14.7184419631958	0.33684210526315794
31.784137725830078	52.40804672241211	0.24210526315789477
9.500239372253418	34.203643798828125	0.35789473684210527
-20.345556259155273	53.285823822021484	0.5368421052631579
-53.15650939941406	26.761491775512695	0.5368421052631579
-67.747802734375	-10.757204055786133	0.5052631578947369
-49.978797912597656	41.24892807006836	0.5052631578947369
-11.473478317260742	-0.9915621876716614	0.4421052631578948
31.178363800048828	64.4803466796875	0.368421052631579
2.54938006401062	-67.64971923828125	0.5157894736842106
38.26099395751953	-50.774200439453125	0.5052631578947369
99.27557373046875	18.08411407470703	0.21052631578947373
34.51737594604492	-14.977664947509766	0.37894736842105264
37.2905387878418	64.5436019897461	0.35789473684210527
-57.21018981933594	35.23002624511719	0.4947368421052632
-20.466106414794922	49.18321990966797	0.5368421052631579
-14.130181312561035	63.83538818359375	0.37894736842105264
-18.019887924194336	55.695796966552734	0.45263157894736844
-63.92425537109375	7.137240886688232	0.4
7.952273845672607	62.317657470703125	0.4
33.080780029296875	17.05353355407715	0.37894736842105264
35.813907623291016	-28.747859954833984	0.43157894736842106
70.49962615966797	32.25092697143555	0.3157894736842105
25.54425811767578	20.289215087890625	0.43157894736842106
-19.91739273071289	-70.41093444824219	0.4
49.19806671142578	72.20214080810547	0.18947368421052635
6.2921061515808105	43.13200378417969	0.4105263157894737
-72.8685073852539	37.23431396484375	0.5894736842105264
-6.923986434936523	57.82560729980469	0.4631578947368421
17.30231475830078	25.99831199645996	0.3473684210526316
-55.103492736816406	65.201416015625	0.35789473684210527
-38.86329650878906	20.531448364257812	0.5263157894736842
25.468053817749023	49.941341400146484	0.2947368421052632
89.01168823242188	30.07935905456543	0.2
52.477745056152344	-33.78354263305664	0.4105263157894737
81.9515151977539	-34.10396194458008	0.33684210526315794
75.68370819091797	-9.82514476776123	0.3473684210526316
81.72865295410156	36.554161071777344	0.18947368421052635
15.294866561889648	44.906917572021484	0.16842105263157897
-29.850683212280273	-16.678306579589844	0.5052631578947369
-72.00007629394531	41.519691467285156	0.5368421052631579
-45.301292419433594	-2.547165870666504	0.4947368421052632
-57.841949462890625	39.27177810668945	0.5157894736842106
25.96663475036621	57.516578674316406	0.28421052631578947
34.75075149536133	14.754981994628906	0.28421052631578947
70.73336791992188	35.03328323364258	0.28421052631578947
47.170310974121094	-19.75855255126953	0.3263157894736842
10.005531311035156	-70.07691955566406	0.5263157894736842
26.292030334472656	-0.45649221539497375	0.37894736842105264
17.900150299072266	42.09615707397461	0.26315789473684215
-38.82683181762695	28.225425720214844	0.4631578947368421
101.01968383789062	7.6550679206848145	0.17894736842105263
102.45641326904297	-5.288355350494385	0.17894736842105263
4.424011707305908	-77.33097839355469	0.5157894736842106
77.2683334350586	-5.915157794952393	0.35789473684210527
81.7781753540039	-15.439845085144043	0.35789473684210527
-46.711116790771484	25.804460525512695	0.5263157894736842
-18.380582809448242	-29.358566284179688	0.4842105263157895
-21.951353073120117	71.96922302246094	0.43157894736842106
-70.29833984375	36.891544342041016	0.5157894736842106
-46.22016906738281	42.995643615722656	0.4947368421052632
-45.30061721801758	16.986309051513672	0.5157894736842106
-39.1875	-47.48183059692383	0.5263157894736842
103.66984558105469	4.99901819229126	0.3052631578947369
100.69224548339844	-1.6011662483215332	0.25263157894736843
-71.12723541259766	-33.34171676635742	0.5578947368421052
-37.230472564697266	-44.41337966918945	0.6
-47.55054473876953	-8.770235061645508	0.5473684210526316
-44.2514533996582	11.667978286743164	0.5157894736842106
-50.274566650390625	56.62858200073242	0.4210526315789474
-78.85881042480469	41.28692626953125	0.5578947368421052
-52.17009735107422	36.0953369140625	0.45263157894736844
-72.10840606689453	46.92035675048828	0.5684210526315789
-31.424705505371094	-30.69763946533203	0.4947368421052632
-51.44418716430664	-3.8606438636779785	0.4631578947368421
69.37883758544922	-17.748920440673828	0.4
81.9717025756836	-25.577608108520508	0.43157894736842106
-83.84378814697266	-7.134695053100586	0.4631578947368421
101.11675262451172	-1.059941291809082	0.24210526315789477
-28.633953094482422	24.237794876098633	0.5052631578947369
42.84306716918945	-28.312782287597656	0.4631578947368421
5.879695415496826	-47.1843376159668	0.5052631578947369
-37.05522918701172	-11.601117134094238	0.4421052631578948
-21.588281631469727	-35.33367156982422	0.5263157894736842
-50.92817306518555	7.151273727416992	0.4631578947368421
6.233124732971191	-55.820343017578125	0.4947368421052632
-5.600834846496582	-45.220211029052734	0.4421052631578948
103.16413879394531	5.850855827331543	0.25263157894736843
103.77169799804688	6.480767726898193	0.17894736842105263
35.84207534790039	-69.56632232666016	0.2947368421052632
35.99580764770508	-69.22551727294922	0.3473684210526316
97.93800354003906	-3.695955276489258	0.13684210526315793
-7.587926387786865	-23.05651092529297	0.5368421052631579
-35.60933303833008	64.94913482666016	0.4210526315789474
-25.55352210998535	65.07490539550781	0.4210526315789474
-26.997880935668945	-14.174643516540527	0.4736842105263158
-53.66238021850586	41.945526123046875	0.5157894736842106
-20.09437370300293	-26.744617462158203	0.4947368421052632
-45.38400650024414	-49.41420364379883	0.5368421052631579
22.80259895324707	56.28683853149414	0.3052631578947369
26.829486846923828	56.94319152832031	0.368421052631579
-61.66069793701172	-45.03977966308594	0.45263157894736844
36.82463073730469	-21.866924285888672	0.4842105263157895
96.84650421142578	15.142897605895996	0.24210526315789477
-13.141779899597168	-28.055084228515625	0.5157894736842106
0.32932642102241516	-42.30758285522461	0.5263157894736842
-72.52928161621094	48.967281341552734	0.5684210526315789
-38.62965393066406	58.65279006958008	0.4105263157894737
-22.587961196899414	70.54080963134766	0.45263157894736844
-57.24034881591797	10.389994621276855	0.4631578947368421
-12.473427772521973	17.284589767456055	0.4736842105263158
-10.80605411529541	2.2264626026153564	0.4947368421052632
96.58181762695312	16.079845428466797	0.26315789473684215
25.55669403076172	-69.57634735107422	0.5052631578947369
70.00773620605469	-34.75253677368164	0.4
51.79547882080078	-27.112815856933594	0.33684210526315794
-77.34634399414062	41.39395523071289	0.5894736842105264
-10.37179946899414	-23.10770606994629	0.5052631578947369
-18.521726608276367	-29.167078018188477	0.5157894736842106
-68.24478912353516	38.65093994140625	0.4947368421052632
-51.19234848022461	8.331947326660156	0.4842105263157895
-13.448212623596191	-31.9605655670166	0.5263157894736842
9.724677085876465	-71.8302993774414	0.45263157894736844
-46.8260612487793	-9.714092254638672	0.4947368421052632
78.97151184082031	-30.931135177612305	0.4210526315789474
-68.83904266357422	-34.8309211730957	0.4421052631578948
-47.18242645263672	-27.891080856323242	0.4736842105263158
-13.56897258758545	15.61850643157959	0.4842105263157895
-23.8326473236084	22.091623306274414	0.4842105263157895
-5.923394680023193	12.245993614196777	0.4631578947368421
-22.195892333984375	70.71714782714844	0.4421052631578948
-48.772579193115234	23.888689041137695	0.4947368421052632
-25.37918472290039	-15.287471771240234	0.5263157894736842
-42.527587890625	12.978144645690918	0.4947368421052632
-40.44640350341797	5.811705589294434	0.5157894736842106
-114.05318450927734	48.814510345458984	0.736842105263158
-114.31246948242188	48.92005157470703	0.6736842105263158
17.523174285888672	17.989789962768555	0.3263157894736842
-31.988523483276367	-8.178628921508789	0.4842105263157895
-114.1183853149414	48.86444091796875	0.7052631578947368
-84.85047149658203	24.51569175720215	0.5368421052631579
92.2423095703125	5.090622425079346	0.21052631578947373
76.3489990234375	-3.603132486343384	0.2947368421052632
80.34174346923828	1.8678301572799683	0.21052631578947373
89.5474624633789	13.667831420898438	0.2
92.27925109863281	18.82477378845215	0.12631578947368421
79.89141082763672	44.28510665893555	0.16842105263157897
-73.5488052368164	39.81976318359375	0.5473684210526316
13.362349510192871	-9.242536544799805	0.3263157894736842
-30.860071182250977	-23.982868194580078	0.5052631578947369
-49.53826904296875	2.380073070526123	0.5789473684210527
30.00719451904297	-5.69510555267334	0.24210526315789477
19.66202735900879	-6.569619178771973	0.3263157894736842
6.096762180328369	-61.370357513427734	0.4631578947368421
73.24959564208984	-32.574100494384766	0.3263157894736842
70.59304809570312	-14.922086715698242	0.3052631578947369
-9.496726036071777	2.004446506500244	0.4842105263157895
43.25936508178711	-13.39073657989502	0.4
-46.743839263916016	-5.611538410186768	0.5052631578947369
-45.52857208251953	31.70931625366211	0.4421052631578948
-61.76387405395508	-7.614576816558838	0.4421052631578948
-42.71585464477539	32.40354919433594	0.43157894736842106
-62.53447341918945	45.79182815551758	0.5157894736842106
-16.234375	-59.17112731933594	0.3894736842105263
16.562597274780273	30.810897827148438	0.2736842105263158
48.98774719238281	-15.562466621398926	0.2947368421052632
7.761275768280029	-65.46437072753906	0.3894736842105263
69.10015106201172	-9.073132514953613	0.3894736842105263
66.36587524414062	-13.79638385772705	0.33684210526315794
23.52986717224121	-12.344127655029297	0.368421052631579
11.756318092346191	26.395233154296875	0.3052631578947369
-3.95263409614563	29.202342987060547	0.4
-51.67909622192383	30.439313888549805	0.4736842105263158
26.581802368164062	38.68790817260742	0.35789473684210527
-69.66905212402344	-7.443053245544434	0.43157894736842106
24.353422164916992	-9.257397651672363	0.3157894736842105
79.07196807861328	10.440235137939453	0.23157894736842105
58.913272857666016	-44.984493255615234	0.35789473684210527
100.08822631835938	14.1632719039917	0.3263157894736842
102.23237609863281	2.8005335330963135	0.2947368421052632
68.22956848144531	-4.974337577819824	0.4
-14.852054595947266	-72.16110229492188	0.35789473684210527
-13.90575122833252	71.8847427368164	0.43157894736842106
-37.094139099121094	59.9177360534668	0.3894736842105263
-31.775650024414062	29.309415817260742	0.368421052631579
12.24560832977295	26.2816219329834	0.3052631578947369
-71.26364135742188	-11.568716049194336	0.5789473684210527
24.973859786987305	-2.9382829666137695	0.3473684210526316
37.753662109375	22.053794860839844	0.45263157894736844
-13.359078407287598	-69.35491180419922	0.4
-11.680639266967773	-74.19367980957031	0.3263157894736842
17.356420516967773	-63.88734436035156	0.5157894736842106
-9.470660209655762	-73.97979736328125	0.4105263157894737
20.898313522338867	-15.477734565734863	0.45263157894736844
67.84529113769531	31.09650993347168	0.25263157894736843
-29.88417625427246	-16.331979751586914	0.5157894736842106
-66.44270324707031	-1.8543565273284912	0.4
-28.620147705078125	69.04644775390625	0.5368421052631579
-65.6690673828125	-0.347256064414978	0.37894736842105264
-42.558387756347656	-24.616437911987305	0.3263157894736842
46.79777526855469	-17.419084548950195	0.28421052631578947
87.95001220703125	11.108626365661621	0.28421052631578947
34.67873001098633	-61.82098388671875	0.4
32.89484405517578	-60.966495513916016	0.4105263157894737
77.701416015625	-9.55525016784668	0.24210526315789477
25.584022521972656	-1.4599031209945679	0.3052631578947369
37.25765609741211	2.558170795440674	0.26315789473684215
-74.34202575683594	11.724471092224121	0.43157894736842106
-66.61210632324219	-9.680789947509766	0.5052631578947369
7.66636848449707	27.514217376708984	0.35789473684210527
-66.32182312011719	19.092382431030273	0.3473684210526316
11.717192649841309	21.190753936767578	0.26315789473684215
26.840696334838867	28.971721649169922	0.26315789473684215
105.0489501953125	3.619436264038086	0.2947368421052632
33.85852813720703	-15.0225191116333	0.37894736842105264
35.4555778503418	-64.53522491455078	0.3894736842105263
63.56776428222656	30.205623626708984	0.2736842105263158
36.67262649536133	-0.04552994295954704	0.25263157894736843
12.093182563781738	33.76246643066406	0.2947368421052632
-44.240638732910156	30.91297721862793	0.4210526315789474
-33.15637969970703	-19.81194496154785	0.4631578947368421
9.324820518493652	25.70735740661621	0.26315789473684215
7.261728763580322	24.886486053466797	0.3473684210526316
14.575956344604492	-12.733887672424316	0.4105263157894737
-17.390304565429688	-52.408329010009766	0.3894736842105263
39.406776428222656	-60.91269302368164	0.4210526315789474
-28.045194625854492	-66.32178497314453	0.4421052631578948
-3.859823226928711	-71.50743865966797	0.4421052631578948
-6.558007717132568	-74.23698425292969	0.5052631578947369
-10.4387788772583	-69.39618682861328	0.43157894736842106
19.6641788482666	8.34550666809082	0.3263157894736842
-63.35932922363281	45.107200622558594	0.5052631578947369
-61.72170639038086	44.389915466308594	0.4736842105263158
-32.38954544067383	55.12700271606445	0.4421052631578948
-74.35748291015625	-28.673065185546875	0.4947368421052632
-20.895051956176758	1.8733681440353394	0.43157894736842106
87.80368041992188	11.262506484985352	0.2736842105263158
89.25102996826172	10.779295921325684	0.2736842105263158
53.2243537902832	-34.45941162109375	0.4105263157894737
90.66796875	12.001461029052734	0.3052631578947369
66.57185363769531	-35.24138641357422	0.43157894736842106
15.444771766662598	-71.17464447021484	0.45263157894736844
12.631815910339355	-10.059784889221191	0.3157894736842105
-43.91852569580078	32.68382263183594	0.4210526315789474
-20.70112419128418	40.14948272705078	0.5052631578947369
5.485698699951172	28.121137619018555	0.368421052631579
1.621088981628418	29.387741088867188	0.4210526315789474
-1.512341022491455	33.524845123291016	0.3473684210526316
16.143163681030273	-12.101151466369629	0.3157894736842105
37.39767074584961	1.959111213684082	0.28421052631578947
9.797772407531738	-66.51485443115234	0.4842105263157895
81.80923461914062	-16.47286033630371	0.33684210526315794
95.72152709960938	0.9407966732978821	0.2736842105263158
36.72166061401367	0.7792191505432129	0.26315789473684215
16.398609161376953	32.93195343017578	0.2736842105263158
-53.65953826904297	41.01144790649414	0.5052631578947369
-30.018224716186523	-16.299760818481445	0.4842105263157895
12.419241905212402	-7.179971218109131	0.4
7.282766342163086	21.135419845581055	0.25263157894736843
-20.7925968170166	-34.10063552856445	0.5263157894736842
34.31865692138672	-32.07088088989258	0.4842105263157895
-3.3420300483703613	-66.4968032836914	0.5368421052631579
-5.534138202667236	-62.55999755859375	0.4631578947368421
2.3902151584625244	-70.645751953125	0.5578947368421052
20.163230895996094	-6.484437465667725	0.3473684210526316
42.491790771484375	-17.022977828979492	0.37894736842105264
29.17113494873047	54.88132858276367	0.3157894736842105
4.130343914031982	24.060585021972656	0.3473684210526316
-16.991857528686523	-76.53569030761719	0.2736842105263158
-38.93921661376953	3.10951566696167	0.5052631578947369
-2.2334532737731934	24.02235221862793	0.2947368421052632
44.468597412109375	-13.812691688537598	0.2947368421052632
46.889976501464844	-38.36979293823242	0.37894736842105264
-9.938703536987305	-73.06795501708984	0.3894736842105263
33.1120491027832	-60.46268844604492	0.45263157894736844
69.21070861816406	-37.04170608520508	0.368421052631579
70.04946899414062	-12.526750564575195	0.2736842105263158
94.6474380493164	18.5416202545166	0.16842105263157897
50.8241081237793	46.85247039794922	0.26315789473684215
1.3285366296768188	29.042879104614258	0.43157894736842106
7.0554070472717285	28.12818717956543	0.3052631578947369
15.198033332824707	30.971628189086914	0.24210526315789477
20.71599006652832	44.40240478515625	0.2736842105263158
-16.541797637939453	-69.66392517089844	0.37894736842105264
94.35986328125	23.913259506225586	0.1473684210526316
33.113338470458984	-51.94552230834961	0.4421052631578948
83.11212921142578	-30.000699996948242	0.4
44.585872650146484	-63.600669860839844	0.368421052631579
-3.597860336303711	-77.42839813232422	0.4210526315789474
39.47707748413086	2.205047845840454	0.35789473684210527
10.721102714538574	-13.077486038208008	0.37894736842105264
-29.823835372924805	26.53666114807129	0.4842105263157895
-31.418760299682617	14.985895156860352	0.35789473684210527
19.49628257751465	32.13274002075195	0.23157894736842105
30.525440216064453	51.658470153808594	0.3052631578947369
23.130775451660156	-18.300315856933594	0.4210526315789474
81.02432250976562	-23.049400329589844	0.4105263157894737
72.52979278564453	-11.866320610046387	0.2947368421052632
52.6597900390625	-9.093318939208984	0.3894736842105263
44.113853454589844	-17.718740463256836	0.3052631578947369
102.95783233642578	3.4279468059539795	0.33684210526315794
41.760948181152344	-14.208274841308594	0.3263157894736842
18.091629028320312	42.064453125	0.25263157894736843
-61.72468948364258	23.51239585876465	0.4842105263157895
-80.18293762207031	32.89033126831055	0.5684210526315789
29.325542449951172	55.465606689453125	0.3473684210526316
-10.380948066711426	59.30789566040039	0.5052631578947369
3.8365840911865234	-40.594356536865234	0.4842105263157895
97.23007202148438	8.416698455810547	0.18947368421052635
67.59912109375	46.74662780761719	0.2210526315789474
72.29957580566406	-36.533267974853516	0.26315789473684215
81.7234115600586	-23.295059204101562	0.4105263157894737
97.2192153930664	11.069754600524902	0.26315789473684215
78.9752426147461	43.76729202270508	0.17894736842105263
64.80581665039062	34.4752197265625	0.25263157894736843
4.565129280090332	29.234193801879883	0.43157894736842106
-29.2403621673584	-17.356571197509766	0.5052631578947369
28.749853134155273	56.060028076171875	0.3473684210526316
11.993703842163086	34.67778396606445	0.26315789473684215
71.758056640625	-8.376904487609863	0.3157894736842105
49.53242492675781	-22.466327667236328	0.4
4.74696159362793	-61.1651725769043	0.4631578947368421
-11.645758628845215	-71.6649398803711	0.368421052631579
97.82290649414062	7.503997802734375	0.2210526315789474
99.09371948242188	15.51395034790039	0.3157894736842105
89.55094909667969	10.94625473022461	0.3157894736842105
51.50358963012695	44.43122863769531	0.24210526315789477
-18.317556381225586	34.937599182128906	0.4631578947368421
-43.4696044921875	17.56580924987793	0.5368421052631579
17.653223037719727	13.197818756103516	0.26315789473684215
-17.95355796813965	36.78025817871094	0.4736842105263158
72.62165069580078	3.5469276905059814	0.3052631578947369
71.25790405273438	4.498189926147461	0.3263157894736842
43.63536834716797	-18.79249382019043	0.2736842105263158
74.00045013427734	-20.02752685546875	0.4105263157894737
-5.073766708374023	-21.034263610839844	0.4947368421052632
1.305989384651184	-69.77430725097656	0.5263157894736842
99.75904083251953	15.952635765075684	0.3052631578947369
29.01007843017578	54.456336975097656	0.3157894736842105
-73.67715454101562	36.003318786621094	0.5157894736842106
-5.177927494049072	52.54703903198242	0.33684210526315794
36.49580383300781	52.145057678222656	0.18947368421052635
11.282875061035156	40.45430374145508	0.1578947368421053
-15.174703598022461	-65.25888061523438	0.3473684210526316
-0.2664431631565094	-58.50088119506836	0.4105263157894737
82.94914245605469	15.769048690795898	0.33684210526315794
30.822099685668945	-38.4577751159668	0.33684210526315794
70.14896392822266	-35.22945785522461	0.2947368421052632
56.84783172607422	-22.425931930541992	0.2
89.95543670654297	-2.975801467895508	0.25263157894736843
54.47711181640625	49.022735595703125	0.12631578947368421
-19.474618911743164	41.9664192199707	0.5157894736842106
1.0012001991271973	-14.747688293457031	0.4947368421052632
38.73532485961914	54.090362548828125	0.23157894736842105
4.647856712341309	25.626705169677734	0.3157894736842105
95.135009765625	17.705642700195312	0.2
53.64860916137695	3.675694704055786	0.3263157894736842
88.74651336669922	11.76121711730957	0.28421052631578947
70.39403533935547	-35.39558029174805	0.3473684210526316
87.9633560180664	9.71402359008789	0.3157894736842105
34.56781005859375	-49.66525650024414	0.5052631578947369
83.46372985839844	26.004844665527344	0.17894736842105263
54.14333724975586	46.97243118286133	0.23157894736842105
-81.66539001464844	4.322746753692627	0.4105263157894737
-6.386559009552002	60.88307189941406	0.3894736842105263
-33.14213943481445	64.54747009277344	0.4
-73.5880355834961	19.546018600463867	0.43157894736842106
-5.489681720733643	14.633431434631348	0.4105263157894737
27.965045928955078	-0.6498979330062866	0.4
72.37516021728516	-19.57650375366211	0.37894736842105264
34.743228912353516	-37.83208084106445	0.4736842105263158
-17.37110710144043	0.09010737389326096	0.45263157894736844
0.5274315476417542	-17.195253372192383	0.4842105263157895
-49.790077209472656	54.873291015625	0.45263157894736844
19.567480087280273	57.93968200683594	0.35789473684210527
-42.20704650878906	8.429579734802246	0.4842105263157895
-19.23014259338379	71.5685043334961	0.3894736842105263
-54.666873931884766	41.582767486572266	0.4842105263157895
-49.178829193115234	56.29851531982422	0.4105263157894737
12.29563045501709	-44.445953369140625	0.5052631578947369
44.85529327392578	4.696820259094238	0.35789473684210527
52.78860855102539	-8.69929027557373	0.4210526315789474
58.89900588989258	37.338687896728516	0.37894736842105264
33.10675048828125	-15.141879081726074	0.43157894736842106
-19.5208797454834	17.180131912231445	0.4842105263157895
43.15798568725586	62.73417663574219	0.28421052631578947
-10.144783020019531	58.24024200439453	0.4736842105263158
-88.77918243408203	8.742131233215332	0.43157894736842106
-48.9302978515625	23.827207565307617	0.5052631578947369
-61.61878204345703	21.935020446777344	0.43157894736842106
-60.497196197509766	7.4226202964782715	0.4
-19.39664077758789	14.594581604003906	0.5052631578947369
52.99736022949219	13.408968925476074	0.33684210526315794
-24.948572158813477	6.486028671264648	0.37894736842105264
66.28282928466797	45.457706451416016	0.28421052631578947
-10.797982215881348	-4.3410749435424805	0.4
17.96664047241211	0.2079724818468094	0.4842105263157895
66.94922637939453	43.74440383911133	0.368421052631579
-4.887322425842285	40.85898208618164	0.4
-40.75922393798828	12.859020233154297	0.4947368421052632
-21.102619171142578	32.17200469970703	0.4
-66.42266845703125	19.110610961914062	0.4
-53.57101821899414	28.04416275024414	0.5263157894736842
35.4652099609375	63.447452545166016	0.26315789473684215
17.891021728515625	-30.222959518432617	0.4842105263157895
-62.22041320800781	-33.5467529296875	0.5263157894736842
71.8414535522461	30.761289596557617	0.2947368421052632
48.73918533325195	57.77184295654297	0.3157894736842105
58.163368225097656	39.62467575073242	0.4
49.665828704833984	47.81342697143555	0.3263157894736842
29.779874801635742	43.348793029785156	0.35789473684210527
-51.599510192871094	32.694618225097656	0.4421052631578948
-38.64855194091797	11.486367225646973	0.4842105263157895
-33.55634689331055	63.789608001708984	0.35789473684210527
-70.90650177001953	27.771005630493164	0.4947368421052632
-40.04564666748047	5.059576034545898	0.5157894736842106
3.976457118988037	-6.9456000328063965	0.4842105263157895
-17.475460052490234	10.9661865234375	0.5263157894736842
69.24597930908203	47.016845703125	0.368421052631579
67.447509765625	8.437819480895996	0.4105263157894737
57.256351470947266	39.7736930847168	0.4105263157894737
41.30967330932617	60.05202102661133	0.2736842105263158
-16.086380004882812	71.15492248535156	0.37894736842105264
-29.761268615722656	24.783252716064453	0.4421052631578948
-46.75905227661133	27.759553909301758	0.5157894736842106
-63.54250717163086	4.602229118347168	0.368421052631579
-49.04301834106445	56.248046875	0.43157894736842106
-41.380035400390625	2.0669925212860107	0.5052631578947369
-6.427602291107178	6.0865960121154785	0.4105263157894737
80.17770385742188	6.209894180297852	0.35789473684210527
17.397159576416016	61.83563995361328	0.4421052631578948
71.66937255859375	34.1987190246582	0.2947368421052632
72.38980865478516	35.126800537109375	0.25263157894736843
50.95272445678711	13.69100570678711	0.368421052631579
-9.1052827835083	57.12757873535156	0.4210526315789474
-69.47063446044922	19.022052764892578	0.4105263157894737
46.01956558227539	26.064743041992188	0.4105263157894737
-60.777252197265625	11.218358993530273	0.368421052631579
-33.719608306884766	30.88304328918457	0.3263157894736842
-57.265621185302734	6.333268642425537	0.4105263157894737
-17.6778621673584	-11.439416885375977	0.5263157894736842
15.296109199523926	-33.78852081298828	0.4105263157894737
64.10334014892578	28.455888748168945	0.35789473684210527
71.47584533691406	30.576648712158203	0.35789473684210527
32.4113655090332	-13.7537841796875	0.35789473684210527
5.0006232261657715	29.035686492919922	0.4210526315789474
-7.057146072387695	43.729068756103516	0.43157894736842106
-28.749629974365234	70.7679672241211	0.4421052631578948
-6.387383937835693	18.170852661132812	0.3894736842105263
-21.956209182739258	30.053346633911133	0.37894736842105264
-92.16281127929688	8.547513961791992	0.35789473684210527
-25.640804290771484	29.53138542175293	0.4947368421052632
88.6174087524414	22.110279083251953	0.11578947368421055
45.2305793762207	54.55365753173828	0.18947368421052635
68.0665512084961	46.15312957763672	0.3157894736842105
77.02670288085938	45.78447341918945	0.2210526315789474
62.24488067626953	40.657470703125	0.33684210526315794
19.944639205932617	20.43479347229004	0.35789473684210527
43.86470413208008	59.68415832519531	0.26315789473684215
-38.56906509399414	60.1046028137207	0.45263157894736844
-37.48896789550781	14.55338191986084	0.4947368421052632
-4.215435981750488	42.0200309753418	0.3473684210526316
-47.19154739379883	21.70170783996582	0.5052631578947369
-20.205005645751953	-7.424804210662842	0.4842105263157895
-29.815185546875	13.186551094055176	0.4105263157894737
8.957639694213867	-54.523197174072266	0.43157894736842106
63.4676399230957	41.86331558227539	0.2947368421052632
93.29643249511719	18.493894577026367	0.2
73.84070587158203	0.5061215758323669	0.24210526315789477
37.374332427978516	62.62901306152344	0.3263157894736842
64.71633911132812	39.49296188354492	0.2947368421052632
-72.24557495117188	46.85575485229492	0.5473684210526316
2.190828800201416	1.2788398265838623	0.368421052631579
-71.0196533203125	28.27049446105957	0.5157894736842106
-43.682430267333984	34.268348693847656	0.3473684210526316
-44.51157760620117	11.966307640075684	0.5263157894736842
-8.344091415405273	4.631361961364746	0.5052631578947369
32.57931137084961	16.73830223083496	0.368421052631579
67.74360656738281	28.451993942260742	0.33684210526315794
-8.625137329101562	3.2925968170166016	0.4947368421052632
59.322505950927734	63.365447998046875	0.2736842105263158
-23.94533920288086	15.590505599975586	0.3894736842105263
-5.688616752624512	66.86920928955078	0.4631578947368421
-41.38648986816406	25.357398986816406	0.4842105263157895
-41.87279510498047	15.934723854064941	0.5368421052631579
-60.404754638671875	24.461233139038086	0.5052631578947369
-88.27379608154297	9.197484016418457	0.4421052631578948
-10.505022048950195	48.46028137207031	0.4631578947368421
-8.184935569763184	0.6806884407997131	0.4947368421052632
73.74639129638672	28.05486297607422	0.3052631578947369
60.51395797729492	16.791278839111328	0.2947368421052632
58.041908264160156	67.20205688476562	0.2210526315789474
43.20111846923828	64.29408264160156	0.26315789473684215
42.431053161621094	61.42922592163086	0.33684210526315794
-11.750068664550781	43.09623718261719	0.4105263157894737
-61.71757507324219	21.94406509399414	0.4210526315789474
-24.455081939697266	32.1380729675293	0.5157894736842106
-17.94325065612793	35.47242736816406	0.43157894736842106
-82.07313537597656	0.3766298294067383	0.18947368421052635
-20.512678146362305	-19.30828094482422	0.5368421052631579
-7.443898677825928	-31.53621482849121	0.4210526315789474
47.01930236816406	-26.335630416870117	0.4
52.351356506347656	46.02090072631836	0.3157894736842105
-13.401702880859375	2.195618152618408	0.5157894736842106
24.227611541748047	53.57514190673828	0.3473684210526316
20.046281814575195	29.162261962890625	0.4210526315789474
42.80618667602539	45.139583587646484	0.3473684210526316
-46.34786605834961	16.005481719970703	0.5052631578947369
-46.87632751464844	21.865835189819336	0.5052631578947369
-71.93301391601562	12.998847961425781	0.3157894736842105
-52.2392692565918	16.58165740966797	0.4631578947368421
14.626652717590332	68.46263122558594	0.45263157894736844
-19.938379287719727	-48.34296798706055	0.43157894736842106
27.4771728515625	45.43122482299805	0.3894736842105263
59.951568603515625	42.45372772216797	0.3157894736842105
42.840980529785156	51.15445327758789	0.368421052631579
34.78230667114258	-15.535309791564941	0.37894736842105264
67.82095336914062	7.51704740524292	0.2736842105263158
19.574365615844727	57.865596771240234	0.3473684210526316
-48.6208381652832	18.906551361083984	0.5052631578947369
-57.13676452636719	45.045658111572266	0.4736842105263158
-77.09788513183594	5.99592924118042	0.4842105263157895
-81.14451599121094	10.593437194824219	0.4842105263157895
-4.492107391357422	9.303412437438965	0.4736842105263158
32.456886291503906	-41.376861572265625	0.5263157894736842
68.95281982421875	43.696258544921875	0.23157894736842105
73.1023178100586	31.38933753967285	0.2736842105263158
44.97758102416992	-30.19298553466797	0.4421052631578948
53.25104904174805	64.57772064208984	0.17894736842105263
47.45276641845703	57.3480110168457	0.23157894736842105
-25.520082473754883	29.386184692382812	0.4842105263157895
-37.66588592529297	-11.202641487121582	0.43157894736842106
-83.10408020019531	2.5594475269317627	0.35789473684210527
-40.447200775146484	30.034454345703125	0.4210526315789474
-71.33545684814453	24.772403717041016	0.3894736842105263
-23.699853897094727	25.4848690032959	0.5263157894736842
40.360107421875	-45.66874694824219	0.5684210526315789
-32.512962341308594	3.7113606929779053	0.4842105263157895
21.548614501953125	-24.544933319091797	0.4947368421052632
66.26502227783203	-9.46706771850586	0.2210526315789474
56.58686447143555	39.52280044555664	0.3473684210526316
-32.708255767822266	27.028793334960938	0.37894736842105264
19.295183181762695	65.06927490234375	0.3263157894736842
-76.75537109375	9.822868347167969	0.4421052631578948
-25.497121810913086	31.40970230102539	0.5052631578947369
-57.02412414550781	6.821081638336182	0.4842105263157895
-87.90884399414062	8.19381046295166	0.37894736842105264
-37.878475189208984	19.24412727355957	0.5473684210526316
5.1805500984191895	-43.94493865966797	0.5052631578947369
26.104637145996094	-28.099979400634766	0.43157894736842106
64.39405059814453	42.453346252441406	0.4105263157894737
-11.06124496459961	12.451478958129883	0.5052631578947369
-14.796753883361816	16.511625289916992	0.37894736842105264
38.17903137207031	62.57938766479492	0.3157894736842105
-19.09284210205078	44.2864990234375	0.4421052631578948
-88.62820434570312	9.873075485229492	0.4421052631578948
-20.534210205078125	49.166316986083984	0.43157894736842106
17.131166458129883	58.8247184753418	0.35789473684210527
-96.48118591308594	17.35173988342285	0.5578947368421052
-76.46068572998047	5.1509246826171875	0.45263157894736844
-25.895700454711914	25.196561813354492	0.4421052631578948
73.54529571533203	-8.035226821899414	0.3157894736842105
80.93302154541016	7.6794939041137695	0.3473684210526316
44.57321548461914	15.306215286254883	0.43157894736842106
-3.6042628288269043	-46.99765396118164	0.4736842105263158
57.42534637451172	38.90733337402344	0.4105263157894737
20.25560188293457	64.96350860595703	0.28421052631578947
-68.9848403930664	45.24515151977539	0.5578947368421052
-83.47122192382812	39.087772369384766	0.4947368421052632
-63.48116683959961	21.58976936340332	0.3894736842105263
-73.26844024658203	22.16119384765625	0.4210526315789474
-74.4531021118164	21.307172775268555	0.4842105263157895
72.30094146728516	-7.958375930786133	0.3473684210526316
84.39501190185547	10.370317459106445	0.3157894736842105
86.6757583618164	7.905814170837402	0.368421052631579
31.947893142700195	26.124853134155273	0.4631578947368421
6.5976667404174805	-43.54597854614258	0.4947368421052632
46.483177185058594	2.5550599098205566	0.3894736842105263
47.156497955322266	60.56119155883789	0.2210526315789474
-69.85407257080078	11.797768592834473	0.4210526315789474
-48.611602783203125	33.94585037231445	0.45263157894736844
-33.906436920166016	65.14134216308594	0.4210526315789474
-57.436275482177734	17.087692260742188	0.5473684210526316
-33.130001068115234	-6.486245155334473	0.5052631578947369
-6.886582374572754	-69.03592681884766	0.4210526315789474
12.676926612854004	-31.36795425415039	0.3263157894736842
-2.2955026626586914	-58.18862533569336	0.4105263157894737
65.4566879272461	5.3612494468688965	0.2947368421052632
83.3450698852539	20.30865478515625	0.2210526315789474
51.628814697265625	47.68503189086914	0.25263157894736843
15.871002197265625	48.84172821044922	0.33684210526315794
-46.359622955322266	44.734439849853516	0.5052631578947369
-65.90172576904297	38.65077590942383	0.5263157894736842
-63.56928634643555	7.008242607116699	0.4421052631578948
-51.997196197509766	31.513242721557617	0.5052631578947369
-5.305039882659912	-37.03941345214844	0.5157894736842106
26.937227249145508	-36.7740364074707	0.4421052631578948
97.6934814453125	2.1443698406219482	0.28421052631578947
96.07736206054688	6.031869411468506	0.13684210526315793
91.44149017333984	12.148309707641602	0.28421052631578947
86.52033996582031	20.04001235961914	0.17894736842105263
65.18004608154297	52.55294418334961	0.09473684210526317
23.134183883666992	31.49534034729004	0.3052631578947369
-52.91507339477539	32.52800369262695	0.45263157894736844
-66.75298309326172	45.01640701293945	0.5473684210526316
-36.51675796508789	60.788455963134766	0.368421052631579
-53.80414581298828	-3.2806448936462402	0.5263157894736842
-16.66282844543457	-14.390539169311523	0.5052631578947369
53.18281173706055	-13.552566528320312	0.3052631578947369
21.307388305664062	-17.36188316345215	0.37894736842105264
43.519561767578125	-14.394975662231445	0.368421052631579
61.788352966308594	-4.420744895935059	0.26315789473684215
96.39773559570312	-8.29074478149414	0.2
21.883325576782227	-35.89608383178711	0.4631578947368421
-2.826172351837158	45.776039123535156	0.33684210526315794
-54.118709564208984	36.99250411987305	0.4631578947368421
-57.91334533691406	38.64569854736328	0.4947368421052632
-48.976158142089844	33.40620422363281	0.4105263157894737
-44.83735275268555	39.626495361328125	0.4842105263157895
-51.50748062133789	21.925926208496094	0.5052631578947369
13.989622116088867	-51.342350006103516	0.37894736842105264
49.98843765258789	9.41948127746582	0.4842105263157895
82.02703857421875	22.59478759765625	0.3157894736842105
80.7735824584961	2.778702735900879	0.28421052631578947
91.34812927246094	20.573856353759766	0.21052631578947373
59.15196228027344	37.098777770996094	0.3473684210526316
45.000160217285156	62.12327194213867	0.18947368421052635
-41.368865966796875	19.98187828063965	0.5578947368421052
-67.17616271972656	51.9563102722168	0.5052631578947369
-27.660703659057617	76.4272689819336	0.4736842105263158
-83.58383178710938	20.54917335510254	0.5473684210526316
-16.06565284729004	-15.515392303466797	0.45263157894736844
49.71348571777344	-9.827994346618652	0.4210526315789474
91.20883178710938	-12.752159118652344	0.21052631578947373
89.50090789794922	17.103425979614258	0.24210526315789477
91.0782241821289	16.314924240112305	0.25263157894736843
83.26844787597656	27.286285400390625	0.26315789473684215
82.24850463867188	37.00741195678711	0.16842105263157897
-4.619638919830322	39.373451232910156	0.3052631578947369
-66.77600860595703	33.92668151855469	0.4736842105263158
-14.464044570922852	43.392181396484375	0.5368421052631579
-39.956092834472656	59.191444396972656	0.4842105263157895
-68.71277618408203	41.13700485229492	0.5263157894736842
-1.09588623046875	-11.216645240783691	0.5052631578947369
-21.322046279907227	-30.4005184173584	0.4631578947368421
75.86994171142578	0.5660697221755981	0.23157894736842105
67.12137603759766	-10.601455688476562	0.2736842105263158
76.5176010131836	1.2353821992874146	0.24210526315789477
21.531700134277344	52.62807846069336	0.2736842105263158
21.57991600036621	22.203006744384766	0.3894736842105263
-46.302425384521484	12.03173542022705	0.4421052631578948
-70.06970977783203	-8.288887023925781	0.5052631578947369
-53.22724914550781	26.819076538085938	0.5368421052631579
-38.94083786010742	59.386756896972656	0.4210526315789474
-38.46432113647461	62.034114837646484	0.4105263157894737
-35.6424446105957	-0.7378305196762085	0.4947368421052632
2.081975221633911	-49.70568084716797	0.5263157894736842
33.54543685913086	-3.9191925525665283	0.35789473684210527
99.01866912841797	5.341402053833008	0.24210526315789477
86.1725082397461	-1.7491801977157593	0.2947368421052632
70.0526351928711	37.00859069824219	0.2947368421052632
66.654052734375	14.457066535949707	0.28421052631578947
9.62542724609375	35.262939453125	0.28421052631578947
-75.79414367675781	-29.045331954956055	0.4842105263157895
-63.56603240966797	46.15955352783203	0.5052631578947369
7.012718677520752	27.3222599029541	0.3263157894736842
-65.35220336914062	-12.830108642578125	0.4947368421052632
12.506701469421387	-43.92888641357422	0.4631578947368421
3.936028003692627	-44.783241271972656	0.5263157894736842
38.09963607788086	-3.8354837894439697	0.2947368421052632
80.3558349609375	5.405230522155762	0.3157894736842105
92.55786895751953	11.96282958984375	0.28421052631578947
86.43790435791016	3.4581618309020996	0.1578947368421053
40.7678108215332	58.489376068115234	0.24210526315789477
17.389066696166992	25.87043571472168	0.2947368421052632
-69.20289611816406	46.27094650268555	0.5578947368421052
-79.9889144897461	17.153017044067383	0.4842105263157895
-53.96730422973633	33.174869537353516	0.45263157894736844
-65.07440948486328	20.03893280029297	0.35789473684210527
-22.062725067138672	-26.445768356323242	0.5052631578947369
43.129940032958984	-43.13105392456055	0.4421052631578948
47.84648513793945	-7.859752178192139	0.3157894736842105
98.63727569580078	-12.862126350402832	0.26315789473684215
62.508060455322266	3.854570150375366	0.26315789473684215
81.53547668457031	37.24187469482422	0.16842105263157897
79.8659439086914	38.926048278808594	0.24210526315789477
47.38621520996094	56.73557662963867	0.23157894736842105
-68.47595977783203	50.57086181640625	0.5368421052631579
-33.1037712097168	66.3811264038086	0.4421052631578948
-75.0467300415039	34.339508056640625	0.5368421052631579
-12.71760082244873	34.16230392456055	0.4105263157894737
-32.968414306640625	-18.836305618286133	0.4947368421052632
-21.42724609375	-22.185537338256836	0.4947368421052632
67.0494155883789	-0.47687774896621704	0.28421052631578947
82.72500610351562	-1.9745665788650513	0.2210526315789474
-54.25595474243164	-38.106468200683594	0.4421052631578948
34.38284683227539	-57.78956985473633	0.4105263157894737
59.838993072509766	44.65058517456055	0.25263157894736843
-33.855037689208984	31.16941261291504	0.2736842105263158
-47.59293746948242	35.69540786743164	0.4105263157894737
-22.692609786987305	72.11354064941406	0.4105263157894737
-48.6759033203125	21.047489166259766	0.5263157894736842
-14.259764671325684	42.841941833496094	0.5263157894736842
-21.19820785522461	-39.40826416015625	0.5263157894736842
13.33209228515625	-31.245195388793945	0.33684210526315794
18.920246124267578	-26.9652042388916	0.368421052631579
51.8914794921875	-3.215078592300415	0.33684210526315794
102.2997817993164	7.062558650970459	0.23157894736842105
82.75129699707031	15.983896255493164	0.3473684210526316
59.34990692138672	37.040008544921875	0.3263157894736842
-24.111927032470703	28.273311614990234	0.4
-49.07859802246094	33.28726577758789	0.4210526315789474
-41.92873764038086	12.678543090820312	0.5052631578947369
4.284693241119385	31.069852828979492	0.4
-54.70441818237305	39.1148681640625	0.5263157894736842
-1.2074170112609863	-41.167110443115234	0.5052631578947369
60.08932876586914	-1.7471981048583984	0.2947368421052632
43.72637176513672	-16.79938507080078	0.3052631578947369
78.23109436035156	-0.14153416454792023	0.2736842105263158
90.02999877929688	12.212806701660156	0.3052631578947369
87.12858581542969	31.99644660949707	0.12631578947368421
62.286231994628906	37.57408142089844	0.23157894736842105
17.25319480895996	41.44729232788086	0.21052631578947373
-53.16408920288086	22.092689514160156	0.5157894736842106
-69.967041015625	34.81903839111328	0.5052631578947369
-41.371376037597656	34.0119514465332	0.368421052631579
-73.03080749511719	47.2950553894043	0.5684210526315789
8.700071334838867	-44.78343200683594	0.5789473684210527
-9.716459274291992	-46.20009231567383	0.5157894736842106
94.38189697265625	-4.6882171630859375	0.3052631578947369
82.8501205444336	-1.2092499732971191	0.24210526315789477
63.79707717895508	35.41889953613281	0.25263157894736843
84.55845642089844	25.558914184570312	0.21052631578947373
58.38539123535156	35.4047966003418	0.24210526315789477
16.624961853027344	24.95509910583496	0.2947368421052632
-69.0593490600586	-17.619735717773438	0.5578947368421052
-20.604379653930664	60.77640914916992	0.45263157894736844
-50.941139221191406	32.8784294128418	0.3894736842105263
-42.75635528564453	47.942771911621094	0.4947368421052632
-21.32068634033203	-27.03438949584961	0.4947368421052632
-10.651023864746094	-43.107303619384766	0.5157894736842106
37.64454650878906	-37.91089630126953	0.4631578947368421
67.37156677246094	-9.522573471069336	0.3263157894736842
25.329242706298828	-67.64256286621094	0.4947368421052632
60.16004180908203	0.3992539048194885	0.2947368421052632
31.51471519470215	32.586727142333984	0.26315789473684215
17.19000816345215	24.9234561920166	0.3157894736842105
-41.800411224365234	49.43132781982422	0.6
-69.05452728271484	50.04021453857422	0.5578947368421052
-52.98179626464844	27.985715866088867	0.4842105263157895
-48.29151153564453	17.25667953491211	0.4947368421052632
-40.524322509765625	47.49026870727539	0.4947368421052632
-33.5662727355957	47.676239013671875	0.43157894736842106
13.741462707519531	-32.49462890625	0.37894736842105264
64.73191833496094	7.685854911804199	0.25263157894736843
97.45648193359375	-7.55410623550415	0.21052631578947373
70.24864196777344	36.69439697265625	0.2947368421052632
59.19670104980469	37.1516227722168	0.3473684210526316
17.013774871826172	37.56279373168945	0.2947368421052632
-64.13316345214844	29.75836753845215	0.5052631578947369
1.239850401878357	30.109575271606445	0.3894736842105263
-46.37226486206055	32.35145950317383	0.4947368421052632
-75.82872772216797	-22.135839462280273	0.5578947368421052
-52.62181091308594	17.8569393157959	0.5263157894736842
1.0131049156188965	-33.25851058959961	0.3894736842105263
80.3991470336914	3.9238367080688477	0.2
95.71942901611328	2.747396469116211	0.2
75.9478530883789	32.53312683105469	0.26315789473684215
87.64350891113281	34.0699462890625	0.23157894736842105
60.7525749206543	37.598472595214844	0.26315789473684215
-37.21018600463867	36.14657211303711	0.2736842105263158
-1.371506929397583	28.52555274963379	0.45263157894736844
-69.78634643554688	30.688383102416992	0.4631578947368421
-68.94951629638672	46.07279968261719	0.5473684210526316
-84.58832550048828	44.299991607666016	0.5684210526315789
-11.570650100708008	-14.13874626159668	0.5052631578947369
11.642007827758789	-46.97898864746094	0.4947368421052632
13.424802780151367	-56.787654876708984	0.5263157894736842
28.362337112426758	-9.975968360900879	0.3894736842105263
29.99947166442871	-16.470203399658203	0.3473684210526316
17.919071197509766	-48.34108352661133	0.26315789473684215
21.563879013061523	9.8399019241333	0.2
5.10298490524292	32.02769088745117	0.368421052631579
-67.93317413330078	47.32966232299805	0.5052631578947369
-27.095355987548828	-17.459484100341797	0.4947368421052632
-90.19853973388672	6.968647480010986	0.3894736842105263
-69.36105346679688	41.10579299926758	0.5368421052631579
-34.92570877075195	-8.808145523071289	0.5263157894736842
80.73278045654297	4.49661111831665	0.23157894736842105
-26.01569366455078	-58.331241607666016	0.4421052631578948
8.550127029418945	-67.53257751464844	0.5368421052631579
39.953712463378906	-0.5704079270362854	0.35789473684210527
6.768336772918701	28.112863540649414	0.37894736842105264
-31.13735008239746	16.156118392944336	0.26315789473684215
-41.1734733581543	31.071231842041016	0.45263157894736844
-60.488250732421875	-18.709775924682617	0.4736842105263158
-44.73517990112305	32.09918975830078	0.4210526315789474
-70.1986083984375	34.84626388549805	0.5052631578947369
-71.04888916015625	20.165904998779297	0.37894736842105264
-68.70710754394531	1.0820469856262207	0.368421052631579
0.9680531620979309	-42.90205764770508	0.5894736842105264
6.131893157958984	-36.522193908691406	0.3894736842105263
97.63190460205078	-21.860382080078125	0.2947368421052632
19.044281005859375	-52.21099853515625	0.3473684210526316
31.9892520904541	-2.133537530899048	0.3263157894736842
4.705413818359375	-42.81977081298828	0.5263157894736842
4.2605085372924805	23.91034698486328	0.3263157894736842
-67.59858703613281	26.137361526489258	0.45263157894736844
-52.921504974365234	59.20249938964844	0.43157894736842106
-77.31966400146484	8.010736465454102	0.5052631578947369
-65.8812255859375	9.13331413269043	0.3473684210526316
-58.086334228515625	29.083223342895508	0.4947368421052632
-53.376853942871094	7.234119892120361	0.4421052631578948
21.12374496459961	-28.123018264770508	0.33684210526315794
19.78777313232422	-24.673812866210938	0.4421052631578948
34.173240661621094	-63.90378952026367	0.43157894736842106
42.79769515991211	0.5397869944572449	0.26315789473684215
75.4080810546875	42.022579193115234	0.2
4.611578941345215	32.040855407714844	0.37894736842105264
-66.93655395507812	21.672487258911133	0.2947368421052632
-51.281551361083984	34.52179718017578	0.4631578947368421
-51.09443283081055	32.148292541503906	0.45263157894736844
-84.2117919921875	21.443153381347656	0.5157894736842106
-68.26300048828125	50.73290252685547	0.4736842105263158
-1.8062984943389893	-47.69830322265625	0.5157894736842106
22.181970596313477	-17.890073776245117	0.35789473684210527
30.921524047851562	-54.054298400878906	0.4842105263157895
51.85305404663086	-2.5438079833984375	0.37894736842105264
38.12736129760742	-0.542020320892334	0.18947368421052635
38.499149322509766	-0.4426976442337036	0.13684210526315793
-4.158936500549316	37.54680252075195	0.2736842105263158
-70.431640625	24.58985137939453	0.3894736842105263
-68.19036865234375	38.976165771484375	0.5052631578947369
-67.3618392944336	42.096683502197266	0.5473684210526316
-64.60256958007812	19.530763626098633	0.4105263157894737
-57.687992095947266	30.58559226989746	0.5578947368421052
-32.61372756958008	55.730377197265625	0.4631578947368421
11.490680694580078	-15.909379959106445	0.4947368421052632
-10.973177909851074	-71.14306640625	0.37894736842105264
-12.567363739013672	-57.0041389465332	0.3894736842105263
-29.112255096435547	-64.263671875	0.4210526315789474
24.352855682373047	2.5833756923675537	0.2947368421052632
-43.25115203857422	30.213245391845703	0.37894736842105264
-58.09965515136719	3.563197135925293	0.4210526315789474
-63.73602294921875	46.14311981201172	0.4947368421052632
-67.09441375732422	20.803117752075195	0.3157894736842105
-68.42796325683594	46.82701873779297	0.5157894736842106
-71.54878234863281	36.788475036621094	0.5263157894736842
-34.24065399169922	-39.35906982421875	0.5789473684210527
42.01036071777344	-4.929372787475586	0.368421052631579
8.417093276977539	-64.31157684326172	0.4631578947368421
82.01426696777344	15.010498046875	0.3473684210526316
43.98270034790039	-1.5216656923294067	0.4
19.992918014526367	-43.367069244384766	0.25263157894736843
-33.32339096069336	32.10245895385742	0.24210526315789477
-44.08095932006836	-8.56853199005127	0.4842105263157895
-68.23981475830078	38.71561050415039	0.4947368421052632
-64.68364715576172	19.313947677612305	0.3473684210526316
-71.03601837158203	22.2579288482666	0.37894736842105264
-40.870784759521484	-8.987776756286621	0.5368421052631579
-77.29145050048828	-23.79482650756836	0.5473684210526316
-25.746198654174805	1.3389798402786255	0.43157894736842106
29.113378524780273	-1.2926572561264038	0.368421052631579
46.39732360839844	0.9956367015838623	0.4
38.65956115722656	-3.6440553665161133	0.3052631578947369
19.68790626525879	15.138374328613281	0.2736842105263158
-33.8505744934082	30.947551727294922	0.26315789473684215
-67.54175567626953	-6.800468921661377	0.4947368421052632
-72.08589935302734	-4.017947673797607	0.5368421052631579
-88.05751037597656	25.687496185302734	0.28421052631578947
-39.846317291259766	13.837767601013184	0.45263157894736844
-55.992610931396484	22.250316619873047	0.5789473684210527
-37.28359603881836	-5.156866073608398	0.6210526315789474
21.108854293823242	-9.438356399536133	0.368421052631579
-13.05305004119873	11.001537322998047	0.5052631578947369
29.602556228637695	-46.735626220703125	0.43157894736842106
77.1383285522461	-4.561539173126221	0.3894736842105263
-33.30204391479492	32.61597442626953	0.21052631578947373
-49.24263381958008	39.700767517089844	0.4631578947368421
-82.3907470703125	12.775874137878418	0.4631578947368421
-82.9158935546875	-8.396060943603516	0.4631578947368421
-67.6025619506836	42.63040542602539	0.5578947368421052
-80.12906646728516	-37.140899658203125	0.5157894736842106
-78.39209747314453	6.299102306365967	0.5157894736842106
13.766864776611328	-47.18827819824219	0.5052631578947369
-12.708529472351074	-41.67714309692383	0.4947368421052632
25.619691848754883	-7.081846237182617	0.2947368421052632
25.684009552001953	-21.01946258544922	0.3473684210526316
45.974754333496094	3.9332351684570312	0.37894736842105264
40.73670959472656	-1.214256763458252	0.33684210526315794
-41.498374938964844	35.74364471435547	0.35789473684210527
-54.394447326660156	57.259769439697266	0.4421052631578948
-55.730255126953125	45.081111907958984	0.4631578947368421
-65.43964385986328	20.43549156188965	0.3473684210526316
-63.566856384277344	21.792686462402344	0.43157894736842106
-52.74907684326172	18.553518295288086	0.5368421052631579
-47.49286651611328	-39.90293502807617	0.5684210526315789
10.96531867980957	-54.25221633911133	0.5157894736842106
-15.285372734069824	-71.54329681396484	0.37894736842105264
82.2137222290039	12.482339859008789	0.3052631578947369
20.96249771118164	-31.05198860168457	0.4
41.99620056152344	6.168099880218506	0.2736842105263158
2.7605388164520264	25.18885612487793	0.2210526315789474
-85.3089599609375	6.272180557250977	0.37894736842105264
-91.0897216796875	12.052970886230469	0.3052631578947369
-66.24246215820312	-54.04509353637695	0.33684210526315794
-72.19207000732422	-3.8775131702423096	0.5052631578947369
-49.1365852355957	9.99482536315918	0.5263157894736842
13.463164329528809	-47.78110122680664	0.4736842105263158
14.662740707397461	-55.317081451416016	0.5052631578947369
81.61996459960938	12.492820739746094	0.33684210526315794
94.31636047363281	8.454422950744629	0.10526315789473689
63.02283477783203	-31.9921817779541	0.35789473684210527
25.462594985961914	0.9297991394996643	0.2736842105263158
-46.21259307861328	13.016980171203613	0.5263157894736842
-79.28038787841797	36.59325408935547	0.5473684210526316
-72.24897766113281	22.352317810058594	0.4
-68.04515838623047	-15.141670227050781	0.5157894736842106
-75.05274963378906	21.252248764038086	0.37894736842105264
-12.564643859863281	-19.01470184326172	0.4631578947368421
10.544208526611328	-46.851295471191406	0.5684210526315789
-9.701031684875488	-53.447696685791016	0.5789473684210527
81.41976165771484	13.392884254455566	0.2736842105263158
17.16284942626953	-51.15510940551758	0.26315789473684215
25.685606002807617	-16.820581436157227	0.3894736842105263
20.346744537353516	-44.09174728393555	0.3473684210526316
-41.7120246887207	30.087148666381836	0.4105263157894737
-69.94597625732422	29.375202178955078	0.5157894736842106
-72.4320297241211	35.44257354736328	0.4947368421052632
-63.28527069091797	-26.56635284423828	0.4210526315789474
-69.10578918457031	50.004207611083984	0.5368421052631579
-84.47369384765625	12.977145195007324	0.4842105263157895
-17.373626708984375	-35.7825813293457	0.5368421052631579
64.43496704101562	45.611820220947266	0.2
67.82432556152344	-41.96570587158203	0.23157894736842105
71.21175384521484	-14.424044609069824	0.368421052631579
40.00938415527344	-36.83283233642578	0.4842105263157895
22.54604148864746	5.509792804718018	0.3052631578947369
4.581200122833252	31.04018783569336	0.35789473684210527
-80.78510284423828	5.138733863830566	0.4947368421052632
-56.924625396728516	11.198379516601562	0.5052631578947369
-26.533254623413086	-31.505165100097656	0.4105263157894737
-83.3416976928711	-0.08531194925308228	0.3052631578947369
-9.396659851074219	-57.45579147338867	0.37894736842105264
-11.0397310256958	-63.242156982421875	0.4105263157894737
-34.312591552734375	2.6926941871643066	0.4421052631578948
62.125770568847656	29.253406524658203	0.33684210526315794
-58.71320724487305	-43.843196868896484	0.4842105263157895
-40.365867614746094	-50.978145599365234	0.4947368421052632
62.00765609741211	29.153024673461914	0.3894736842105263
2.57891845703125	29.401718139648438	0.45263157894736844
-83.29265594482422	8.36695384979248	0.4
-87.39103698730469	3.8260304927825928	0.4210526315789474
-17.466327667236328	-61.608524322509766	0.4105263157894737
-80.73898315429688	5.126234531402588	0.4105263157894737
10.894745826721191	-61.6561164855957	0.5052631578947369
-42.470455169677734	-9.627167701721191	0.5473684210526316
18.72068977355957	-22.071517944335938	0.43157894736842106
-38.229007720947266	0.6063231825828552	0.4631578947368421
-11.057024955749512	1.684489369392395	0.4947368421052632
86.17868041992188	-4.8622660636901855	0.3894736842105263
9.054109573364258	-56.756771087646484	0.5157894736842106
18.80727195739746	-30.401145935058594	0.4421052631578948
-65.91118621826172	9.212237358093262	0.3157894736842105
-9.535077095031738	-57.1014404296875	0.3157894736842105
-40.70710372924805	13.013897895812988	0.4736842105263158
-72.74263000488281	11.470163345336914	0.4
-40.625328063964844	-20.203336715698242	0.43157894736842106
11.24858283996582	-53.676395416259766	0.5052631578947369
-2.3353912830352783	-58.037513732910156	0.4210526315789474
72.94964599609375	-21.472789764404297	0.4210526315789474
23.28406524658203	-61.61954879760742	0.5052631578947369
-64.10087585449219	-34.251007080078125	0.4947368421052632
-14.312376976013184	-32.59627914428711	0.4842105263157895
24.203903198242188	15.808676719665527	0.4210526315789474
-89.27035522460938	6.256608486175537	0.4
-11.860196113586426	-62.52760696411133	0.4105263157894737
-71.35525512695312	20.1557674407959	0.45263157894736844
-78.47905731201172	14.334333419799805	0.4210526315789474
10.048120498657227	-42.86328887939453	0.5052631578947369
5.059301853179932	-71.29932403564453	0.5263157894736842
26.414447784423828	-57.20602798461914	0.4210526315789474
68.04720306396484	46.59724426269531	0.3263157894736842
-58.89800262451172	-46.958438873291016	0.45263157894736844
20.43756103515625	-71.77545166015625	0.4947368421052632
-1.4581201076507568	-48.997066497802734	0.4947368421052632
24.547801971435547	16.568490982055664	0.3157894736842105
-21.447202682495117	61.36039733886719	0.43157894736842106
-30.488327026367188	-4.243123531341553	0.33684210526315794
-37.8795280456543	-17.981979370117188	0.37894736842105264
-54.86329650878906	38.597679138183594	0.4947368421052632
-2.3264241218566895	-33.87771224975586	0.3263157894736842
-9.295416831970215	-71.54955291748047	0.45263157894736844
-38.6517219543457	-1.6047029495239258	0.4842105263157895
81.48665618896484	-10.226876258850098	0.3052631578947369
52.89924240112305	-21.398212432861328	0.4842105263157895
15.423810958862305	-55.742897033691406	0.4842105263157895
42.96076965332031	-30.46394157409668	0.4842105263157895
1.786280632019043	32.677799224853516	0.3473684210526316
-74.21176147460938	13.35821533203125	0.33684210526315794
-17.759428024291992	-62.627681732177734	0.43157894736842106
-22.716154098510742	63.84711456298828	0.3894736842105263
-65.80224609375	9.565991401672363	0.37894736842105264
11.697940826416016	-50.047515869140625	0.5052631578947369
-47.3050537109375	-9.82447338104248	0.4947368421052632
-4.486017227172852	-52.43791198730469	0.4947368421052632
-3.5386581420898438	-20.821157455444336	0.4947368421052632
3.7470970153808594	-73.07532501220703	0.4947368421052632
26.5445499420166	-42.93718719482422	0.4947368421052632
-30.950359344482422	6.619287014007568	0.5684210526315789
-24.22978973388672	-21.884559631347656	0.4736842105263158
-55.29472732543945	38.448036193847656	0.4842105263157895
7.080827713012695	-43.37173080444336	0.5052631578947369
-73.56758880615234	19.75472068786621	0.4210526315789474
-54.797542572021484	9.603706359863281	0.37894736842105264
-14.890789985656738	-69.36022186279297	0.4210526315789474
2.5023305416107178	-38.23231506347656	0.4947368421052632
46.297393798828125	5.639195442199707	0.4842105263157895
-20.62034797668457	10.137808799743652	0.4631578947368421
-18.0596866607666	3.9007134437561035	0.4421052631578948
-15.647043228149414	-2.0299594402313232	0.4842105263157895
67.36306762695312	-3.693361520767212	0.4
14.809102058410645	23.303817749023438	0.368421052631579
-31.400699615478516	64.40296936035156	0.33684210526315794
-34.65117645263672	-9.090527534484863	0.5052631578947369
-41.872047424316406	8.314650535583496	0.4842105263157895
-12.241230964660645	-7.444748401641846	0.5052631578947369
-9.868757247924805	-26.96600914001465	0.4947368421052632
-8.157835960388184	-69.31544494628906	0.4210526315789474
9.399367332458496	-57.57493209838867	0.5052631578947369
-4.760632038116455	-47.09502410888672	0.4842105263157895
6.109268665313721	43.80683135986328	0.37894736842105264
-16.979997634887695	15.12205982208252	0.5368421052631579
-5.5736517906188965	-21.154903411865234	0.4842105263157895
3.0334503650665283	30.774927139282227	0.4105263157894737
-52.41360855102539	-1.5467379093170166	0.5368421052631579
-34.185150146484375	-30.312522888183594	0.43157894736842106
-32.3485107421875	20.36121940612793	0.4421052631578948
-66.68785095214844	16.891206741333008	0.35789473684210527
0.6653540730476379	-69.41536712646484	0.4947368421052632
11.678396224975586	-46.95688247680664	0.5052631578947369
80.21851348876953	2.089212656021118	0.24210526315789477
92.4371109008789	16.553192138671875	0.2
68.89277648925781	31.3857421875	0.2210526315789474
16.004554748535156	-49.60451126098633	0.43157894736842106
46.32268524169922	7.4370856285095215	0.43157894736842106
-32.604469299316406	9.499971389770508	0.4631578947368421
-39.29521942138672	36.12247848510742	0.2736842105263158
-48.87236785888672	29.265806198120117	0.5263157894736842
-77.81612396240234	7.101010799407959	0.4736842105263158
-43.74312210083008	33.918853759765625	0.3894736842105263
-28.101768493652344	15.689712524414062	0.4
46.440677642822266	-30.079509735107422	0.4736842105263158
-39.93239212036133	-47.97291946411133	0.5052631578947369
-1.2689858675003052	-38.89276885986328	0.5157894736842106
45.63591003417969	65.91080474853516	0.23157894736842105
16.18134307861328	-72.73228454589844	0.5052631578947369
8.212462425231934	-54.083465576171875	0.4842105263157895
-5.352336883544922	24.7686710357666	0.368421052631579
-23.89377212524414	28.632158279418945	0.43157894736842106
-50.480613708496094	39.17256546020508	0.5263157894736842
13.306203842163086	41.525821685791016	0.3052631578947369
7.633628845214844	40.05507278442383	0.0736842105263158
19.858705520629883	28.983867645263672	0.3263157894736842
51.06388473510742	14.20130729675293	0.3894736842105263
29.691059112548828	49.511871337890625	0.33684210526315794
-16.28506088256836	15.398837089538574	0.5052631578947369
-47.786354064941406	-37.914573669433594	0.5684210526315789
11.54215145111084	-56.44489288330078	0.5052631578947369
15.839560508728027	-67.01934051513672	0.6
-73.07321166992188	42.74738311767578	0.5684210526315789
29.29159164428711	17.257675170898438	0.3263157894736842
9.569117546081543	26.520984649658203	0.33684210526315794
19.18122673034668	17.952924728393555	0.37894736842105264
-0.3223693072795868	35.49748229980469	0.23157894736842105
38.55970001220703	56.7282829284668	0.24210526315789477
33.94611358642578	36.57386016845703	0.3157894736842105
63.29559326171875	48.94204330444336	0.25263157894736843
-0.36655810475349426	-48.148956298828125	0.5263157894736842
-4.763440132141113	-72.0527114868164	0.4842105263157895
-1.958066463470459	-54.454463958740234	0.5263157894736842
9.078252792358398	-56.383262634277344	0.4842105263157895
59.941734313964844	-36.570838928222656	0.3894736842105263
-21.064329147338867	71.89888763427734	0.4105263157894737
-15.795768737792969	57.84324645996094	0.5052631578947369
23.32741928100586	48.85340118408203	0.2947368421052632
-57.950103759765625	25.590436935424805	0.5789473684210527
26.281383514404297	37.281429290771484	0.3894736842105263
59.834232330322266	22.753589630126953	0.3473684210526316
68.20606994628906	10.364317893981934	0.21052631578947373
73.19445037841797	-18.928606033325195	0.35789473684210527
40.51332092285156	-24.041831970214844	0.2
30.932201385498047	-15.902300834655762	0.33684210526315794
14.641867637634277	-49.62551498413086	0.4421052631578948
32.033016204833984	7.648031234741211	0.35789473684210527
-40.77001953125	32.72351837158203	0.37894736842105264
24.988483428955078	25.11703109741211	0.23157894736842105
-33.09922409057617	61.77665710449219	0.28421052631578947
14.823209762573242	38.188697814941406	0.21052631578947373
73.14474487304688	15.23214054107666	0.26315789473684215
30.57103157043457	54.212615966796875	0.25263157894736843
37.85049057006836	63.781673431396484	0.26315789473684215
89.62049865722656	29.59024429321289	0.1578947368421053
-52.881046295166016	-45.745262145996094	0.5684210526315789
84.06925964355469	-30.14849281311035	0.43157894736842106
0.6793953776359558	-53.64619445800781	0.5368421052631579
-25.127273559570312	-32.045257568359375	0.4842105263157895
-38.93402862548828	59.43732452392578	0.4105263157894737
11.79086685180664	36.4168586730957	0.18947368421052635
-2.261162281036377	29.863161087036133	0.35789473684210527
-46.06792068481445	46.224308013916016	0.4947368421052632
30.881521224975586	32.763858795166016	0.23157894736842105
30.95909309387207	63.693031311035156	0.3052631578947369
87.16624450683594	17.9919490814209	0.21052631578947373
87.96003723144531	1.0591589212417603	0.28421052631578947
28.843917846679688	-62.548744201660156	0.4631578947368421
19.020450592041016	-24.091190338134766	0.4842105263157895
-40.45572280883789	-43.69149398803711	0.5789473684210527
-2.8230037689208984	70.03237915039062	0.4
-40.7065544128418	36.686466217041016	0.368421052631579
-48.825748443603516	-21.132854461669922	0.5052631578947369
-18.216175079345703	70.5548324584961	0.3894736842105263
-32.003150939941406	60.65742492675781	0.2210526315789474
62.606929779052734	-41.27054214477539	0.4736842105263158
79.91148376464844	-4.061976909637451	0.3052631578947369
35.43543243408203	-13.273893356323242	0.3473684210526316
68.8431396484375	-3.029027223587036	0.3263157894736842
65.06495666503906	-8.076638221740723	0.2210526315789474
65.13841247558594	-7.441783905029297	0.23157894736842105
28.045427322387695	-12.3643798828125	0.37894736842105264
32.37450408935547	20.460100173950195	0.4105263157894737
15.04582691192627	27.490755081176758	0.2736842105263158
24.874479293823242	25.245100021362305	0.24210526315789477
-55.32667922973633	59.59138870239258	0.45263157894736844
10.983075141906738	14.491899490356445	0.3473684210526316
30.968658447265625	48.25489044189453	0.3157894736842105
31.324739456176758	31.91349983215332	0.25263157894736843
35.678462982177734	53.91398239135742	0.24210526315789477
72.06391143798828	30.668066024780273	0.2947368421052632
-47.07780075073242	-42.232933044433594	0.5578947368421052
0.45884135365486145	-69.47303009033203	0.4736842105263158
2.5226871967315674	-51.42522430419922	0.5684210526315789
66.96562957763672	37.845863342285156	0.3157894736842105
-53.9791259765625	54.0078125	0.45263157894736844
-30.534137725830078	-0.6986972689628601	0.5368421052631579
-2.640561103820801	46.950923919677734	0.2947368421052632
7.190229892730713	26.631717681884766	0.3052631578947369
-10.579999923706055	-28.52400016784668	0.4947368421052632
47.27959442138672	28.91293716430664	0.4210526315789474
77.77291107177734	43.114871978759766	0.21052631578947373
60.94654083251953	29.145221710205078	0.4
-75.42308044433594	-7.851222038269043	0.5052631578947369
23.07301902770996	-63.8176155090332	0.5157894736842106
55.74595260620117	13.073166847229004	0.3473684210526316
63.747684478759766	8.018401145935059	0.1473684210526316
9.116482734680176	28.5113582611084	0.4
56.671669006347656	5.875547409057617	0.1473684210526316
-20.87628936767578	43.60929870605469	0.4842105263157895
-1.3582888841629028	34.11524963378906	0.3473684210526316
25.32693099975586	55.49525833129883	0.28421052631578947
89.76718139648438	25.804574966430664	0.18947368421052635
46.78107833862305	67.06916046142578	0.1578947368421053
46.697322845458984	30.74446678161621	0.3263157894736842
10.696319580078125	-68.44969177246094	0.4947368421052632
-11.971686363220215	-61.59232711791992	0.4421052631578948
21.851842880249023	-44.90156936645508	0.368421052631579
63.59917449951172	-42.663543701171875	0.4631578947368421
17.117353439331055	40.230384826660156	0.1578947368421053
16.201007843017578	47.45515060424805	0.33684210526315794
16.888355255126953	25.106538772583008	0.3473684210526316
15.560239791870117	46.12937545776367	0.16842105263157897
26.034971237182617	-11.838705062866211	0.35789473684210527
89.55503845214844	18.735027313232422	0.18947368421052635
73.18274688720703	10.52442741394043	0.3473684210526316
94.38265991210938	-5.659029483795166	0.3263157894736842
89.87752532958984	-3.2553462982177734	0.2736842105263158
81.93941497802734	-21.295896530151367	0.4105263157894737
79.24028778076172	-1.9433388710021973	0.26315789473684215
44.52566909790039	-3.50453519821167	0.3473684210526316
14.40440845489502	31.948707580566406	0.24210526315789477
19.251583099365234	22.192886352539062	0.35789473684210527
24.04903221130371	29.72413444519043	0.2736842105263158
30.181119918823242	33.00083541870117	0.1578947368421053
50.56437683105469	23.332998275756836	0.4947368421052632
46.56841278076172	22.377277374267578	0.45263157894736844
53.742835998535156	45.55940246582031	0.28421052631578947
36.709197998046875	-13.710298538208008	0.3263157894736842
73.32087707519531	-40.84501647949219	0.21052631578947373
-12.591935157775879	-47.50834655761719	0.5684210526315789
15.797850608825684	-55.709407806396484	0.4736842105263158
82.7144775390625	37.671363830566406	0.1473684210526316
17.955190658569336	35.07143020629883	0.2210526315789474
3.9640052318573	18.00279998779297	0.25263157894736843
-81.6407241821289	25.290019989013672	0.6526315789473685
-115.4287338256836	49.79899215698242	0.6105263157894737
68.32050323486328	26.71755599975586	0.3263157894736842
76.6666259765625	4.558206558227539	0.21052631578947373
90.45613861083984	3.2782206535339355	0.18947368421052635
99.4142837524414	-2.391737699508667	0.18947368421052635
99.92779541015625	-1.9399089813232422	0.16842105263157897
0.4300423264503479	18.267501831054688	0.2210526315789474
-114.83440399169922	48.91735076904297	0.5368421052631579
-114.63758850097656	49.200042724609375	0.5157894736842106
-115.3211441040039	49.49196243286133	0.6
-9.299519538879395	24.168855667114258	0.26315789473684215
17.870689392089844	36.582908630371094	0.2
11.532201766967773	30.938968658447266	0.25263157894736843
103.0807876586914	-14.095845222473145	0.10526315789473689
102.19123077392578	-3.338663101196289	0.08421052631578951
103.42313385009766	-18.747549057006836	0.28421052631578947
100.51258850097656	21.424358367919922	0.3052631578947369
72.07099151611328	1.2795919179916382	0.3052631578947369
19.287548065185547	-73.8260726928711	0.4947368421052632
10.89438247680664	-68.99043273925781	0.5263157894736842
62.05577087402344	41.43296813964844	0.3157894736842105
11.34714412689209	41.39226150512695	0.25263157894736843
15.06250286102295	33.25503921508789	0.3052631578947369
33.646385192871094	51.44011688232422	0.2736842105263158
1.3593095541000366	24.035337448120117	0.25263157894736843
17.927413940429688	40.760887145996094	0.3052631578947369
61.910709381103516	35.57350158691406	0.23157894736842105
88.29039764404297	1.7451566457748413	0.33684210526315794
59.611976623535156	-23.72271728515625	0.24210526315789477
64.92141723632812	-12.700928688049316	0.4105263157894737
0.8205516338348389	-60.65360641479492	0.4842105263157895
50.14607238769531	-8.357633590698242	0.4
71.83684539794922	6.593369007110596	0.3157894736842105
-53.28273391723633	56.35237503051758	0.45263157894736844
-22.133148193359375	77.20014190673828	0.2736842105263158
-66.88805389404297	41.51161193847656	0.5157894736842106
-53.3415641784668	55.57929229736328	0.45263157894736844
-53.725101470947266	54.07426071166992	0.4842105263157895
-53.92518615722656	-26.347705841064453	0.3263157894736842
-82.41625213623047	-15.589576721191406	0.3157894736842105
-57.56521987915039	58.1284065246582	0.5052631578947369
-67.41604614257812	20.62127113342285	0.35789473684210527
-79.40847778320312	-25.92218589782715	0.5684210526315789
-23.81735610961914	-20.519817352294922	0.5052631578947369
-51.46280288696289	-2.9806575775146484	0.45263157894736844
-52.13644027709961	42.133628845214844	0.4842105263157895
16.93562889099121	2.900881052017212	0.43157894736842106
18.376253128051758	41.1954460144043	0.3052631578947369
-32.84600067138672	21.93964195251465	0.4947368421052632
18.807594299316406	6.597995281219482	0.3263157894736842
40.96772766113281	-43.577667236328125	0.4736842105263158
104.12902069091797	5.386912822723389	0.23157894736842105
32.946502685546875	-70.54438018798828	0.4842105263157895
-33.78038787841797	-45.8902473449707	0.5157894736842106
-64.46400451660156	-54.58721160888672	0.4
42.348960876464844	-44.15617752075195	0.5052631578947369
42.706729888916016	0.5485146045684814	0.2947368421052632
-22.02198600769043	-13.439082145690918	0.5052631578947369
24.98893928527832	10.54005241394043	0.33684210526315794
29.87169075012207	37.55922317504883	0.3473684210526316
-34.0238151550293	32.64516830444336	0.2947368421052632
35.95497131347656	-5.112425804138184	0.35789473684210527
96.86551666259766	-6.958399772644043	0.23157894736842105
55.89787673950195	-45.67766571044922	0.43157894736842106
76.03971099853516	-37.61368942260742	0.3052631578947369
91.08677673339844	-2.3196916580200195	0.3157894736842105
-32.071502685546875	-65.58454895019531	0.5052631578947369
72.4530029296875	-35.46796417236328	0.2210526315789474
43.835693359375	-15.292097091674805	0.368421052631579
-30.56884002685547	14.946246147155762	0.368421052631579
18.276636123657227	-27.606271743774414	0.43157894736842106
14.446168899536133	47.12226486206055	0.3157894736842105
-78.85917663574219	14.306509971618652	0.4
0.6476984620094299	-32.19156265258789	0.37894736842105264
42.05048751831055	-44.83628845214844	0.4947368421052632
71.05884552001953	-37.49007034301758	0.3263157894736842
74.31864166259766	-45.383155822753906	0.2947368421052632
-43.536956787109375	-61.520023345947266	0.4631578947368421
19.95633316040039	-63.02092742919922	0.5368421052631579
67.43184661865234	-30.952573776245117	0.37894736842105264
-12.198057174682617	1.3088124990463257	0.4842105263157895
-9.002202033996582	12.722428321838379	0.4631578947368421
17.020042419433594	-27.30772590637207	0.4210526315789474
15.314701080322266	15.144416809082031	0.4
-66.90951538085938	18.32271385192871	0.25263157894736843
-1.4631160497665405	-33.030792236328125	0.3894736842105263
41.18063735961914	-29.722787857055664	0.4947368421052632
69.19215393066406	-25.018207550048828	0.4105263157894737
41.87215042114258	-39.93513488769531	0.4631578947368421
-9.980826377868652	-72.00191497802734	0.43157894736842106
3.392613172531128	-41.565826416015625	0.5473684210526316
-45.511688232421875	-7.4241719245910645	0.4947368421052632
-0.3274027109146118	-15.223240852355957	0.4421052631578948
-80.59044647216797	18.813405990600586	0.5368421052631579
-55.67489242553711	38.608558654785156	0.4947368421052632
16.312511444091797	15.837165832519531	0.35789473684210527
-76.96685028076172	12.080985069274902	0.4105263157894737
19.43120574951172	22.382884979248047	0.35789473684210527
75.84605407714844	-32.9465217590332	0.4105263157894737
26.449811935424805	-42.56476593017578	0.5052631578947369
64.3995590209961	-13.074400901794434	0.4105263157894737
81.90251922607422	-15.020461082458496	0.3157894736842105
-10.32041072845459	1.0459463596343994	0.3894736842105263
0.5428488254547119	-16.27708625793457	0.45263157894736844
-29.95879554748535	14.92031192779541	0.3894736842105263
-54.41448974609375	40.35118865966797	0.5263157894736842
16.39602279663086	64.53607177734375	0.3894736842105263
15.378972053527832	66.04086303710938	0.43157894736842106
16.351388931274414	49.29261016845703	0.28421052631578947
27.085039138793945	-2.845825433731079	0.3052631578947369
76.99576568603516	-10.715082168579102	0.368421052631579
103.32162475585938	-3.159726619720459	0.1578947368421053
89.38252258300781	-15.368389129638672	0.2210526315789474
81.78228759765625	-18.100566864013672	0.3894736842105263
11.106600761413574	-65.256103515625	0.4947368421052632
31.06939125061035	-42.02002716064453	0.4421052631578948
-46.19172668457031	-0.1909255087375641	0.5157894736842106
45.19047927856445	58.606414794921875	0.18947368421052635
62.28053665161133	43.09408950805664	0.23157894736842105
8.896531105041504	30.82391929626465	0.4210526315789474
14.57330322265625	37.373382568359375	0.18947368421052635
67.61361694335938	46.809814453125	0.26315789473684215
32.822349548339844	3.699787139892578	0.4842105263157895
32.922142028808594	21.57052230834961	0.37894736842105264
22.487287521362305	-55.39915466308594	0.45263157894736844
-4.547499179840088	-70.69679260253906	0.45263157894736844
-41.56425857543945	-42.71380615234375	0.5578947368421052
-10.619443893432617	-43.14493179321289	0.4842105263157895
86.84937286376953	30.642616271972656	0.1473684210526316
11.68930721282959	41.43265151977539	0.23157894736842105
45.99471664428711	59.03125	0.17894736842105263
36.88747787475586	52.05314636230469	0.24210526315789477
40.41313934326172	54.52483367919922	0.13684210526315793
76.02599334716797	41.98757553100586	0.23157894736842105
70.26367950439453	7.302583694458008	0.2736842105263158
34.32992935180664	-62.20307540893555	0.4421052631578948
-4.2732133865356445	-34.58354568481445	0.43157894736842106
-44.719608306884766	-65.20991516113281	0.4
11.782125473022461	-67.80984497070312	0.5473684210526316
67.01813507080078	52.06082534790039	0.1578947368421053
54.34788131713867	49.268882751464844	0.21052631578947373
19.8540096282959	46.52480697631836	0.2210526315789474
57.15946578979492	52.24081039428711	0.2210526315789474
59.24919509887695	52.3875617980957	0.11578947368421055
34.39936065673828	51.90736389160156	0.21052631578947373
95.24207305908203	29.507946014404297	0.16842105263157897
82.0185546875	15.195591926574707	0.2736842105263158
99.62179565429688	2.8641855716705322	0.3052631578947369
-22.76776885986328	-70.08419036865234	0.45263157894736844
8.882440567016602	-57.191165924072266	0.4631578947368421
-52.531864166259766	-47.73807144165039	0.6421052631578947
30.1571044921875	-55.20233917236328	0.4210526315789474
58.69921112060547	45.00501251220703	0.2
14.05142593383789	34.459537506103516	0.33684210526315794
36.757041931152344	52.711082458496094	0.24210526315789477
36.758628845214844	53.585174560546875	0.2
40.26317596435547	55.5549430847168	0.0736842105263158
92.48804473876953	31.050386428833008	0.13684210526315793
79.10201263427734	24.89516258239746	0.1578947368421053
40.12317657470703	23.902620315551758	0.4
49.84303283691406	-16.1964111328125	0.3052631578947369
-15.934961318969727	-50.921295166015625	0.4842105263157895
79.25316619873047	5.404633522033691	0.2210526315789474
64.56463623046875	45.58493423461914	0.2736842105263158
45.59410858154297	63.18888473510742	0.21052631578947373
8.819292068481445	36.21934509277344	0.28421052631578947
23.450347900390625	17.598957061767578	0.4
57.95865249633789	45.54582595825195	0.1578947368421053
14.274190902709961	30.34800148010254	0.25263157894736843
27.80366325378418	28.871627807617188	0.2
78.20626831054688	25.33359146118164	0.3157894736842105
96.34515380859375	0.32931867241859436	0.23157894736842105
-33.32557678222656	-6.179231643676758	0.4631578947368421
-47.867828369140625	-61.157325744628906	0.4421052631578948
5.412323951721191	-74.41194152832031	0.4631578947368421
-4.489262104034424	-8.023663520812988	0.4736842105263158
69.61784362792969	22.723163604736328	0.2947368421052632
61.5310173034668	43.1336784362793	0.24210526315789477
69.13153076171875	22.557823181152344	0.3473684210526316
44.212669372558594	61.58651351928711	0.18947368421052635
13.946020126342773	32.26363754272461	0.18947368421052635
83.99882507324219	34.490421295166016	0.2
81.13946533203125	23.33672523498535	0.35789473684210527
75.86112213134766	-26.218366622924805	0.4105263157894737
-8.450302124023438	-36.592472076416016	0.45263157894736844
-30.80084228515625	-64.58106231689453	0.4631578947368421
4.060769081115723	-57.218292236328125	0.5157894736842106
-24.519174575805664	1.4837547540664673	0.37894736842105264
83.7471923828125	37.67025375366211	0.06315789473684214
46.805198669433594	56.31195831298828	0.23157894736842105
49.537925720214844	74.38441467285156	0.17894736842105263
26.3851318359375	18.656965255737305	0.4210526315789474
4.877265930175781	23.913414001464844	0.3052631578947369
-13.241534233093262	41.4742317199707	0.5052631578947369
31.54762840270996	18.378292083740234	0.3157894736842105
33.50992202758789	-57.66253662109375	0.4105263157894737
83.79608154296875	22.47230339050293	0.23157894736842105
-42.825660705566406	-62.337860107421875	0.4631578947368421
-9.42244815826416	-69.08383178710938	0.43157894736842106
-28.53679847717285	2.4177167415618896	0.3157894736842105
58.063255310058594	52.20628356933594	0.12631578947368421
16.405942916870117	26.258026123046875	0.24210526315789477
46.88372039794922	62.335060119628906	0.1578947368421053
19.40949058532715	62.14791488647461	0.28421052631578947
28.177688598632812	32.869606018066406	0.24210526315789477
81.949951171875	24.15970230102539	0.25263157894736843
87.58700561523438	26.39596176147461	0.1473684210526316
96.0103988647461	1.3049980401992798	0.2736842105263158
44.8205451965332	25.42648696899414	0.4210526315789474
21.992176055908203	-59.39151382446289	0.4210526315789474
10.48464298248291	-55.29249572753906	0.4
5.688266277313232	-40.69564437866211	0.4842105263157895
2.7768805027008057	-38.67552947998047	0.5157894736842106
21.577133178710938	23.541202545166016	0.43157894736842106
12.553939819335938	48.8326416015625	0.3263157894736842
22.607431411743164	44.266117095947266	0.25263157894736843
35.204925537109375	61.25233840942383	0.17894736842105263
41.84294128417969	-15.086840629577637	0.2947368421052632
95.88301849365234	16.901288986206055	0.2
75.5999984741211	-31.27676773071289	0.37894736842105264
-6.192304611206055	-52.83952713012695	0.5263157894736842
5.323104381561279	-39.91166687011719	0.4842105263157895
-10.888250350952148	-67.91436004638672	0.3894736842105263
-16.51985740661621	-33.9079704284668	0.5894736842105264
24.46503448486328	30.773601531982422	0.3157894736842105
19.646326065063477	47.2625846862793	0.17894736842105263
23.683324813842773	3.4989404678344727	0.33684210526315794
34.047550201416016	51.93525695800781	0.24210526315789477
60.02649688720703	53.26737976074219	0.08421052631578951
80.37821960449219	38.425662994384766	0.18947368421052635
94.61255645751953	30.317276000976562	0.17894736842105263
59.05813217163086	-18.287931442260742	0.33684210526315794
90.51380920410156	1.5300259590148926	0.17894736842105263
-5.350836753845215	-50.01831817626953	0.5157894736842106
-12.962662696838379	-64.20944213867188	0.4210526315789474
9.689373970031738	-48.151214599609375	0.5263157894736842
64.04615020751953	52.4092903137207	0.17894736842105263
41.90180587768555	58.683048248291016	0.23157894736842105
31.471153259277344	57.284706115722656	0.25263157894736843
68.3739013671875	23.600189208984375	0.21052631578947373
30.386980056762695	34.42914962768555	0.2210526315789474
79.86298370361328	32.610076904296875	0.21052631578947373
12.990704536437988	42.0536003112793	0.23157894736842105
38.57225036621094	-34.92184066772461	0.4631578947368421
59.57773971557617	-29.90654182434082	0.3052631578947369
74.01020812988281	-45.00929260253906	0.37894736842105264
58.07490921020508	-23.866329193115234	0.3052631578947369
53.339168548583984	-13.97343921661377	0.3473684210526316
29.140750885009766	6.639462947845459	0.33684210526315794
32.02753448486328	32.76448059082031	0.3473684210526316
67.1533203125	23.02772331237793	0.3052631578947369
59.62903594970703	50.46322250366211	0.24210526315789477
18.766042709350586	25.17349624633789	0.23157894736842105
56.03005599975586	4.0760016441345215	0.24210526315789477
61.73605728149414	32.7391471862793	0.25263157894736843
60.45057678222656	-19.042802810668945	0.2947368421052632
82.36739349365234	-0.8100201487541199	0.26315789473684215
22.19436264038086	56.08034896850586	0.25263157894736843
-5.287106513977051	-47.55683517456055	0.4631578947368421
27.5947265625	19.514307022094727	0.35789473684210527
68.87962341308594	22.914203643798828	0.2736842105263158
12.585129737854004	45.47325897216797	0.3473684210526316
-4.86398983001709	52.61525344848633	0.3157894736842105
41.68080139160156	62.40467834472656	0.35789473684210527
38.91006851196289	54.365169525146484	0.12631578947368421
62.802947998046875	34.86846160888672	0.18947368421052635
78.6919937133789	25.047351837158203	0.24210526315789477
86.20609283447266	7.491468906402588	0.35789473684210527
80.04139709472656	6.870068073272705	0.35789473684210527
-23.104267120361328	-50.777347564697266	0.5263157894736842
32.802127838134766	-25.469816207885742	0.37894736842105264
-9.177862167358398	-30.222543716430664	0.4421052631578948
69.00505065917969	13.724323272705078	0.2210526315789474
20.03114128112793	35.84794235229492	0.3157894736842105
21.4432373046875	27.13197135925293	0.2947368421052632
66.24305725097656	40.221893310546875	0.23157894736842105
67.11447143554688	24.216882705688477	0.2210526315789474
66.83311462402344	29.045825958251953	0.25263157894736843
74.80976867675781	-6.665481090545654	0.35789473684210527
31.399394989013672	-55.10566711425781	0.4
-8.52967643737793	-71.99036407470703	0.4842105263157895
32.74980926513672	-60.90196990966797	0.4842105263157895
53.72787857055664	8.151529312133789	0.43157894736842106
-28.593151092529297	3.115143060684204	0.37894736842105264
26.217975616455078	23.795032501220703	0.3473684210526316
26.040225982666016	-28.08275032043457	0.43157894736842106
-40.75262451171875	-46.92588424682617	0.4947368421052632
-16.37571144104004	0.044979676604270935	0.5052631578947369
27.099735260009766	-61.0228157043457	0.6
65.7786636352539	-16.422163009643555	0.2736842105263158
98.15921783447266	7.589437484741211	0.23157894736842105
99.06515502929688	10.243481636047363	0.16842105263157897
105.86093139648438	9.470865249633789	0.17894736842105263
105.82901763916016	11.85512924194336	0.26315789473684215
48.85617446899414	-54.11555099487305	0.4947368421052632
-81.69257354736328	14.904793739318848	0.4631578947368421
30.804521560668945	-70.26191711425781	0.5157894736842106
104.86260223388672	9.31236457824707	0.23157894736842105
51.2117919921875	-57.465328216552734	0.4631578947368421
23.717283248901367	-59.63020706176758	0.5157894736842106
107.21221160888672	8.849806785583496	0.25263157894736843
50.515804290771484	-10.573330879211426	0.3894736842105263
47.29668045043945	75.26528930664062	0.18947368421052635
106.04791259765625	17.931943893432617	0.35789473684210527
108.59130096435547	9.910772323608398	0.26315789473684215
104.29989624023438	15.727930068969727	0.2736842105263158
37.18179702758789	-64.29744720458984	0.43157894736842106
10.660942077636719	-67.11335754394531	0.5052631578947369
-71.4059829711914	40.3676643371582	0.5263157894736842
101.95903015136719	17.89935874938965	0.3052631578947369
43.8397216796875	39.1642951965332	0.3473684210526316
77.38720703125	-21.84984588623047	0.4421052631578948
103.18445587158203	20.646753311157227	0.12631578947368421
103.9904556274414	14.967936515808105	0.26315789473684215
105.00777435302734	15.43524169921875	0.2736842105263158
103.47125244140625	21.373464584350586	0.21052631578947373
83.16429901123047	-22.579984664916992	0.368421052631579
83.30589294433594	-28.097375869750977	0.5368421052631579
44.34905242919922	-25.001081466674805	0.4842105263157895
40.964027404785156	-29.969240188598633	0.4631578947368421
40.840240478515625	-62.6584587097168	0.45263157894736844
24.031267166137695	20.309253692626953	0.3263157894736842
36.12068176269531	1.0925335884094238	0.2736842105263158
26.85474967956543	-69.97342681884766	0.4947368421052632
103.8079833984375	21.599985122680664	0.24210526315789477
66.55573272705078	-15.95014476776123	0.33684210526315794
102.79969787597656	14.646696090698242	0.3157894736842105
106.06676483154297	10.758726119995117	0.25263157894736843
104.87130737304688	18.344789505004883	0.3157894736842105
41.13377380371094	-62.93026351928711	0.4631578947368421
-61.667388916015625	-39.252342224121094	0.5052631578947369
23.39080810546875	-62.07651901245117	0.4947368421052632
25.188961029052734	-68.76326751708984	0.5157894736842106
101.49879455566406	19.921274185180664	0.23157894736842105
101.97127532958984	15.137816429138184	0.2210526315789474
-7.548672676086426	-54.136234283447266	0.5052631578947369
106.66321563720703	8.713506698608398	0.25263157894736843
66.75453186035156	4.0172224044799805	0.4421052631578948
77.7490234375	-1.9160068035125732	0.25263157894736843
95.82978820800781	16.807605743408203	0.16842105263157897
103.83747863769531	-1.982800006866455	0.23157894736842105
85.31144714355469	-25.353322982788086	0.3894736842105263
23.57038688659668	-62.31401824951172	0.4842105263157895
-19.223125457763672	7.633243083953857	0.4842105263157895
83.44672393798828	-25.712326049804688	0.4105263157894737
102.21904754638672	26.5516414642334	0.16842105263157897
100.37760162353516	17.735027313232422	0.24210526315789477
29.77545928955078	-51.59626007080078	0.4947368421052632
105.56007385253906	14.144185066223145	0.3157894736842105
105.8956527709961	9.615419387817383	0.2210526315789474
73.53767395019531	39.02367401123047	0.3052631578947369
3.3510708808898926	-70.8511734008789	0.43157894736842106
105.9780502319336	15.731886863708496	0.2947368421052632
80.37744140625	-27.713394165039062	0.4421052631578948
1.5494320392608643	-71.19282531738281	0.5052631578947369
-32.92021560668945	-10.992400169372559	0.5157894736842106
69.44432067871094	-17.750158309936523	0.37894736842105264
42.610877990722656	-17.115623474121094	0.3263157894736842
6.008373260498047	-68.35931396484375	0.5894736842105264
51.248870849609375	-57.366920471191406	0.43157894736842106
106.6333999633789	7.191569805145264	0.3052631578947369
49.22888946533203	-15.66196346282959	0.3052631578947369
105.04188537597656	8.512120246887207	0.2210526315789474
103.90986633300781	7.256513595581055	0.17894736842105263
80.50347900390625	-28.30554962158203	0.4105263157894737
84.90673828125	-25.71514892578125	0.4631578947368421
-15.055215835571289	14.668172836303711	0.4947368421052632
3.8802566528320312	54.10744094848633	0.5263157894736842
36.98000717163086	-52.0161018371582	0.5052631578947369
77.12541961669922	-3.3254871368408203	0.33684210526315794
100.91478729248047	15.751861572265625	0.2736842105263158
83.87237548828125	-25.51153564453125	0.4421052631578948
43.34768295288086	39.3709602355957	0.4105263157894737
73.91304779052734	9.680307388305664	0.3263157894736842
41.03907775878906	-65.84489440917969	0.3894736842105263
105.6155776977539	8.215716361999512	0.26315789473684215
102.55958557128906	3.9584577083587646	0.2947368421052632
84.42042541503906	-24.520662307739258	0.4631578947368421
28.460254669189453	-62.31393814086914	0.45263157894736844
71.03638458251953	-14.792328834533691	0.37894736842105264
43.50897216796875	-29.694406509399414	0.4947368421052632
101.68932342529297	18.086435317993164	0.26315789473684215
101.16405487060547	17.881906509399414	0.25263157894736843
8.312012672424316	-57.325618743896484	0.5052631578947369
5.9836955070495605	-80.09927368164062	0.4210526315789474
66.09042358398438	-16.234264373779297	0.33684210526315794
99.06341552734375	7.91026496887207	0.17894736842105263
43.39321517944336	39.391815185546875	0.3263157894736842
82.88892364501953	-24.208818435668945	0.4842105263157895
85.32870483398438	-27.109357833862305	0.43157894736842106
6.5982346534729	-79.05210876464844	0.5368421052631579
-65.81636810302734	-10.280139923095703	0.4947368421052632
-4.268015384674072	-50.83875274658203	0.4947368421052632
35.700252532958984	-28.903982162475586	0.4736842105263158
45.65764236450195	74.0362319946289	0.3052631578947369
52.838104248046875	-21.549320220947266	0.4947368421052632
43.39875030517578	38.35335159301758	0.3263157894736842
73.70545196533203	-4.285233020782471	0.3263157894736842
47.05482864379883	74.81981658935547	0.25263157894736843
96.2453384399414	16.567882537841797	0.2210526315789474
107.51009368896484	9.988373756408691	0.3157894736842105
83.142578125	-22.832504272460938	0.4210526315789474
81.49356079101562	-23.110586166381836	0.4421052631578948
44.811893463134766	39.163780212402344	0.43157894736842106
52.92010498046875	-21.80377960205078	0.4421052631578948
90.63726043701172	14.485466957092285	0.368421052631579
101.29859161376953	17.87834358215332	0.23157894736842105
105.93817138671875	11.978797912597656	0.26315789473684215
106.0141372680664	5.790788650512695	0.3473684210526316
64.81544494628906	-50.9058952331543	0.43157894736842106
102.51583862304688	4.501989841461182	0.25263157894736843
69.60627746582031	-4.37608528137207	0.45263157894736844
103.95344543457031	18.015066146850586	0.2736842105263158
79.051025390625	-25.22943115234375	0.368421052631579
82.50043487548828	-22.729326248168945	0.43157894736842106
49.451663970947266	18.877655029296875	0.4631578947368421
4.784580230712891	5.014452934265137	0.4631578947368421
17.680294036865234	8.601177215576172	0.37894736842105264
-25.53932762145996	-24.499488830566406	0.5789473684210527
28.09662437438965	44.5982666015625	0.368421052631579
11.539175033569336	36.9708366394043	0.0736842105263158
44.899574279785156	-45.4017333984375	0.4631578947368421
17.3077335357666	-4.550875663757324	0.4
-72.63684844970703	43.2700309753418	0.6
-11.78670597076416	-10.182233810424805	0.5052631578947369
-69.87814331054688	25.40806770324707	0.4
-49.576927185058594	-27.286094665527344	0.4736842105263158
-84.33326721191406	9.587286949157715	0.4842105263157895
-15.840522766113281	-34.95457077026367	0.5894736842105264
-16.37333106994629	71.40315246582031	0.35789473684210527
43.177276611328125	44.39540100097656	0.368421052631579
9.150097846984863	36.39519500732422	0.25263157894736843
5.623978137969971	19.479108810424805	0.13684210526315793
-14.96306324005127	73.45256042480469	0.35789473684210527
-32.33726501464844	-42.215484619140625	0.5368421052631579
-84.6130599975586	7.829748630523682	0.5052631578947369
-28.173240661621094	-22.311664581298828	0.5473684210526316
-90.97183990478516	12.108835220336914	0.3473684210526316
-56.67473220825195	46.80833435058594	0.4842105263157895
-35.95148468017578	-5.760927677154541	0.5789473684210527
-46.64821243286133	26.806543350219727	0.5052631578947369
35.113037109375	51.25069808959961	0.17894736842105263
-50.79286193847656	57.647438049316406	0.3894736842105263
-1.0718916654586792	34.44178771972656	0.3473684210526316
11.257046699523926	35.98566436767578	0.10526315789473689
53.74771499633789	47.660057067871094	0.2
-5.649423122406006	-13.26837158203125	0.4736842105263158
-8.503174781799316	-18.63555335998535	0.5894736842105264
-40.71995162963867	-29.419313430786133	0.5894736842105264
-72.03563690185547	46.15434646606445	0.5578947368421052
-53.97709655761719	45.97959518432617	0.5368421052631579
-79.94393920898438	10.960960388183594	0.4842105263157895
-10.82315731048584	-16.1507568359375	0.5894736842105264
6.519887447357178	32.666053771972656	0.3894736842105263
-20.140438079833984	-30.28184700012207	0.4
-74.1679458618164	41.82726287841797	0.5894736842105264
5.435677528381348	19.525554656982422	0.10526315789473689
-10.356757164001465	-35.857303619384766	0.4736842105263158
13.164922714233398	-4.859829902648926	0.3052631578947369
-31.321880340576172	-8.205708503723145	0.4736842105263158
-25.24600601196289	-24.0335693359375	0.5473684210526316
-89.7542495727539	6.66849422454834	0.4421052631578948
-53.516029357910156	62.03298568725586	0.4210526315789474
-23.15810775756836	-31.8653507232666	0.5894736842105264
-37.90869140625	-14.41874885559082	0.4105263157894737
15.789870262145996	24.755908966064453	0.2736842105263158
17.34124183654785	12.450613021850586	0.3052631578947369
-0.2796124815940857	61.59465026855469	0.4947368421052632
-85.08982849121094	7.39975643157959	0.45263157894736844
15.244791030883789	35.6337890625	0.3157894736842105
30.20831871032715	16.996536254882812	0.37894736842105264
-14.75631046295166	-43.43893051147461	0.5263157894736842
-24.841745376586914	-33.97451400756836	0.4947368421052632
-1.0281622409820557	5.403397560119629	0.4210526315789474
-48.77051544189453	-20.718385696411133	0.5052631578947369
64.46637725830078	29.933473587036133	0.33684210526315794
-21.79899024963379	62.51454162597656	0.35789473684210527
-85.27937316894531	34.91614532470703	0.4842105263157895
-75.08658599853516	-21.460865020751953	0.5263157894736842
-72.95346069335938	-33.96318054199219	0.4947368421052632
-6.271437168121338	67.66380310058594	0.4210526315789474
-59.82615280151367	-9.177419662475586	0.4631578947368421
-29.688278198242188	36.36885070800781	0.5052631578947369
2.0128748416900635	-8.42992877960205	0.5052631578947369
-20.29185676574707	-29.02570915222168	0.4736842105263158
-53.08668899536133	55.499839782714844	0.5052631578947369
-28.152334213256836	-16.724929809570312	0.5052631578947369
-7.323486804962158	-15.475136756896973	0.4842105263157895
-20.465412139892578	-55.65985107421875	0.5052631578947369
-3.1522135734558105	61.99170684814453	0.43157894736842106
90.62047576904297	-11.237532615661621	0.25263157894736843
-56.54231643676758	55.43742752075195	0.4736842105263158
-64.67892456054688	-38.265933990478516	0.4736842105263158
42.578304290771484	11.715126037597656	0.3157894736842105
-52.02155303955078	41.58655548095703	0.5052631578947369
-67.72269439697266	41.2627067565918	0.5368421052631579
-53.24527359008789	34.41579055786133	0.4947368421052632
-53.32633590698242	28.010665893554688	0.4842105263157895
-54.426780700683594	41.989219665527344	0.5052631578947369
-38.22412872314453	6.559869289398193	0.4842105263157895
-32.63193130493164	-31.372047424316406	0.5157894736842106
35.61920166015625	-22.112545013427734	0.4210526315789474
106.05583190917969	9.916094779968262	0.21052631578947373
-59.65448760986328	-42.25254821777344	0.5052631578947369
49.4465217590332	-23.00963020324707	0.37894736842105264
104.25248718261719	17.84880828857422	0.2736842105263158
-5.1169257164001465	-7.763684272766113	0.5052631578947369
-47.036155700683594	-9.387739181518555	0.5157894736842106
-45.57429504394531	39.42866516113281	0.5052631578947369
-65.2182388305664	33.96176528930664	0.4210526315789474
-49.09972381591797	17.945953369140625	0.5052631578947369
-45.731388092041016	19.14523696899414	0.43157894736842106
-44.25600814819336	-37.36761474609375	0.43157894736842106
46.614471435546875	38.916011810302734	0.4421052631578948
-21.462642669677734	20.802392959594727	0.43157894736842106
-17.126056671142578	-3.165820360183716	0.37894736842105264
58.94734191894531	68.7452392578125	0.28421052631578947
80.43865966796875	-28.13930320739746	0.43157894736842106
-10.52811336517334	8.932367324829102	0.5684210526315789
-45.835205078125	12.72363567352295	0.5368421052631579
-26.553104400634766	36.32586669921875	0.5684210526315789
-12.919116020202637	-15.250629425048828	0.4736842105263158
-32.157527923583984	-8.396478652954102	0.4947368421052632
-31.441598892211914	-5.208434104919434	0.4631578947368421
-31.376911163330078	-46.083038330078125	0.4947368421052632
104.86897277832031	3.8912737369537354	0.3157894736842105
27.161178588867188	59.13672637939453	0.3473684210526316
-85.7885971069336	44.02261734008789	0.5684210526315789
-69.30918884277344	22.51844596862793	0.2947368421052632
30.30223274230957	76.82264709472656	0.3894736842105263
98.57716369628906	-10.784526824951172	0.1578947368421053
-48.373046875	20.132301330566406	0.4947368421052632
-50.3419303894043	41.00457763671875	0.5052631578947369
-72.92024230957031	31.34193229675293	0.5157894736842106
-5.880258560180664	62.38854217529297	0.4210526315789474
-21.365785598754883	-61.82477951049805	0.3263157894736842
58.545658111572266	-33.31708526611328	0.26315789473684215
99.36872863769531	-0.6421178579330444	0.25263157894736843
102.10302734375	9.268219947814941	0.17894736842105263
91.00862121582031	-9.932938575744629	0.35789473684210527
56.75212097167969	-0.4285379648208618	0.3052631578947369
98.81201171875	-1.1541643142700195	0.3157894736842105
-20.04722023010254	-7.575168132781982	0.4631578947368421
-74.1010971069336	42.1519889831543	0.6
-63.654300689697266	51.82908248901367	0.4842105263157895
-51.63177490234375	22.62096405029297	0.5052631578947369
44.775733947753906	-30.647188186645508	0.45263157894736844
-15.208463668823242	-28.695674896240234	0.5368421052631579
32.90294647216797	-52.1602783203125	0.4736842105263158
101.58409118652344	-18.21295928955078	0.21052631578947373
60.471717834472656	7.9384589195251465	0.2736842105263158
20.30938720703125	-71.42449951171875	0.4631578947368421
104.18600463867188	8.446633338928223	0.17894736842105263
8.83702564239502	56.439453125	0.5157894736842106
-26.396778106689453	33.045265197753906	0.5684210526315789
-61.60704040527344	22.9412841796875	0.4736842105263158
-13.760247230529785	-13.099434852600098	0.5052631578947369
-21.22007942199707	53.08635330200195	0.4736842105263158
-23.938243865966797	69.46795654296875	0.4842105263157895
-7.39877462387085	-51.41841506958008	0.4947368421052632
-63.7091064453125	-38.01884841918945	0.45263157894736844
105.98896026611328	18.01955223083496	0.43157894736842106
104.0384750366211	18.069541931152344	0.2736842105263158
-76.30317687988281	-42.28950500488281	0.5368421052631579
92.91664123535156	5.729547023773193	0.2210526315789474
5.095779895782471	59.6849250793457	0.45263157894736844
-16.172792434692383	-11.707627296447754	0.4947368421052632
-5.245236873626709	-14.082906723022461	0.4
-18.015167236328125	32.79627990722656	0.4
-23.661048889160156	66.90106964111328	0.43157894736842106
45.682376861572266	-59.473358154296875	0.5684210526315789
-16.445438385009766	-38.623226165771484	0.4947368421052632
103.51861572265625	-4.337240219116211	0.16842105263157897
79.8082046508789	-24.240659713745117	0.2947368421052632
104.95186614990234	16.147611618041992	0.17894736842105263
88.23236846923828	10.7900972366333	0.3263157894736842
104.45578002929688	-0.5577206611633301	0.25263157894736843
21.84891128540039	53.36064147949219	0.3894736842105263
46.681766510009766	10.597421646118164	0.4421052631578948
-12.316035270690918	46.545196533203125	0.4736842105263158
-51.99140930175781	41.267250061035156	0.4947368421052632
-31.594261169433594	-8.962166786193848	0.4736842105263158
-28.582962036132812	70.8353042602539	0.45263157894736844
-16.832962036132812	19.60910415649414	0.5052631578947369
-10.781110763549805	2.1676595211029053	0.5157894736842106
104.23200988769531	8.773871421813965	0.18947368421052635
98.13837432861328	8.395566940307617	0.23157894736842105
53.45012664794922	-22.355987548828125	0.45263157894736844
103.53523254394531	10.462882041931152	0.16842105263157897
101.92001342773438	19.363698959350586	0.2210526315789474
-11.940335273742676	46.411216735839844	0.45263157894736844
-73.56031799316406	30.03475570678711	0.5157894736842106
-22.85799217224121	-25.17885971069336	0.5157894736842106
-79.07186126708984	43.680721282958984	0.5789473684210527
-9.3991060256958	57.234336853027344	0.45263157894736844
-57.52827835083008	46.55644226074219	0.4947368421052632
-65.9107666015625	-30.89740753173828	0.4947368421052632
49.6339111328125	-22.973623275756836	0.368421052631579
104.39075469970703	17.406269073486328	0.26315789473684215
27.837268829345703	-69.1645278930664	0.5052631578947369
-71.38642120361328	-35.395511627197266	0.4736842105263158
48.573612213134766	-26.02538299560547	0.3894736842105263
61.554508209228516	0.5328713655471802	0.3473684210526316
61.175228118896484	-49.17066192626953	0.4210526315789474
-59.5435676574707	21.415098190307617	0.4842105263157895
-9.138578414916992	58.97539520263672	0.4736842105263158
-78.76508331298828	43.56222152709961	0.6105263157894737
-24.282976150512695	-10.6033296585083	0.45263157894736844
-6.241881370544434	-46.754940032958984	0.5157894736842106
99.43962860107422	7.912191390991211	0.23157894736842105
105.59197998046875	18.229097366333008	0.4
51.87652587890625	-4.25316858291626	0.3263157894736842
80.69560241699219	-24.50233268737793	0.368421052631579
68.23533630371094	1.3808225393295288	0.3157894736842105
-20.849647521972656	39.345176696777344	0.5052631578947369
14.915056228637695	67.84752655029297	0.4210526315789474
-23.055747985839844	-25.546993255615234	0.5263157894736842
-66.45800018310547	42.844295501708984	0.5157894736842106
-74.75511169433594	7.659826278686523	0.5157894736842106
-13.261767387390137	-30.407726287841797	0.5052631578947369
11.246871948242188	-66.24028778076172	0.5052631578947369
70.07486724853516	5.681864261627197	0.25263157894736843
101.96582794189453	18.674360275268555	0.23157894736842105
-61.785465240478516	-38.95135498046875	0.4736842105263158
74.32669067382812	-27.95780372619629	0.35789473684210527
44.446327209472656	15.983488082885742	0.4736842105263158
58.06330108642578	-13.290152549743652	0.4
-35.868568420410156	9.163829803466797	0.4842105263157895
-47.463069915771484	37.28486251831055	0.4736842105263158
-9.829865455627441	54.43739700317383	0.4842105263157895
-48.23647689819336	18.703269958496094	0.4947368421052632
-76.5858383178711	-2.9960103034973145	0.4421052631578948
-33.148441314697266	-27.239065170288086	0.5052631578947369
-70.87158966064453	31.69248390197754	0.4947368421052632
-32.33384323120117	-29.528656005859375	0.5052631578947369
-45.665409088134766	39.930084228515625	0.5052631578947369
-66.1002426147461	6.277254581451416	0.3894736842105263
-0.6440160870552063	-63.91311264038086	0.5368421052631579
33.12578582763672	-52.00440216064453	0.43157894736842106
-26.478485107421875	-44.03231430053711	0.5368421052631579
-23.874597549438477	74.3570556640625	0.4
-17.05170249938965	22.186134338378906	0.4947368421052632
-20.675039291381836	-8.59205150604248	0.4631578947368421
-57.30546951293945	-4.354336738586426	0.35789473684210527
15.871461868286133	-41.86455535888672	0.45263157894736844
-18.160173416137695	46.29179763793945	0.43157894736842106
-55.55647277832031	63.633480072021484	0.4105263157894737
51.60287857055664	-43.310794830322266	0.3894736842105263
56.60963821411133	-49.196163177490234	0.3263157894736842
-44.13836669921875	-42.085811614990234	0.5157894736842106
-2.8469698429107666	-73.81558227539062	0.5157894736842106
61.84564208984375	-46.18910217285156	0.4210526315789474
33.993282318115234	7.153181552886963	0.3263157894736842
-63.847442626953125	-11.249138832092285	0.5052631578947369
-13.01215648651123	-47.37616729736328	0.5052631578947369
13.97281551361084	-30.53803062438965	0.28421052631578947
-11.982847213745117	-45.482521057128906	0.5052631578947369
-88.2165298461914	25.733158111572266	0.4
-95.10224151611328	17.144561767578125	0.6421052631578947
-16.737865447998047	-35.63298797607422	0.5578947368421052
-2.982626438140869	-48.65992736816406	0.5263157894736842
22.86217498779297	52.394309997558594	0.35789473684210527
-57.86788558959961	-25.090608596801758	0.3473684210526316
-85.90762329101562	4.595771789550781	0.4842105263157895
29.8900146484375	15.062376976013184	0.4631578947368421
58.93354415893555	10.845385551452637	0.24210526315789477
-10.80667495727539	41.372337341308594	0.43157894736842106
39.1402473449707	29.279348373413086	0.3473684210526316
-5.0980095863342285	-12.102221488952637	0.4736842105263158
-51.71382522583008	-4.102968215942383	0.4736842105263158
73.47737884521484	-5.6431379318237305	0.2947368421052632
-40.29487228393555	18.12502670288086	0.6210526315789474
-37.150047302246094	-18.766115188598633	0.4210526315789474
102.5382080078125	-16.166614532470703	0.13684210526315793
-64.29639434814453	42.286739349365234	0.5052631578947369
-21.102458953857422	40.31232833862305	0.5263157894736842
88.37416076660156	5.6896257400512695	0.2947368421052632
-28.21466827392578	69.16624450683594	0.4947368421052632
52.69318389892578	-28.528757095336914	0.2947368421052632
-8.28044319152832	-3.6652019023895264	0.4947368421052632
1.099579095840454	-14.699073791503906	0.4947368421052632
-65.45460510253906	-32.44767761230469	0.4947368421052632
-53.01497268676758	59.31861114501953	0.43157894736842106
-10.372313499450684	-59.52552032470703	0.4842105263157895
-88.91461944580078	34.543827056884766	0.4947368421052632
48.73249435424805	-51.32126998901367	0.4947368421052632
-52.17498779296875	-12.914023399353027	0.45263157894736844
-44.51519012451172	-14.07153606414795	0.5157894736842106
32.99721908569336	-25.474956512451172	0.37894736842105264
71.62815856933594	8.372859954833984	0.3263157894736842
37.06190490722656	-33.12683868408203	0.4842105263157895
51.68581008911133	9.841165542602539	0.4105263157894737
-76.1259536743164	36.30960464477539	0.5473684210526316
-76.03404235839844	38.64561080932617	0.6210526315789474
51.322425842285156	-48.920894622802734	0.4947368421052632
-93.65977478027344	35.372867584228516	0.5368421052631579
-72.69288635253906	55.69559097290039	0.6421052631578947
-20.344585418701172	2.8953359127044678	0.4631578947368421
-3.1500914096832275	-77.60673522949219	0.45263157894736844
21.17832374572754	-63.97098159790039	0.5052631578947369
-41.01091766357422	5.927919864654541	0.5263157894736842
-68.55723571777344	-17.59427261352539	0.5368421052631579
-50.34866714477539	-24.578184127807617	0.3894736842105263
65.18403625488281	-46.300987243652344	0.45263157894736844
-68.46266174316406	54.40448760986328	0.5578947368421052
-82.92665100097656	23.575260162353516	0.6421052631578947
-71.7305679321289	-16.16985511779785	0.5578947368421052
-81.62101745605469	25.30666160583496	0.6526315789473685
-60.716609954833984	38.17433166503906	0.5052631578947369
-59.71932601928711	52.12715148925781	0.5368421052631579
-111.70269012451172	40.08599090576172	0.6526315789473685
-111.51399993896484	39.97343063354492	0.6526315789473685
-83.8006591796875	23.939950942993164	0.6842105263157895
-111.66427612304688	39.77876663208008	0.6
-111.93567657470703	40.228267669677734	0.631578947368421
-80.63528442382812	25.97660255432129	0.6526315789473685
6.684701919555664	25.290800094604492	0.35789473684210527
-46.61711883544922	32.32931137084961	0.4842105263157895
-75.79743957519531	-16.56808853149414	0.6421052631578947
51.323402404785156	-46.52587890625	0.3894736842105263
49.54192352294922	24.895401000976562	0.5894736842105264
-61.993595123291016	39.597652435302734	0.5052631578947369
-61.99416732788086	39.598472595214844	0.5052631578947369
-7.568979740142822	25.205787658691406	0.37894736842105264
71.00729370117188	-6.97330904006958	0.368421052631579
-98.33871459960938	33.04526901245117	0.5578947368421052
-67.85501861572266	-5.971818447113037	0.5157894736842106
60.14494705200195	-2.4254391193389893	0.33684210526315794
-15.075026512145996	-12.041156768798828	0.5263157894736842
-9.665242195129395	58.89027404785156	0.4842105263157895
-5.145449161529541	-4.033177375793457	0.5894736842105264
-38.82360076904297	12.995437622070312	0.45263157894736844
-44.45317459106445	20.306655883789062	0.5052631578947369
54.91639709472656	-47.702388763427734	0.4210526315789474
68.30612182617188	-48.33967971801758	0.33684210526315794
-12.26499080657959	-51.54275894165039	0.5578947368421052
-9.174949645996094	61.40574264526367	0.4736842105263158
-32.8338508605957	69.33383178710938	0.4421052631578948
52.91669845581055	4.680069923400879	0.2947368421052632
101.23590087890625	-16.132095336914062	0.09473684210526317
-24.179750442504883	16.2751522064209	0.43157894736842106
-49.58749008178711	13.255057334899902	0.5368421052631579
-96.78741455078125	18.07257652282715	0.6736842105263158
14.339947700500488	-23.864858627319336	0.5052631578947369
-4.435094356536865	-39.945987701416016	0.4631578947368421
-59.0196647644043	36.97959899902344	0.5052631578947369
-75.50247192382812	-17.4786434173584	0.5473684210526316
-97.58122253417969	17.677370071411133	0.5368421052631579
-97.61969757080078	17.643178939819336	0.5157894736842106
-97.29117584228516	17.902307510375977	0.5789473684210527
51.680877685546875	44.38147735595703	0.2
66.50344848632812	2.1292755603790283	0.2947368421052632
-31.541770935058594	20.575462341308594	0.5157894736842106
-17.635873794555664	26.8454532623291	0.5368421052631579
-5.080860137939453	-2.5240955352783203	0.5578947368421052
-10.606779098510742	-16.930803298950195	0.5894736842105264
-7.673074722290039	-27.447187423706055	0.45263157894736844
-75.76423645019531	37.56211471557617	0.5473684210526316
-24.471363067626953	-24.769113540649414	0.5052631578947369
-19.21039390563965	4.046421527862549	0.45263157894736844
25.26287841796875	38.81764602661133	0.4105263157894737
-16.3824462890625	32.356388092041016	0.33684210526315794
3.069330930709839	-16.582199096679688	0.4421052631578948
62.656639099121094	-40.91209030151367	0.4631578947368421
-7.3073225021362305	-23.927757263183594	0.4736842105263158
57.54920196533203	-41.70598220825195	0.4421052631578948
-36.262752532958984	4.247932434082031	0.5368421052631579
-50.89710235595703	7.02894401550293	0.4421052631578948
-97.49842834472656	34.3051643371582	0.6210526315789474
41.983604431152344	-34.266845703125	0.43157894736842106
22.19643211364746	-47.2313346862793	0.37894736842105264
34.72642517089844	-31.48002052307129	0.45263157894736844
65.62902069091797	1.9143329858779907	0.3157894736842105
29.19623374938965	22.394916534423828	0.3157894736842105
-75.34736633300781	-28.466522216796875	0.5052631578947369
35.11984634399414	22.955705642700195	0.35789473684210527
-6.767859935760498	-20.345075607299805	0.5684210526315789
-43.023311614990234	10.980305671691895	0.5473684210526316
-4.494668006896973	-41.22696304321289	0.45263157894736844
-20.83843231201172	-40.25621795654297	0.5157894736842106
-39.84429168701172	7.510683536529541	0.5157894736842106
-3.14349627494812	-48.42207717895508	0.5263157894736842
8.260862350463867	-73.3685302734375	0.5157894736842106
-43.915714263916016	-13.681445121765137	0.5684210526315789
-9.582347869873047	60.9505729675293	0.4842105263157895
1.8108861446380615	49.532203674316406	0.37894736842105264
-48.734397888183594	-46.69990158081055	0.4842105263157895
59.780906677246094	0.12046035379171371	0.33684210526315794
3.167510747909546	-10.30827808380127	0.4105263157894737
-21.691326141357422	-37.658695220947266	0.5789473684210527
-97.72213745117188	31.391618728637695	0.5684210526315789
-94.06390380859375	34.93142318725586	0.5789473684210527
-94.18348693847656	35.22543716430664	0.6526315789473685
-76.70462799072266	33.424747467041016	0.5263157894736842
-92.5426025390625	33.10676574707031	0.5894736842105264
-69.99048614501953	-40.16023254394531	0.4947368421052632
-81.99185180664062	39.28966522216797	0.5263157894736842
13.768704414367676	66.32012939453125	0.4421052631578948
-93.13823699951172	33.82137680053711	0.5789473684210527
-91.38188171386719	32.46674346923828	0.5052631578947369
-43.72995376586914	15.811792373657227	0.5368421052631579
-63.980716705322266	-36.399993896484375	0.5684210526315789
11.842443466186523	-46.23241424560547	0.5263157894736842
-1.5474494695663452	-5.7500786781311035	0.5894736842105264
-27.151630401611328	24.038389205932617	0.4736842105263158
35.099674224853516	-38.642398834228516	0.4736842105263158
-7.950163841247559	-51.841976165771484	0.5052631578947369
-72.63363647460938	35.87873077392578	0.5368421052631579
32.715057373046875	21.552385330200195	0.368421052631579
33.15636444091797	20.004783630371094	0.4421052631578948
-27.256732940673828	71.2986068725586	0.43157894736842106
-5.638400077819824	-19.108657836914062	0.4631578947368421
29.645551681518555	-41.52303695678711	0.4631578947368421
-4.409661293029785	-42.286346435546875	0.5368421052631579
-45.434173583984375	-7.265007019042969	0.5052631578947369
-39.877159118652344	4.880362033843994	0.5368421052631579
-91.2684097290039	34.74543762207031	0.5473684210526316
-6.4704060554504395	-27.495655059814453	0.4631578947368421
-0.16598984599113464	-58.60607147216797	0.4105263157894737
16.223569869995117	-77.33110046386719	0.16842105263157897
-35.34050750732422	-2.9069955348968506	0.4631578947368421
-48.122528076171875	-45.390777587890625	0.5368421052631579
-60.61286926269531	-22.11972999572754	0.4631578947368421
-50.14524459838867	-2.3534510135650635	0.43157894736842106
-46.69969940185547	-0.529183566570282	0.5052631578947369
-49.294490814208984	-4.155684947967529	0.4631578947368421
-34.81730270385742	-9.51634407043457	0.4947368421052632
-20.21955108642578	-34.40690231323242	0.5578947368421052
22.627117156982422	-8.09942626953125	0.368421052631579
46.16673278808594	-45.65797805786133	0.4736842105263158
4.6898512840271	-61.0987434387207	0.4631578947368421
25.548263549804688	-7.193015098571777	0.33684210526315794
-2.51857328414917	66.47395324707031	0.4105263157894737
-3.201650857925415	-44.78192901611328	0.4947368421052632
11.4011812210083	25.604585647583008	0.3157894736842105
43.078983306884766	-38.337215423583984	0.45263157894736844
5.457837104797363	-36.36558151245117	0.43157894736842106
-72.9431381225586	38.70863342285156	0.5684210526315789
-25.567956924438477	-28.786142349243164	0.4736842105263158
10.575130462646484	-45.71498489379883	0.4947368421052632
-27.609739303588867	-5.057572841644287	0.4
-16.927324295043945	-59.637725830078125	0.4736842105263158
-7.321754455566406	-69.4582290649414	0.4421052631578948
9.833248138427734	-47.58883285522461	0.5789473684210527
-22.553667068481445	-49.67745590209961	0.4947368421052632
-46.098548889160156	-46.005775451660156	0.4736842105263158
-3.9910664558410645	61.742576599121094	0.43157894736842106
-36.4114875793457	-5.18198823928833	0.5789473684210527
-12.825041770935059	58.53351593017578	0.4842105263157895
19.28766441345215	17.529298782348633	0.3263157894736842
18.052724838256836	17.243139266967773	0.35789473684210527
15.539828300476074	7.470791816711426	0.3263157894736842
30.858108520507812	40.9991340637207	0.3263157894736842
27.390348434448242	10.67877197265625	0.37894736842105264
69.86213684082031	20.487424850463867	0.21052631578947373
45.24734878540039	-38.919639587402344	0.4105263157894737
-16.608369827270508	-43.95586013793945	0.5052631578947369
-31.210552215576172	-62.347965240478516	0.5052631578947369
-70.2844009399414	31.64925193786621	0.4210526315789474
103.32726287841797	-16.015884399414062	0.18947368421052635
-15.007837295532227	-32.164852142333984	0.5052631578947369
-72.58478546142578	25.094629287719727	0.4105263157894737
-84.22441864013672	22.192054748535156	0.5473684210526316
-75.10094451904297	35.238651275634766	0.6
-89.38341522216797	32.07194900512695	0.3894736842105263
-70.25691223144531	25.969600677490234	0.4842105263157895
-34.32936096191406	-17.001785278320312	0.4105263157894737
67.81018829345703	-5.561695575714111	0.368421052631579
-3.1516218185424805	-8.862545013427734	0.4842105263157895
-45.28284454345703	-27.57582664489746	0.5263157894736842
57.05986404418945	3.0597240924835205	0.28421052631578947
98.97799682617188	-18.427597045898438	0.3157894736842105
103.28461456298828	-18.86407470703125	0.25263157894736843
11.116325378417969	27.050888061523438	0.28421052631578947
21.1342716217041	-3.6142287254333496	0.3473684210526316
16.77428436279297	9.67137336730957	0.3157894736842105
28.332334518432617	32.89016342163086	0.2210526315789474
-19.732637405395508	-24.00523567199707	0.4947368421052632
49.214996337890625	-39.99467849731445	0.3894736842105263
52.38190841674805	-51.543174743652344	0.4631578947368421
-59.382205963134766	6.339608192443848	0.4421052631578948
-21.876733779907227	-28.40869140625	0.4736842105263158
33.734886169433594	-46.34408187866211	0.5473684210526316
-25.114280700683594	-41.179481506347656	0.45263157894736844
32.20225524902344	14.430583000183105	0.3052631578947369
20.268695831298828	14.735209465026855	0.2947368421052632
28.222383499145508	20.607894897460938	0.4421052631578948
15.708074569702148	35.690826416015625	0.3052631578947369
100.9490966796875	-12.202390670776367	0.04210526315789476
33.785606384277344	8.291581153869629	0.43157894736842106
65.25499725341797	-2.4031879901885986	0.3052631578947369
-24.97610092163086	-41.10594177246094	0.45263157894736844
68.2841796875	-4.9659743309021	0.37894736842105264
-2.7198710441589355	-66.39160919189453	0.5263157894736842
-17.669185638427734	-32.50399398803711	0.5263157894736842
-15.554625511169434	-14.154374122619629	0.4947368421052632
9.841307640075684	13.90811824798584	0.37894736842105264
29.814531326293945	15.140676498413086	0.45263157894736844
99.44649505615234	-12.904664993286133	0.21052631578947373
30.285091400146484	10.868295669555664	0.37894736842105264
26.11766815185547	37.97789001464844	0.368421052631579
-25.23799705505371	-6.390434265136719	0.2947368421052632
86.58975982666016	0.8787307143211365	0.28421052631578947
89.46903228759766	-15.33253288269043	0.25263157894736843
-10.104580879211426	-23.163618087768555	0.5263157894736842
-32.0123176574707	-25.7156982421875	0.5157894736842106
33.79071807861328	3.2591733932495117	0.3157894736842105
99.210205078125	-17.035306930541992	0.2947368421052632
98.06266784667969	-11.491388320922852	0.10526315789473689
-42.073734283447266	4.531318664550781	0.43157894736842106
21.396875381469727	-28.281770706176758	0.35789473684210527
32.284175872802734	15.570063591003418	0.4
-72.85689544677734	24.938575744628906	0.4105263157894737
99.84293365478516	-15.5029935836792	0.1473684210526316
58.436927795410156	-50.55118179321289	0.1578947368421053
-17.257516860961914	-19.402944564819336	0.5157894736842106
-74.46864318847656	7.494785308837891	0.5263157894736842
28.950916290283203	-47.4766845703125	0.4736842105263158
-16.41084861755371	-48.51661682128906	0.4631578947368421
57.64839172363281	0.22521351277828217	0.3473684210526316
30.778919219970703	10.74878978729248	0.3894736842105263
14.53891658782959	0.35175034403800964	0.4210526315789474
79.78173065185547	38.953678131103516	0.2947368421052632
40.09465026855469	3.679767370223999	0.25263157894736843
15.000593185424805	14.545438766479492	0.4
19.29646110534668	2.3003664016723633	0.2947368421052632
47.199371337890625	-38.28974151611328	0.4
-15.57746410369873	-35.30368423461914	0.5789473684210527
-17.4903621673584	-53.920372009277344	0.43157894736842106
-24.984577178955078	-15.213336944580078	0.5368421052631579
-21.32598304748535	-59.3463134765625	0.4421052631578948
-9.595208168029785	-33.38865280151367	0.43157894736842106
-14.066388130187988	-9.241165161132812	0.4105263157894737
34.6816291809082	6.385573387145996	0.2736842105263158
30.057235717773438	37.12888717651367	0.368421052631579
28.867347717285156	22.33161735534668	0.33684210526315794
55.235782623291016	53.32548522949219	0.23157894736842105
31.50788116455078	4.9944682121276855	0.368421052631579
57.77838134765625	-48.511253356933594	0.3052631578947369
11.192842483520508	-13.197940826416016	0.3894736842105263
31.571447372436523	6.986462116241455	0.33684210526315794
-25.09965705871582	-17.29862403869629	0.5368421052631579
-17.931861877441406	-28.995237350463867	0.4947368421052632
-12.540789604187012	-10.385692596435547	0.4210526315789474
-70.29376220703125	34.70389175415039	0.4947368421052632
-86.58839416503906	-2.456578254699707	0.4421052631578948
-44.04201126098633	-33.08980178833008	0.4631578947368421
-16.547657012939453	-5.4501447677612305	0.5263157894736842
20.32741355895996	-24.597518920898438	0.4947368421052632
-32.687957763671875	-32.453182220458984	0.5052631578947369
-32.365196228027344	15.822830200195312	0.3894736842105263
19.352842330932617	-15.280939102172852	0.37894736842105264
-17.032489776611328	-55.6895866394043	0.45263157894736844
34.30791091918945	-38.69386291503906	0.4947368421052632
-14.534619331359863	-54.95627975463867	0.4842105263157895
70.8079833984375	-8.090130805969238	0.3052631578947369
19.536434173583984	-20.62465476989746	0.43157894736842106
-71.22259521484375	9.80046272277832	0.4210526315789474
8.78274154663086	14.995706558227539	0.3894736842105263
-29.933847427368164	-5.284540176391602	0.4421052631578948
-39.33506393432617	27.266286849975586	0.5263157894736842
-5.343056678771973	-32.075889587402344	0.43157894736842106
1.4935696125030518	-32.084537506103516	0.3473684210526316
33.073333740234375	-5.279427528381348	0.35789473684210527
-8.385677337646484	-52.577877044677734	0.5157894736842106
41.67805099487305	-7.576879501342773	0.43157894736842106
-33.51228332519531	6.845896244049072	0.5368421052631579
-6.105269432067871	-24.956478118896484	0.4736842105263158
22.661148071289062	3.607228994369507	0.3263157894736842
-67.46122741699219	-9.329977989196777	0.5157894736842106
-21.059040069580078	-32.47282791137695	0.5473684210526316
22.38324737548828	-32.22898483276367	0.35789473684210527
-45.77578353881836	17.562740325927734	0.4421052631578948
-15.706841468811035	-34.84074401855469	0.5578947368421052
36.532527923583984	-5.016338348388672	0.3052631578947369
58.03725051879883	-46.4011116027832	0.3157894736842105
20.787933349609375	-36.73600387573242	0.37894736842105264
5.990776062011719	-48.01484298706055	0.4947368421052632
19.982465744018555	-17.576032638549805	0.4421052631578948
36.373348236083984	-5.393745422363281	0.4
17.91135597229004	3.827660322189331	0.4
-20.175647735595703	-8.159079551696777	0.4842105263157895
-82.7130355834961	6.91614294052124	0.4947368421052632
-25.086349487304688	-17.367311477661133	0.5263157894736842
7.324252128601074	16.1173152923584	0.2947368421052632
-6.380010604858398	-36.568721771240234	0.4736842105263158
19.038625717163086	-17.379636764526367	0.4
19.33133888244629	-16.60619354248047	0.4210526315789474
-19.752256393432617	-57.19769287109375	0.5157894736842106
-26.479751586914062	-65.93602752685547	0.4210526315789474
15.147324562072754	2.8938283920288086	0.4210526315789474
40.56078338623047	-6.666974067687988	0.3894736842105263
41.31465530395508	1.559403657913208	0.3263157894736842
-60.77525329589844	-13.492591857910156	0.5052631578947369
-83.49224853515625	-11.679731369018555	0.5157894736842106
20.650569915771484	-30.87497329711914	0.4
-54.729190826416016	-38.33633041381836	0.4842105263157895
17.837806701660156	-16.890762329101562	0.3894736842105263
-16.201311111450195	-42.462669372558594	0.5052631578947369
18.614166259765625	-15.697349548339844	0.43157894736842106
38.48548889160156	-49.8637809753418	0.5052631578947369
-17.485538482666016	-53.88699722290039	0.4421052631578948
4.492029190063477	-65.71536254882812	0.4947368421052632
-12.165790557861328	-31.464933395385742	0.5052631578947369
31.677932739257812	5.182117462158203	0.4105263157894737
-88.99813842773438	0.3493644893169403	0.4
-85.44174194335938	18.50673484802246	0.5578947368421052
-1.816150188446045	-32.861351013183594	0.2947368421052632
1.5232385396957397	21.358154296875	0.2736842105263158
-10.974043846130371	-64.10356903076172	0.3157894736842105
22.682214736938477	-20.87041473388672	0.368421052631579
21.095605850219727	-30.01482582092285	0.37894736842105264
15.91127872467041	-33.0147819519043	0.43157894736842106
3.031407594680786	-50.04986572265625	0.5684210526315789
32.75739288330078	-41.03010559082031	0.5368421052631579
21.39429473876953	22.92677116394043	0.4105263157894737
26.729835510253906	19.044578552246094	0.4
17.042766571044922	-23.180574417114258	0.4421052631578948
10.98090934753418	12.06424331665039	0.4
11.564786911010742	24.726293563842773	0.3473684210526316
-87.37879180908203	-11.341438293457031	0.4631578947368421
11.203502655029297	11.629644393920898	0.4421052631578948
28.690927505493164	-4.65313720703125	0.37894736842105264
33.31499481201172	-43.75578689575195	0.4842105263157895
-11.458687782287598	-37.07290267944336	0.5263157894736842
-12.561508178710938	-32.1714973449707	0.4947368421052632
29.570043563842773	8.41969108581543	0.43157894736842106
38.461666107177734	-6.045228481292725	0.3157894736842105
12.463459968566895	13.845296859741211	0.4
-79.75965118408203	-29.050146102905273	0.5052631578947369
-36.32402038574219	-8.720935821533203	0.5052631578947369
28.813302993774414	-0.8490811586380005	0.3894736842105263
0.8524975180625916	21.002952575683594	0.3894736842105263
11.772571563720703	-47.210506439208984	0.4947368421052632
8.792241096496582	-58.65952682495117	0.4947368421052632
24.353429794311523	16.340110778808594	0.43157894736842106
21.605182647705078	-22.555927276611328	0.5473684210526316
-12.933258056640625	-36.7012939453125	0.5052631578947369
17.91212272644043	-13.563804626464844	0.3263157894736842
35.237213134765625	-5.894443035125732	0.3894736842105263
21.374425888061523	6.013762950897217	0.3157894736842105
-66.21153259277344	32.397396087646484	0.45263157894736844
-27.891971588134766	-21.411914825439453	0.5263157894736842
-70.02452087402344	27.011741638183594	0.4736842105263158
20.832998275756836	-20.122892379760742	0.368421052631579
28.555641174316406	-42.27771759033203	0.5052631578947369
-22.927139282226562	-41.36920928955078	0.45263157894736844
2.845978260040283	-71.99239349365234	0.4947368421052632
19.799705505371094	-22.202436447143555	0.4105263157894737
46.142242431640625	-43.621559143066406	0.5052631578947369
-13.165914535522461	-33.936553955078125	0.4947368421052632
30.124067306518555	-5.546938419342041	0.23157894736842105
17.56632423400879	16.497657775878906	0.368421052631579
-43.5210075378418	-28.998165130615234	0.5052631578947369
-20.007278442382812	-48.29620361328125	0.4842105263157895
20.261871337890625	5.6864800453186035	0.35789473684210527
-9.640963554382324	-56.81829833984375	0.21052631578947373
39.37697982788086	-50.02008819580078	0.4736842105263158
18.732088088989258	-37.544151306152344	0.45263157894736844
-14.843050956726074	1.6341345310211182	0.4947368421052632
-3.3213062286376953	-10.996167182922363	0.4842105263157895
32.917266845703125	-56.9984016418457	0.45263157894736844
-79.35856628417969	10.60939884185791	0.5052631578947369
76.44148254394531	4.253355503082275	0.23157894736842105
-76.95812225341797	41.551414489746094	0.5684210526315789
-44.74164581298828	-37.80838394165039	0.4947368421052632
-1.7929643392562866	-38.998226165771484	0.5684210526315789
-39.55656433105469	24.088151931762695	0.3052631578947369
-56.36580276489258	-39.932987213134766	0.5052631578947369
9.810253143310547	-43.209007263183594	0.5368421052631579
34.47684860229492	-4.381494045257568	0.2947368421052632
79.45571899414062	9.768768310546875	0.3473684210526316
5.664037704467773	-45.86887741088867	0.4947368421052632
-14.316797256469727	-37.014949798583984	0.5052631578947369
-14.311872482299805	-42.91127014160156	0.5157894736842106
48.03288650512695	21.26544189453125	0.4842105263157895
-9.731223106384277	-9.980914115905762	0.4947368421052632
-33.216339111328125	-0.11887404322624207	0.5368421052631579
17.616697311401367	23.93246841430664	0.3263157894736842
-55.85371398925781	-26.60268783569336	0.33684210526315794
-80.82904815673828	8.207036018371582	0.37894736842105264
-32.70292282104492	-25.721458435058594	0.5263157894736842
37.03285598754883	-8.110664367675781	0.4210526315789474
30.79509925842285	-2.494048833847046	0.35789473684210527
-20.35807991027832	-61.774696350097656	0.37894736842105264
31.261722564697266	-59.627662658691406	0.4947368421052632
41.22782897949219	-7.582529067993164	0.45263157894736844
-9.830994606018066	-27.198760986328125	0.5052631578947369
-26.99730682373047	-29.18529510498047	0.4210526315789474
-53.34001541137695	-0.5348709225654602	0.4842105263157895
-67.72703552246094	-21.5397891998291	0.5157894736842106
54.17751693725586	8.17911148071289	0.3473684210526316
-55.85118103027344	-9.761042594909668	0.4631578947368421
-57.13908386230469	58.361812591552734	0.5052631578947369
-38.953086853027344	13.351532936096191	0.43157894736842106
62.7335090637207	10.335518836975098	0.3157894736842105
-10.563040733337402	46.585697174072266	0.45263157894736844
40.9647102355957	25.55945587158203	0.37894736842105264
-70.00870513916016	37.15626525878906	0.5157894736842106
69.51528930664062	31.711654663085938	0.26315789473684215
62.84208679199219	0.06871736794710159	0.2210526315789474
-81.4712905883789	13.541837692260742	0.4947368421052632
-73.82792663574219	11.7155179977417	0.4210526315789474
-59.98544692993164	11.548279762268066	0.4421052631578948
-81.29228210449219	3.426710367202759	0.3157894736842105
-54.791961669921875	15.804841995239258	0.5052631578947369
-40.42731857299805	11.473830223083496	0.4842105263157895
49.16150665283203	10.51934814453125	0.43157894736842106
21.305496215820312	69.58161163330078	0.37894736842105264
55.74477005004883	-40.086830139160156	0.4
65.51793670654297	19.314287185668945	0.37894736842105264
61.385494232177734	10.739177703857422	0.3263157894736842
22.86699104309082	24.53754425048828	0.35789473684210527
-83.45904541015625	0.44929033517837524	0.3263157894736842
-73.19949340820312	12.2184419631958	0.368421052631579
-4.582895755767822	16.581464767456055	0.35789473684210527
-49.4437141418457	60.61394119262695	0.43157894736842106
-57.33732986450195	11.169716835021973	0.45263157894736844
-17.23647689819336	6.275924205780029	0.43157894736842106
47.30267333984375	29.97110366821289	0.37894736842105264
63.847328186035156	56.57724380493164	0.2736842105263158
51.793460845947266	28.89675521850586	0.35789473684210527
84.44795989990234	32.49755096435547	0.16842105263157897
74.6145248413086	-28.229482650756836	0.25263157894736843
40.280303955078125	2.0894274711608887	0.3157894736842105
-75.2540512084961	7.95768404006958	0.45263157894736844
-72.88483428955078	34.31715774536133	0.5052631578947369
-29.220741271972656	-11.782092094421387	0.5052631578947369
-46.94000244140625	18.256855010986328	0.4947368421052632
-63.66873550415039	25.23918342590332	0.4
-58.121795654296875	12.772074699401855	0.45263157894736844
48.47682189941406	15.766473770141602	0.368421052631579
-9.10639762878418	46.44441604614258	0.2947368421052632
44.07481384277344	16.911285400390625	0.3894736842105263
40.276344299316406	48.309356689453125	0.2947368421052632
62.83000564575195	40.158321380615234	0.2736842105263158
74.4994888305664	42.22216033935547	0.2
-21.0147647857666	65.74394226074219	0.4210526315789474
-55.00486755371094	64.83231353759766	0.368421052631579
-24.750595092773438	27.61322593688965	0.4947368421052632
-50.907344818115234	-1.0031667947769165	0.5473684210526316
-25.678659439086914	55.60553741455078	0.5052631578947369
-39.082340240478516	20.524076461791992	0.5684210526315789
78.98654174804688	33.41788101196289	0.17894736842105263
86.79288482666016	3.0211284160614014	0.17894736842105263
-25.02968406677246	51.09189987182617	0.4421052631578948
76.00950622558594	-25.094715118408203	0.368421052631579
59.34417724609375	50.05540466308594	0.28421052631578947
57.0768928527832	17.131877899169922	0.3157894736842105
-4.379469871520996	28.60618782043457	0.43157894736842106
-48.31715393066406	56.526824951171875	0.368421052631579
-44.350006103515625	20.7952938079834	0.5052631578947369
-54.704185485839844	56.0450325012207	0.5052631578947369
-76.44163513183594	8.655302047729492	0.45263157894736844
-27.95670509338379	27.07758903503418	0.4421052631578948
42.271705627441406	23.63018035888672	0.4421052631578948
85.88117980957031	20.383020401000977	0.16842105263157897
-52.43777847290039	16.83794403076172	0.5052631578947369
61.89078140258789	-50.64698028564453	0.26315789473684215
44.519874572753906	45.37641525268555	0.16842105263157897
-2.4846925735473633	4.050217628479004	0.4421052631578948
-41.97123718261719	4.779193878173828	0.45263157894736844
-83.66465759277344	14.411438941955566	0.5263157894736842
-66.76409149169922	-7.6177287101745605	0.5157894736842106
-84.23210144042969	11.600220680236816	0.5052631578947369
-79.63523864746094	12.93982982635498	0.45263157894736844
-46.09600067138672	-0.15706737339496613	0.5052631578947369
-38.517333984375	19.014772415161133	0.5578947368421052
54.65199661254883	23.899158477783203	0.33684210526315794
-0.951870858669281	69.91088104248047	0.43157894736842106
44.779541015625	47.75831985473633	0.4210526315789474
67.12991333007812	21.059118270874023	0.3157894736842105
-12.562933921813965	-9.037995338439941	0.368421052631579
-85.48020935058594	37.03187561035156	0.5368421052631579
-36.65520477294922	9.875937461853027	0.4947368421052632
23.541349411010742	24.841758728027344	0.2736842105263158
-59.95195007324219	20.463579177856445	0.43157894736842106
-35.28927230834961	8.740363121032715	0.4736842105263158
-71.39073181152344	9.490345001220703	0.4
-7.303419589996338	-15.21161937713623	0.4842105263157895
82.0924072265625	24.074901580810547	0.2736842105263158
65.02404022216797	-52.27720260620117	0.368421052631579
87.79561614990234	24.315628051757812	0.2
86.28669738769531	25.934879302978516	0.2210526315789474
-8.90731430053711	24.010103225708008	0.2
-52.07426834106445	53.511837005615234	0.5052631578947369
-49.709747314453125	60.826786041259766	0.4421052631578948
-25.703426361083984	-27.478275299072266	0.43157894736842106
-40.26328659057617	8.985419273376465	0.4736842105263158
-35.995182037353516	-2.130481719970703	0.4947368421052632
-83.69169616699219	16.338726043701172	0.4947368421052632
70.47669982910156	7.410358428955078	0.24210526315789477
61.00054168701172	0.5160370469093323	0.3263157894736842
86.30856323242188	24.85990333557129	0.21052631578947373
42.398658752441406	45.368408203125	0.35789473684210527
97.27041625976562	-14.160968780517578	0.23157894736842105
-65.2544937133789	40.33137512207031	0.4947368421052632
-52.139408111572266	65.07009887695312	0.4
-60.59123229980469	1.753975510597229	0.3894736842105263
20.019729614257812	32.68287658691406	0.16842105263157897
-56.7896842956543	25.4666748046875	0.5263157894736842
51.00429916381836	-26.009145736694336	0.3473684210526316
-19.605751037597656	-20.398479461669922	0.45263157894736844
41.61355972290039	33.75270462036133	0.3263157894736842
65.58292388916016	2.733811140060425	0.35789473684210527
54.861080169677734	-24.417098999023438	0.4105263157894737
46.20903396606445	26.143354415893555	0.4210526315789474
87.27191162109375	16.742111206054688	0.2210526315789474
63.93606948852539	14.858467102050781	0.3157894736842105
-65.61106872558594	-15.355013847351074	0.4736842105263158
-29.17180061340332	14.184203147888184	0.3894736842105263
-30.415966033935547	38.29911422729492	0.4105263157894737
-54.477840423583984	63.94645309448242	0.368421052631579
43.5910758972168	30.223892211914062	0.4
-46.74215316772461	20.54862403869629	0.5473684210526316
61.635047912597656	-41.055171966552734	0.4947368421052632
64.71574401855469	16.395631790161133	0.37894736842105264
55.41769027709961	-41.122108459472656	0.4631578947368421
-10.054802894592285	46.870262145996094	0.4210526315789474
63.907501220703125	56.15007019042969	0.23157894736842105
64.7003402709961	7.6061296463012695	0.25263157894736843
7.142910003662109	29.78014373779297	0.3473684210526316
16.46882438659668	6.235401630401611	0.35789473684210527
11.462015151977539	-44.96305465698242	0.5157894736842106
27.24285888671875	2.163844108581543	0.2210526315789474
14.877001762390137	4.727627277374268	0.3473684210526316
-26.905113220214844	-59.106048583984375	0.4947368421052632
-24.064760208129883	-69.64200592041016	0.3263157894736842
-38.82051467895508	-15.713482856750488	0.45263157894736844
-35.50749206542969	-21.24205780029297	0.368421052631579
-31.112899780273438	-63.46487045288086	0.5052631578947369
13.286259651184082	3.590081214904785	0.3894736842105263
49.016117095947266	-47.24977111816406	0.5157894736842106
14.057184219360352	5.921989440917969	0.37894736842105264
-22.524951934814453	-23.775339126586914	0.6
-18.457555770874023	-27.00739288330078	0.4736842105263158
14.429627418518066	32.92918395996094	0.26315789473684215
14.077266693115234	3.6975085735321045	0.43157894736842106
28.75571060180664	5.980274677276611	0.2
-22.4322566986084	-55.07261276245117	0.43157894736842106
-20.926050186157227	-59.22356033325195	0.37894736842105264
-68.82833099365234	-9.392993927001953	0.5052631578947369
-10.460868835449219	-39.90986251831055	0.3894736842105263
-35.86989974975586	-28.837677001953125	0.5263157894736842
-28.57033920288086	-10.392476081848145	0.43157894736842106
-81.6397476196289	13.05512523651123	0.4736842105263158
14.404692649841309	2.9540159702301025	0.4105263157894737
-16.168853759765625	-27.05842399597168	0.4631578947368421
12.085771560668945	7.084160804748535	0.2210526315789474
14.494452476501465	4.272904872894287	0.37894736842105264
100.15585327148438	-22.257667541503906	0.24210526315789477
-31.12043571472168	-33.894187927246094	0.5157894736842106
-28.013628005981445	-25.942461013793945	0.5052631578947369
-27.508750915527344	-20.78914451599121	0.5684210526315789
-33.32351303100586	-75.5022201538086	0.35789473684210527
-17.73313331604004	-31.962129592895508	0.5578947368421052
-18.343053817749023	-28.07761001586914	0.4736842105263158
-56.74038314819336	34.022491455078125	0.4947368421052632
-38.40000915527344	41.30216979980469	0.35789473684210527
-35.08688735961914	44.4808464050293	0.4842105263157895
7.6837334632873535	22.81160545349121	0.2
15.429587364196777	4.978229999542236	0.3263157894736842
-33.243080139160156	44.39720916748047	0.3263157894736842
-34.24713897705078	44.30458068847656	0.4736842105263158
-33.63220977783203	44.354312896728516	0.4
-41.77827072143555	48.70719528198242	0.5368421052631579
-38.52096939086914	44.455081939697266	0.5894736842105264
-37.862030029296875	45.0880126953125	0.5789473684210527
-34.50807189941406	44.423030853271484	0.5684210526315789
-35.84025573730469	42.562835693359375	0.3157894736842105
-35.779178619384766	43.003143310546875	0.3894736842105263
-91.88282012939453	31.465496063232422	0.4842105263157895
-39.484737396240234	46.36098861694336	0.45263157894736844
-35.83392333984375	42.34486770629883	0.35789473684210527
36.56351852416992	8.701498985290527	0.3052631578947369
-33.942161560058594	47.58613967895508	0.5263157894736842
-41.63920211791992	47.110477447509766	0.5157894736842106
-40.59436798095703	48.7638053894043	0.5052631578947369
-37.782413482666016	47.675628662109375	0.45263157894736844
-38.605690002441406	46.70122528076172	0.4947368421052632
-51.946067810058594	36.5405158996582	0.4421052631578948
-93.45260620117188	33.26648712158203	0.5894736842105264
-37.74733352661133	46.84353256225586	0.5157894736842106
-25.334163665771484	-32.005043029785156	0.4105263157894737
5.619086742401123	18.64303207397461	0.1578947368421053
-35.91202163696289	45.60526657104492	0.43157894736842106
-35.457096099853516	44.11323165893555	0.4
-39.510135650634766	47.868167877197266	0.4842105263157895
-40.26355743408203	47.91398620605469	0.5263157894736842
-40.3153076171875	48.681644439697266	0.5052631578947369
-36.50273895263672	45.1551628112793	0.5052631578947369
-36.545406341552734	45.225948333740234	0.5052631578947369
-40.326637268066406	46.05731964111328	0.4421052631578948
-30.990558624267578	-23.64252471923828	0.5473684210526316
-20.572254180908203	-18.935508728027344	0.5157894736842106
-2.6930787563323975	27.89739418029785	0.43157894736842106
5.173164367675781	16.6793270111084	0.1473684210526316
-72.52130889892578	48.69587707519531	0.6105263157894737
103.02925109863281	-15.991927146911621	0.1578947368421053
-73.85424041748047	29.6014347076416	0.5473684210526316
-98.13768768310547	18.176156997680664	0.8631578947368421
-95.37933349609375	19.414628982543945	0.6842105263157895
-94.76988220214844	32.44094467163086	0.5684210526315789
-92.5835189819336	31.117149353027344	0.4736842105263158
-19.527639389038086	-29.032276153564453	0.5473684210526316
13.799360275268555	2.6734085083007812	0.43157894736842106
15.461725234985352	-3.250457525253296	0.4842105263157895
-12.32312297821045	-8.194506645202637	0.4210526315789474
24.27252197265625	10.732453346252441	0.24210526315789477
-19.773601531982422	-23.847232818603516	0.4842105263157895
-16.907915115356445	-55.836936950683594	0.4210526315789474
15.418660163879395	-3.2911202907562256	0.4736842105263158
-48.86933517456055	-24.551780700683594	0.4631578947368421
-32.67914581298828	-29.31485366821289	0.5052631578947369
-18.128170013427734	-19.85960578918457	0.5052631578947369
-9.73139476776123	-20.377477645874023	0.5473684210526316
-28.117387771606445	-17.97408676147461	0.4947368421052632
16.920059204101562	2.7690768241882324	0.368421052631579
14.374661445617676	3.8492541313171387	0.4
-8.011363983154297	-35.05774688720703	0.4631578947368421
5.683569431304932	15.638406753540039	0.28421052631578947
33.694740295410156	3.0206329822540283	0.4105263157894737
-23.6116886138916	-42.1473274230957	0.4421052631578948
-5.800841331481934	-35.5973014831543	0.43157894736842106
4.173431873321533	-21.304197311401367	0.4842105263157895
-17.222126007080078	-56.613075256347656	0.4105263157894737
-29.152263641357422	-61.80522537231445	0.4631578947368421
-15.61667251586914	-41.26021957397461	0.4947368421052632
-20.933115005493164	-57.08444595336914	0.4736842105263158
13.187413215637207	6.160146713256836	0.37894736842105264
21.757999420166016	5.363894939422607	0.35789473684210527
64.49240112304688	-50.96797561645508	0.3894736842105263
-83.35820770263672	11.39655590057373	0.5473684210526316
-16.854148864746094	-41.28388977050781	0.4842105263157895
16.546388626098633	6.562489986419678	0.35789473684210527
-13.472419738769531	-33.48249053955078	0.4736842105263158
-17.86733627319336	-56.7779655456543	0.4
-31.993101119995117	-63.860496520996094	0.45263157894736844
-19.877981185913086	-22.485095977783203	0.5368421052631579
-17.273160934448242	-24.90298843383789	0.4210526315789474
-13.573369979858398	-36.54958724975586	0.4947368421052632
-57.22603225708008	47.45902633666992	0.5052631578947369
-43.15611267089844	-17.103851318359375	0.43157894736842106
17.225521087646484	-24.928308486938477	0.4210526315789474
21.25661277770996	-54.02608871459961	0.4947368421052632
-41.9345588684082	4.180330753326416	0.4421052631578948
18.393272399902344	-48.543758392333984	0.3157894736842105
96.15306854248047	-6.107587814331055	0.2
55.123016357421875	-6.108201503753662	0.4
90.80310821533203	-8.168264389038086	0.3157894736842105
40.44410705566406	2.758842945098877	0.3157894736842105
-5.147228717803955	-3.736166477203369	0.5578947368421052
0.05728142336010933	-45.59537124633789	0.5578947368421052
-30.867746353149414	-34.369056701660156	0.5052631578947369
-117.28782653808594	45.075340270996094	0.8526315789473684
-118.37041473388672	48.1861686706543	0.9473684210526316
-118.23786163330078	42.871864318847656	0.5263157894736842
-118.45010375976562	48.45978546142578	0.9578947368421052
-119.34562683105469	47.780914306640625	1.0
-118.31563568115234	48.66758346557617	0.9789473684210526
-119.05659484863281	48.336341857910156	1.0
-119.186279296875	48.19289016723633	0.9578947368421052
-118.37342834472656	47.2568359375	0.9578947368421052
-118.50736999511719	48.87380599975586	0.9894736842105263
-118.61913299560547	48.726165771484375	0.968421052631579
-119.05784606933594	45.00868225097656	0.9157894736842105
-118.24951934814453	46.836326599121094	0.9789473684210526
41.54886245727539	-39.64598083496094	0.45263157894736844
-56.58275604248047	7.529577732086182	0.35789473684210527
-119.50572204589844	45.06438064575195	0.9263157894736842
-119.60916900634766	44.742610931396484	0.9368421052631579
-118.35149383544922	46.26991653442383	0.9368421052631579
-117.4239730834961	46.3776969909668	0.9263157894736842
-117.75166320800781	45.53982925415039	0.8947368421052632
-118.33894348144531	45.445152282714844	0.9052631578947368
-119.07200622558594	45.07537841796875	0.9157894736842105
-83.91242980957031	19.544483184814453	0.5578947368421052
-48.18191146850586	-12.28575325012207	0.5894736842105264
10.866912841796875	-61.70309066772461	0.5157894736842106
60.818519592285156	-19.343252182006836	0.4
66.16027069091797	-43.745548248291016	0.4
-17.827648162841797	-62.366939544677734	0.368421052631579
18.979814529418945	-48.7082405090332	0.28421052631578947
94.36804962158203	-5.688713550567627	0.35789473684210527
21.08944320678711	-52.93019104003906	0.45263157894736844
-11.8425931930542	-39.117252349853516	0.5473684210526316
16.202497482299805	-77.28282165527344	0.25263157894736843
12.957756042480469	-32.24700927734375	0.3157894736842105
84.96697235107422	1.3553141355514526	0.25263157894736843
-41.80256271362305	-4.024784564971924	0.5578947368421052
-42.50538635253906	-37.49895095825195	0.4631578947368421
3.1399126052856445	-66.7828140258789	0.5052631578947369
-7.146476745605469	-44.023406982421875	0.4736842105263158
-64.9262924194336	46.728759765625	0.5368421052631579
-10.147006034851074	-61.68386459350586	0.4421052631578948
-10.094056129455566	-52.213863372802734	0.4842105263157895
-13.751411437988281	-55.88555908203125	0.4421052631578948
33.45957565307617	-43.893680572509766	0.5052631578947369
-30.518545150756836	-14.695196151733398	0.5052631578947369
41.881935119628906	-45.06771469116211	0.4947368421052632
24.130952835083008	-22.14836883544922	0.35789473684210527
-16.170730590820312	-62.384193420410156	0.33684210526315794
-63.06562805175781	2.1395151615142822	0.5157894736842106
-6.73855447769165	-10.681032180786133	0.4947368421052632
2.5276589393615723	1.4363515377044678	0.368421052631579
-84.62675476074219	20.738815307617188	0.5263157894736842
-116.16293334960938	49.143463134765625	0.6210526315789474
-116.02861785888672	49.20281219482422	0.6105263157894737
-116.11857604980469	49.17350769042969	0.6
-115.89872741699219	46.40814208984375	0.736842105263158
-116.01741027832031	46.03181457519531	0.7263157894736842
-115.99372100830078	46.26605987548828	0.7684210526315789
-90.86746215820312	5.064939022064209	0.3894736842105263
-28.842578887939453	-21.22644805908203	0.5368421052631579
-20.599348068237305	-55.778785705566406	0.4947368421052632
21.263843536376953	-36.011653900146484	0.45263157894736844
-30.620922088623047	-22.1358585357666	0.45263157894736844
-20.428071975708008	-25.84474754333496	0.5157894736842106
1.536404013633728	-31.763757705688477	0.3263157894736842
31.39082908630371	-4.402876377105713	0.3263157894736842
56.467716217041016	-16.813432693481445	0.3473684210526316
5.825785160064697	-49.19225311279297	0.4947368421052632
49.25981903076172	-6.625635147094727	0.3263157894736842
42.338260650634766	-7.467774868011475	0.4
27.435606002807617	9.536925315856934	0.45263157894736844
-12.938846588134766	-31.091875076293945	0.5052631578947369
30.757986068725586	10.217110633850098	0.4105263157894737
0.16079136729240417	-3.5877785682678223	0.4421052631578948
-80.29613494873047	32.84133529663086	0.5684210526315789
-1.6775259971618652	-32.90349197387695	0.3473684210526316
25.938411712646484	-45.05757141113281	0.4421052631578948
42.85094451904297	-12.855002403259277	0.26315789473684215
-3.279844284057617	-40.993499755859375	0.45263157894736844
-43.05425262451172	-57.82842254638672	0.4631578947368421
95.90526580810547	-13.516496658325195	0.2947368421052632
65.08863830566406	4.085550308227539	0.33684210526315794
91.60957336425781	1.9804528951644897	0.17894736842105263
-12.203651428222656	-7.74788761138916	0.4210526315789474
-33.837364196777344	-28.119009017944336	0.5157894736842106
-15.980823516845703	-10.690126419067383	0.5157894736842106
-54.9150505065918	30.680252075195312	0.4842105263157895
-43.74953079223633	-18.738428115844727	0.3894736842105263
-16.57953453063965	-49.59113311767578	0.45263157894736844
29.526033401489258	-8.702887535095215	0.28421052631578947
71.21369171142578	-43.59608840942383	0.3473684210526316
-14.377415657043457	-68.92728424072266	0.4105263157894737
20.710973739624023	-65.0809555053711	0.4947368421052632
22.3853816986084	-16.147050857543945	0.368421052631579
19.245983123779297	-28.002845764160156	0.37894736842105264
43.584632873535156	-50.27867889404297	0.4
-69.28755187988281	36.46310806274414	0.4842105263157895
-32.30451202392578	-7.331243515014648	0.4947368421052632
-80.57238006591797	18.713592529296875	0.4947368421052632
18.937265396118164	-19.615373611450195	0.3894736842105263
16.83873176574707	-49.60879135131836	0.33684210526315794
21.647367477416992	-19.033245086669922	0.37894736842105264
16.761308670043945	-27.696792602539062	0.45263157894736844
69.84333801269531	-26.166704177856445	0.4947368421052632
41.48018264770508	-13.833184242248535	0.368421052631579
20.58855628967285	5.288265705108643	0.35789473684210527
71.03866577148438	18.713178634643555	0.3473684210526316
17.59073829650879	0.9445956349372864	0.4421052631578948
-9.220867156982422	-13.480191230773926	0.4947368421052632
19.87358283996582	8.257150650024414	0.3473684210526316
2.4610044956207275	-45.50970458984375	0.6
-37.20171356201172	-7.29344367980957	0.5894736842105264
32.658504486083984	-12.439701080322266	0.4210526315789474
28.47136688232422	-37.92866134643555	0.3473684210526316
71.9681625366211	-6.834295749664307	0.33684210526315794
-2.3628201484680176	-66.5360107421875	0.4947368421052632
9.410409927368164	-71.14471435546875	0.35789473684210527
79.44622039794922	22.616716384887695	0.26315789473684215
-12.039137840270996	-34.545955657958984	0.4842105263157895
-28.02752113342285	-10.599926948547363	0.4421052631578948
17.644363403320312	-24.366918563842773	0.4421052631578948
34.558284759521484	-44.851402282714844	0.5052631578947369
-78.19156646728516	5.953423976898193	0.5578947368421052
-3.0900168418884277	-40.39306640625	0.4842105263157895
15.110857963562012	-50.8144645690918	0.4
15.28603458404541	1.6195080280303955	0.33684210526315794
13.47435474395752	-31.07837677001953	0.2947368421052632
50.053707122802734	-43.42619705200195	0.3894736842105263
35.07603073120117	-4.198819160461426	0.3263157894736842
34.6020622253418	-4.1299638748168945	0.3052631578947369
32.79197692871094	-1.8218778371810913	0.3052631578947369
-23.393539428710938	-21.18992805480957	0.4736842105263158
-20.50108528137207	-33.55104446411133	0.5263157894736842
-34.50421905517578	0.21987782418727875	0.4842105263157895
17.4410400390625	-23.66830062866211	0.4631578947368421
-33.03281021118164	-1.955925703048706	0.5052631578947369
-22.329259872436523	-40.897247314453125	0.4421052631578948
29.434831619262695	-8.383879661560059	0.24210526315789477
60.036170959472656	4.851531505584717	0.25263157894736843
11.866072654724121	-51.45732879638672	0.368421052631579
58.144386291503906	-46.00707244873047	0.3263157894736842
22.285539627075195	-28.16345977783203	0.4631578947368421
-4.482419490814209	-25.36802101135254	0.45263157894736844
-24.90345001220703	-45.410091400146484	0.4947368421052632
-30.062633514404297	-27.239789962768555	0.5052631578947369
21.388647079467773	4.099776744842529	0.37894736842105264
-2.4525296688079834	-39.22318649291992	0.5789473684210527
-11.653183937072754	1.4174729585647583	0.4631578947368421
19.285858154296875	-22.00125503540039	0.4
-6.436543941497803	-62.9667854309082	0.4105263157894737
41.67877960205078	-37.06067657470703	0.4421052631578948
33.53495788574219	5.279643535614014	0.37894736842105264
49.34672927856445	-39.75522994995117	0.5052631578947369
87.51213836669922	16.12582778930664	0.18947368421052635
-14.58717155456543	-34.05810546875	0.5157894736842106
-64.88263702392578	-6.7995734214782715	0.5263157894736842
-32.141510009765625	-20.01433563232422	0.45263157894736844
29.0667781829834	44.131126403808594	0.3263157894736842
-0.3613344132900238	-25.45672607421875	0.4
-5.787795543670654	9.024548530578613	0.4631578947368421
75.42645263671875	20.60565948486328	0.3052631578947369
83.56367492675781	21.521772384643555	0.28421052631578947
67.08910369873047	-24.433984756469727	0.3894736842105263
52.47864532470703	-37.46105194091797	0.4210526315789474
38.33831024169922	-49.88578796386719	0.45263157894736844
50.94542694091797	-31.89668846130371	0.37894736842105264
99.20193481445312	-13.852376937866211	0.1578947368421053
-89.27819061279297	29.73409080505371	0.4
-63.13065719604492	52.36172866821289	0.4421052631578948
62.66853332519531	-42.34921646118164	0.4105263157894737
57.87112808227539	-47.300994873046875	0.33684210526315794
-92.30296325683594	28.0440673828125	0.35789473684210527
66.69292449951172	6.970137119293213	0.23157894736842105
44.21079635620117	47.81900405883789	0.33684210526315794
50.25958251953125	-39.5327033996582	0.5052631578947369
1.0849303007125854	-18.979249954223633	0.5368421052631579
-24.34476089477539	-10.641924858093262	0.4
19.86351203918457	-36.45634078979492	0.4105263157894737
-4.999969482421875	-8.066554069519043	0.4842105263157895
-22.872526168823242	35.25496292114258	0.5473684210526316
96.80616760253906	-12.722234725952148	0.18947368421052635
30.687179565429688	11.497788429260254	0.3473684210526316
74.24325561523438	42.63093948364258	0.010526315789473717
36.08070755004883	-42.86833953857422	0.5263157894736842
96.90020751953125	-10.549891471862793	0.17894736842105263
98.4573745727539	-20.97556495666504	0.2947368421052632
-31.173070907592773	15.747174263000488	0.3157894736842105
-41.74257278442383	-6.018405437469482	0.5368421052631579
72.37499237060547	7.264315128326416	0.2947368421052632
48.73575210571289	53.459503173828125	0.17894736842105263
53.7181282043457	10.647058486938477	0.24210526315789477
28.99543571472168	6.405220031738281	0.2210526315789474
18.234031677246094	-18.545021057128906	0.4
40.16596603393555	53.53827667236328	0.2210526315789474
27.725881576538086	1.2345006465911865	0.17894736842105263
-14.3969087600708	-9.205338478088379	0.4210526315789474
63.90348434448242	11.910975456237793	0.3473684210526316
44.08037567138672	16.61001205444336	0.45263157894736844
36.445960998535156	20.500629425048828	0.4736842105263158
-79.26494598388672	43.21806716918945	0.5578947368421052
-15.564395904541016	25.03359603881836	0.4631578947368421
9.395241737365723	-48.683773040771484	0.5157894736842106
65.48371124267578	-51.654502868652344	0.368421052631579
36.3977165222168	-2.8308820724487305	0.26315789473684215
52.928897857666016	-47.889915466308594	0.4736842105263158
15.832305908203125	47.72775650024414	0.3052631578947369
56.890010833740234	-33.22212600708008	0.3894736842105263
100.62783813476562	-14.075154304504395	0.23157894736842105
93.6353988647461	3.0188710689544678	0.18947368421052635
84.31099700927734	19.873207092285156	0.23157894736842105
55.551639556884766	-39.406917572021484	0.43157894736842106
-8.20838451385498	-1.177944540977478	0.5684210526315789
-45.837223052978516	14.885177612304688	0.5157894736842106
-13.942931175231934	-34.76665115356445	0.5684210526315789
44.42940902709961	-3.1493351459503174	0.3894736842105263
-7.298677921295166	39.283103942871094	0.4105263157894737
-5.463983058929443	-36.5720329284668	0.4736842105263158
72.57091522216797	15.2929105758667	0.23157894736842105
-0.4316560924053192	-43.101783752441406	0.5263157894736842
11.18679428100586	-41.93696594238281	0.4421052631578948
93.18008422851562	2.298051118850708	0.1473684210526316
-66.95275115966797	25.12217140197754	0.4105263157894737
-20.324106216430664	-19.946575164794922	0.5052631578947369
-36.86935043334961	-24.038972854614258	0.4947368421052632
43.49224090576172	-30.744340896606445	0.4631578947368421
64.63523864746094	1.7107341289520264	0.3473684210526316
86.53490447998047	25.620193481445312	0.2
-0.6775439381599426	-6.144284725189209	0.5263157894736842
19.25431251525879	-39.183250427246094	0.368421052631579
55.28357696533203	47.023136138916016	0.2736842105263158
-24.021095275878906	34.80294418334961	0.4842105263157895
62.57426452636719	-35.65824508666992	0.2
13.642875671386719	-32.53617477416992	0.37894736842105264
36.60891342163086	24.854055404663086	0.3894736842105263
61.6552734375	11.964587211608887	0.33684210526315794
6.3194260597229	58.82569885253906	0.4947368421052632
-13.36786937713623	-36.22979736328125	0.5052631578947369
62.744144439697266	-4.806309700012207	0.24210526315789477
42.90207290649414	46.771995544433594	0.3263157894736842
57.535343170166016	-47.924468994140625	0.3263157894736842
36.17809295654297	-0.9473277926445007	0.35789473684210527
-86.36772155761719	39.80881881713867	0.5578947368421052
-64.05183410644531	41.76570510864258	0.5368421052631579
101.98910522460938	-18.11159896850586	0.1578947368421053
53.3458251953125	41.721622467041016	0.21052631578947373
39.97600555419922	46.52644348144531	0.33684210526315794
-8.205940246582031	-7.042270660400391	0.4947368421052632
-18.488557815551758	-30.274497985839844	0.5473684210526316
-37.901466369628906	9.649301528930664	0.5473684210526316
-61.5738639831543	38.047245025634766	0.5052631578947369
-85.7121353149414	42.57686233520508	0.6526315789473685
96.6375961303711	-11.00020980834961	0.13684210526315793
62.16725158691406	-1.838510274887085	0.2947368421052632
65.11611938476562	-2.5383238792419434	0.3052631578947369
19.014965057373047	-44.19174575805664	0.1473684210526316
82.8271255493164	3.0176751613616943	0.3052631578947369
84.84711456298828	1.3267614841461182	0.23157894736842105
60.183311462402344	53.65169906616211	0.17894736842105263
35.60100173950195	42.930789947509766	0.33684210526315794
-27.234981536865234	-6.904779434204102	0.4947368421052632
-17.885517120361328	-37.7775764465332	0.5157894736842106
-13.026565551757812	-15.498006820678711	0.4736842105263158
-0.9426679611206055	-16.26706314086914	0.4947368421052632
58.26998519897461	-45.59784698486328	0.3263157894736842
66.3614730834961	-51.8450813293457	0.4631578947368421
-3.4895834922790527	52.470088958740234	0.24210526315789477
52.283878326416016	-47.81441116333008	0.4947368421052632
47.05083084106445	-46.17000198364258	0.4736842105263158
77.2506332397461	-32.590213775634766	0.368421052631579
75.02449035644531	26.290109634399414	0.2947368421052632
-1.0391905307769775	63.11332702636719	0.4210526315789474
44.01642990112305	14.227907180786133	0.4947368421052632
-23.688053131103516	-17.131656646728516	0.5578947368421052
-15.129610061645508	-31.34760284423828	0.5157894736842106
3.6876590251922607	-4.247775077819824	0.4210526315789474
-22.49972915649414	-10.036833763122559	0.4
4.597152233123779	-36.40245056152344	0.5157894736842106
70.20391845703125	15.404407501220703	0.1578947368421053
34.417945861816406	-42.95351028442383	0.5368421052631579
-1.1981627941131592	-38.8929443359375	0.5263157894736842
88.96076965332031	-0.19313140213489532	0.24210526315789477
-66.95632934570312	25.13511085510254	0.4421052631578948
-4.24485969543457	68.88052368164062	0.3263157894736842
28.295103073120117	50.97323989868164	0.26315789473684215
12.577348709106445	23.73736572265625	0.3263157894736842
-5.200150489807129	6.874969482421875	0.368421052631579
63.8293571472168	54.90709686279297	0.24210526315789477
-15.324299812316895	-35.96257019042969	0.5578947368421052
3.705068826675415	-50.0454216003418	0.5368421052631579
70.02664184570312	33.12109375	0.3157894736842105
53.08088684082031	-48.44838333129883	0.45263157894736844
53.373409271240234	-48.27341079711914	0.4947368421052632
51.66495132446289	-42.94990158081055	0.4
-8.481910705566406	68.1490707397461	0.4105263157894737
32.308937072753906	15.4313383102417	0.35789473684210527
32.50618362426758	65.5453872680664	0.368421052631579
-2.640331745147705	69.2354507446289	0.4421052631578948
67.89908599853516	6.940278053283691	0.21052631578947373
-17.06014633178711	54.589359283447266	0.3894736842105263
62.05184555053711	-54.206783294677734	0.368421052631579
64.10487365722656	-42.03274154663086	0.4105263157894737
-17.315595626831055	54.03208541870117	0.4105263157894737
-91.13592529296875	31.841829299926758	0.4842105263157895
-35.028072357177734	10.364370346069336	0.5578947368421052
-76.83751678466797	41.43327713012695	0.5789473684210527
-24.315629959106445	63.18107604980469	0.4842105263157895
-70.89302825927734	26.252347946166992	0.4421052631578948
-32.81890106201172	-18.76252555847168	0.4736842105263158
-12.126145362854004	-1.363388180732727	0.3894736842105263
-8.193068504333496	55.89833068847656	0.43157894736842106
58.3923225402832	28.60049057006836	0.3894736842105263
66.13280487060547	-50.323814392089844	0.3894736842105263
54.136146545410156	-9.639687538146973	0.37894736842105264
-53.37886428833008	-25.687963485717773	0.3157894736842105
106.43888092041016	8.006326675415039	0.0
5.794051170349121	2.1703405380249023	0.4
-90.67532348632812	-1.6628023386001587	0.3157894736842105
51.16768264770508	11.0154390335083	0.368421052631579
59.55830001831055	15.76270866394043	0.2947368421052632
9.799068450927734	-36.89828872680664	0.4421052631578948
-17.835227966308594	-37.87120056152344	0.5473684210526316
56.21770095825195	-49.56087875366211	0.33684210526315794
51.4019660949707	-38.40109634399414	0.4421052631578948
6.149299621582031	-42.46836853027344	0.5473684210526316
-8.142845153808594	-33.43133544921875	0.4210526315789474
64.95828247070312	1.2426164150238037	0.3263157894736842
26.115812301635742	-47.29109573364258	0.4631578947368421
61.51361083984375	-43.67247772216797	0.4631578947368421
35.31945037841797	-38.680381774902344	0.4631578947368421
45.56423568725586	65.51011657714844	0.25263157894736843
-20.850252151489258	22.088436126708984	0.43157894736842106
-41.11545944213867	25.140745162963867	0.3894736842105263
-5.623204708099365	-0.2580861747264862	0.4631578947368421
15.590400695800781	65.50361633300781	0.43157894736842106
65.09239959716797	38.20500564575195	0.3263157894736842
83.26847076416016	-30.98038101196289	0.4210526315789474
84.10639953613281	-30.808378219604492	0.45263157894736844
-64.25605773925781	53.06549835205078	0.5052631578947369
-74.21357727050781	41.24270248413086	0.5789473684210527
46.79975509643555	-46.356807708740234	0.4421052631578948
48.08948516845703	-35.272361755371094	0.4947368421052632
-22.138559341430664	77.23411560058594	0.26315789473684215
16.85987091064453	67.7138442993164	0.4
32.906341552734375	54.413089752197266	0.24210526315789477
-81.53764343261719	19.03128433227539	0.5263157894736842
-32.15892791748047	-29.281599044799805	0.5052631578947369
-9.308086395263672	-11.552273750305176	0.4842105263157895
0.42283397912979126	-31.62293243408203	0.368421052631579
64.803466796875	-50.728572845458984	0.4105263157894737
25.59535789489746	0.3970634341239929	0.3052631578947369
58.5095329284668	-4.497596263885498	0.4105263157894737
-36.39054870605469	-20.024091720581055	0.5052631578947369
-38.642974853515625	8.411178588867188	0.4842105263157895
-46.30672836303711	1.707215428352356	0.5894736842105264
-59.45686340332031	5.886813163757324	0.4421052631578948
-75.452880859375	-20.873018264770508	0.5368421052631579
-70.58082580566406	-20.69062042236328	0.5052631578947369
64.03077697753906	-23.36178970336914	0.4421052631578948
46.219783782958984	3.0367066860198975	0.4105263157894737
-38.666656494140625	8.301840782165527	0.37894736842105264
-72.16299438476562	18.79747772216797	0.3894736842105263
17.498605728149414	40.713134765625	0.28421052631578947
84.33832550048828	36.86532974243164	0.0
61.37268829345703	3.552588939666748	0.17894736842105263
100.95487213134766	-16.605735778808594	0.17894736842105263
16.39138412475586	7.785345554351807	0.3473684210526316
-20.17057991027832	-16.33041763305664	0.3894736842105263
-24.902658462524414	-28.925865173339844	0.4842105263157895
-53.72676086425781	36.57821273803711	0.43157894736842106
17.98349952697754	-20.48710823059082	0.35789473684210527
-5.142741680145264	40.459815979003906	0.3894736842105263
57.52642822265625	-16.656295776367188	0.3157894736842105
101.3569107055664	-15.534554481506348	0.10526315789473689
57.971397399902344	5.927968502044678	0.16842105263157897
57.67274475097656	7.8808913230896	0.12631578947368421
15.745033264160156	31.109785079956055	0.13684210526315793
-56.95626449584961	41.0823974609375	0.4842105263157895
56.838584899902344	3.8579752445220947	0.2210526315789474
6.212013244628906	12.95244312286377	0.37894736842105264
-24.38421630859375	-43.632240295410156	0.4631578947368421
60.32977294921875	3.094207286834717	0.2947368421052632
99.45314025878906	-13.004297256469727	0.24210526315789477
81.17168426513672	33.657928466796875	0.1473684210526316
28.824234008789062	51.10371780395508	0.2210526315789474
23.61162567138672	32.176204681396484	0.3052631578947369
20.369197845458984	31.731788635253906	0.28421052631578947
9.233091354370117	20.715089797973633	0.18947368421052635
-23.780418395996094	73.9792251586914	0.4105263157894737
34.13814163208008	6.574110984802246	0.3052631578947369
12.949649810791016	2.576150417327881	0.4
-22.240739822387695	-28.829330444335938	0.5473684210526316
-49.54385757446289	31.52385711669922	0.4947368421052632
-36.89214324951172	24.555177688598633	0.4736842105263158
12.92842960357666	1.3301196098327637	0.5052631578947369
-24.79132843017578	-40.63216018676758	0.4
16.57391929626465	14.901534080505371	0.33684210526315794
18.76077651977539	17.831432342529297	0.35789473684210527
-4.4618330001831055	69.11348724365234	0.3473684210526316
39.765316009521484	55.32726287841797	0.10526315789473689
99.01494598388672	-17.357421875	0.21052631578947373
99.27574920654297	-13.820568084716797	0.21052631578947373
48.902828216552734	-15.356731414794922	0.28421052631578947
60.28428649902344	-7.579150676727295	0.25263157894736843
-81.57472229003906	39.346435546875	0.6210526315789474
-46.57172393798828	43.62888717651367	0.4947368421052632
29.00171661376953	21.755352020263672	0.3263157894736842
28.636783599853516	12.689973831176758	0.33684210526315794
19.254804611206055	36.52198028564453	0.2210526315789474
29.48952865600586	22.69696807861328	0.33684210526315794
59.091373443603516	14.635573387145996	0.2210526315789474
46.57822036743164	51.77725601196289	0.10526315789473689
17.76000213623047	17.026479721069336	0.368421052631579
55.70533752441406	4.336741924285889	0.2947368421052632
33.71323776245117	5.171018123626709	0.26315789473684215
100.18597412109375	-13.627745628356934	0.18947368421052635
98.91911315917969	-17.812517166137695	0.28421052631578947
101.40415954589844	-13.10673999786377	0.26315789473684215
102.73302459716797	-15.106575965881348	0.11578947368421055
81.00504302978516	32.96904754638672	0.11578947368421055
23.017818450927734	29.449230194091797	0.3157894736842105
17.351764678955078	24.593772888183594	0.2736842105263158
46.678688049316406	56.904998779296875	0.23157894736842105
32.40028762817383	49.933937072753906	0.28421052631578947
79.60505676269531	43.369651794433594	0.11578947368421055
56.039649963378906	4.636244297027588	0.25263157894736843
-13.315675735473633	-23.23996353149414	0.33684210526315794
-0.37086376547813416	-31.121362686157227	0.368421052631579
53.56414794921875	-49.44929885864258	0.35789473684210527
-12.67475700378418	-10.7081298828125	0.4421052631578948
63.671966552734375	2.3513875007629395	0.368421052631579
48.70437240600586	53.42083740234375	0.18947368421052635
33.834388732910156	41.638710021972656	0.1473684210526316
59.380104064941406	7.460914134979248	0.21052631578947373
52.68292999267578	49.280242919921875	0.1578947368421053
30.423791885375977	43.7569694519043	0.3052631578947369
52.60003662109375	49.09010696411133	0.23157894736842105
15.725942611694336	31.09769630432129	0.23157894736842105
57.331581115722656	4.083887100219727	0.26315789473684215
31.729063034057617	5.928893089294434	0.37894736842105264
-33.739418029785156	63.69192123413086	0.368421052631579
43.022254943847656	-4.050655841827393	0.33684210526315794
33.4957160949707	23.913843154907227	0.4631578947368421
25.68573570251465	24.757173538208008	0.2736842105263158
33.45856475830078	41.24912643432617	0.23157894736842105
-85.86661529541016	34.71318817138672	0.5368421052631579
17.623363494873047	9.074813842773438	0.3052631578947369
2.3789422512054443	19.596813201904297	0.3157894736842105
15.018647193908691	1.27718985080719	0.3894736842105263
29.211111068725586	-3.1590664386749268	0.3894736842105263
17.63985824584961	7.060568809509277	0.3052631578947369
13.42094898223877	-24.309614181518555	0.5052631578947369
-66.60311889648438	41.68362045288086	0.5052631578947369
16.144344329833984	8.65460205078125	0.3473684210526316
33.470638275146484	4.291324615478516	0.37894736842105264
56.82279968261719	11.666328430175781	0.2947368421052632
20.32895278930664	9.523110389709473	0.3052631578947369
21.657621383666992	7.718472003936768	0.3473684210526316
-89.55296325683594	17.631315231323242	0.4421052631578948
-90.3485107421875	4.248425006866455	0.3263157894736842
21.124574661254883	9.85290241241455	0.2736842105263158
16.148252487182617	-11.627074241638184	0.35789473684210527
-25.387712478637695	-39.8399543762207	0.43157894736842106
15.439620971679688	4.761399269104004	0.3263157894736842
-24.867414474487305	69.36405944824219	0.45263157894736844
-18.70197105407715	-26.160215377807617	0.45263157894736844
0.555675745010376	-42.14149856567383	0.5263157894736842
-5.65370512008667	15.21679973602295	0.3894736842105263
-89.81423950195312	9.253631591796875	0.4421052631578948
18.5990047454834	8.823234558105469	0.3263157894736842
4.345517635345459	20.09920310974121	0.1578947368421053
-86.52652740478516	19.261028289794922	0.5894736842105264
13.546211242675781	13.461155891418457	0.2947368421052632
-91.34490203857422	34.52832794189453	0.5052631578947369
-36.73416519165039	-20.39043617248535	0.43157894736842106
-24.994653701782227	-29.5412540435791	0.4210526315789474
-18.38190269470215	-24.952713012695312	0.45263157894736844
12.674554824829102	-18.152637481689453	0.35789473684210527
25.102054595947266	-23.404560089111328	0.368421052631579
20.571046829223633	4.692849159240723	0.368421052631579
-1.1671974658966064	5.429351806640625	0.4105263157894737
18.83514404296875	12.704633712768555	0.3157894736842105
31.49758529663086	8.970808029174805	0.3263157894736842
-92.4305648803711	32.655887603759766	0.5789473684210527
16.81221580505371	32.724098205566406	0.2736842105263158
42.16178894042969	6.1178178787231445	0.3263157894736842
-15.809181213378906	74.8296127319336	0.37894736842105264
-22.044017791748047	-10.07518196105957	0.43157894736842106
-10.409219741821289	-36.0833625793457	0.4947368421052632
-66.17124938964844	48.24913024902344	0.5157894736842106
13.95996379852295	-39.614192962646484	0.45263157894736844
-23.861143112182617	-27.507402420043945	0.4842105263157895
-22.34162139892578	-23.8593807220459	0.5473684210526316
-7.824929714202881	-32.53607177734375	0.4105263157894737
10.07300853729248	35.08428192138672	0.2
17.142539978027344	22.49205207824707	0.23157894736842105
-9.710716247558594	69.97904968261719	0.35789473684210527
27.43880271911621	-22.376609802246094	0.43157894736842106
16.995872497558594	6.558710098266602	0.2947368421052632
-18.191146850585938	-19.978816986083984	0.4842105263157895
-14.07866382598877	-36.56849670410156	0.5052631578947369
-16.6278018951416	-21.583715438842773	0.4842105263157895
-17.616151809692383	-40.219242095947266	0.5368421052631579
16.749614715576172	7.885879039764404	0.3473684210526316
-40.21307373046875	0.06515811383724213	0.5368421052631579
20.884429931640625	-19.00139808654785	0.4210526315789474
57.29713439941406	38.73860549926758	0.3052631578947369
18.787124633789062	-27.651750564575195	0.3473684210526316
19.564937591552734	-20.404613494873047	0.4105263157894737
26.54885482788086	-23.367490768432617	0.4842105263157895
33.52410125732422	-5.515080451965332	0.3473684210526316
79.82289123535156	38.88676071166992	0.26315789473684215
60.06627655029297	36.474552154541016	0.24210526315789477
64.98905944824219	30.809396743774414	0.24210526315789477
48.25495147705078	4.224243640899658	0.5263157894736842
56.80564880371094	-0.3628871440887451	0.33684210526315794
-12.48180103302002	-66.07672882080078	0.35789473684210527
-4.860101699829102	-45.371639251708984	0.5052631578947369
44.99795913696289	-3.684469223022461	0.28421052631578947
-34.8409309387207	9.44737434387207	0.4947368421052632
20.709388732910156	-18.92203140258789	0.4631578947368421
25.69466209411621	-11.923428535461426	0.368421052631579
88.26285552978516	-4.150868892669678	0.33684210526315794
60.600196838378906	35.39242172241211	0.26315789473684215
-49.80046844482422	14.961621284484863	0.5263157894736842
-89.5150375366211	18.009859085083008	0.5473684210526316
-33.88511657714844	5.869569778442383	0.5052631578947369
26.93385887145996	2.3191561698913574	0.2736842105263158
-36.685970306396484	1.2635219097137451	0.4947368421052632
-10.851284980773926	-31.290922164916992	0.4947368421052632
35.272178649902344	-42.77009201049805	0.4947368421052632
-43.35292053222656	-42.39628601074219	0.5263157894736842
19.667694091796875	-22.69855499267578	0.43157894736842106
81.00927734375	-11.716151237487793	0.28421052631578947
83.4774169921875	12.83631706237793	0.3157894736842105
37.1585807800293	2.131071090698242	0.2947368421052632
-15.071226119995117	11.07908821105957	0.5578947368421052
50.82070541381836	-19.31368637084961	0.3473684210526316
19.224809646606445	41.078792572021484	0.3157894736842105
40.42751693725586	-2.888669967651367	0.37894736842105264
-13.885565757751465	-35.807308197021484	0.4947368421052632
6.701689720153809	-46.610816955566406	0.5052631578947369
33.63427734375	-37.623592376708984	0.5157894736842106
15.794748306274414	-23.83212661743164	0.5157894736842106
19.192583084106445	-16.70220184326172	0.4210526315789474
26.787311553955078	-22.510866165161133	0.4210526315789474
39.279544830322266	-3.8459768295288086	0.3473684210526316
41.887264251708984	-15.443220138549805	0.3473684210526316
54.46085739135742	32.08150863647461	0.3894736842105263
35.43585205078125	-13.46924114227295	0.28421052631578947
57.055572509765625	39.00152587890625	0.33684210526315794
47.462974548339844	2.8410708904266357	0.4
-19.165599822998047	-22.498748779296875	0.4947368421052632
53.87010192871094	-43.43681335449219	0.43157894736842106
47.09062576293945	-59.06525802612305	0.4631578947368421
-27.743606567382812	-66.5564956665039	0.4421052631578948
7.615084171295166	-23.83004379272461	0.35789473684210527
76.08995056152344	-33.393470764160156	0.37894736842105264
-5.625226974487305	-32.6163444519043	0.4421052631578948
-34.56037139892578	-11.001961708068848	0.5052631578947369
-51.58560562133789	-46.4299201965332	0.5894736842105264
12.060441017150879	24.04676628112793	0.35789473684210527
17.288297653198242	-63.91923141479492	0.5263157894736842
-37.109432220458984	-63.63029479980469	0.45263157894736844
45.08897018432617	-56.300750732421875	0.4210526315789474
40.41111373901367	-43.16156768798828	0.4947368421052632
42.40647506713867	-55.01560592651367	0.4105263157894737
-43.61076736450195	-53.91094207763672	0.35789473684210527
23.37796401977539	-69.11518096923828	0.4631578947368421
45.80121994018555	-45.403499603271484	0.5052631578947369
-6.573084354400635	-51.835304260253906	0.4947368421052632
-23.64059066772461	-51.337501525878906	0.5052631578947369
-12.166096687316895	-37.17382049560547	0.5263157894736842
10.297483444213867	-42.6067008972168	0.5052631578947369
-7.538045406341553	-53.70518112182617	0.5263157894736842
20.31572151184082	-63.44880294799805	0.5157894736842106
28.693479537963867	-51.46182632446289	0.5157894736842106
52.84514236450195	-34.4755859375	0.4210526315789474
77.63663482666016	-33.306190490722656	0.45263157894736844
8.99594497680664	-26.11569595336914	0.45263157894736844
37.03058624267578	-52.51502227783203	0.4947368421052632
5.099997520446777	-20.384246826171875	0.4421052631578948
98.02916717529297	-23.022600173950195	0.3263157894736842
104.08587646484375	-13.241564750671387	0.2210526315789474
63.1004638671875	-48.813140869140625	0.368421052631579
49.86037063598633	-50.413818359375	0.4631578947368421
-54.09877395629883	-13.27950382232666	0.4736842105263158
40.700313568115234	-61.26200866699219	0.4421052631578948
71.17611694335938	-1.4699249267578125	0.25263157894736843
67.55853271484375	4.487467288970947	0.368421052631579
22.681608200073242	-36.11405944824219	0.3894736842105263
-31.23516845703125	-68.73674011230469	0.4105263157894737
84.41680145263672	-31.767860412597656	0.37894736842105264
50.33888626098633	-39.54917907714844	0.5052631578947369
-16.02193260192871	-42.1217155456543	0.5052631578947369
-12.453143119812012	-41.44526672363281	0.4736842105263158
-87.08172607421875	-3.5250160694122314	0.45263157894736844
49.424922943115234	-53.75741958618164	0.45263157894736844
-1.3782914876937866	21.881473541259766	0.17894736842105263
41.88213348388672	-42.13127517700195	0.4736842105263158
10.413652420043945	-15.644906997680664	0.4736842105263158
35.74837112426758	23.590925216674805	0.4421052631578948
69.37560272216797	-35.250492095947266	0.28421052631578947
-29.76797866821289	-68.04795837402344	0.2947368421052632
1.2988896369934082	-22.31891441345215	0.4421052631578948
42.356109619140625	-15.733436584472656	0.3894736842105263
-16.422739028930664	-44.13863754272461	0.5052631578947369
11.304009437561035	-15.740488052368164	0.4947368421052632
22.106891632080078	-26.03171157836914	0.4
19.55072021484375	-5.0415568351745605	0.3052631578947369
53.103187561035156	45.041011810302734	0.3263157894736842
-46.379600524902344	-68.80707550048828	0.43157894736842106
70.57080841064453	-12.852675437927246	0.3052631578947369
43.53532791137695	-59.158348083496094	0.4631578947368421
67.19183349609375	0.041513122618198395	0.2947368421052632
99.10565185546875	-3.5412628650665283	0.24210526315789477
20.30371856689453	-16.002635955810547	0.43157894736842106
38.912628173828125	-32.12268829345703	0.3894736842105263
-7.3837432861328125	-42.9708366394043	0.4210526315789474
-44.76207733154297	-41.403560638427734	0.4947368421052632
21.558597564697266	-22.592449188232422	0.5157894736842106
-25.338069915771484	-44.17499923706055	0.4736842105263158
35.15547180175781	-27.657207489013672	0.4
5.347452640533447	-28.675390243530273	0.4631578947368421
66.62443542480469	-35.06378936767578	0.4
-1.0780324935913086	-11.608501434326172	0.4947368421052632
92.41512298583984	-9.031636238098145	0.368421052631579
99.15861511230469	-3.586289167404175	0.1473684210526316
-5.555064678192139	-13.14396858215332	0.45263157894736844
70.8413314819336	-12.061043739318848	0.3473684210526316
19.095300674438477	-61.94413375854492	0.5157894736842106
-19.85027313232422	8.729019165039062	0.4421052631578948
-41.717952728271484	-63.86311340332031	0.3894736842105263
8.3712158203125	-64.27127838134766	0.4421052631578948
27.96345329284668	-12.566824913024902	0.368421052631579
-36.40520477294922	-58.79822540283203	0.5052631578947369
44.825653076171875	17.460424423217773	0.43157894736842106
-23.416120529174805	46.17628860473633	0.43157894736842106
4.215733051300049	-20.853816986083984	0.45263157894736844
69.68472290039062	-33.611324310302734	0.4210526315789474
60.62579345703125	-48.518150329589844	0.4421052631578948
62.305973052978516	0.7810634970664978	0.25263157894736843
5.478677749633789	64.05066680908203	0.3894736842105263
19.76407814025879	27.213048934936523	0.3894736842105263
15.873123168945312	-23.155885696411133	0.4947368421052632
18.01306915283203	-23.766151428222656	0.43157894736842106
76.7223129272461	8.85063362121582	0.3052631578947369
-24.051097869873047	-52.29060363769531	0.4736842105263158
-15.185962677001953	-4.5196003913879395	0.4947368421052632
71.95687103271484	-28.702106475830078	0.368421052631579
58.26456069946289	-17.789485931396484	0.3473684210526316
76.45575714111328	-31.524736404418945	0.37894736842105264
91.95569610595703	-9.31227970123291	0.28421052631578947
59.3615608215332	18.996339797973633	0.4421052631578948
-24.839990615844727	-21.933990478515625	0.43157894736842106
21.089801788330078	4.1210713386535645	0.3473684210526316
95.37796020507812	-9.225821495056152	0.1473684210526316
41.12495422363281	-2.0404553413391113	0.3263157894736842
-2.158859968185425	-0.3834821879863739	0.4736842105263158
89.48198699951172	-9.611278533935547	0.3052631578947369
2.7945590019226074	-23.055530548095703	0.368421052631579
90.04067993164062	-3.8410849571228027	0.23157894736842105
90.20809173583984	-7.422412395477295	0.3894736842105263
72.88948059082031	-28.4786376953125	0.3263157894736842
68.53009796142578	25.770782470703125	0.3052631578947369
94.29137420654297	2.342602491378784	0.2210526315789474
-32.507240295410156	-27.624465942382812	0.5578947368421052
-36.34553527832031	12.114984512329102	0.5473684210526316
-11.903982162475586	19.135547637939453	0.43157894736842106
-54.292877197265625	-26.940881729125977	0.368421052631579
62.26583480834961	-53.169219970703125	0.3894736842105263
37.28795623779297	-32.52666473388672	0.45263157894736844
76.29659271240234	-34.62810516357422	0.4421052631578948
90.34394073486328	0.8249623775482178	0.23157894736842105
48.19858169555664	-39.02748489379883	0.4947368421052632
102.41294860839844	-3.299025774002075	0.12631578947368421
90.3630142211914	-5.776100158691406	0.35789473684210527
24.252452850341797	20.83635902404785	0.2736842105263158
44.0933837890625	-24.795942306518555	0.4736842105263158
-22.16952896118164	29.773462295532227	0.4
-79.61219024658203	13.143908500671387	0.4736842105263158
-83.90399169921875	-11.24995231628418	0.4736842105263158
-73.71334075927734	-21.18644905090332	0.5368421052631579
63.09309005737305	-47.293060302734375	0.3894736842105263
6.869300842285156	-20.00692367553711	0.3263157894736842
67.45392608642578	-49.71089553833008	0.37894736842105264
26.964946746826172	-70.57620239257812	0.4947368421052632
80.12931823730469	-25.538862228393555	0.37894736842105264
91.52479553222656	-10.155084609985352	0.2736842105263158
34.86282730102539	21.255224227905273	0.4947368421052632
6.9815239906311035	14.969009399414062	0.35789473684210527
19.9993896484375	11.237346649169922	0.2947368421052632
28.089391708374023	44.78803634643555	0.33684210526315794
18.655122756958008	-8.027800559997559	0.33684210526315794
-44.44971466064453	-42.60103988647461	0.5157894736842106
15.415878295898438	-7.622477054595947	0.26315789473684215
52.4736328125	-30.521989822387695	0.2947368421052632
62.162322998046875	5.453658580780029	0.28421052631578947
84.24829864501953	-35.31155776977539	0.2947368421052632
83.6668472290039	5.871912002563477	0.24210526315789477
90.17256927490234	-6.5025763511657715	0.33684210526315794
80.40152740478516	22.29179573059082	0.2736842105263158
22.25605583190918	3.4231796264648438	0.3894736842105263
-24.792001724243164	1.4546722173690796	0.4421052631578948
48.5323371887207	-54.08069610595703	0.4842105263157895
19.063888549804688	12.082198143005371	0.3473684210526316
64.05797576904297	-10.50199031829834	0.4210526315789474
16.699392318725586	-9.033974647521973	0.3473684210526316
-52.23387908935547	40.58218002319336	0.5263157894736842
9.183545112609863	26.02117919921875	0.2947368421052632
6.00523567199707	32.4976921081543	0.28421052631578947
2.3341798782348633	26.683250427246094	0.2
31.186803817749023	-0.9108362197875977	0.2736842105263158
95.79312133789062	-5.747686386108398	0.2210526315789474
95.76737976074219	5.842365264892578	0.12631578947368421
91.86151885986328	-12.339181900024414	0.18947368421052635
30.898168563842773	-16.352005004882812	0.3473684210526316
80.79310607910156	-5.111636638641357	0.28421052631578947
50.23299026489258	55.00141143798828	0.17894736842105263
3.7368221282958984	27.278446197509766	0.28421052631578947
10.565340995788574	15.76473617553711	0.43157894736842106
-87.71002960205078	33.75297546386719	0.4842105263157895
5.8802008628845215	32.337886810302734	0.3894736842105263
-38.38206100463867	35.23080825805664	0.25263157894736843
86.50408172607422	27.163646697998047	0.17894736842105263
96.97356414794922	-9.726346015930176	0.08421052631578951
60.63611602783203	-5.8763909339904785	0.3052631578947369
88.05513000488281	14.673583984375	0.24210526315789477
77.33671569824219	-9.943282127380371	0.26315789473684215
52.61185073852539	-1.4860777854919434	0.368421052631579
25.092132568359375	1.5413694381713867	0.35789473684210527
3.5433151721954346	30.768718719482422	0.4210526315789474
13.809595108032227	8.091784477233887	0.3157894736842105
17.772977828979492	10.892051696777344	0.2736842105263158
2.7832419872283936	25.48064422607422	0.26315789473684215
-37.177955627441406	36.04213333129883	0.26315789473684215
24.823772430419922	-2.789287805557251	0.37894736842105264
41.5568962097168	-4.33256721496582	0.33684210526315794
92.9267349243164	-7.133745193481445	0.25263157894736843
85.35486602783203	-4.325320720672607	0.33684210526315794
9.11727237701416	-61.128692626953125	0.5263157894736842
21.02401351928711	-16.832090377807617	0.37894736842105264
33.483375549316406	-12.34345817565918	0.4210526315789474
24.769695281982422	1.8694230318069458	0.28421052631578947
4.504007339477539	27.715574264526367	0.4
14.865745544433594	8.300492286682129	0.3157894736842105
9.050581932067871	25.815567016601562	0.26315789473684215
-37.158538818359375	31.71202278137207	0.3473684210526316
19.418718338012695	11.736178398132324	0.3052631578947369
21.571256637573242	-18.839412689208984	0.4
31.04024314880371	-42.51914596557617	0.45263157894736844
41.07468032836914	-61.688106536865234	0.3894736842105263
35.05631637573242	-7.262310028076172	0.4631578947368421
26.07184410095215	59.54091262817383	0.17894736842105263
61.745765686035156	36.08184814453125	0.2210526315789474
18.268505096435547	10.109476089477539	0.25263157894736843
-40.92341995239258	33.258079528808594	0.3894736842105263
13.004914283752441	16.194665908813477	0.37894736842105264
4.31287145614624	20.219186782836914	0.17894736842105263
-82.64295196533203	4.406479835510254	0.3052631578947369
23.77625274658203	3.335360527038574	0.24210526315789477
15.963013648986816	21.47308349609375	0.3894736842105263
102.05402374267578	-14.146214485168457	0.1578947368421053
34.61934280395508	-49.836326599121094	0.4947368421052632
-3.174861431121826	-51.00325393676758	0.5263157894736842
-0.02972465008497238	-67.42139434814453	0.43157894736842106
16.451513290405273	26.69852638244629	0.23157894736842105
19.17635726928711	11.932913780212402	0.3263157894736842
-88.3878402709961	9.225749015808105	0.43157894736842106
2.0346226692199707	20.212085723876953	0.18947368421052635
-59.267005920410156	42.98233413696289	0.4736842105263158
-5.354635238647461	24.723779678344727	0.4
15.104281425476074	-23.828989028930664	0.4842105263157895
19.899023056030273	6.292807579040527	0.33684210526315794
25.710206985473633	-1.5872396230697632	0.3052631578947369
21.564804077148438	-10.117779731750488	0.3473684210526316
32.30390167236328	-59.37314987182617	0.4842105263157895
94.77579498291016	-5.979676723480225	0.28421052631578947
61.4646110534668	37.03926086425781	0.25263157894736843
22.42726707458496	7.886183738708496	0.26315789473684215
-49.73139572143555	55.0094108581543	0.4421052631578948
-72.16542053222656	33.8608512878418	0.5052631578947369
0.46271267533302307	18.581626892089844	0.23157894736842105
-78.99073028564453	6.193200588226318	0.5263157894736842
16.22197723388672	10.991896629333496	0.2736842105263158
-7.533409595489502	-60.269622802734375	0.45263157894736844
26.17352867126465	-5.993271350860596	0.3052631578947369
13.083731651306152	5.931466579437256	0.3894736842105263
6.910461902618408	-66.91092681884766	0.4421052631578948
-9.632702827453613	-20.26563262939453	0.5368421052631579
2.57171893119812	-67.058349609375	0.4842105263157895
15.66680908203125	16.39687156677246	0.3157894736842105
-40.05464172363281	33.959922790527344	0.3473684210526316
-74.98562622070312	18.811126708984375	0.45263157894736844
2.1842005252838135	20.559301376342773	0.17894736842105263
-71.32569885253906	18.28022003173828	0.23157894736842105
18.826265335083008	7.441635608673096	0.3263157894736842
23.957197189331055	-5.715410232543945	0.3473684210526316
69.586181640625	-8.837662696838379	0.2947368421052632
25.075950622558594	-14.09150505065918	0.4105263157894737
40.29069137573242	-2.9889495372772217	0.33684210526315794
-3.915947437286377	-51.319881439208984	0.4947368421052632
21.974260330200195	-15.128554344177246	0.4210526315789474
17.890199661254883	13.217315673828125	0.2210526315789474
-39.50921630859375	37.878074645996094	0.3157894736842105
-83.45516204833984	5.989396095275879	0.37894736842105264
5.5957465171813965	29.265762329101562	0.3894736842105263
-72.13801574707031	13.229626655578613	0.37894736842105264
17.760339736938477	4.036081314086914	0.37894736842105264
12.745647430419922	-53.86799240112305	0.5052631578947369
39.957454681396484	-49.365325927734375	0.4
-7.852018356323242	-62.819480895996094	0.35789473684210527
24.22200584411621	-59.306461334228516	0.5578947368421052
32.50386047363281	-14.696113586425781	0.37894736842105264
35.52793884277344	-0.7046331763267517	0.37894736842105264
16.12175941467285	23.55065155029297	0.35789473684210527
-75.93534851074219	-4.913930892944336	0.4631578947368421
-83.61357879638672	6.404569149017334	0.43157894736842106
-86.96756744384766	3.9917795658111572	0.45263157894736844
-81.33660888671875	-16.565752029418945	0.17894736842105263
-29.736230850219727	-6.309685230255127	0.3894736842105263
-17.21611213684082	-40.79118347167969	0.5473684210526316
-27.180082321166992	-28.01607322692871	0.4210526315789474
68.5177001953125	-37.25215530395508	0.4105263157894737
-14.392276763916016	-56.14554214477539	0.4947368421052632
13.113911628723145	23.105133056640625	0.3894736842105263
35.25809860229492	-14.478076934814453	0.43157894736842106
-81.02706146240234	8.261186599731445	0.45263157894736844
-76.28218841552734	17.159658432006836	0.3473684210526316
-1.8176369667053223	22.780723571777344	0.25263157894736843
2.645388126373291	21.441043853759766	0.24210526315789477
-76.23751068115234	12.788482666015625	0.3473684210526316
12.792763710021973	-16.01101303100586	0.45263157894736844
49.94157409667969	-17.73055076599121	0.25263157894736843
16.156064987182617	-55.977596282958984	0.4842105263157895
12.719438552856445	-71.50312805175781	0.4631578947368421
27.036252975463867	-3.104593515396118	0.3263157894736842
34.0345573425293	-63.7808723449707	0.3894736842105263
19.577415466308594	6.875613212585449	0.35789473684210527
20.50108528137207	8.963394165039062	0.3263157894736842
-83.1039810180664	2.542689323425293	0.23157894736842105
14.361601829528809	34.07797622680664	0.3052631578947369
-48.87016677856445	54.38943099975586	0.3894736842105263
-74.14344787597656	20.102033615112305	0.43157894736842106
13.903221130371094	3.0935869216918945	0.4210526315789474
-13.257031440734863	-42.15776824951172	0.5578947368421052
32.25518798828125	-48.58440017700195	0.4105263157894737
-20.200822830200195	15.437138557434082	0.4947368421052632
15.584802627563477	-54.899566650390625	0.4421052631578948
33.805843353271484	-3.445418119430542	0.33684210526315794
26.01223373413086	-1.2435222864151	0.28421052631578947
21.459463119506836	8.170683860778809	0.3052631578947369
-90.72167205810547	5.032792568206787	0.4105263157894737
-46.351009368896484	15.400331497192383	0.5157894736842106
8.366378784179688	26.943958282470703	0.2736842105263158
-76.45738220214844	8.817757606506348	0.4736842105263158
26.989715576171875	-0.9991570115089417	0.3473684210526316
26.522066116333008	-70.7919921875	0.43157894736842106
11.203022003173828	-65.09211730957031	0.4947368421052632
14.866701126098633	-51.37123107910156	0.4
7.894919395446777	-66.13371276855469	0.4210526315789474
34.2030143737793	-63.973838806152344	0.35789473684210527
22.477502822875977	-7.757025241851807	0.33684210526315794
13.543486595153809	8.605868339538574	0.3157894736842105
-46.847660064697266	14.066741943359375	0.5157894736842106
-80.30715942382812	19.274845123291016	0.5052631578947369
-70.5772705078125	19.418546676635742	0.3157894736842105
-54.77505111694336	37.734779357910156	0.4842105263157895
16.788347244262695	-26.981340408325195	0.4421052631578948
3.936194658279419	-70.39463806152344	0.5368421052631579
50.714508056640625	-8.452657699584961	0.43157894736842106
-12.301773071289062	-69.6836166381836	0.4210526315789474
-30.929048538208008	-59.576019287109375	0.5473684210526316
32.43623352050781	-5.863062381744385	0.3263157894736842
27.05603790283203	-0.5775269865989685	0.368421052631579
4.427995681762695	30.961511611938477	0.37894736842105264
-70.99522399902344	14.226571083068848	0.4
-66.30780029296875	35.84063720703125	0.5157894736842106
-36.49401092529297	57.336917877197266	0.3894736842105263
3.9136481285095215	20.60173797607422	0.2210526315789474
27.295690536499023	-0.8332291841506958	0.35789473684210527
22.85531234741211	-42.78102111816406	0.4105263157894737
20.5797176361084	-13.923040390014648	0.4105263157894737
94.39944458007812	3.1690797805786133	0.17894736842105263
26.24117660522461	-5.745568752288818	0.28421052631578947
25.51612091064453	-2.647097587585449	0.33684210526315794
26.3485164642334	1.0882498025894165	0.3157894736842105
13.727407455444336	13.602078437805176	0.33684210526315794
3.1434497833251953	22.280366897583008	0.2947368421052632
15.762246131896973	21.243038177490234	0.4
4.670759677886963	24.752155303955078	0.2210526315789474
-45.997474670410156	57.440120697021484	0.3263157894736842
23.82705307006836	-11.730318069458008	0.3894736842105263
19.423477172851562	6.09922981262207	0.3894736842105263
21.245302200317383	-44.81517028808594	0.3473684210526316
26.233497619628906	0.510699450969696	0.3157894736842105
21.908681869506836	-55.16801071166992	0.5263157894736842
3.630488157272339	-68.04096221923828	0.5052631578947369
28.422391891479492	-4.580267906188965	0.35789473684210527
17.514713287353516	11.280435562133789	0.28421052631578947
-80.51152038574219	10.238548278808594	0.5473684210526316
-85.4144058227539	9.657085418701172	0.4736842105263158
1.3525506258010864	22.025747299194336	0.2947368421052632
5.794628143310547	23.137462615966797	0.24210526315789477
-82.63959503173828	14.518712997436523	0.4736842105263158
22.240848541259766	-17.387725830078125	0.4
20.848819732666016	-13.632513046264648	0.368421052631579
-15.610345840454102	-70.3687515258789	0.43157894736842106
15.998353004455566	-57.5849609375	0.4736842105263158
66.20259857177734	-36.23651123046875	0.4736842105263158
20.884056091308594	27.412553787231445	0.3052631578947369
16.369028091430664	14.020088195800781	0.37894736842105264
6.5293684005737305	29.696949005126953	0.368421052631579
15.212258338928223	-6.406748294830322	0.2736842105263158
14.012284278869629	23.51448631286621	0.33684210526315794
57.54834747314453	7.929129600524902	0.0736842105263158
27.73383903503418	-14.44558334350586	0.4
16.147871017456055	-32.83747482299805	0.4736842105263158
18.343626022338867	-22.880952835083008	0.4421052631578948
-7.513478755950928	-59.609066009521484	0.4421052631578948
66.76686096191406	-13.368820190429688	0.33684210526315794
31.07780647277832	-1.3195297718048096	0.33684210526315794
5.03294038772583	-6.194324493408203	0.5052631578947369
13.719706535339355	23.679025650024414	0.3263157894736842
-71.87635803222656	32.45475769042969	0.5157894736842106
-60.55463409423828	42.15140914916992	0.4736842105263158
-63.02044677734375	34.98106002807617	0.4947368421052632
-68.1182861328125	34.682010650634766	0.4947368421052632
-62.4053840637207	36.676849365234375	0.5052631578947369
-85.41622924804688	37.23439407348633	0.5684210526315789
-76.30372619628906	17.1802978515625	0.37894736842105264
-82.90620422363281	34.81748962402344	0.5052631578947369
-35.822933197021484	49.313812255859375	0.5052631578947369
-36.39702224731445	43.69197082519531	0.4421052631578948
-88.99601745605469	31.959300994873047	0.26315789473684215
-59.35974884033203	51.93718338012695	0.5263157894736842
-71.44171905517578	36.35379409790039	0.5578947368421052
-89.72350311279297	33.41281509399414	0.4210526315789474
-41.58666229248047	49.733272552490234	0.5789473684210527
-15.030754089355469	34.5790901184082	0.43157894736842106
-61.59885025024414	37.32082748413086	0.4947368421052632
-60.958526611328125	37.35611343383789	0.5052631578947369
-62.34126281738281	37.18388748168945	0.5052631578947369
-59.73780822753906	42.029273986816406	0.4947368421052632
-37.069602966308594	46.1364860534668	0.4631578947368421
-36.6245231628418	49.61872863769531	0.45263157894736844
-38.64461898803711	49.603065490722656	0.4736842105263158
-38.28974914550781	44.745418548583984	0.5684210526315789
-89.59707641601562	35.393611907958984	0.5894736842105264
-85.0610580444336	43.522823333740234	0.6105263157894737
-61.09714889526367	36.775367736816406	0.5052631578947369
-85.02291870117188	43.27097702026367	0.5684210526315789
-62.5196418762207	37.49207305908203	0.5052631578947369
-63.37117004394531	36.8231086730957	0.5052631578947369
-39.14385223388672	48.88472366333008	0.5368421052631579
-39.718536376953125	49.09211730957031	0.4947368421052632
-32.73739242553711	48.335479736328125	0.4
-39.03990173339844	48.96950149536133	0.5263157894736842
-39.00716018676758	48.663665771484375	0.4947368421052632
-71.34883117675781	35.384918212890625	0.5263157894736842
-89.85917663574219	34.992427825927734	0.5157894736842106
-60.8148078918457	37.0324821472168	0.4947368421052632
-62.19110870361328	36.528709411621094	0.5052631578947369
-85.0817642211914	43.46013259887695	0.6105263157894737
-40.361270904541016	46.56755828857422	0.4631578947368421
-40.06850051879883	49.401268005371094	0.4947368421052632
-39.72949981689453	49.037261962890625	0.5157894736842106
-37.9569091796875	51.06987762451172	0.5157894736842106
36.462894439697266	10.442855834960938	0.3263157894736842
-41.1003532409668	48.06935119628906	0.5263157894736842
-89.94628143310547	34.889774322509766	0.5684210526315789
-76.49687957763672	34.671836853027344	0.5578947368421052
-89.71048736572266	35.21977996826172	0.5578947368421052
-61.02607727050781	36.212074279785156	0.5052631578947369
-60.041873931884766	37.88290023803711	0.5052631578947369
-60.439544677734375	39.46566390991211	0.4947368421052632
-61.311851501464844	36.09944534301758	0.5052631578947369
-65.23481750488281	40.461692810058594	0.5473684210526316
-44.170921325683594	49.46232986450195	0.5894736842105264
-35.02952575683594	48.30048370361328	0.4631578947368421
-34.85447311401367	50.79643249511719	0.37894736842105264
-34.72473907470703	49.73139190673828	0.4
-75.75554656982422	21.03828239440918	0.4105263157894737
-60.04255294799805	37.88421630859375	0.5052631578947369
-43.57266616821289	46.92266845703125	0.4210526315789474
-62.56202697753906	34.75343704223633	0.4947368421052632
-86.94365692138672	43.397586822509766	0.6631578947368422
-85.72547149658203	41.8789176940918	0.5684210526315789
-62.56291198730469	34.75358200073242	0.4947368421052632
-62.56267166137695	34.75369644165039	0.4947368421052632
-42.1623649597168	44.732872009277344	0.4210526315789474
-42.380069732666016	49.98997116088867	0.631578947368421
-40.137062072753906	47.19369888305664	0.5263157894736842
36.7352180480957	8.864928245544434	0.3157894736842105
102.12114715576172	-20.208232879638672	0.13684210526315793
-45.150150299072266	49.42142105102539	0.4105263157894737
-85.9854736328125	40.406524658203125	0.5789473684210527
-43.64975357055664	51.2601318359375	0.8
-41.80601119995117	46.64588928222656	0.5578947368421052
-86.474365234375	42.972023010253906	0.631578947368421
-43.78570556640625	51.53773880004883	0.7894736842105263
-45.477779388427734	49.477745056152344	0.3894736842105263
-75.69915008544922	21.830625534057617	0.37894736842105264
101.918701171875	-22.101806640625	0.3894736842105263
-34.470619201660156	51.355796813964844	0.3473684210526316
-35.97415542602539	50.81208038330078	0.4947368421052632
-33.890533447265625	45.31037521362305	0.4736842105263158
101.67391967773438	-21.024316787719727	0.368421052631579
-85.52088928222656	41.63845443725586	0.5684210526315789
-89.40999603271484	12.853629112243652	0.4842105263157895
-81.37532806396484	-33.958290100097656	0.5578947368421052
-115.89972686767578	44.08590316772461	0.6105263157894737
-92.1677017211914	12.177090644836426	0.3263157894736842
-92.22709655761719	12.207576751708984	0.2947368421052632
-52.15250015258789	-19.09379768371582	0.4947368421052632
27.286128997802734	76.64668273925781	0.37894736842105264
87.47810363769531	-24.566835403442383	0.3052631578947369
65.52298736572266	7.705420970916748	0.2736842105263158
100.03742980957031	-21.100221633911133	0.2947368421052632
103.2685317993164	-17.26191520690918	0.18947368421052635
-65.0243911743164	-6.657042026519775	0.4842105263157895
-71.38063049316406	41.600826263427734	0.4842105263157895
-21.232391357421875	32.06962585449219	0.43157894736842106
-5.903972148895264	63.80156707763672	0.43157894736842106
-7.7550153732299805	-39.59614181518555	0.5684210526315789
37.717403411865234	21.526229858398438	0.43157894736842106
29.527469635009766	-35.76304626464844	0.368421052631579
30.62050437927246	-34.404762268066406	0.37894736842105264
8.421028137207031	-66.73634338378906	0.5052631578947369
75.46302032470703	3.106691360473633	0.35789473684210527
16.266550064086914	-17.426584243774414	0.4210526315789474
-10.56877326965332	61.22348403930664	0.4842105263157895
-72.48603820800781	48.0726432800293	0.5473684210526316
-46.05080032348633	37.340152740478516	0.4631578947368421
12.46296501159668	73.48165893554688	0.33684210526315794
-62.94976806640625	50.494808197021484	0.5473684210526316
22.131196975708008	-26.17458724975586	0.37894736842105264
-22.64809226989746	-13.7117280960083	0.4842105263157895
20.53277015686035	-51.212806701660156	0.3473684210526316
97.54632568359375	2.133357286453247	0.2947368421052632
99.45964813232422	26.461544036865234	0.21052631578947373
84.44146728515625	22.790027618408203	0.2
20.107032775878906	-43.16940689086914	0.26315789473684215
-29.653860092163086	12.3865385055542	0.35789473684210527
-25.837135314941406	36.77481460571289	0.5263157894736842
-15.59382438659668	58.62489318847656	0.4631578947368421
-37.31254577636719	19.032686233520508	0.5052631578947369
-70.87190246582031	27.23727798461914	0.45263157894736844
-18.42526626586914	-8.394730567932129	0.368421052631579
-3.9673781394958496	-47.33564758300781	0.4947368421052632
-15.891176223754883	-56.49174880981445	0.5052631578947369
67.23097229003906	-24.438806533813477	0.43157894736842106
69.61204528808594	-36.191986083984375	0.3263157894736842
49.49343490600586	-9.578736305236816	0.3473684210526316
26.662811279296875	-42.192440032958984	0.4947368421052632
-31.217426300048828	14.038979530334473	0.4421052631578948
-23.171119689941406	70.01910400390625	0.45263157894736844
-43.67399597167969	11.472590446472168	0.4842105263157895
-22.55286407470703	62.095375061035156	0.3263157894736842
-21.23386001586914	74.7395248413086	0.4
-17.694923400878906	-64.12345886230469	0.4105263157894737
4.673700332641602	-48.07276153564453	0.5368421052631579
70.52101135253906	-8.253874778747559	0.28421052631578947
73.12230682373047	-32.597293853759766	0.33684210526315794
-84.23593139648438	-10.579864501953125	0.45263157894736844
7.741287708282471	-72.98111724853516	0.43157894736842106
25.31983757019043	18.108457565307617	0.368421052631579
7.606492519378662	73.53793334960938	0.33684210526315794
-59.203189849853516	29.058839797973633	0.5368421052631579
43.43471908569336	30.846012115478516	0.4
-15.234345436096191	42.228233337402344	0.5052631578947369
-21.272748947143555	74.78125762939453	0.35789473684210527
62.183109283447266	-41.48190689086914	0.43157894736842106
56.149837493896484	-29.623228073120117	0.4105263157894737
21.014450073242188	-52.61101531982422	0.4105263157894737
24.117855072021484	-11.26977252960205	0.3052631578947369
50.64686965942383	-34.99408721923828	0.4
64.89344024658203	-33.041526794433594	0.33684210526315794
83.72014617919922	15.827068328857422	0.3052631578947369
6.583801746368408	74.25431060791016	0.3263157894736842
-50.865936279296875	45.73971176147461	0.4210526315789474
-18.20585823059082	69.48677825927734	0.4105263157894737
-5.007404327392578	43.39422607421875	0.45263157894736844
-19.466161727905273	70.92503356933594	0.35789473684210527
-18.379648208618164	-12.463973999023438	0.5473684210526316
19.742910385131836	-62.334495544433594	0.4736842105263158
58.436912536621094	-29.528032302856445	0.2947368421052632
26.808483123779297	-57.998348236083984	0.43157894736842106
67.64863586425781	-25.888357162475586	0.4210526315789474
75.05372619628906	20.303367614746094	0.2947368421052632
45.87996292114258	-0.4272177815437317	0.26315789473684215
44.69912338256836	3.512028217315674	0.3052631578947369
-89.79914855957031	7.607156753540039	0.4
-12.700995445251465	56.805416107177734	0.4842105263157895
-58.75273895263672	43.355674743652344	0.4736842105263158
-85.85594177246094	9.284913063049316	0.4631578947368421
9.303760528564453	-40.69995880126953	0.4736842105263158
-5.906375885009766	-23.08869171142578	0.4736842105263158
80.99156188964844	-5.252503395080566	0.28421052631578947
86.59808349609375	-1.5376570224761963	0.35789473684210527
81.60346984863281	13.049857139587402	0.3052631578947369
80.29151153564453	6.463841438293457	0.3473684210526316
50.228145599365234	22.267112731933594	0.43157894736842106
-30.69524383544922	38.11786651611328	0.43157894736842106
-84.40713500976562	6.948230266571045	0.4631578947368421
-41.4273567199707	57.19916915893555	0.5157894736842106
-23.25005531311035	17.668428421020508	0.4631578947368421
-78.2795639038086	7.60463809967041	0.4631578947368421
9.975147247314453	-46.33173370361328	0.6
39.75032043457031	-49.98359298706055	0.4421052631578948
40.09063720703125	-49.30442428588867	0.43157894736842106
-5.273747444152832	-62.46346664428711	0.4
73.40909576416016	-29.712221145629883	0.368421052631579
90.55554962158203	28.715051651000977	0.09473684210526317
49.57645034790039	12.629244804382324	0.2947368421052632
31.578962326049805	18.302257537841797	0.2947368421052632
-88.42338562011719	7.006091594696045	0.37894736842105264
4.134855270385742	7.625201225280762	0.45263157894736844
-26.199745178222656	30.582223892211914	0.4947368421052632
-52.4503059387207	52.91167449951172	0.5263157894736842
-11.615859031677246	-12.214059829711914	0.4631578947368421
33.76948547363281	-31.049800872802734	0.4736842105263158
8.062883377075195	-51.424808502197266	0.5052631578947369
29.022384643554688	-38.78194046020508	0.45263157894736844
96.5320053100586	4.900792598724365	0.2
68.671142578125	-0.49008575081825256	0.4210526315789474
69.9062271118164	18.660831451416016	0.35789473684210527
17.00522232055664	59.26406478881836	0.26315789473684215
-49.95328903198242	41.2828369140625	0.4947368421052632
-11.363730430603027	19.510143280029297	0.3473684210526316
-34.529666900634766	12.94571304321289	0.45263157894736844
-82.77664184570312	11.51752758026123	0.5157894736842106
13.303873062133789	-53.490814208984375	0.4947368421052632
59.50199508666992	5.392987251281738	0.28421052631578947
-42.2417106628418	-35.549278259277344	0.33684210526315794
79.03263854980469	-14.401225090026855	0.28421052631578947
83.93801879882812	8.906454086303711	0.43157894736842106
56.93067169189453	-19.948654174804688	0.2947368421052632
2.9436194896698	73.0871810913086	0.3473684210526316
50.967437744140625	15.228802680969238	0.25263157894736843
-55.958412170410156	38.2395133972168	0.5263157894736842
-30.68157386779785	-0.7151455283164978	0.5789473684210527
-30.887311935424805	37.970149993896484	0.4
-89.31867218017578	8.539935111999512	0.3894736842105263
12.452554702758789	-44.40638732910156	0.5052631578947369
-25.324556350708008	-43.11056900024414	0.4421052631578948
41.67799377441406	-40.2532844543457	0.4736842105263158
19.57206916809082	-50.79058074951172	0.33684210526315794
72.34697723388672	-33.16539764404297	0.33684210526315794
92.98392486572266	10.91848087310791	0.35789473684210527
30.97209358215332	-41.73727798461914	0.43157894736842106
21.777856826782227	45.25129699707031	0.24210526315789477
-63.13068771362305	2.648165225982666	0.4736842105263158
-48.06282424926758	35.302486419677734	0.4421052631578948
-68.58231353759766	36.375919342041016	0.45263157894736844
5.69780158996582	28.121692657470703	0.4
64.11187744140625	-41.50669860839844	0.4842105263157895
66.5457763671875	-10.048747062683105	0.2947368421052632
73.9932861328125	-35.6451301574707	0.3052631578947369
74.64349365234375	-39.46367263793945	0.17894736842105263
-28.91512680053711	-56.69609832763672	0.368421052631579
51.02016830444336	-32.65876007080078	0.3894736842105263
84.61701965332031	-11.057454109191895	0.21052631578947373
24.734649658203125	43.865543365478516	0.3157894736842105
-76.851806640625	34.674434661865234	0.5263157894736842
-67.05565643310547	37.780738830566406	0.5157894736842106
-2.8183279037475586	46.32981491088867	0.2947368421052632
8.438300132751465	24.127840042114258	0.23157894736842105
0.12107150256633759	-42.59331512451172	0.5473684210526316
59.041629791259766	-4.1995320320129395	0.3473684210526316
72.31615447998047	-33.973472595214844	0.3263157894736842
92.82483673095703	-12.275202751159668	0.28421052631578947
34.32139205932617	-62.0429573059082	0.4210526315789474
61.74074935913086	-10.74599552154541	0.3473684210526316
82.2650375366211	12.596436500549316	0.3473684210526316
-5.4198899269104	39.75861740112305	0.33684210526315794
-39.516639709472656	28.224075317382812	0.4947368421052632
-42.769954681396484	21.929506301879883	0.5578947368421052
-36.065834045410156	57.11897659301758	0.4842105263157895
-63.659706115722656	51.66448211669922	0.5578947368421052
62.33646011352539	-38.322998046875	0.3473684210526316
51.21214294433594	26.317110061645508	0.368421052631579
72.69940185546875	-48.32322311401367	0.35789473684210527
61.44825744628906	-10.735925674438477	0.33684210526315794
22.30524253845215	-47.04121780395508	0.4210526315789474
32.74972152709961	-3.1655848026275635	0.28421052631578947
69.17149353027344	3.416543483734131	0.3052631578947369
65.1677474975586	40.390926361083984	0.2210526315789474
-66.85709381103516	44.85428237915039	0.5789473684210527
-68.63429260253906	27.127187728881836	0.4631578947368421
-2.862650156021118	44.997127532958984	0.2947368421052632
-63.76253890991211	6.8877363204956055	0.43157894736842106
12.336309432983398	-32.263057708740234	0.28421052631578947
27.2205867767334	-48.64249801635742	0.4842105263157895
31.627267837524414	-49.69394302368164	0.4210526315789474
26.501510620117188	-36.76481628417969	0.4421052631578948
20.668020248413086	-51.8487434387207	0.368421052631579
18.27271270751953	-38.28404235839844	0.4
73.17591094970703	22.45208740234375	0.2
36.906490325927734	-3.5406789779663086	0.25263157894736843
-69.48238372802734	33.56187057495117	0.4736842105263158
3.7356631755828857	-4.2709736824035645	0.4421052631578948
-40.248756408691406	29.83250617980957	0.43157894736842106
-48.79399871826172	29.742050170898438	0.5263157894736842
27.455554962158203	-35.62492752075195	0.45263157894736844
32.43230438232422	-48.295047760009766	0.45263157894736844
29.263870239257812	-33.35334014892578	0.37894736842105264
-10.944772720336914	-61.839752197265625	0.4
-6.0563788414001465	-71.39104461669922	0.4842105263157895
18.382638931274414	-38.545501708984375	0.35789473684210527
83.820556640625	2.41481614112854	0.23157894736842105
-4.303443431854248	-25.548664093017578	0.4210526315789474
-65.0339584350586	-55.901206970214844	0.4210526315789474
-50.318359375	61.96522903442383	0.4842105263157895
-27.288904190063477	55.91737365722656	0.5052631578947369
-60.85146713256836	-26.291101455688477	0.4
25.187171936035156	53.49502182006836	0.3157894736842105
37.05894088745117	68.42457580566406	0.43157894736842106
3.393735885620117	57.165184020996094	0.5263157894736842
67.91100311279297	-25.163753509521484	0.4842105263157895
-79.32520294189453	-39.61588668823242	0.45263157894736844
-32.63385772705078	-79.77476501464844	0.24210526315789477
-47.575172424316406	-38.05491256713867	0.5789473684210527
-24.555301666259766	37.743045806884766	0.5473684210526316
-59.16914367675781	5.215807914733887	0.4105263157894737
-30.0907039642334	67.23607635498047	0.43157894736842106
-9.031611442565918	51.82575225830078	0.43157894736842106
-62.1554069519043	0.020559826865792274	0.368421052631579
62.62533950805664	39.26325225830078	0.2947368421052632
44.52558517456055	62.47700881958008	0.24210526315789477
-48.52545928955078	-41.07412338256836	0.5473684210526316
29.95353126525879	71.54887390136719	0.3894736842105263
-44.574161529541016	-38.31829833984375	0.4842105263157895
-83.46493530273438	-6.344552516937256	0.43157894736842106
-87.6361083984375	3.213685989379883	0.368421052631579
-37.510677337646484	0.5399030447006226	0.4947368421052632
-17.593746185302734	26.63764762878418	0.4631578947368421
34.000633239746094	61.78746032714844	0.25263157894736843
-52.886199951171875	-6.534460067749023	0.4631578947368421
-70.1186294555664	9.771571159362793	0.35789473684210527
-21.53826141357422	20.436342239379883	0.4105263157894737
-44.46689987182617	-1.0774325132369995	0.4947368421052632
-25.093664169311523	6.411562919616699	0.4
-59.907989501953125	-14.407736778259277	0.4842105263157895
-54.834251403808594	-27.577022552490234	0.4105263157894737
-49.784141540527344	-44.042545318603516	0.5368421052631579
-60.91284942626953	-36.99360275268555	0.5157894736842106
-46.844993591308594	-2.3036351203918457	0.5684210526315789
-76.36495971679688	-32.42440414428711	0.5263157894736842
-61.001060485839844	-27.30118179321289	0.4421052631578948
-85.4419174194336	14.827601432800293	0.5368421052631579
-58.839454650878906	1.7716630697250366	0.45263157894736844
24.745136260986328	18.8354549407959	0.3894736842105263
-55.10888671875	-30.29112434387207	0.33684210526315794
-21.077585220336914	37.53518295288086	0.43157894736842106
5.8884124755859375	-77.84982299804688	0.5578947368421052
-34.776611328125	-77.91024017333984	0.43157894736842106
-57.55253219604492	-44.451751708984375	0.5052631578947369
-33.1287956237793	-77.94651794433594	0.37894736842105264
5.411083221435547	-51.52821350097656	0.4947368421052632
-65.68238067626953	8.765802383422852	0.3157894736842105
-66.18708038330078	-1.1209620237350464	0.4210526315789474
-49.18632507324219	0.912550151348114	0.5578947368421052
-44.415828704833984	1.0059363842010498	0.4842105263157895
-27.43611717224121	4.97978401184082	0.33684210526315794
46.030799865722656	62.93675231933594	0.23157894736842105
35.511138916015625	62.78458786010742	0.3052631578947369
2.807629108428955	-40.90304946899414	0.5052631578947369
-14.843481063842773	12.574187278747559	0.5052631578947369
-51.989166259765625	-44.638729095458984	0.5894736842105264
-32.45308303833008	3.3112754821777344	0.5157894736842106
6.188324928283691	43.621864318847656	0.4105263157894737
-65.0369644165039	3.6311137676239014	0.4631578947368421
-61.25257110595703	-27.984622955322266	0.3894736842105263
-51.346435546875	20.235595703125	0.5052631578947369
-72.37127685546875	-31.10550308227539	0.4210526315789474
-92.91336822509766	30.642683029174805	0.4842105263157895
-89.7034683227539	30.475250244140625	0.4421052631578948
-77.21846008300781	8.070022583007812	0.4842105263157895
-24.629003524780273	11.420247077941895	0.5052631578947369
-82.47822570800781	-15.58802604675293	0.3894736842105263
-5.551492691040039	-49.88310623168945	0.5263157894736842
-18.633485794067383	-12.708541870117188	0.5789473684210527
-37.55240249633789	21.437883377075195	0.5368421052631579
-69.8231430053711	-36.82101058959961	0.3894736842105263
-53.211952209472656	-52.339630126953125	0.5473684210526316
-6.5194411277771	59.02812194824219	0.45263157894736844
-56.76096725463867	3.0589845180511475	0.368421052631579
22.10129165649414	39.9929084777832	0.4210526315789474
11.734748840332031	47.09125518798828	0.2736842105263158
51.625389099121094	10.876729965209961	0.4210526315789474
2.0388433933258057	-64.86885833740234	0.5263157894736842
-54.940670013427734	-41.57841873168945	0.4842105263157895
-50.76366424560547	-36.21232223510742	0.3894736842105263
12.253809928894043	-15.20610237121582	0.43157894736842106
-48.89870834350586	0.659875214099884	0.5473684210526316
-55.24630355834961	4.785774230957031	0.4421052631578948
35.063655853271484	18.721506118774414	0.368421052631579
-46.008155822753906	-6.653283596038818	0.5052631578947369
-16.225669860839844	-2.9853122234344482	0.45263157894736844
7.873421669006348	54.70296859741211	0.4105263157894737
37.651798248291016	65.220703125	0.3157894736842105
-3.894174575805664	-15.300848960876465	0.33684210526315794
21.146244049072266	-65.57635498046875	0.4947368421052632
37.63255310058594	-33.389244079589844	0.4947368421052632
-38.448421478271484	-50.446048736572266	0.5052631578947369
21.351171493530273	-60.366031646728516	0.4947368421052632
-45.79607009887695	-45.098358154296875	0.4421052631578948
-60.68716049194336	-25.92181968688965	0.4421052631578948
-29.532629013061523	67.3089370727539	0.3894736842105263
-86.72021484375	-5.252632141113281	0.3894736842105263
-28.47886085510254	60.19900131225586	0.4
31.959518432617188	61.5268440246582	0.28421052631578947
11.72641658782959	21.217851638793945	0.4105263157894737
-4.5385613441467285	-46.759464263916016	0.4842105263157895
-88.84815979003906	0.2624480426311493	0.4210526315789474
-69.79341888427734	-40.17346954345703	0.4736842105263158
-74.08812713623047	-37.94609069824219	0.5578947368421052
-50.95710372924805	-28.76442527770996	0.4
-48.497291564941406	-0.23995868861675262	0.5368421052631579
-63.92110824584961	-25.15279769897461	0.3157894736842105
-26.44858169555664	55.93088150024414	0.4736842105263158
-74.8839111328125	-6.7014055252075195	0.4736842105263158
-60.74612045288086	3.7912116050720215	0.4842105263157895
33.66497039794922	62.020172119140625	0.2736842105263158
-15.59668254852295	29.149335861206055	0.3157894736842105
-61.248016357421875	-8.259977340698242	0.4421052631578948
-46.91132736206055	-58.77294158935547	0.5052631578947369
0.29268398880958557	-18.839481353759766	0.5052631578947369
-12.52214527130127	-49.461002349853516	0.5473684210526316
55.75556182861328	-55.14210510253906	0.35789473684210527
-35.977882385253906	-30.28484535217285	0.5157894736842106
-24.495315551757812	53.108158111572266	0.4
-61.27336883544922	36.7365608215332	0.4947368421052632
-51.243080139160156	20.346176147460938	0.4947368421052632
-63.44181442260742	38.03715515136719	0.5052631578947369
-61.773746490478516	37.28586196899414	0.5052631578947369
-63.95430374145508	41.58122253417969	0.5157894736842106
90.86734008789062	3.865492582321167	0.2
67.08181762695312	1.8271164894104004	0.2736842105263158
-58.0380859375	-24.678190231323242	0.37894736842105264
-70.44830322265625	37.31486892700195	0.5368421052631579
25.784704208374023	36.03997802734375	0.4210526315789474
-74.56137084960938	-33.08054733276367	0.4947368421052632
-63.29473876953125	37.96710205078125	0.5052631578947369
-75.69236755371094	44.24726104736328	0.6526315789473685
25.207735061645508	48.69347381591797	0.28421052631578947
47.0196418762207	70.91797637939453	0.1578947368421053
-62.1935920715332	37.62114334106445	0.5052631578947369
-61.772884368896484	36.48943328857422	0.5052631578947369
-22.1047420501709	41.82304763793945	0.5157894736842106
-68.40076446533203	26.223812103271484	0.43157894736842106
-52.334896087646484	61.93875503540039	0.43157894736842106
-2.3887522220611572	-14.790412902832031	0.3157894736842105
45.60090637207031	-51.72877502441406	0.4210526315789474
-8.724782943725586	-2.2056851387023926	0.5052631578947369
57.5999641418457	2.270756721496582	0.2947368421052632
59.3189697265625	4.188766956329346	0.21052631578947373
-16.703210830688477	28.125749588012695	0.45263157894736844
40.1436882019043	48.44778823852539	0.3263157894736842
23.51606559753418	48.01163101196289	0.368421052631579
100.05030059814453	-6.550166606903076	0.13684210526315793
54.95903396606445	-47.51354217529297	0.4
-24.142133712768555	47.099456787109375	0.35789473684210527
-66.06121826171875	16.189130783081055	0.3894736842105263
-79.03324890136719	39.06212615966797	0.5894736842105264
61.482643127441406	8.598993301391602	0.26315789473684215
62.817970275878906	10.034411430358887	0.37894736842105264
-29.161712646484375	62.211814880371094	0.368421052631579
-3.788325548171997	61.31843185424805	0.4421052631578948
59.222145080566406	5.654405117034912	0.21052631578947373
34.67407989501953	41.689231872558594	0.09473684210526317
24.041656494140625	37.000221252441406	0.33684210526315794
50.99977493286133	-26.205486297607422	0.37894736842105264
-28.973894119262695	62.12702560424805	0.3473684210526316
-67.00064086914062	57.106346130371094	0.4947368421052632
-65.7482681274414	-3.9609951972961426	0.4736842105263158
-72.80976104736328	-11.189334869384766	0.6105263157894737
46.893978118896484	-59.313602447509766	0.5473684210526316
-15.027503967285156	-5.183248043060303	0.4631578947368421
33.514041900634766	19.807247161865234	0.368421052631579
64.40166473388672	30.003923416137695	0.2947368421052632
-10.326032638549805	39.58050537109375	0.4842105263157895
32.24996566772461	10.519927024841309	0.37894736842105264
34.604827880859375	18.689729690551758	0.3157894736842105
31.93973731994629	55.08802032470703	0.23157894736842105
62.85219192504883	10.074188232421875	0.33684210526315794
-73.20314025878906	-19.765005111694336	0.4736842105263158
-13.343647003173828	-5.532909393310547	0.5684210526315789
-79.29041290283203	38.43037033081055	0.5684210526315789
-65.30345153808594	-58.30915451049805	0.4210526315789474
-16.18995475769043	46.847198486328125	0.45263157894736844
33.2672004699707	46.081138610839844	0.21052631578947373
104.2411880493164	-18.96310806274414	0.3157894736842105
55.516231536865234	46.555076599121094	0.25263157894736843
20.122844696044922	32.15119171142578	0.10526315789473689
76.14476013183594	3.0749399662017822	0.26315789473684215
101.12478637695312	-16.08563995361328	0.12631578947368421
-4.305825710296631	-14.761775970458984	0.35789473684210527
-66.1830062866211	16.33367347717285	0.368421052631579
-53.634220123291016	3.8816676139831543	0.43157894736842106
49.069854736328125	-56.98137664794922	0.37894736842105264
-42.086769104003906	-23.44568634033203	0.4421052631578948
-60.0833740234375	-14.212318420410156	0.4842105263157895
10.780689239501953	14.001370429992676	0.35789473684210527
51.424678802490234	43.88444519042969	0.2947368421052632
32.008541107177734	39.31096267700195	0.23157894736842105
-15.490021705627441	-26.290008544921875	0.4105263157894737
24.975692749023438	65.74038696289062	0.2947368421052632
32.94900131225586	19.946556091308594	0.4210526315789474
52.7901496887207	44.816749572753906	0.3473684210526316
-35.14173126220703	67.76509857177734	0.4421052631578948
-64.96456909179688	4.135156154632568	0.4421052631578948
-37.987300872802734	-23.309280395507812	0.4631578947368421
-2.027578353881836	-23.39739227294922	0.4210526315789474
31.380252838134766	12.500649452209473	0.2947368421052632
33.84628677368164	15.180496215820312	0.3157894736842105
51.31467819213867	43.52821731567383	0.18947368421052635
29.583629608154297	56.46875762939453	0.3157894736842105
14.574231147766113	30.630197525024414	0.1473684210526316
-15.217987060546875	68.09685516357422	0.4105263157894737
98.3589859008789	-15.586636543273926	0.21052631578947373
70.19329071044922	1.9978684186935425	0.25263157894736843
61.0660285949707	9.807456016540527	0.3157894736842105
-61.277427673339844	47.63790512084961	0.5263157894736842
-16.993616104125977	20.429454803466797	0.4947368421052632
22.87295150756836	38.63185119628906	0.3473684210526316
33.050453186035156	40.6384162902832	0.24210526315789477
26.34557342529297	23.70098114013672	0.3263157894736842
25.346649169921875	48.39756393432617	0.26315789473684215
67.54525756835938	33.64008712768555	0.2
31.811229705810547	59.021785736083984	0.23157894736842105
68.51461029052734	29.959087371826172	0.16842105263157897
54.652462005615234	2.8045387268066406	0.26315789473684215
34.47260665893555	18.832401275634766	0.25263157894736843
-5.363540172576904	65.74022674560547	0.4421052631578948
-78.22518920898438	-30.106884002685547	0.5578947368421052
-76.84025573730469	-21.71751594543457	0.5473684210526316
-72.60621643066406	-22.11284065246582	0.5052631578947369
28.6691951751709	56.927818298339844	0.3473684210526316
-31.886707305908203	-34.30156707763672	0.4947368421052632
1.1109780073165894	-14.799120903015137	0.4842105263157895
-18.37727165222168	-40.984649658203125	0.4947368421052632
-29.745344161987305	-34.962242126464844	0.5052631578947369
-53.965126037597656	-52.002567291259766	0.5263157894736842
-34.732269287109375	-67.13504791259766	0.3894736842105263
8.77524185180664	-20.568519592285156	0.3263157894736842
-15.005526542663574	-0.6762368679046631	0.5263157894736842
-36.049556732177734	-81.19363403320312	0.4421052631578948
5.619064807891846	-76.63421630859375	0.5052631578947369
-27.901504516601562	-47.85429763793945	0.4210526315789474
-38.33544921875	-41.1782112121582	0.5263157894736842
46.69607925415039	-46.75554275512695	0.5052631578947369
-16.199565887451172	-50.243553161621094	0.43157894736842106
16.023178100585938	-2.005270004272461	0.35789473684210527
20.564212799072266	-1.5199609994888306	0.25263157894736843
-28.869274139404297	-45.1699333190918	0.5473684210526316
-35.60499572753906	-42.87799835205078	0.5578947368421052
-34.96251678466797	-26.542545318603516	0.4736842105263158
-53.10972595214844	-46.109500885009766	0.631578947368421
-45.54751205444336	-23.0980281829834	0.5789473684210527
-28.603837966918945	-78.61431884765625	0.35789473684210527
-50.267765045166016	-35.255374908447266	0.4421052631578948
-2.130890369415283	-52.27399444580078	0.5157894736842106
-26.404611587524414	-44.36458969116211	0.4842105263157895
-33.78739547729492	-22.880481719970703	0.4210526315789474
3.2204511165618896	-16.708282470703125	0.4421052631578948
-14.049534797668457	33.9111328125	0.3894736842105263
-17.862895965576172	-51.95029067993164	0.3894736842105263
-36.58568572998047	-63.26693344116211	0.5263157894736842
-31.64144515991211	-57.43809127807617	0.4842105263157895
-29.55552101135254	-78.2514419555664	0.43157894736842106
-19.689960479736328	-49.87923049926758	0.37894736842105264
-88.42398834228516	28.999408721923828	0.35789473684210527
-83.05266571044922	13.941486358642578	0.4736842105263158
-97.54667663574219	31.00707244873047	0.5473684210526316
-73.6697006225586	-23.550243377685547	0.4631578947368421
-76.8995590209961	-23.719371795654297	0.5368421052631579
15.06453800201416	-1.5913258790969849	0.43157894736842106
-25.125747680664062	41.062889099121094	0.5368421052631579
-11.99262523651123	-51.16678237915039	0.5473684210526316
19.324810028076172	-71.2967300415039	0.5157894736842106
-63.43193435668945	-14.049674034118652	0.5157894736842106
-64.54276275634766	-5.243782997131348	0.4947368421052632
-33.07273864746094	-83.4727783203125	0.2947368421052632
-11.505531311035156	-75.59269714355469	0.2947368421052632
-91.5887451171875	33.860103607177734	0.5473684210526316
-95.33480072021484	30.3006649017334	0.5684210526315789
-94.95729064941406	36.57981491088867	0.8526315789473684
-96.24066925048828	29.168622970581055	0.5473684210526316
-20.973081588745117	5.532042980194092	0.4210526315789474
-90.15816497802734	2.0834009647369385	0.3894736842105263
-73.22772216796875	-19.735488891601562	0.4631578947368421
-74.96756744384766	-31.43042755126953	0.4947368421052632
-56.48136520385742	-43.46070098876953	0.5157894736842106
-35.354713439941406	22.574220657348633	0.5052631578947369
-49.435569763183594	-68.2781982421875	0.33684210526315794
42.85820770263672	-64.26493072509766	0.368421052631579
3.7077534198760986	-72.52621459960938	0.5052631578947369
-64.83460998535156	-49.036373138427734	0.28421052631578947
-85.84130859375	-10.424087524414062	0.43157894736842106
-85.30876159667969	-12.287958145141602	0.5473684210526316
-76.08272552490234	-5.74140739440918	0.4842105263157895
-88.15254211425781	-3.22763991355896	0.4
-30.62180519104004	-59.32395553588867	0.5157894736842106
39.050025939941406	-62.8961181640625	0.45263157894736844
-45.744625091552734	-34.71576690673828	0.4842105263157895
-61.702545166015625	-26.490440368652344	0.3894736842105263
71.44512939453125	3.083976984024048	0.2947368421052632
71.66577911376953	-2.866135835647583	0.3894736842105263
-17.449918746948242	-69.8310546875	0.43157894736842106
-61.2121467590332	-11.902016639709473	0.5789473684210527
-66.70330810546875	-37.809268951416016	0.5052631578947369
-48.725276947021484	-24.999515533447266	0.4947368421052632
-82.30754852294922	-8.95148754119873	0.4421052631578948
-74.83624267578125	-25.231538772583008	0.5789473684210527
-38.957088470458984	-49.7143669128418	0.4736842105263158
-4.779395580291748	-75.37884521484375	0.4947368421052632
-16.074522018432617	-75.11277770996094	0.4210526315789474
18.82476234436035	-7.74274206161499	0.3263157894736842
103.88251495361328	-1.8603780269622803	0.25263157894736843
66.35718536376953	-11.25930118560791	0.368421052631579
7.58336067199707	-68.80327606201172	0.4736842105263158
-65.42533111572266	-49.8216552734375	0.33684210526315794
-75.201171875	-27.64466094970703	0.5052631578947369
-65.649658203125	-51.472293853759766	0.4105263157894737
-63.54795837402344	-17.564830780029297	0.45263157894736844
-90.42707824707031	-1.0411911010742188	0.3894736842105263
-43.891727447509766	-49.657657623291016	0.5052631578947369
-57.61317825317383	-47.15470886230469	0.4947368421052632
0.6579731106758118	-73.34796905517578	0.4105263157894737
16.101730346679688	-11.049813270568848	0.2210526315789474
43.42082977294922	-58.68253707885742	0.4736842105263158
88.82988739013672	-11.474093437194824	0.26315789473684215
18.22624969482422	-8.164875984191895	0.3052631578947369
-2.0215249061584473	-64.40613555908203	0.4842105263157895
-89.05523681640625	5.360584735870361	0.4105263157894737
-67.14688110351562	-32.06684494018555	0.4947368421052632
-83.54331970214844	-7.771851539611816	0.4421052631578948
-87.43634033203125	-3.808638095855713	0.4210526315789474
70.64359283447266	-13.425853729248047	0.368421052631579
-65.3124771118164	-32.864784240722656	0.4842105263157895
-34.346519470214844	-45.12898254394531	0.5368421052631579
-9.678801536560059	-73.86315155029297	0.4421052631578948
47.519203186035156	-34.51890182495117	0.4631578947368421
-4.930100440979004	-77.48211669921875	0.4210526315789474
18.29945182800293	-66.7424545288086	0.5684210526315789
-65.73468780517578	-54.00640106201172	0.37894736842105264
-77.58574676513672	-8.271858215332031	0.4947368421052632
-34.17540740966797	-27.98045539855957	0.5263157894736842
-53.770965576171875	-13.050680160522461	0.45263157894736844
-7.927478790283203	-34.26762390136719	0.4421052631578948
-73.78260803222656	-38.53936767578125	0.6631578947368422
-34.295753479003906	-58.07094192504883	0.4736842105263158
-43.78998565673828	-46.61198043823242	0.4421052631578948
27.695581436157227	-66.0135498046875	0.43157894736842106
-22.454355239868164	-65.18778228759766	0.4210526315789474
24.141630172729492	-69.37079620361328	0.5052631578947369
-54.68613815307617	-64.02811431884766	0.4947368421052632
-53.40556716918945	-14.302201271057129	0.4736842105263158
-86.65352630615234	4.615720272064209	0.45263157894736844
-47.119781494140625	-53.29011154174805	0.368421052631579
-66.55540466308594	-32.96649169921875	0.4631578947368421
-87.048828125	-11.162979125976562	0.4421052631578948
40.136592864990234	-45.94546890258789	0.5894736842105264
-16.747224807739258	-62.38735580444336	0.35789473684210527
17.196184158325195	-9.020535469055176	0.368421052631579
-46.491416931152344	-68.9833755493164	0.35789473684210527
83.57325744628906	-31.720802307128906	0.4105263157894737
77.21646118164062	-9.088976860046387	0.3052631578947369
73.89459991455078	-3.0402421951293945	0.28421052631578947
-37.701175689697266	-52.64594650268555	0.4421052631578948
-65.7303695678711	-21.337305068969727	0.4947368421052632
-21.968225479125977	-26.230154037475586	0.4947368421052632
-65.22630310058594	-16.791101455688477	0.4631578947368421
-88.33682250976562	-0.6881858706474304	0.4631578947368421
-85.10248565673828	-12.698163032531738	0.4947368421052632
-48.40167999267578	-47.203006744384766	0.4736842105263158
-55.589908599853516	-48.13020706176758	0.5263157894736842
-45.88774871826172	-68.71906280517578	0.37894736842105264
28.67713737487793	-9.689955711364746	0.368421052631579
84.095458984375	-34.77316665649414	0.43157894736842106
19.6409854888916	-10.73480224609375	0.35789473684210527
-1.3001834154129028	-63.858924865722656	0.4631578947368421
-65.6689224243164	-11.430023193359375	0.5052631578947369
-77.55821990966797	-9.615211486816406	0.5157894736842106
-84.08045959472656	-9.76972484588623	0.45263157894736844
-89.93913269042969	1.809887409210205	0.368421052631579
-44.46477508544922	-56.749942779541016	0.5157894736842106
-11.718109130859375	-52.75020980834961	0.5052631578947369
-48.94045639038086	-39.6867561340332	0.6105263157894737
-58.26288604736328	-17.575502395629883	0.4
24.702356338500977	-69.77555847167969	0.45263157894736844
68.93936157226562	-2.991029739379883	0.2947368421052632
29.12679672241211	-4.167794704437256	0.3263157894736842
-10.950221061706543	-76.99690246582031	0.3894736842105263
-2.0876624584198	24.50242042541504	0.4
-19.448213577270508	-20.6878662109375	0.4842105263157895
12.228014945983887	-14.740058898925781	0.4210526315789474
-68.58573913574219	20.708904266357422	0.4105263157894737
16.242387771606445	-7.674087047576904	0.368421052631579
16.896883010864258	-9.427526473999023	0.3263157894736842
-6.026576995849609	-27.351102828979492	0.45263157894736844
-78.9239273071289	-39.216678619384766	0.4
29.64466094970703	-70.0169906616211	0.5789473684210527
-42.88985824584961	-49.5036735534668	0.5052631578947369
19.704875946044922	-7.520977020263672	0.33684210526315794
17.496395111083984	-8.7233304977417	0.368421052631579
-64.10125732421875	-86.53971099853516	0.6947368421052632
42.09170150756836	27.70119285583496	0.4105263157894737
-7.910254001617432	-42.14654541015625	0.368421052631579
-30.05637550354004	21.31654930114746	0.4631578947368421
-22.46489715576172	36.272422790527344	0.5368421052631579
58.81008529663086	-34.47526168823242	0.4
-46.792808532714844	-38.361968994140625	0.5368421052631579
63.456565856933594	24.092361450195312	0.3263157894736842
77.87960052490234	33.14442443847656	0.2210526315789474
66.97933197021484	40.17243957519531	0.23157894736842105
41.76374053955078	60.50495910644531	0.24210526315789477
48.435546875	23.22117805480957	0.5157894736842106
-8.290684700012207	24.81012725830078	0.3052631578947369
8.409174919128418	-39.88850021362305	0.4947368421052632
-29.076107025146484	-31.150741577148438	0.4947368421052632
-41.70878982543945	48.7689208984375	0.5368421052631579
61.39838790893555	-40.55167007446289	0.45263157894736844
49.84770584106445	-51.43240737915039	0.43157894736842106
50.43687057495117	24.66099739074707	0.5052631578947369
75.67723083496094	27.142574310302734	0.33684210526315794
98.2533950805664	-18.818180084228516	0.33684210526315794
28.845388412475586	12.604405403137207	0.33684210526315794
64.85183715820312	9.207003593444824	0.2210526315789474
-31.866853713989258	48.152244567871094	0.4210526315789474
1.0093097686767578	62.98923873901367	0.3894736842105263
41.24013137817383	31.396093368530273	0.4210526315789474
5.464397430419922	-39.10451126098633	0.5052631578947369
-1.5755207538604736	3.6691739559173584	0.37894736842105264
27.289356231689453	-42.217872619628906	0.5263157894736842
74.88771057128906	-46.10796356201172	0.3473684210526316
27.4012451171875	-60.88468933105469	0.5368421052631579
69.07717895507812	43.69395065307617	0.24210526315789477
90.85009002685547	25.445222854614258	0.13684210526315793
86.96221923828125	31.42529296875	0.10526315789473689
68.33016967773438	41.20277404785156	0.2210526315789474
-19.76084327697754	-12.918700218200684	0.5473684210526316
-31.875839233398438	24.109752655029297	0.4947368421052632
59.666542053222656	-53.90988540649414	0.4842105263157895
12.29001235961914	-49.124351501464844	0.5157894736842106
-53.839805603027344	12.743359565734863	0.5052631578947369
15.82046890258789	-50.10588073730469	0.4105263157894737
13.17934513092041	-53.54932403564453	0.4947368421052632
64.99713897705078	-26.532930374145508	0.45263157894736844
75.00554656982422	26.253225326538086	0.28421052631578947
41.81276321411133	63.55286407470703	0.3052631578947369
-6.347075462341309	17.372560501098633	0.43157894736842106
101.41643524169922	-17.74516487121582	0.21052631578947373
35.65085983276367	-36.52064895629883	0.45263157894736844
-82.99276733398438	-3.9881162643432617	0.35789473684210527
-18.194387435913086	-21.660940170288086	0.4736842105263158
-10.23426628112793	-9.402349472045898	0.4736842105263158
-5.644951820373535	-43.221797943115234	0.4736842105263158
-21.97673225402832	-2.371551990509033	0.4105263157894737
66.70527648925781	-48.01029968261719	0.4
68.1396255493164	-27.433494567871094	0.45263157894736844
78.30943298339844	15.342097282409668	0.2736842105263158
85.62125396728516	32.92629623413086	0.18947368421052635
54.898040771484375	67.36975860595703	0.33684210526315794
49.23323440551758	54.10627746582031	0.16842105263157897
-3.4346535205841064	-4.989362716674805	0.5473684210526316
-4.472072601318359	-41.022605895996094	0.4421052631578948
-4.198448181152344	-39.36100769042969	0.4210526315789474
-33.24730682373047	4.717874050140381	0.5368421052631579
-31.309911727905273	6.547116756439209	0.6105263157894737
9.775068283081055	-41.8712272644043	0.5263157894736842
26.9105281829834	-53.472293853759766	0.4947368421052632
27.884023666381836	-54.62110137939453	0.4736842105263158
-28.220842361450195	12.745309829711914	0.4
23.718395233154297	77.33580017089844	0.43157894736842106
85.53558349609375	33.692161560058594	0.21052631578947373
-18.04224967956543	69.7954330444336	0.45263157894736844
-26.491424560546875	24.661365509033203	0.4947368421052632
-39.824066162109375	-0.2532135248184204	0.5052631578947369
5.90669584274292	-45.07612991333008	0.4947368421052632
-27.96877098083496	15.704517364501953	0.4
-67.02980041503906	6.141313552856445	0.4736842105263158
-3.3968141078948975	12.757929801940918	0.4105263157894737
-5.767697811126709	-70.26609802246094	0.4631578947368421
-47.27526092529297	-43.26675033569336	0.5368421052631579
78.32158660888672	15.376246452331543	0.2210526315789474
-8.802620887756348	10.884981155395508	0.4210526315789474
56.293670654296875	59.71862030029297	0.21052631578947373
68.0026626586914	41.699554443359375	0.23157894736842105
-19.4796199798584	-9.38213062286377	0.45263157894736844
-28.491796493530273	24.291597366333008	0.5157894736842106
55.808563232421875	-43.60161209106445	0.4947368421052632
-21.61308479309082	-25.587007522583008	0.4947368421052632
-77.50672912597656	32.94109344482422	0.5473684210526316
36.45170593261719	-38.09579849243164	0.43157894736842106
-4.69644021987915	-53.66151809692383	0.4736842105263158
-6.847275257110596	4.254572868347168	0.4736842105263158
-21.435802459716797	65.29191589355469	0.4210526315789474
-10.775413513183594	12.585358619689941	0.5052631578947369
81.88709259033203	28.886877059936523	0.3263157894736842
69.38471221923828	20.656278610229492	0.2736842105263158
8.495637893676758	-43.129905700683594	0.5368421052631579
33.45731735229492	-46.45534896850586	0.5578947368421052
47.63933563232422	-59.06043243408203	0.4210526315789474
-17.05617904663086	-14.763225555419922	0.4947368421052632
-11.948141098022461	-45.68387985229492	0.4947368421052632
43.865299224853516	-51.34771728515625	0.43157894736842106
26.04480743408203	-52.71946334838867	0.5368421052631579
44.17279052734375	-55.334896087646484	0.4421052631578948
79.32870483398438	17.966650009155273	0.368421052631579
53.688812255859375	26.170513153076172	0.37894736842105264
51.54825210571289	26.82879638671875	0.3894736842105263
66.73362731933594	55.13084030151367	0.28421052631578947
-23.607398986816406	6.784716606140137	0.45263157894736844
33.47633361816406	-43.60281753540039	0.4947368421052632
50.407325744628906	-43.66571807861328	0.45263157894736844
-12.266514778137207	-32.38567352294922	0.4842105263157895
-34.902435302734375	61.77058792114258	0.3052631578947369
14.850659370422363	-33.458518981933594	0.3894736842105263
29.242921829223633	-36.1576042175293	0.4
43.840145111083984	-50.02892303466797	0.43157894736842106
67.24650573730469	12.346146583557129	0.26315789473684215
36.63463592529297	66.29425048828125	0.368421052631579
41.8282585144043	68.14816284179688	0.2210526315789474
76.71134185791016	32.07028579711914	0.24210526315789477
-21.995058059692383	39.73310852050781	0.5052631578947369
-24.261001586914062	75.33122253417969	0.33684210526315794
-67.11121368408203	52.073028564453125	0.5368421052631579
-4.5632195472717285	8.967745780944824	0.4421052631578948
-9.819647789001465	-25.592636108398438	0.4947368421052632
2.833498954772949	5.203622341156006	0.45263157894736844
60.012821197509766	-47.132354736328125	0.4842105263157895
82.31986999511719	-30.436655044555664	0.4736842105263158
30.278636932373047	52.59198760986328	0.26315789473684215
15.837453842163086	45.02342987060547	0.25263157894736843
-10.59606647491455	40.104305267333984	0.5157894736842106
-14.58656120300293	43.37677001953125	0.5263157894736842
50.29917907714844	28.491086959838867	0.4421052631578948
-22.264856338500977	-13.979125022888184	0.5052631578947369
-12.363114356994629	-35.6403694152832	0.5368421052631579
-75.74992370605469	37.25263214111328	0.5368421052631579
-92.9576416015625	35.053184509277344	0.5473684210526316
-55.1931266784668	-10.429569244384766	0.43157894736842106
44.97431182861328	-52.90277862548828	0.4
-64.75726318359375	51.18683624267578	0.5684210526315789
-15.896862983703613	41.17361068725586	0.4736842105263158
57.128883361816406	17.02066993713379	0.28421052631578947
28.361347198486328	46.647151947021484	0.4210526315789474
81.94054412841797	37.06740951538086	0.21052631578947373
-86.19864654541016	35.2979736328125	0.5368421052631579
-20.673038482666016	-56.891998291015625	0.4842105263157895
-19.751150131225586	-57.524478912353516	0.4631578947368421
-11.823105812072754	17.771554946899414	0.4736842105263158
-15.8462495803833	-21.255897521972656	0.43157894736842106
8.066777229309082	-39.75270462036133	0.5157894736842106
42.85621643066406	-28.662761688232422	0.43157894736842106
67.75959014892578	-27.653650283813477	0.4842105263157895
83.1363754272461	16.668977737426758	0.2947368421052632
93.27776336669922	24.218568801879883	0.16842105263157897
85.7212905883789	31.77760887145996	0.2210526315789474
66.77149963378906	55.134735107421875	0.3263157894736842
48.81723403930664	22.857297897338867	0.45263157894736844
-10.818572044372559	-16.402202606201172	0.5473684210526316
-27.17906951904297	-6.768990516662598	0.45263157894736844
-31.710676193237305	2.901576280593872	0.4631578947368421
10.31196403503418	-40.511478424072266	0.6
65.61878967285156	-42.435325622558594	0.35789473684210527
25.948087692260742	-6.523193836212158	0.3157894736842105
66.06884765625	-26.1801700592041	0.45263157894736844
72.73831939697266	29.689104080200195	0.3473684210526316
62.028411865234375	59.6392822265625	0.2947368421052632
66.73484802246094	47.70800018310547	0.26315789473684215
82.9161376953125	38.068424224853516	0.11578947368421055
43.43620300292969	-38.415924072265625	0.4421052631578948
2.2317686080932617	-1.5111796855926514	0.45263157894736844
-0.37306782603263855	-6.069602966308594	0.45263157894736844
46.04235076904297	3.825968027114868	0.43157894736842106
-14.450602531433105	-16.98974609375	0.45263157894736844
66.43305969238281	-51.71065139770508	0.4842105263157895
29.820751190185547	-41.18482208251953	0.45263157894736844
88.36591339111328	-8.675960540771484	0.2947368421052632
70.07621002197266	39.27704620361328	0.21052631578947373
66.76680755615234	52.87356185913086	0.16842105263157897
67.77892303466797	51.88042449951172	0.2
83.75798797607422	29.069063186645508	0.25263157894736843
58.45233917236328	28.63493537902832	0.3894736842105263
54.0091438293457	-50.09615707397461	0.4105263157894737
-20.45331382751465	-41.53254318237305	0.5473684210526316
11.713644027709961	-43.889225006103516	0.45263157894736844
-33.21355438232422	-1.678013563156128	0.5157894736842106
0.1313037872314453	-4.105521202087402	0.4736842105263158
42.60331726074219	-43.332305908203125	0.4842105263157895
9.378884315490723	-37.30665969848633	0.4736842105263158
58.09965896606445	64.9978256225586	0.2736842105263158
61.23649597167969	59.67182159423828	0.23157894736842105
86.45320892333984	28.169462203979492	0.13684210526315793
62.263214111328125	41.16142272949219	0.3157894736842105
80.73052215576172	4.850229263305664	0.2736842105263158
-26.95659828186035	-6.65848445892334	0.4421052631578948
10.004658699035645	-51.4249267578125	0.4842105263157895
28.68012046813965	-38.24484634399414	0.45263157894736844
7.3772196769714355	-39.356807708740234	0.43157894736842106
69.83718872070312	-28.66714096069336	0.43157894736842106
68.693603515625	-33.609676361083984	0.4
30.541040420532227	-61.98770523071289	0.35789473684210527
91.1007080078125	-2.0530247688293457	0.26315789473684215
93.65741729736328	22.344818115234375	0.12631578947368421
48.362754821777344	3.192096471786499	0.4736842105263158
85.34027862548828	32.529273986816406	0.1578947368421053
-24.822420120239258	25.05075454711914	0.4736842105263158
5.694247245788574	-43.39201354980469	0.5052631578947369
-19.171789169311523	-42.77275848388672	0.5578947368421052
-61.409942626953125	-88.6843032836914	0.7894736842105263
-61.439231872558594	-88.8172378540039	0.8631578947368421
6.9965291023254395	-56.628421783447266	0.5052631578947369
41.59868621826172	-54.28538513183594	0.4736842105263158
12.246443748474121	-63.1104850769043	0.4842105263157895
75.66558074951172	19.035797119140625	0.2210526315789474
102.20128631591797	22.887828826904297	0.16842105263157897
103.39456176757812	21.929758071899414	0.23157894736842105
39.39545822143555	39.72011184692383	0.4
-58.975154876708984	-84.45001220703125	0.5789473684210527
-64.20357513427734	-85.34029388427734	0.736842105263158
-61.32646560668945	-88.42780303955078	0.7157894736842105
3.0873172283172607	1.802688479423523	0.45263157894736844
43.72928237915039	31.241615295410156	0.4947368421052632
-60.49753189086914	-87.22227478027344	0.6947368421052632
-59.128231048583984	-87.90902709960938	0.631578947368421
-61.60272979736328	-87.65167999267578	0.7052631578947368
-56.37968826293945	-88.11394500732422	0.5263157894736842
-63.45145797729492	-86.04208374023438	0.6947368421052632
-56.425628662109375	-88.19340515136719	0.5789473684210527
-63.5158805847168	-86.5699462890625	0.6631578947368422
15.574712753295898	-22.090892791748047	0.5578947368421052
-61.01554489135742	22.48454475402832	0.4947368421052632
-41.39655685424805	-41.95063400268555	0.5473684210526316
-39.8891716003418	-41.3401985168457	0.5473684210526316
-9.35820484161377	11.528124809265137	0.4736842105263158
57.91796875	-38.2960090637207	0.45263157894736844
22.858810424804688	-48.27878189086914	0.4105263157894737
66.52425384521484	-25.653732299804688	0.4421052631578948
90.10652160644531	-1.6133325099945068	0.28421052631578947
47.98765563964844	57.3752326965332	0.23157894736842105
66.77012634277344	52.28288269042969	0.11578947368421055
85.47083282470703	30.535120010375977	0.1578947368421053
46.46992874145508	61.454959869384766	0.25263157894736843
-27.14959716796875	-6.654564380645752	0.45263157894736844
-20.891000747680664	-30.304210662841797	0.4947368421052632
-31.182064056396484	-5.683879375457764	0.4421052631578948
-3.9955005645751953	47.95030212402344	0.4842105263157895
65.49050903320312	-44.39286422729492	0.4210526315789474
74.93575286865234	-47.10247039794922	0.3263157894736842
65.5822982788086	-24.58681297302246	0.4631578947368421
69.80418395996094	47.35550308227539	0.3263157894736842
64.3519515991211	39.04667663574219	0.2947368421052632
43.8293571472168	26.492902755737305	0.4736842105263158
69.23783874511719	40.37969970703125	0.25263157894736843
3.5996172428131104	-7.207859039306641	0.4842105263157895
-116.49227905273438	45.127132415771484	0.7894736842105263
-117.43814086914062	45.67324447631836	0.8105263157894738
50.61560821533203	-48.073875427246094	0.5157894736842106
-5.884546279907227	-9.215740203857422	0.5157894736842106
-117.0678939819336	45.745487213134766	0.7894736842105263
-117.54781341552734	44.89151382446289	0.7894736842105263
-118.03634643554688	44.9622917175293	0.8210526315789474
-117.45161437988281	44.654239654541016	0.7263157894736842
90.0838851928711	29.147220611572266	0.11578947368421055
86.76455688476562	25.79798126220703	0.17894736842105263
72.44810485839844	25.12164306640625	0.25263157894736843
43.807125091552734	24.09914207458496	0.4842105263157895
6.995517253875732	73.51814270019531	0.3263157894736842
39.33836364746094	26.99196434020996	0.3894736842105263
5.521234512329102	73.88268280029297	0.18947368421052635
2.866513252258301	74.01930236816406	0.28421052631578947
-18.669017791748047	-12.334260940551758	0.5368421052631579
52.16476821899414	-36.84742736816406	0.45263157894736844
74.6212158203125	-30.293365478515625	0.2947368421052632
64.81397247314453	58.42110061645508	0.2210526315789474
96.08334350585938	-12.441394805908203	0.28421052631578947
43.519508361816406	63.439727783203125	0.26315789473684215
40.6282958984375	32.40232849121094	0.35789473684210527
61.37199401855469	-26.98434066772461	0.24210526315789477
-19.498563766479492	25.96405792236328	0.4
5.080455303192139	64.74443817138672	0.4210526315789474
5.745672702789307	-39.619441986083984	0.45263157894736844
13.632866859436035	73.75250244140625	0.35789473684210527
31.912384033203125	19.7628231048584	0.3473684210526316
-56.056217193603516	-9.58541488647461	0.4
-3.0026679039001465	-59.29474639892578	0.4
64.19453430175781	55.35100555419922	0.26315789473684215
79.4570541381836	17.99822425842285	0.3052631578947369
56.02825927734375	20.598236083984375	0.4631578947368421
42.25564956665039	6.046769618988037	0.3052631578947369
27.320409774780273	-36.28422164916992	0.5052631578947369
-28.31536865234375	69.30048370361328	0.4842105263157895
40.16659164428711	-38.27654266357422	0.4210526315789474
72.54237365722656	25.65663719177246	0.3473684210526316
-14.388213157653809	63.841854095458984	0.35789473684210527
-37.97288131713867	-14.648066520690918	0.4210526315789474
51.430931091308594	-31.925025939941406	0.33684210526315794
74.73389434814453	-23.818082809448242	0.37894736842105264
76.45271301269531	-30.381460189819336	0.3157894736842105
54.67829895019531	27.19399642944336	0.4105263157894737
65.26118469238281	17.503803253173828	0.3263157894736842
34.6391716003418	40.60165786743164	0.26315789473684215
66.7837142944336	-49.60002517700195	0.3473684210526316
-81.46072387695312	14.946569442749023	0.45263157894736844
-21.885210037231445	-13.385003089904785	0.4947368421052632
57.71954345703125	-33.962100982666016	0.35789473684210527
-40.97243881225586	25.01075553894043	0.3894736842105263
-9.27365493774414	68.18386840820312	0.45263157894736844
76.52841186523438	-37.284820556640625	0.4210526315789474
72.51426696777344	-28.686294555664062	0.37894736842105264
15.311038970947266	-60.76511764526367	0.4947368421052632
79.74640655517578	27.94025421142578	0.16842105263157897
87.63851165771484	27.213016510009766	0.09473684210526317
47.47425842285156	-28.96270179748535	0.43157894736842106
47.08536148071289	-30.180112838745117	0.45263157894736844
-28.56488037109375	-15.931968688964844	0.5052631578947369
61.36722946166992	-53.413063049316406	0.37894736842105264
5.051577568054199	2.659719467163086	0.4210526315789474
2.637749671936035	-7.171091079711914	0.4631578947368421
-52.25550842285156	-19.1212215423584	0.4842105263157895
70.22695922851562	-44.4774055480957	0.3894736842105263
71.37308502197266	-29.628311157226562	0.4736842105263158
45.722389221191406	24.6033878326416	0.368421052631579
25.09934425354004	72.15343475341797	0.3473684210526316
53.61875534057617	26.027990341186523	0.33684210526315794
29.66053009033203	74.26517486572266	0.3473684210526316
56.63093185424805	-32.8350944519043	0.3473684210526316
-46.176055908203125	-14.889514923095703	0.5894736842105264
38.355621337890625	26.985326766967773	0.37894736842105264
50.88825607299805	-31.894554138183594	0.35789473684210527
-9.41080093383789	67.96117401123047	0.45263157894736844
29.515911102294922	15.513951301574707	0.4421052631578948
70.03787231445312	-31.070871353149414	0.4
65.55966186523438	-24.4732666015625	0.4421052631578948
39.49074935913086	28.707019805908203	0.37894736842105264
41.120723724365234	12.947726249694824	0.3263157894736842
82.65469360351562	31.782468795776367	0.26315789473684215
88.25687408447266	5.717310905456543	0.3052631578947369
74.91077423095703	-47.226112365722656	0.2947368421052632
45.12981414794922	-38.89057540893555	0.43157894736842106
-9.904749870300293	-14.031451225280762	0.5157894736842106
-3.4588112831115723	-15.243864059448242	0.3157894736842105
4.008232593536377	-44.89963912963867	0.5368421052631579
-27.346080780029297	-29.645965576171875	0.45263157894736844
54.57449722290039	-48.35917282104492	0.3894736842105263
35.982845306396484	-0.6834052205085754	0.35789473684210527
31.601503372192383	25.211238861083984	0.37894736842105264
45.79756546020508	13.929389953613281	0.4421052631578948
84.64523315429688	31.735427856445312	0.2
63.776100158691406	18.674087524414062	0.24210526315789477
73.17543029785156	20.451129913330078	0.2
-26.664257049560547	-24.51584243774414	0.7052631578947368
54.437984466552734	-52.26765823364258	0.7789473684210526
-6.525753498077393	-10.261425971984863	0.4842105263157895
-9.71729850769043	-17.486709594726562	0.631578947368421
59.245426177978516	-39.67767333984375	0.4631578947368421
52.94281768798828	0.3712189197540283	0.2210526315789474
103.07498168945312	-5.5530829429626465	0.18947368421052635
76.54332733154297	-30.377059936523438	0.33684210526315794
66.92572021484375	17.082237243652344	0.3894736842105263
61.74371337890625	11.75953197479248	0.35789473684210527
2.8582708835601807	50.79935073852539	0.4105263157894737
67.24081420898438	-50.70241165161133	0.368421052631579
-96.48541259765625	17.863021850585938	0.6842105263157895
-96.7745132446289	18.183124542236328	0.6842105263157895
23.5817813873291	36.843719482421875	0.3473684210526316
-21.061738967895508	69.16337585449219	0.4842105263157895
-96.79652404785156	18.394807815551758	0.6631578947368422
-96.32565307617188	17.82453155517578	0.6631578947368422
104.04219818115234	-18.762189865112305	0.26315789473684215
83.60874938964844	27.907852172851562	0.2
74.06230163574219	-23.344694137573242	0.4
54.3340950012207	-9.792969703674316	0.43157894736842106
96.45852661132812	-10.612448692321777	0.21052631578947373
67.53484344482422	0.9890391230583191	0.26315789473684215
-10.930642127990723	-39.83558654785156	0.4842105263157895
-38.02476501464844	-20.007518768310547	0.4421052631578948
-38.63053894042969	-1.6003870964050293	0.4842105263157895
-25.538593292236328	-40.67359161376953	0.4210526315789474
-35.4464225769043	-26.06458282470703	0.5052631578947369
-54.72713088989258	-29.457801818847656	0.4105263157894737
35.91959762573242	-36.513885498046875	0.4736842105263158
73.70025634765625	-22.343236923217773	0.4105263157894737
99.54705047607422	23.381465911865234	0.24210526315789477
86.71759033203125	30.07061004638672	0.12631578947368421
71.3302993774414	19.03195571899414	0.24210526315789477
6.331277370452881	-44.035118103027344	0.4947368421052632
-87.76445007324219	4.049753189086914	0.4421052631578948
-27.895002365112305	-59.38734817504883	0.4842105263157895
8.186333656311035	17.135942459106445	0.3052631578947369
-87.74034118652344	-1.8716336488723755	0.45263157894736844
-48.49021530151367	-33.28845977783203	0.4210526315789474
17.390352249145508	-15.533292770385742	0.43157894736842106
13.723761558532715	-11.370107650756836	0.4421052631578948
-49.63620376586914	-65.80560302734375	0.368421052631579
-63.23483657836914	-58.8740119934082	0.4210526315789474
-45.0954704284668	-65.63276672363281	0.43157894736842106
-24.33302879333496	-65.0926284790039	0.4105263157894737
-15.322173118591309	-71.59630584716797	0.4
-37.98741912841797	3.2992663383483887	0.5052631578947369
18.05955696105957	5.045706272125244	0.3473684210526316
-87.29655456542969	5.604142189025879	0.4210526315789474
-46.472938537597656	-31.282583236694336	0.4842105263157895
17.89472007751465	-5.851932525634766	0.37894736842105264
84.04238891601562	-35.895362854003906	0.4421052631578948
61.700313568115234	-31.217769622802734	0.3263157894736842
-24.35732078552246	44.906925201416016	0.4947368421052632
-68.4309310913086	1.0386464595794678	0.43157894736842106
-34.34464645385742	-64.05289459228516	0.5052631578947369
-25.400712966918945	-46.11457824707031	0.4631578947368421
-28.883188247680664	-38.989505767822266	0.4736842105263158
-88.22291564941406	9.2604341506958	0.4421052631578948
6.815250396728516	15.08975601196289	0.3473684210526316
12.604748725891113	-9.391746520996094	0.3894736842105263
7.889957427978516	20.308128356933594	0.18947368421052635
16.6732177734375	-8.02739429473877	0.4210526315789474
21.22015380859375	-10.165109634399414	0.3473684210526316
-55.02656173706055	-51.718421936035156	0.4947368421052632
5.573173999786377	-28.147058486938477	0.37894736842105264
-53.89149856567383	-55.92803192138672	0.5052631578947369
-13.090529441833496	-56.734806060791016	0.37894736842105264
-27.135589599609375	-63.266841888427734	0.4631578947368421
-31.88549041748047	-50.971961975097656	0.4842105263157895
-42.97825622558594	32.02427673339844	0.4105263157894737
19.36268424987793	-4.690371036529541	0.4105263157894737
7.896146297454834	18.530967712402344	0.24210526315789477
-86.34776306152344	7.29749059677124	0.4421052631578948
-30.5153865814209	-24.68995475769043	0.4631578947368421
17.008384704589844	-3.422213554382324	0.4105263157894737
-14.738264083862305	-72.42691040039062	0.33684210526315794
7.2017717361450195	-28.280752182006836	0.24210526315789477
-64.8625717163086	-58.8732795715332	0.37894736842105264
-66.32566833496094	-60.73090362548828	0.2736842105263158
-50.26969528198242	-67.07221221923828	0.3052631578947369
-54.63054656982422	-50.9827995300293	0.4947368421052632
7.213280200958252	21.183992385864258	0.26315789473684215
-40.74327850341797	-29.458518981933594	0.6105263157894737
5.5213117599487305	15.865937232971191	0.25263157894736843
-25.5429630279541	-31.64318084716797	0.4842105263157895
-94.08116149902344	29.377731323242188	0.5684210526315789
-20.474956512451172	-3.54077410697937	0.33684210526315794
-82.68102264404297	39.293766021728516	0.5368421052631579
-39.80035400390625	-23.61094093322754	0.368421052631579
-35.65765380859375	-16.571428298950195	0.4842105263157895
-49.45138168334961	-66.0606918334961	0.35789473684210527
-45.092838287353516	-65.87164306640625	0.4
-33.02843475341797	-53.014095306396484	0.43157894736842106
-84.7255859375	4.079685688018799	0.4842105263157895
1.230333685874939	-26.326950073242188	0.4421052631578948
8.265894889831543	15.400788307189941	0.368421052631579
0.9315484166145325	30.69291114807129	0.37894736842105264
16.571115493774414	-8.02652645111084	0.37894736842105264
-14.69521427154541	-76.05845642089844	0.4631578947368421
-45.0738410949707	-58.964874267578125	0.45263157894736844
-47.28684997558594	-70.7347640991211	0.3052631578947369
30.48879051208496	11.065408706665039	0.37894736842105264
-76.76168823242188	-7.958932399749756	0.5263157894736842
42.24250030517578	-55.330623626708984	0.4421052631578948
-80.1288833618164	-29.08521270751953	0.4421052631578948
-43.45070266723633	-18.183597564697266	0.45263157894736844
-66.3319320678711	-18.530359268188477	0.4947368421052632
-65.06077575683594	-0.29201212525367737	0.4105263157894737
-89.5469741821289	3.4769530296325684	0.3473684210526316
-22.418676376342773	-45.70541763305664	0.5263157894736842
-53.42994689941406	-49.49886703491211	0.5157894736842106
-19.512836456298828	-72.9070816040039	0.4
-22.050630569458008	-62.841522216796875	0.4105263157894737
-65.6495590209961	-59.77445983886719	0.368421052631579
-49.59060287475586	-67.47216796875	0.3157894736842105
45.794864654541016	-54.20712661743164	0.25263157894736843
22.88702392578125	-42.77459716796875	0.4631578947368421
-86.56071472167969	2.8028666973114014	0.43157894736842106
-20.6261043548584	-55.124298095703125	0.4736842105263158
15.887386322021484	-7.244958400726318	0.3157894736842105
-88.80667114257812	5.0312066078186035	0.3894736842105263
-45.72819137573242	-32.82493209838867	0.4210526315789474
-33.910675048828125	-60.74628829956055	0.4947368421052632
-44.83721923828125	-66.09928131103516	0.4210526315789474
-23.173452377319336	-70.38272857666016	0.368421052631579
-65.0367431640625	-58.61036682128906	0.37894736842105264
-43.349273681640625	-61.77824020385742	0.4736842105263158
-62.501914978027344	-56.290931701660156	0.4421052631578948
22.527175903320312	0.9109813570976257	0.35789473684210527
-79.38765716552734	-9.486625671386719	0.4947368421052632
23.195661544799805	-12.062296867370605	0.368421052631579
-76.0181884765625	19.488502502441406	0.4736842105263158
-83.02847290039062	13.252840042114258	0.4842105263157895
-34.53575897216797	-61.626949310302734	0.5052631578947369
-33.23748779296875	-74.18376922607422	0.4
-32.177162170410156	-32.394100189208984	0.4842105263157895
-48.987796783447266	-66.678955078125	0.35789473684210527
-47.80239486694336	-67.06122589111328	0.4
-62.32267761230469	-58.813453674316406	0.45263157894736844
-14.030257225036621	-69.34650421142578	0.4
-11.536724090576172	-67.56888580322266	0.4
27.101726531982422	16.934293746948242	0.45263157894736844
-50.4545783996582	-20.767288208007812	0.5052631578947369
-70.77532958984375	-20.36925506591797	0.5157894736842106
-57.02132797241211	-57.31331253051758	0.6210526315789474
10.538089752197266	17.711408615112305	0.37894736842105264
19.102718353271484	-18.450410842895508	0.4421052631578948
-35.772071838378906	-65.04290771484375	0.4947368421052632
-48.44370651245117	-69.96805572509766	0.28421052631578947
53.48598861694336	-56.063655853271484	0.3263157894736842
-30.513090133666992	-34.42298126220703	0.5052631578947369
-19.25642967224121	-26.601032257080078	0.4947368421052632
-28.590381622314453	-17.331005096435547	0.5052631578947369
-46.23565673828125	-32.974761962890625	0.5157894736842106
19.25422477722168	10.424633979797363	0.368421052631579
-18.486234664916992	-71.6008071899414	0.4
-67.27327728271484	9.648614883422852	0.3263157894736842
15.655887603759766	-6.783134460449219	0.2947368421052632
19.81848907470703	-6.1765289306640625	0.3894736842105263
12.482003211975098	-7.401003837585449	0.37894736842105264
-30.30061149597168	-68.70797729492188	0.37894736842105264
-24.732830047607422	-71.60224914550781	0.33684210526315794
-68.47967529296875	-4.355751037597656	0.5157894736842106
-49.2309455871582	-66.98702239990234	0.3473684210526316
-12.313206672668457	-49.767784118652344	0.5578947368421052
-39.09786605834961	-33.819580078125	0.4736842105263158
-23.068809509277344	-20.38908576965332	0.4736842105263158
-84.58833312988281	4.448490619659424	0.4631578947368421
-1.2355842590332031	28.50913429260254	0.4421052631578948
30.58748435974121	-3.233978748321533	0.25263157894736843
-46.42169189453125	-22.797744750976562	0.4842105263157895
-0.276264488697052	-25.827457427978516	0.37894736842105264
5.546936511993408	-27.86294937133789	0.3157894736842105
-65.72201538085938	-58.72722625732422	0.4105263157894737
-45.832340240478516	-62.58822250366211	0.4842105263157895
-19.70061492919922	-54.953887939453125	0.5263157894736842
-9.519593238830566	-75.02145385742188	0.4210526315789474
-84.6494369506836	-13.649493217468262	0.43157894736842106
-44.11776351928711	15.564379692077637	0.4947368421052632
-29.43899917602539	-23.826818466186523	0.4842105263157895
-16.09231185913086	-24.529342651367188	0.368421052631579
-34.87947463989258	-61.30715560913086	0.4842105263157895
-46.9102783203125	-46.454566955566406	0.4842105263157895
-19.649333953857422	-70.5649642944336	0.3894736842105263
-63.157833099365234	4.179826259613037	0.3894736842105263
-28.86313247680664	-38.91065979003906	0.4947368421052632
-28.088167190551758	-65.02687072753906	0.4105263157894737
-50.875179290771484	-51.54456329345703	0.4736842105263158
-43.19169998168945	-46.2899055480957	0.4947368421052632
-12.996745109558105	32.99619674682617	0.33684210526315794
16.533334732055664	17.06932258605957	0.37894736842105264
-39.50585174560547	31.304176330566406	0.4631578947368421
-34.6901969909668	61.287841796875	0.3052631578947369
69.02886199951172	5.046149730682373	0.25263157894736843
41.31208419799805	1.6055339574813843	0.3263157894736842
81.57049560546875	-11.420431137084961	0.25263157894736843
93.8753433227539	13.39075756072998	0.2736842105263158
39.83340835571289	-64.39940643310547	0.3894736842105263
-6.251168251037598	-42.95187759399414	0.4210526315789474
26.67865562438965	23.3482666015625	0.4105263157894737
22.832130432128906	30.081499099731445	0.25263157894736843
-44.105735778808594	32.91652297973633	0.43157894736842106
15.195197105407715	7.441990375518799	0.368421052631579
11.273500442504883	14.777056694030762	0.4
-21.406774520874023	75.5645751953125	0.4
41.92158508300781	-1.024626612663269	0.2210526315789474
37.648170471191406	-1.2581164836883545	0.28421052631578947
40.7318229675293	12.816024780273438	0.23157894736842105
35.78330612182617	-57.47638702392578	0.25263157894736843
64.0078353881836	27.66370964050293	0.2947368421052632
23.333168029785156	36.84579849243164	0.3263157894736842
74.71137237548828	15.540854454040527	0.21052631578947373
18.77689552307129	31.96706199645996	0.3052631578947369
-16.21840476989746	43.74580001831055	0.5263157894736842
29.655397415161133	9.244558334350586	0.3473684210526316
34.4706916809082	49.43690872192383	0.17894736842105263
-40.084598541259766	30.847070693969727	0.45263157894736844
59.2451057434082	44.62327575683594	0.1473684210526316
12.503074645996094	16.353456497192383	0.43157894736842106
70.27899932861328	-37.3636589050293	0.3157894736842105
68.06232452392578	-37.378761291503906	0.368421052631579
82.4710922241211	22.439144134521484	0.26315789473684215
46.7081298828125	-20.168235778808594	0.33684210526315794
32.07575988769531	38.85150909423828	0.24210526315789477
38.82282257080078	53.97645568847656	0.21052631578947373
-44.15906524658203	27.50200843811035	0.21052631578947373
14.527389526367188	8.01617431640625	0.33684210526315794
26.804471969604492	40.52669906616211	0.368421052631579
-70.6151123046875	12.693378448486328	0.4631578947368421
97.78177642822266	-10.622763633728027	0.16842105263157897
20.565534591674805	18.133079528808594	0.3473684210526316
96.20146179199219	3.5897607803344727	0.2210526315789474
67.1308822631836	-10.124893188476562	0.2947368421052632
93.74675750732422	13.852974891662598	0.3263157894736842
98.54491424560547	-8.652664184570312	0.1578947368421053
82.63053894042969	27.944944381713867	0.25263157894736843
32.69611740112305	41.80854034423828	0.2210526315789474
-46.074092864990234	42.33673095703125	0.5052631578947369
-46.373416900634766	38.703346252441406	0.4947368421052632
-51.8757209777832	19.53101348876953	0.5263157894736842
-66.14531707763672	8.249338150024414	0.2736842105263158
20.0744686126709	7.309312343597412	0.3473684210526316
27.102306365966797	-3.261744499206543	0.3052631578947369
76.6548080444336	-3.3834750652313232	0.2736842105263158
65.6816635131836	-11.761528015136719	0.4
103.41918182373047	-17.466163635253906	0.21052631578947373
-9.05451488494873	23.8709716796875	0.21052631578947373
-27.60236930847168	-4.868175029754639	0.4210526315789474
18.013097763061523	36.53103256225586	0.16842105263157897
-90.85050201416016	33.305599212646484	0.5368421052631579
-64.45022583007812	-12.802568435668945	0.5052631578947369
30.660560607910156	40.782527923583984	0.368421052631579
-28.708309173583984	-16.24024200439453	0.4947368421052632
-91.96861267089844	29.36001205444336	0.5473684210526316
-53.778564453125	63.76063919067383	0.4
52.21174240112305	-36.67991638183594	0.43157894736842106
58.20177459716797	-54.5606689453125	0.35789473684210527
63.17230987548828	-2.1077215671539307	0.26315789473684215
92.7085189819336	1.3626054525375366	0.21052631578947373
74.93949890136719	15.527826309204102	0.24210526315789477
29.016788482666016	28.97525978088379	0.33684210526315794
-20.00025749206543	32.47359085083008	0.4105263157894737
-8.77542495727539	37.012596130371094	0.45263157894736844
-1.9207991361618042	33.59212875366211	0.2947368421052632
-68.44595336914062	-1.8274894952774048	0.4736842105263158
-15.367098808288574	59.618316650390625	0.4631578947368421
58.371524810791016	-48.57605743408203	0.45263157894736844
-11.145930290222168	-2.3786356449127197	0.45263157894736844
81.6358871459961	-13.539196968078613	0.2
-0.1793469786643982	-18.055850982666016	0.4947368421052632
72.81880187988281	34.108978271484375	0.24210526315789477
92.8463363647461	-3.0447540283203125	0.3052631578947369
34.21552276611328	49.21784591674805	0.21052631578947373
-52.95214080810547	41.26172637939453	0.5052631578947369
59.84920883178711	22.624034881591797	0.368421052631579
-4.455249786376953	40.46783447265625	0.3157894736842105
-20.0615291595459	71.52618408203125	0.37894736842105264
92.95096588134766	-0.22768741846084595	0.25263157894736843
-1.2541913986206055	-12.657341957092285	0.4421052631578948
92.49708557128906	1.6736259460449219	0.21052631578947373
93.91339111328125	17.920501708984375	0.26315789473684215
68.04914855957031	10.548266410827637	0.21052631578947373
92.93629455566406	15.668828964233398	0.23157894736842105
-57.29737091064453	-4.358807563781738	0.3263157894736842
63.31306076049805	21.14362907409668	0.35789473684210527
-68.5479965209961	-8.114739418029785	0.5052631578947369
54.926841735839844	17.46360969543457	0.4736842105263158
-11.769121170043945	43.6019401550293	0.4105263157894737
-47.20185089111328	32.50571823120117	0.45263157894736844
-13.219809532165527	42.75546646118164	0.4736842105263158
50.940860748291016	-17.04386329650879	0.3894736842105263
-1.9196932315826416	-57.62187576293945	0.4
35.062538146972656	-3.6103458404541016	0.2736842105263158
95.0239486694336	4.019393444061279	0.21052631578947373
26.65747833251953	54.082359313964844	0.28421052631578947
13.572797775268555	-36.0129280090332	0.3157894736842105
48.48935317993164	55.66510009765625	0.17894736842105263
-55.66838455200195	46.30021286010742	0.5473684210526316
-11.15433406829834	42.99721908569336	0.4421052631578948
-60.18470001220703	-7.607502460479736	0.4631578947368421
-91.04476928710938	33.44052505493164	0.5052631578947369
78.83778381347656	10.654459953308105	0.16842105263157897
27.495195388793945	-65.9926986694336	0.37894736842105264
92.69644927978516	12.849809646606445	0.33684210526315794
67.06427001953125	16.977863311767578	0.3473684210526316
92.04846954345703	3.924389600753784	0.23157894736842105
85.52626037597656	-26.869611740112305	0.368421052631579
22.05926513671875	53.100990295410156	0.33684210526315794
58.83214569091797	11.579848289489746	0.2736842105263158
-14.769668579101562	42.822227478027344	0.5052631578947369
-7.645435333251953	67.81358337402344	0.4
-16.025320053100586	32.184486389160156	0.28421052631578947
-53.58562088012695	34.71403121948242	0.5368421052631579
-10.765983581542969	-4.2606000900268555	0.4736842105263158
38.09572219848633	-39.18932342529297	0.4842105263157895
103.50389862060547	6.907317638397217	0.2210526315789474
74.93065643310547	-5.146084785461426	0.35789473684210527
73.59463500976562	-43.37748336791992	0.4105263157894737
86.59368133544922	-5.04269552230835	0.43157894736842106
81.0550537109375	24.8670654296875	0.3263157894736842
59.35334396362305	14.294164657592773	0.25263157894736843
-11.957646369934082	34.73677444458008	0.37894736842105264
-14.099479675292969	-24.520721435546875	0.33684210526315794
9.415369987487793	30.46681022644043	0.3157894736842105
-58.811981201171875	21.989225387573242	0.4947368421052632
84.42080688476562	25.984752655029297	0.26315789473684215
-15.206002235412598	-3.257207155227661	0.45263157894736844
70.08976745605469	-38.06195068359375	0.368421052631579
45.47801971435547	-63.84828567504883	0.3157894736842105
90.82494354248047	4.004068374633789	0.21052631578947373
95.591552734375	11.806634902954102	0.2
19.820236206054688	23.27593421936035	0.37894736842105264
15.029135704040527	35.07246398925781	0.3473684210526316
-49.43415069580078	31.490934371948242	0.4947368421052632
-29.69285774230957	13.823225975036621	0.37894736842105264
-4.408336639404297	67.39484405517578	0.4210526315789474
-19.496246337890625	70.18978118896484	0.4105263157894737
70.69446563720703	0.024096515029668808	0.28421052631578947
12.05443000793457	15.258968353271484	0.3894736842105263
58.331092834472656	1.725070834159851	0.33684210526315794
80.73728942871094	32.740623474121094	0.17894736842105263
69.43488311767578	4.8216471672058105	0.26315789473684215
-9.014555931091309	-74.7746353149414	0.37894736842105264
61.39825439453125	15.38026237487793	0.2947368421052632
50.68699264526367	47.045597076416016	0.26315789473684215
-21.241308212280273	70.37176513671875	0.45263157894736844
-9.338603973388672	66.98285675048828	0.45263157894736844
20.895469665527344	44.42012405395508	0.4
-61.738677978515625	-7.893439769744873	0.4421052631578948
55.010013580322266	3.1461849212646484	0.24210526315789477
38.37492752075195	-6.552089214324951	0.3894736842105263
97.1377944946289	4.308377742767334	0.21052631578947373
46.99885177612305	-19.144102096557617	0.24210526315789477
73.71878814697266	-30.286365509033203	0.3263157894736842
76.89639282226562	-19.30638885498047	0.368421052631579
27.349262237548828	18.37125587463379	0.4421052631578948
26.91641616821289	21.917057037353516	0.33684210526315794
-65.32215118408203	0.04030890390276909	0.3157894736842105
2.931325912475586	-23.145397186279297	0.4105263157894737
33.516170501708984	57.468772888183594	0.28421052631578947
-41.03578567504883	36.026119232177734	0.33684210526315794
32.812217712402344	-56.622764587402344	0.43157894736842106
101.68553924560547	-16.68206024169922	0.18947368421052635
70.31371307373047	-0.8976114988327026	0.3052631578947369
87.23993682861328	-5.236330509185791	0.37894736842105264
93.06487274169922	5.232382774353027	0.21052631578947373
82.684814453125	36.95658874511719	0.1578947368421053
67.24427032470703	37.63667678833008	0.2947368421052632
13.437891960144043	25.45486068725586	0.26315789473684215
-0.9085321426391602	-38.207496643066406	0.5157894736842106
5.895104885101318	-41.24958038330078	0.4947368421052632
-20.064037322998047	-57.61481475830078	0.4736842105263158
-20.353191375732422	-59.31155776977539	0.3263157894736842
56.82404327392578	-51.209651947021484	0.33684210526315794
-24.684419631958008	-33.8961296081543	0.5157894736842106
16.952608108520508	-30.929594039916992	0.4
-8.234950065612793	-6.829376697540283	0.4736842105263158
55.33701705932617	20.559980392456055	0.4
43.8100700378418	25.162097930908203	0.4631578947368421
24.347305297851562	29.017011642456055	0.3052631578947369
-20.974645614624023	43.410064697265625	0.4842105263157895
57.67425537109375	-54.788875579833984	0.3894736842105263
57.607295989990234	-51.32596969604492	0.2736842105263158
-16.101337432861328	-65.03619384765625	0.3894736842105263
-16.43767547607422	-65.47894287109375	0.2947368421052632
3.356024980545044	-68.08067321777344	0.5263157894736842
23.834447860717773	-35.45401382446289	0.4210526315789474
75.3044662475586	-32.92262649536133	0.37894736842105264
40.3570556640625	66.15003967285156	0.3052631578947369
53.695701599121094	19.367216110229492	0.4105263157894737
64.4875717163086	50.26751708984375	0.26315789473684215
61.64975357055664	38.943084716796875	0.24210526315789477
67.69318389892578	42.39295196533203	0.2947368421052632
-22.508808135986328	16.775800704956055	0.5263157894736842
4.496728420257568	-20.681100845336914	0.4421052631578948
-42.31488800048828	-23.972450256347656	0.43157894736842106
-14.127065658569336	-63.80963134765625	0.3894736842105263
70.96126556396484	-44.19576644897461	0.37894736842105264
69.75680541992188	-43.944297790527344	0.37894736842105264
81.04357147216797	3.25799298286438	0.2736842105263158
74.1342544555664	35.566036224365234	0.24210526315789477
69.42121887207031	46.979393005371094	0.33684210526315794
38.98912048339844	31.547618865966797	0.45263157894736844
-24.05550193786621	-20.349760055541992	0.4842105263157895
59.41935348510742	-0.4593828022480011	0.4210526315789474
-36.150760650634766	68.28767395019531	0.5578947368421052
64.29288482666016	-41.71858596801758	0.43157894736842106
-51.94487380981445	-12.660319328308105	0.35789473684210527
41.981876373291016	20.00785255432129	0.4947368421052632
-40.099037170410156	-50.01289367675781	0.4947368421052632
-4.661993503570557	-71.07841491699219	0.4631578947368421
76.85752868652344	20.216773986816406	0.3052631578947369
82.30902099609375	29.45228385925293	0.368421052631579
71.67759704589844	36.06682586669922	0.26315789473684215
-3.5179195404052734	64.18563842773438	0.43157894736842106
19.312177658081055	58.401058197021484	0.37894736842105264
-26.265066146850586	-2.0659801959991455	0.5473684210526316
-32.19574737548828	-30.20203971862793	0.5052631578947369
-42.45048904418945	-46.412471771240234	0.5052631578947369
-4.919602394104004	-29.276397705078125	0.5157894736842106
-63.430946350097656	-10.93188190460205	0.5052631578947369
-21.756303787231445	-62.881988525390625	0.4421052631578948
-44.55011749267578	-56.77010726928711	0.5157894736842106
51.94038009643555	11.894499778747559	0.4
65.39865112304688	38.45298767089844	0.3157894736842105
-7.057041645050049	11.187615394592285	0.4736842105263158
69.29165649414062	39.10938262939453	0.24210526315789477
-8.7629976272583	-9.716232299804688	0.5157894736842106
64.3427963256836	-25.187265396118164	0.43157894736842106
-16.335865020751953	-14.716980934143066	0.4947368421052632
56.87705993652344	-54.08012008666992	0.33684210526315794
-15.657830238342285	25.53955078125	0.4842105263157895
-23.62677764892578	-3.7535228729248047	0.37894736842105264
19.774362564086914	-50.80260467529297	0.3263157894736842
24.79973030090332	-76.32982635498047	0.4
43.279850006103516	-16.15792465209961	0.35789473684210527
32.27820587158203	26.696928024291992	0.5157894736842106
63.295013427734375	41.35321044921875	0.33684210526315794
40.5440788269043	65.74842071533203	0.37894736842105264
35.710968017578125	52.86972427368164	0.18947368421052635
-3.3951058387756348	65.69652557373047	0.4
11.135540962219238	-8.224044799804688	0.4421052631578948
-8.44317626953125	-0.7536684274673462	0.5473684210526316
-4.657322406768799	-41.91814422607422	0.4631578947368421
-13.144286155700684	-3.530956268310547	0.4736842105263158
57.13192367553711	-53.85563278198242	0.3473684210526316
4.964524745941162	-61.09531784057617	0.4
24.03006362915039	31.244522094726562	0.25263157894736843
72.33710479736328	34.851619720458984	0.2947368421052632
68.52465057373047	51.776363372802734	0.16842105263157897
67.51602172851562	43.429107666015625	0.3263157894736842
76.04489135742188	35.43781661987305	0.23157894736842105
36.72818374633789	61.80509948730469	0.3473684210526316
-4.2762556076049805	9.08841323852539	0.4421052631578948
-30.2782039642334	-33.5578498840332	0.5052631578947369
-13.142925262451172	-15.663717269897461	0.4631578947368421
-2.895110607147217	-5.753246784210205	0.5578947368421052
-17.183740615844727	-59.63125228881836	0.4421052631578948
57.681854248046875	-27.86586570739746	0.33684210526315794
-21.114465713500977	8.17935848236084	0.4631578947368421
46.97779083251953	35.84009552001953	0.37894736842105264
86.70604705810547	-1.5146336555480957	0.3052631578947369
-8.493639945983887	0.6253481507301331	0.5052631578947369
-1.0309429168701172	0.3472885489463806	0.4105263157894737
37.52754211425781	68.55265808105469	0.35789473684210527
-11.379722595214844	-8.733736038208008	0.4736842105263158
-7.178262710571289	-22.101612091064453	0.4947368421052632
5.909459590911865	4.82860803604126	0.4842105263157895
60.57851791381836	-48.58344650268555	0.4947368421052632
75.06181335449219	-45.98778533935547	0.3894736842105263
73.67932891845703	-43.76494598388672	0.43157894736842106
98.48038482666016	5.907577991485596	0.21052631578947373
66.09391784667969	53.39754867553711	0.2210526315789474
71.45377349853516	39.3188362121582	0.2
-16.732070922851562	-18.936105728149414	0.4842105263157895
69.6104507446289	34.477176666259766	0.21052631578947373
34.89053726196289	62.08378982543945	0.3157894736842105
5.887794494628906	2.482879877090454	0.4105263157894737
57.645591735839844	-55.329959869384766	0.37894736842105264
-20.497196197509766	-3.5374128818511963	0.4105263157894737
51.020294189453125	15.000112533569336	0.25263157894736843
44.99663162231445	-56.206050872802734	0.4
75.0073471069336	-44.54450607299805	0.43157894736842106
53.61574935913086	-9.383864402770996	0.368421052631579
72.61549377441406	40.19585418701172	0.3894736842105263
97.95760345458984	26.615320205688477	0.13684210526315793
30.280067443847656	52.45506286621094	0.2947368421052632
70.84850311279297	14.108943939208984	0.18947368421052635
74.56334686279297	28.050518035888672	0.33684210526315794
-21.24506950378418	-9.525139808654785	0.4631578947368421
59.608726501464844	-52.814735412597656	0.4210526315789474
54.875980377197266	-55.400848388671875	0.368421052631579
2.7650890350341797	9.498490333557129	0.4210526315789474
73.74423217773438	-44.57697677612305	0.3263157894736842
39.44642639160156	-43.71540832519531	0.5578947368421052
50.05233383178711	13.477579116821289	0.4
52.8762092590332	19.53921890258789	0.43157894736842106
57.3908805847168	63.100582122802734	0.24210526315789477
-33.127750396728516	4.254795551300049	0.4842105263157895
7.986742973327637	-23.848670959472656	0.4
48.051822662353516	-50.9852180480957	0.45263157894736844
-22.311479568481445	-17.37177085876465	0.5263157894736842
-17.31143569946289	-63.08562469482422	0.4631578947368421
44.58604431152344	14.614884376525879	0.5157894736842106
58.1439323425293	-36.13273239135742	0.368421052631579
-4.948091983795166	-74.35919952392578	0.4947368421052632
65.52527618408203	-40.37738037109375	0.37894736842105264
23.538984298706055	77.17071533203125	0.4105263157894737
64.31837463378906	58.09056091308594	0.26315789473684215
-24.87294578552246	24.744516372680664	0.5157894736842106
-33.78562927246094	7.004056453704834	0.5157894736842106
68.58452606201172	1.3413769006729126	0.3052631578947369
43.81760787963867	19.873584747314453	0.4736842105263158
-15.289229393005371	23.024660110473633	0.45263157894736844
58.87809371948242	-28.449989318847656	0.3157894736842105
-69.132568359375	-22.016727447509766	0.5052631578947369
-11.031869888305664	18.58176040649414	0.4
-5.198773384094238	-44.874855041503906	0.4736842105263158
37.73576354980469	-33.60371780395508	0.5263157894736842
22.60823631286621	76.87017822265625	0.4105263157894737
45.445289611816406	18.53225326538086	0.4421052631578948
41.89219665527344	-34.252220153808594	0.3894736842105263
28.55547523498535	-44.39030075073242	0.4842105263157895
86.07093811035156	27.098249435424805	0.2
49.115936279296875	-35.01728439331055	0.4947368421052632
-16.5480899810791	-11.953581809997559	0.5157894736842106
58.01715087890625	-42.17456817626953	0.4631578947368421
-17.737810134887695	-60.517539978027344	0.4105263157894737
0.2706279754638672	5.871923923492432	0.43157894736842106
-22.821430206298828	-65.09440612792969	0.4421052631578948
72.38580322265625	-44.4549674987793	0.3263157894736842
48.968997955322266	30.877288818359375	0.4947368421052632
37.446014404296875	65.89556884765625	0.3263157894736842
80.09859466552734	32.28353500366211	0.2
61.6421012878418	-35.95328903198242	0.3263157894736842
63.643768310546875	35.73711395263672	0.23157894736842105
76.4437255859375	32.3537483215332	0.24210526315789477
-12.129261016845703	-45.374183654785156	0.5263157894736842
-38.1435661315918	-28.365121841430664	0.5578947368421052
40.89826202392578	-34.11973190307617	0.5052631578947369
-15.201242446899414	-62.42390441894531	0.3263157894736842
-37.794986724853516	-58.51466751098633	0.5052631578947369
-1.4357322454452515	-68.78509521484375	0.5368421052631579
-4.557600021362305	-3.4998085498809814	0.5368421052631579
82.83979797363281	29.30344009399414	0.2736842105263158
86.76776123046875	22.957080841064453	0.17894736842105263
85.75950622558594	-0.7851664423942566	0.3157894736842105
66.88479614257812	11.652632713317871	0.25263157894736843
47.7741584777832	11.582984924316406	0.4736842105263158
-72.40443420410156	-34.06340408325195	0.4947368421052632
-68.66143798828125	-10.240498542785645	0.5157894736842106
-69.30713653564453	-19.217233657836914	0.6105263157894737
-61.17411804199219	-22.904146194458008	0.4736842105263158
-67.1738510131836	-32.99252700805664	0.5052631578947369
12.524110794067383	-71.75677490234375	0.43157894736842106
-3.659067153930664	-59.03125762939453	0.33684210526315794
-24.67470359802246	17.07303237915039	0.5263157894736842
50.24454879760742	71.00605010986328	0.17894736842105263
47.119930267333984	60.240325927734375	0.17894736842105263
-35.53392791748047	12.495536804199219	0.4421052631578948
-5.854203701019287	-69.84611511230469	0.4631578947368421
-62.992652893066406	44.254032135009766	0.5052631578947369
-66.91292572021484	-12.214393615722656	0.4947368421052632
-47.02213668823242	16.581893920898438	0.5052631578947369
-64.80039978027344	-11.187334060668945	0.4947368421052632
-4.696372032165527	-46.106842041015625	0.4736842105263158
-4.66841983795166	-55.584190368652344	0.4421052631578948
6.269341945648193	-73.28302001953125	0.45263157894736844
-18.17658042907715	11.217090606689453	0.4947368421052632
29.58405113220215	60.2067756652832	0.3157894736842105
10.125842094421387	42.867225646972656	0.2
37.73518371582031	62.82246017456055	0.26315789473684215
2.639096736907959	-51.4694709777832	0.5789473684210527
-74.24458312988281	-6.101137161254883	0.4631578947368421
-32.830116271972656	69.25525665283203	0.4421052631578948
32.27604293823242	-43.77662658691406	0.4631578947368421
-61.0161247253418	-23.684219360351562	0.4105263157894737
-11.324593544006348	-62.46963119506836	0.3894736842105263
0.9794292449951172	-67.61075592041016	0.4842105263157895
1.9504605531692505	-62.24081039428711	0.4421052631578948
31.51846694946289	-16.660526275634766	0.35789473684210527
50.49665832519531	64.56133270263672	0.12631578947368421
19.217208862304688	59.2227897644043	0.4
-5.499017238616943	28.332275390625	0.368421052631579
16.212039947509766	-49.068050384521484	0.4421052631578948
-26.933063507080078	36.00303649902344	0.5789473684210527
-46.78086853027344	-5.408382892608643	0.4842105263157895
-69.74177551269531	-22.29442596435547	0.4947368421052632
-23.16618537902832	65.17076110839844	0.45263157894736844
4.182273864746094	-75.73709869384766	0.5157894736842106
9.880906105041504	-56.51944351196289	0.45263157894736844
12.882375717163086	-59.99778747558594	0.4421052631578948
-47.70516586303711	-39.73009490966797	0.5368421052631579
30.481122970581055	56.93381118774414	0.3157894736842105
44.74144744873047	54.62732696533203	0.16842105263157897
-27.647661209106445	20.942323684692383	0.4736842105263158
-18.807165145874023	-43.40291213989258	0.5368421052631579
-67.48060607910156	-31.961030960083008	0.5052631578947369
-68.11946105957031	-28.156370162963867	0.4736842105263158
-65.56542205810547	-30.165435791015625	0.4105263157894737
-32.97537612915039	31.104354858398438	0.2947368421052632
-59.221519470214844	-22.98656463623047	0.43157894736842106
-39.75072479248047	-51.51692199707031	0.4736842105263158
-70.58485412597656	10.220829010009766	0.4210526315789474
-70.61066436767578	-29.958608627319336	0.5263157894736842
44.30112075805664	54.292606353759766	0.3263157894736842
49.65241241455078	63.56068801879883	0.1578947368421053
12.683756828308105	-63.46529769897461	0.4421052631578948
-10.969435691833496	-60.20738220214844	0.4421052631578948
-36.777584075927734	66.67535400390625	0.4631578947368421
-26.193334579467773	68.7453842163086	0.4842105263157895
-78.53211212158203	-7.329058647155762	0.4631578947368421
-85.96662902832031	4.692789077758789	0.4842105263157895
-57.025665283203125	5.535561561584473	0.45263157894736844
-12.354837417602539	-62.79501724243164	0.4
-35.22542190551758	-40.68962478637695	0.5578947368421052
-39.8383903503418	16.84203338623047	0.5473684210526316
46.721134185791016	66.47517395019531	0.2210526315789474
50.30042266845703	72.1889877319336	0.21052631578947373
4.397302150726318	59.7615852355957	0.45263157894736844
-11.176613807678223	-64.26734924316406	0.3157894736842105
-52.67998123168945	32.79860305786133	0.45263157894736844
-57.2478141784668	4.831489562988281	0.37894736842105264
-64.29356384277344	-4.985650062561035	0.5157894736842106
-64.0283432006836	6.221092224121094	0.368421052631579
-60.3360710144043	-0.950251579284668	0.4842105263157895
-10.22982120513916	-71.31169128417969	0.4
6.246295928955078	-56.8512077331543	0.4736842105263158
-10.5228910446167	10.922351837158203	0.5052631578947369
45.04291534423828	51.73738098144531	0.3157894736842105
48.2839241027832	56.55721664428711	0.2
45.10982894897461	64.50779724121094	0.2
29.157957077026367	-34.15159225463867	0.37894736842105264
-64.86827850341797	5.810056209564209	0.4
-59.308990478515625	-29.504199981689453	0.2947368421052632
-12.617626190185547	-64.77623748779297	0.4105263157894737
-33.70633316040039	65.21853637695312	0.43157894736842106
-47.890220642089844	-59.81744384765625	0.4842105263157895
-5.048917293548584	-58.4016227722168	0.3894736842105263
0.10612071305513382	-63.414222717285156	0.5157894736842106
-4.83872127532959	53.959327697753906	0.3157894736842105
51.01591110229492	63.850502014160156	0.08421052631578951
48.614959716796875	70.07646942138672	0.17894736842105263
14.988068580627441	60.063018798828125	0.43157894736842106
-8.884649276733398	-65.07160186767578	0.35789473684210527
-36.955448150634766	56.038368225097656	0.45263157894736844
-75.40838623046875	34.5772819519043	0.5368421052631579
-45.8832893371582	-3.866391658782959	0.5473684210526316
-65.6707534790039	-20.6214599609375	0.5052631578947369
52.00902557373047	-27.893875122070312	0.368421052631579
-2.1218602657318115	-49.1840934753418	0.4947368421052632
26.444686889648438	-47.38926696777344	0.4842105263157895
14.687858581542969	60.106937408447266	0.4842105263157895
48.010292053222656	60.845333099365234	0.21052631578947373
42.80794143676758	61.16407012939453	0.2947368421052632
-22.160829544067383	8.495318412780762	0.4736842105263158
-50.072166442871094	-16.300037384033203	0.4736842105263158
-70.89041900634766	-7.61742639541626	0.5473684210526316
-58.55119323730469	0.8211538791656494	0.43157894736842106
-65.65242004394531	-30.637495040893555	0.45263157894736844
0.30956199765205383	26.72702407836914	0.4736842105263158
-37.178466796875	-22.618301391601562	0.5157894736842106
-10.267814636230469	-73.73648071289062	0.3894736842105263
-4.19299840927124	-58.767826080322266	0.35789473684210527
-54.59450912475586	-34.9632682800293	0.5473684210526316
41.38936233520508	70.15165710449219	0.21052631578947373
49.148624420166016	62.34089279174805	0.17894736842105263
22.02526092529297	61.01366424560547	0.33684210526315794
-43.95993423461914	-13.606080055236816	0.5578947368421052
-61.295684814453125	-56.801422119140625	0.45263157894736844
-36.48889923095703	-18.518754959106445	0.4631578947368421
-64.85953521728516	-56.89345932006836	0.4210526315789474
-64.29077911376953	36.49177932739258	0.5052631578947369
13.124920845031738	-55.71585464477539	0.5473684210526316
-8.953333854675293	-74.6848373413086	0.4
-45.80803680419922	-34.849552154541016	0.5263157894736842
-27.93058204650879	5.864078521728516	0.37894736842105264
1.2130029201507568	57.719154357910156	0.4631578947368421
8.972027778625488	55.35272979736328	0.4842105263157895
-22.047494888305664	-49.024993896484375	0.5368421052631579
-7.0638580322265625	-56.64718246459961	0.4842105263157895
-80.52136993408203	-21.256399154663086	0.7263157894736842
-73.55565643310547	1.9867072105407715	0.7684210526315789
-55.03589630126953	-35.089229583740234	0.5473684210526316
-71.03705596923828	-11.502238273620605	0.5684210526315789
-68.35504150390625	-32.951141357421875	0.4947368421052632
-16.94420623779297	-76.47831726074219	0.3263157894736842
-9.742663383483887	-60.03385543823242	0.4947368421052632
-13.87346076965332	9.746045112609863	0.5052631578947369
27.3546199798584	59.044776916503906	0.2947368421052632
41.61358642578125	66.28295135498047	0.26315789473684215
-36.569305419921875	5.743459224700928	0.5157894736842106
22.777660369873047	-59.92060089111328	0.4947368421052632
-63.075660705566406	43.98308181762695	0.5052631578947369
-74.6530532836914	-7.211517333984375	0.4421052631578948
-39.17709732055664	11.463455200195312	0.4947368421052632
-35.87519836425781	27.282602310180664	0.5052631578947369
-43.500816345214844	0.3151666522026062	0.45263157894736844
-37.58000946044922	-48.60035705566406	0.4631578947368421
16.263883590698242	-73.83042907714844	0.35789473684210527
-18.84012794494629	11.965078353881836	0.4105263157894737
28.480377197265625	61.39695358276367	0.4947368421052632
11.949453353881836	45.325782775878906	0.28421052631578947
38.64458084106445	62.40757369995117	0.2736842105263158
4.391724586486816	-49.90451431274414	0.5368421052631579
-76.36663818359375	-3.9573516845703125	0.45263157894736844
-32.37054443359375	68.4200439453125	0.368421052631579
34.331851959228516	-45.400413513183594	0.5578947368421052
-60.77021408081055	-24.272130966186523	0.2736842105263158
-10.576299667358398	-62.44468307495117	0.37894736842105264
3.837110996246338	-66.16004180908203	0.4947368421052632
3.34017276763916	-64.42929077148438	0.4947368421052632
25.036996841430664	-16.302223205566406	0.45263157894736844
73.62074279785156	-23.171768188476562	0.37894736842105264
13.60769271850586	63.634124755859375	0.3263157894736842
-54.740753173828125	61.93846130371094	0.4210526315789474
15.800518035888672	-49.07518768310547	0.45263157894736844
-41.406822204589844	18.745786666870117	0.5789473684210527
-23.693775177001953	64.40645599365234	0.45263157894736844
-68.843994140625	-21.823091506958008	0.5052631578947369
-65.37743377685547	20.298921585083008	0.33684210526315794
-32.424930572509766	-73.50582122802734	0.43157894736842106
9.658476829528809	-55.2397575378418	0.4421052631578948
13.082270622253418	-60.07413101196289	0.43157894736842106
-37.376617431640625	14.669554710388184	0.43157894736842106
33.34316635131836	47.053035736083984	0.2947368421052632
44.98686981201172	54.633426666259766	0.1473684210526316
-27.57411766052246	20.984134674072266	0.4842105263157895
-21.463375091552734	-62.53091049194336	0.4
-55.73463439941406	-41.57286834716797	0.4947368421052632
-67.80093383789062	-28.287832260131836	0.4631578947368421
-44.60729217529297	-49.408477783203125	0.5157894736842106
-39.8328971862793	2.3870697021484375	0.4842105263157895
-59.27126693725586	-23.018657684326172	0.4421052631578948
8.207632064819336	-68.74066925048828	0.4842105263157895
-57.300140380859375	-4.390347003936768	0.3052631578947369
-71.4188461303711	-33.507076263427734	0.5157894736842106
24.608356475830078	53.346195220947266	0.2736842105263158
49.74945068359375	63.66360855102539	0.17894736842105263
-19.882965087890625	13.833917617797852	0.43157894736842106
4.995365142822266	-50.95534133911133	0.5157894736842106
-35.57710647583008	66.26282501220703	0.5052631578947369
-66.38662719726562	19.32082748413086	0.2947368421052632
-41.18539810180664	-20.46536636352539	0.43157894736842106
-27.306800842285156	-18.774415969848633	0.5052631578947369
-14.730559349060059	-63.76591110229492	0.4210526315789474
6.744250297546387	-50.21567916870117	0.45263157894736844
-35.34706497192383	-41.03670883178711	0.5894736842105264
-37.865848541259766	-3.745682954788208	0.5263157894736842
47.257659912109375	66.82537841796875	0.13684210526315793
50.30815124511719	71.11202239990234	0.2
-26.348207473754883	21.066715240478516	0.5052631578947369
-9.34925651550293	-64.87457275390625	0.35789473684210527
-53.0713005065918	33.48746109008789	0.4736842105263158
-57.53874969482422	4.756465911865234	0.4210526315789474
-39.10307312011719	-20.239715576171875	0.4736842105263158
-71.03660583496094	26.761690139770508	0.5052631578947369
-65.94696807861328	-20.897432327270508	0.5052631578947369
13.963888168334961	-70.79962921142578	0.4947368421052632
8.278314590454102	-60.32256317138672	0.4631578947368421
25.736713409423828	-23.27764892578125	0.45263157894736844
-8.232978820800781	-6.886120796203613	0.4842105263157895
18.97048568725586	62.03693389892578	0.3263157894736842
-23.99148941040039	21.99148941040039	0.3894736842105263
-14.630756378173828	9.402629852294922	0.5894736842105264
-66.72474670410156	-10.677757263183594	0.5157894736842106
-63.61789321899414	-26.359037399291992	0.37894736842105264
-12.525189399719238	-65.0614013671875	0.4
-37.29560470581055	66.23421478271484	0.4421052631578948
-61.12395095825195	-58.18925476074219	0.43157894736842106
10.175943374633789	-58.69096755981445	0.4947368421052632
20.132646560668945	-14.741741180419922	0.4631578947368421
-4.87208366394043	53.936710357666016	0.33684210526315794
51.011985778808594	63.92499542236328	0.08421052631578951
48.39741134643555	69.9549331665039	0.1578947368421053
52.61151123046875	12.551368713378906	0.368421052631579
12.796884536743164	-50.756507873535156	0.4421052631578948
-37.019859313964844	55.75583267211914	0.43157894736842106
-72.53143310546875	34.2782096862793	0.5052631578947369
-47.101768493652344	-2.4905216693878174	0.5789473684210527
-52.047462463378906	-2.6589043140411377	0.5052631578947369
-2.9202349185943604	-20.61336326599121	0.5157894736842106
0.717488706111908	-60.340091705322266	0.4842105263157895
29.48772430419922	-49.55144119262695	0.5052631578947369
-30.562850952148438	-0.8034377694129944	0.5157894736842106
48.82488250732422	59.3765754699707	0.2210526315789474
48.006690979003906	57.02327346801758	0.25263157894736843
46.399658203125	7.53471565246582	0.4421052631578948
-84.59982299804688	4.079133987426758	0.4736842105263158
-68.6579360961914	1.2947025299072266	0.35789473684210527
-58.39927291870117	0.6656004190444946	0.43157894736842106
-85.56245422363281	-8.055533409118652	0.4210526315789474
-20.78956413269043	-22.64927101135254	0.5157894736842106
-39.98876953125	-23.403247833251953	0.4210526315789474
-10.868390083312988	-73.60438537597656	0.33684210526315794
-5.07567834854126	-58.30902862548828	0.4
-54.94790267944336	-33.91412353515625	0.4736842105263158
41.354888916015625	70.21186828613281	0.2210526315789474
49.28409957885742	61.01698303222656	0.17894736842105263
22.236961364746094	60.81815719604492	0.3052631578947369
-38.730709075927734	-40.68604278564453	0.5684210526315789
-76.82908630371094	-29.07200050354004	0.4947368421052632
-52.56917190551758	3.126328468322754	0.35789473684210527
-61.72258377075195	-25.965356826782227	0.4
-72.10954284667969	19.21003532409668	0.37894736842105264
12.950261116027832	-55.74319076538086	0.5052631578947369
10.052114486694336	-72.41394805908203	0.4631578947368421
-45.789756774902344	-34.83467102050781	0.5368421052631579
-27.989360809326172	6.843376159667969	0.37894736842105264
-17.81108856201172	23.38096046447754	0.4947368421052632
25.407581329345703	55.36548614501953	0.3263157894736842
-2.274092674255371	-53.61042404174805	0.4842105263157895
-7.055534362792969	-56.53806686401367	0.5263157894736842
-71.55743408203125	-33.329124450683594	0.5263157894736842
-69.28573608398438	-9.46753215789795	0.4947368421052632
-65.09178161621094	-20.351747512817383	0.5368421052631579
-69.62174224853516	-11.416975975036621	0.4631578947368421
-61.05585861206055	-37.98122787475586	0.5052631578947369
14.692736625671387	-71.31668853759766	0.4421052631578948
-6.12389612197876	-59.94517135620117	0.37894736842105264
-15.220793724060059	9.222709655761719	0.5473684210526316
9.678498268127441	58.964088439941406	0.4631578947368421
30.07071876525879	45.06524658203125	0.35789473684210527
-36.54337692260742	5.62049674987793	0.5368421052631579
28.694459915161133	-51.20027160644531	0.5368421052631579
-63.34153366088867	43.613304138183594	0.5157894736842106
-61.989105224609375	31.84390640258789	0.4842105263157895
-46.18522644042969	16.350759506225586	0.5052631578947369
-65.10649871826172	-11.149371147155762	0.4947368421052632
-43.044105529785156	-4.165322303771973	0.5052631578947369
-27.08379554748535	-52.36323928833008	0.4210526315789474
69.29317474365234	-12.579438209533691	0.3263157894736842
-18.5775089263916	11.689079284667969	0.45263157894736844
28.50355339050293	57.04235076904297	0.35789473684210527
-25.926071166992188	36.90971374511719	0.5263157894736842
26.53085708618164	-22.811031341552734	0.4105263157894737
2.748002290725708	-47.85542678833008	0.6105263157894737
-74.35391235351562	-6.277896881103516	0.4736842105263158
-30.64305305480957	67.03650665283203	0.4105263157894737
36.69685363769531	-43.136558532714844	0.5684210526315789
-76.0002212524414	-21.623872756958008	0.5578947368421052
-7.948984146118164	-60.85457992553711	0.45263157894736844
5.750431060791016	-66.57942199707031	0.4421052631578948
2.7025837898254395	-63.64402389526367	0.4736842105263158
25.012432098388672	-16.225322723388672	0.45263157894736844
73.94668579101562	-23.27422332763672	0.3894736842105263
18.00958251953125	72.30848693847656	0.368421052631579
-71.4773178100586	-18.671316146850586	0.4842105263157895
15.350027084350586	-49.19479751586914	0.45263157894736844
-49.923004150390625	16.11231231689453	0.5263157894736842
-26.337438583374023	57.04733657836914	0.4105263157894737
-59.28618240356445	-27.115825653076172	0.4421052631578948
-32.44298553466797	55.38654708862305	0.4
-32.4977912902832	-73.43753814697266	0.4421052631578948
9.052295684814453	-57.776885986328125	0.4842105263157895
23.97768211364746	-18.19415855407715	0.3052631578947369
-20.750513076782227	5.471149921417236	0.4631578947368421
31.17190170288086	47.46756362915039	0.368421052631579
48.28757095336914	68.7313461303711	0.10526315789473689
-27.306283950805664	21.084903717041016	0.4842105263157895
-15.950932502746582	-48.14023208618164	0.4736842105263158
-55.982086181640625	-41.5409049987793	0.5052631578947369
-48.19676971435547	-33.075286865234375	0.4210526315789474
-44.462772369384766	-49.703269958496094	0.5052631578947369
-40.9527473449707	-6.278397083282471	0.5578947368421052
-67.32286071777344	-11.089147567749023	0.4947368421052632
8.65969467163086	-68.87947845458984	0.4947368421052632
-43.423179626464844	-10.767091751098633	0.4947368421052632
-70.34978485107422	-33.376953125	0.5263157894736842
24.083660125732422	53.396766662597656	0.3157894736842105
41.246124267578125	58.63730239868164	0.23157894736842105
-19.97285270690918	13.68840217590332	0.45263157894736844
5.039250373840332	-51.1649169921875	0.4947368421052632
-35.77018737792969	66.62739562988281	0.4631578947368421
-31.472503662109375	66.81767272949219	0.4
-50.64458465576172	-18.975460052490234	0.5263157894736842
-20.424278259277344	39.637001037597656	0.5157894736842106
-14.694625854492188	-63.734134674072266	0.4
-8.725913047790527	-62.06865692138672	0.4
-37.22407531738281	-42.58857727050781	0.5052631578947369
-38.08003234863281	-4.5795979499816895	0.5789473684210527
37.86861801147461	66.6374740600586	0.3157894736842105
50.956321716308594	72.78648376464844	0.25263157894736843
-57.80427169799805	-36.465797424316406	0.5263157894736842
-11.86449146270752	-64.23934936523438	0.37894736842105264
-63.9677734375	44.8243522644043	0.5368421052631579
-57.864803314208984	4.2647294998168945	0.43157894736842106
-50.45148849487305	-18.836917877197266	0.4947368421052632
-64.32162475585938	5.257843017578125	0.4421052631578948
-65.98599243164062	-21.24069595336914	0.4947368421052632
19.670686721801758	-64.53707885742188	0.4842105263157895
10.607999801635742	-62.05519485473633	0.4736842105263158
12.798531532287598	-45.17497634887695	0.5263157894736842
-30.687210083007812	21.56104278564453	0.4736842105263158
18.434656143188477	59.67863845825195	0.4421052631578948
-23.33913230895996	20.85760498046875	0.37894736842105264
-14.534318923950195	2.377265214920044	0.5052631578947369
-67.01353454589844	-11.712974548339844	0.5052631578947369
-63.17643356323242	-26.396879196166992	0.43157894736842106
-9.74162483215332	-68.21592712402344	0.43157894736842106
-36.555877685546875	60.397064208984375	0.4105263157894737
-45.19448471069336	-27.61366081237793	0.5368421052631579
8.311524391174316	-59.53402328491211	0.5368421052631579
21.360118865966797	-13.485876083374023	0.4
-5.344665050506592	54.04084777832031	0.3894736842105263
50.761295318603516	64.06179809570312	0.08421052631578951
48.32683181762695	69.88822174072266	0.1473684210526316
-28.561452865600586	2.75083589553833	0.4105263157894737
12.389897346496582	-50.65409469604492	0.4631578947368421
-63.474918365478516	8.171003341674805	0.37894736842105264
-72.02780151367188	38.624698638916016	0.5368421052631579
-44.79092025756836	-12.159235954284668	0.6210526315789474
-65.9422378540039	-13.048137664794922	0.5052631578947369
-1.656122088432312	-20.802894592285156	0.5368421052631579
-0.8950228691101074	-60.06145095825195	0.4210526315789474
27.766042709350586	-47.569732666015625	0.4947368421052632
8.72827434539795	-46.43178939819336	0.5368421052631579
13.989524841308594	68.42025756835938	0.4631578947368421
47.041290283203125	61.08705139160156	0.2
-4.4358086585998535	54.48006057739258	0.35789473684210527
-49.548370361328125	-17.49817657470703	0.4842105263157895
-70.54694366455078	-7.6656904220581055	0.4842105263157895
-60.349891662597656	4.616447448730469	0.3894736842105263
-65.79686737060547	-30.66304588317871	0.45263157894736844
-30.637060165405273	-14.484272956848145	0.5263157894736842
-49.336219787597656	-20.558225631713867	0.5052631578947369
6.118329048156738	-69.90523529052734	0.5578947368421052
7.115090847015381	-58.97789764404297	0.5052631578947369
-47.16623306274414	-53.96733474731445	0.4210526315789474
47.9312629699707	64.38469696044922	0.16842105263157897
49.40333557128906	61.434814453125	0.2
-23.226409912109375	9.139348030090332	0.5263157894736842
-15.72358226776123	-51.218502044677734	0.5157894736842106
-77.15852355957031	-29.286014556884766	0.5052631578947369
-62.365257263183594	5.817275524139404	0.37894736842105264
-75.70427703857422	-29.80314064025879	0.4947368421052632
-67.73699188232422	28.681310653686523	0.5157894736842106
13.526189804077148	-55.71592330932617	0.5684210526315789
4.849391460418701	-66.89218139648438	0.4842105263157895
-33.0774040222168	-78.85775756835938	0.3473684210526316
-25.287002563476562	1.3503849506378174	0.368421052631579
-65.93074035644531	-28.299253463745117	0.4736842105263158
31.551315307617188	60.773372650146484	0.3157894736842105
-45.78691482543945	-4.548828601837158	0.5157894736842106
-3.6798412799835205	-50.615909576416016	0.5052631578947369
-73.51714324951172	1.9885281324386597	0.8210526315789474
-71.88539123535156	-38.71098709106445	0.5157894736842106
-59.102928161621094	-18.820884704589844	0.2947368421052632
-83.0560531616211	-8.954850196838379	0.43157894736842106
-64.244384765625	-60.81798553466797	0.3263157894736842
-16.82597541809082	-68.5465087890625	0.2947368421052632
2.4503047466278076	-18.69536018371582	0.4842105263157895
26.318359375	-76.40229034423828	0.4210526315789474
42.870365142822266	-64.43302917480469	0.3157894736842105
65.15142822265625	-13.354705810546875	0.4842105263157895
39.040042877197266	39.82078552246094	0.3473684210526316
-64.63606262207031	-33.69512176513672	0.4736842105263158
-53.530670166015625	-13.284415245056152	0.4842105263157895
-43.709930419921875	-53.6361198425293	0.4421052631578948
-78.31668090820312	-27.6889591217041	0.5052631578947369
-67.72228240966797	-42.91742706298828	0.3473684210526316
3.3368844985961914	-75.64328002929688	0.4947368421052632
-37.73720169067383	-65.85476684570312	0.45263157894736844
-64.64828491210938	-48.769474029541016	0.3894736842105263
34.24947738647461	-70.76355743408203	0.4105263157894737
-46.83503723144531	-71.83787536621094	0.368421052631579
-24.249794006347656	-65.03594207763672	0.43157894736842106
-3.305877447128296	-20.045917510986328	0.5157894736842106
-55.341888427734375	-30.507802963256836	0.35789473684210527
-76.10366821289062	-26.866622924804688	0.4947368421052632
-55.65394592285156	-41.27912139892578	0.4947368421052632
-68.65342712402344	-31.092348098754883	0.5578947368421052
-77.36598205566406	-34.72905731201172	0.4842105263157895
-39.085243225097656	-47.45849609375	0.5052631578947369
-1.3507541418075562	-67.80728149414062	0.5052631578947369
-12.374420166015625	-69.6631851196289	0.43157894736842106
-57.18128204345703	-47.43626022338867	0.5157894736842106
-29.12046241760254	-75.26070404052734	0.4210526315789474
20.112133026123047	-8.727405548095703	0.37894736842105264
11.836956977844238	-7.47416353225708	0.4
-52.127323150634766	-56.07469940185547	0.4421052631578948
-75.53150939941406	-31.526620864868164	0.5052631578947369
-78.02700805664062	-32.865638732910156	0.6105263157894737
-75.1483383178711	-32.63908767700195	0.5052631578947369
-70.34334564208984	-21.92398452758789	0.4947368421052632
-44.062381744384766	-59.46064376831055	0.4421052631578948
-35.100215911865234	-63.955039978027344	0.5368421052631579
-34.09364700317383	-59.06547164916992	0.45263157894736844
8.505048751831055	-20.836122512817383	0.4
25.742433547973633	-71.28453063964844	0.4105263157894737
30.18705177307129	-71.92749786376953	0.4947368421052632
-2.18548583984375	-23.078296661376953	0.4210526315789474
-55.95124435424805	-34.70733642578125	0.5263157894736842
-76.00425720214844	-27.615001678466797	0.5368421052631579
-52.01482391357422	-2.7941367626190186	0.5052631578947369
-71.78252410888672	-38.77286911010742	0.4947368421052632
-65.08672332763672	-53.95281219482422	0.43157894736842106
-34.0459098815918	-41.60429000854492	0.5894736842105264
-34.71257781982422	-42.28304672241211	0.5684210526315789
-43.89402770996094	0.1352481245994568	0.5052631578947369
72.37853240966797	8.597140312194824	0.3473684210526316
-36.57428741455078	-58.524967193603516	0.4947368421052632
25.302711486816406	-71.42292022705078	0.4421052631578948
-57.55766677856445	-37.567623138427734	0.5578947368421052
-67.90396881103516	-29.733375549316406	0.5263157894736842
-67.22299194335938	-16.777400970458984	0.5368421052631579
-67.31163024902344	-31.369888305664062	0.5157894736842106
-68.15087127685547	-23.75442886352539	0.5263157894736842
-78.5845947265625	-8.169958114624023	0.4736842105263158
-43.76636505126953	-53.543819427490234	0.4421052631578948
34.59706497192383	-18.405254364013672	0.4
-61.72811508178711	-39.41181182861328	0.4736842105263158
72.60919189453125	-11.832462310791016	0.3157894736842105
44.90784454345703	-63.655818939208984	0.368421052631579
35.47883987426758	-27.912038803100586	0.45263157894736844
-61.91940689086914	-33.68939208984375	0.4947368421052632
-64.8013687133789	-49.060455322265625	0.3473684210526316
-63.3711051940918	-3.7620630264282227	0.4421052631578948
-46.3177375793457	-49.119686126708984	0.5578947368421052
-9.91565990447998	30.523563385009766	0.3894736842105263
-81.27892303466797	-6.836552619934082	0.4842105263157895
-55.63679122924805	-43.5530891418457	0.4947368421052632
-52.44270324707031	-45.77219772338867	0.5684210526315789
-49.841453552246094	-51.94745635986328	0.4631578947368421
-17.046533584594727	-55.40394973754883	0.4421052631578948
-30.223581314086914	-68.59854888916016	0.33684210526315794
76.3471908569336	-1.9680631160736084	0.28421052631578947
3.9595210552215576	-74.73578643798828	0.5052631578947369
-61.71870803833008	-43.67374038696289	0.4947368421052632
-72.21739959716797	-34.87580108642578	0.4736842105263158
-76.25879669189453	-37.9434814453125	0.4947368421052632
-61.67083740234375	-59.035587310791016	0.4105263157894737
-65.1053695678711	-39.14125442504883	0.4631578947368421
-41.092262268066406	-50.69729995727539	0.4947368421052632
-35.149471282958984	-66.91738891601562	0.43157894736842106
-1.8233808279037476	-63.116275787353516	0.43157894736842106
-47.896541595458984	-69.53472900390625	0.368421052631579
-10.824443817138672	4.032720565795898	0.4631578947368421
44.39759826660156	-63.223228454589844	0.4210526315789474
1.7177598476409912	-70.89396667480469	0.4947368421052632
-0.21381105482578278	-25.20824432373047	0.4421052631578948
-70.2886734008789	-34.49448776245117	0.5263157894736842
-48.773353576660156	-66.32990264892578	0.368421052631579
-72.7497787475586	-23.44997787475586	0.5052631578947369
-85.6963882446289	-8.494531631469727	0.4
-47.64116668701172	-40.36962890625	0.5157894736842106
18.20913314819336	-67.16622924804688	0.5578947368421052
34.980072021484375	-18.17401695251465	0.3894736842105263
45.76870346069336	-25.660520553588867	0.4105263157894737
31.068824768066406	-71.37174987792969	0.4842105263157895
37.167484283447266	-22.173954010009766	0.5052631578947369
-33.23854064941406	-60.7901496887207	0.4842105263157895
-73.91165924072266	-35.120609283447266	0.45263157894736844
-75.44108581542969	-31.96904182434082	0.4947368421052632
-64.15774536132812	-39.97481155395508	0.4631578947368421
-76.8223648071289	-27.33165740966797	0.5157894736842106
-76.31936645507812	-36.024906158447266	0.4421052631578948
-41.22971725463867	-50.68220520019531	0.4947368421052632
-56.68787384033203	-47.031734466552734	0.5263157894736842
8.354454040527344	-78.96470642089844	0.4736842105263158
6.851907730102539	-22.302217483520508	0.4105263157894737
27.55466079711914	-71.60568237304688	0.43157894736842106
66.63967895507812	29.758052825927734	0.33684210526315794
15.452737808227539	-8.771944999694824	0.4210526315789474
-67.66529846191406	-23.935279846191406	0.4736842105263158
-21.344961166381836	-9.661869049072266	0.45263157894736844
-66.1775894165039	-28.25503921508789	0.4421052631578948
-66.26476287841797	-37.409873962402344	0.4736842105263158
-85.2413558959961	-9.923025131225586	0.4210526315789474
-38.694698333740234	-61.82357406616211	0.4631578947368421
29.00514793395996	-69.84069061279297	0.5157894736842106
25.821170806884766	-70.10389709472656	0.45263157894736844
-13.15415096282959	-58.35741424560547	0.4105263157894737
42.04253387451172	-62.239295959472656	0.4210526315789474
-48.02394485473633	-71.29975891113281	0.3263157894736842
27.823307037353516	-14.412569046020508	0.4210526315789474
-61.55729293823242	-44.899356842041016	0.45263157894736844
-63.63595962524414	-18.016271591186523	0.4947368421052632
-70.62681579589844	-29.81954002380371	0.5473684210526316
-81.13893127441406	-7.748158931732178	0.5052631578947369
42.98942184448242	-36.20613479614258	0.4
-64.1019287109375	-38.01133346557617	0.4736842105263158
-45.149070739746094	-59.50187683105469	0.45263157894736844
-33.27902603149414	-45.925819396972656	0.5052631578947369
46.472347259521484	-26.261154174804688	0.4421052631578948
41.70445251464844	-63.19075393676758	0.4105263157894737
-34.96171188354492	-64.59675598144531	0.4947368421052632
-48.217716217041016	-69.70355987548828	0.28421052631578947
-35.966041564941406	-50.705230712890625	0.45263157894736844
-68.88758850097656	-11.764375686645508	0.5263157894736842
-31.62598419189453	-46.80324935913086	0.5052631578947369
-74.65789031982422	-30.449430465698242	0.4421052631578948
-65.3646240234375	-39.28570556640625	0.4631578947368421
-47.186161041259766	-59.0620002746582	0.4736842105263158
-16.22953987121582	-42.55959701538086	0.5052631578947369
23.22809410095215	-71.55992126464844	0.43157894736842106
-54.35645294189453	-64.29421997070312	0.4
22.745527267456055	-44.6961784362793	0.4421052631578948
49.71234130859375	-56.32905197143555	0.4736842105263158
19.0884952545166	-10.39806842803955	0.35789473684210527
-64.40434265136719	-52.632781982421875	0.3894736842105263
-75.80451202392578	-27.131973266601562	0.5263157894736842
-13.642271995544434	-30.8441219329834	0.5368421052631579
-68.41729736328125	-22.586063385009766	0.5157894736842106
-54.15752410888672	-38.03461456298828	0.4
-85.9129867553711	-10.68505859375	0.43157894736842106
-33.974483489990234	-43.121986389160156	0.6210526315789474
34.4169807434082	-71.0589828491211	0.35789473684210527
-49.45722961425781	-69.81648254394531	0.3052631578947369
72.90535736083984	2.0791003704071045	0.33684210526315794
-35.07368850708008	-68.49459838867188	0.45263157894736844
104.20045471191406	-1.0566214323043823	0.24210526315789477
-62.01982498168945	-57.14777755737305	0.4105263157894737
-67.6229248046875	-9.887211799621582	0.4947368421052632
-56.37311553955078	-40.59650421142578	0.5052631578947369
-74.88832092285156	-33.26434326171875	0.4842105263157895
-47.61826705932617	-23.74142074584961	0.4842105263157895
-64.38267517089844	-28.95924949645996	0.45263157894736844
-35.95509719848633	-58.76917266845703	0.5052631578947369
-35.50530242919922	-42.64387893676758	0.5473684210526316
33.16814041137695	-28.64767074584961	0.33684210526315794
74.62042999267578	-10.411430358886719	0.4421052631578948
-9.315330505371094	0.7943224310874939	0.4947368421052632
32.93464660644531	-12.4332914352417	0.4
-65.13504028320312	-52.575199127197266	0.3894736842105263
-58.12205505371094	-39.06120681762695	0.5052631578947369
-21.185640335083008	-34.759727478027344	0.5368421052631579
-5.602351665496826	30.51105499267578	0.33684210526315794
-36.12031173706055	67.34010314941406	0.4842105263157895
-76.70198822021484	-34.45985794067383	0.4947368421052632
-54.3684196472168	-42.937095642089844	0.5473684210526316
-21.425691604614258	-35.967079162597656	0.5473684210526316
6.955214023590088	-21.745328903198242	0.4210526315789474
41.23090744018555	39.361412048339844	0.4421052631578948
76.94961547851562	-10.211670875549316	0.3473684210526316
-2.3815765380859375	-19.934009552001953	0.4947368421052632
-54.867340087890625	-50.432167053222656	0.4947368421052632
-112.00138854980469	40.27912902832031	0.5157894736842106
-112.03546905517578	40.29084014892578	0.5368421052631579
-17.47844886779785	-61.60499572753906	0.4210526315789474
-45.54829406738281	13.076998710632324	0.5263157894736842
-112.32450103759766	40.4873161315918	0.5368421052631579
-113.08289337158203	41.03652572631836	0.6842105263157895
98.36184692382812	-10.593844413757324	0.1473684210526316
92.86617279052734	-8.190834045410156	0.26315789473684215
91.66936492919922	12.382377624511719	0.2736842105263158
68.93360137939453	43.99507141113281	0.23157894736842105
41.2136344909668	64.91461944580078	0.3157894736842105
41.15364074707031	-23.506126403808594	0.35789473684210527
-57.69519805908203	38.577877044677734	0.5052631578947369
-49.04933166503906	20.888675689697266	0.4947368421052632
-54.84375762939453	12.585912704467773	0.5052631578947369
-57.0986328125	15.453734397888184	0.5263157894736842
-33.71335983276367	5.8249077796936035	0.4947368421052632
-3.6652510166168213	-51.1420783996582	0.5052631578947369
80.22081756591797	-19.25628089904785	0.4
49.16674041748047	29.89476203918457	0.43157894736842106
74.02765655517578	27.88034439086914	0.33684210526315794
56.62006378173828	23.756288528442383	0.3894736842105263
57.22572708129883	-7.919734001159668	0.2947368421052632
6.725430011749268	73.33983612060547	0.3263157894736842
-66.61136627197266	41.48274230957031	0.5263157894736842
-35.90718460083008	-0.1476902961730957	0.5052631578947369
-9.784262657165527	50.70722961425781	0.4631578947368421
-18.72096061706543	29.779460906982422	0.43157894736842106
7.698327541351318	-43.168067932128906	0.5052631578947369
37.602813720703125	-30.464431762695312	0.5263157894736842
35.921810150146484	18.96480941772461	0.35789473684210527
54.923336029052734	19.447484970092773	0.26315789473684215
-5.088888645172119	61.5088005065918	0.4210526315789474
5.315784454345703	-3.4112560749053955	0.45263157894736844
-13.90997314453125	12.215771675109863	0.45263157894736844
61.71403884887695	-35.846954345703125	0.26315789473684215
-13.344541549682617	63.72042465209961	0.4
43.32097625732422	27.522926330566406	0.5157894736842106
3.348008155822754	54.119102478027344	0.45263157894736844
-87.13677978515625	5.398226737976074	0.43157894736842106
-3.8263931274414062	-29.007728576660156	0.4210526315789474
47.84856033325195	-27.293785095214844	0.4421052631578948
84.31002807617188	8.721756935119629	0.3473684210526316
-20.32185935974121	10.5962553024292	0.4210526315789474
53.805118560791016	26.347726821899414	0.3473684210526316
92.552734375	15.028585433959961	0.24210526315789477
49.79147720336914	36.175228118896484	0.3052631578947369
5.8085408210754395	-28.2761287689209	0.3263157894736842
-44.2762565612793	-1.881978988647461	0.4947368421052632
-55.80023956298828	8.700303077697754	0.4842105263157895
-20.169328689575195	69.00858306884766	0.43157894736842106
-42.943660736083984	13.255128860473633	0.4947368421052632
-26.085935592651367	-34.00904846191406	0.4736842105263158
76.12939453125	-25.705718994140625	0.37894736842105264
67.9084701538086	-26.166532516479492	0.4105263157894737
61.87640380859375	-31.20269012451172	0.3157894736842105
80.40718078613281	29.294078826904297	0.21052631578947373
81.22154235839844	18.228660583496094	0.3473684210526316
68.42497253417969	26.687726974487305	0.3263157894736842
-2.6633834838867188	9.832813262939453	0.37894736842105264
-34.281673431396484	0.10473395884037018	0.4947368421052632
3.3289711475372314	-42.479759216308594	0.4842105263157895
-4.8882551193237305	17.6953067779541	0.368421052631579
-5.91375207901001	18.34577751159668	0.3894736842105263
-55.26115417480469	-10.30311107635498	0.45263157894736844
66.05890655517578	-34.188140869140625	0.43157894736842106
76.4413070678711	-35.16343307495117	0.37894736842105264
60.11685562133789	-26.386547088623047	0.26315789473684215
57.073936462402344	-9.097311973571777	0.33684210526315794
-28.951120376586914	3.870671272277832	0.4
50.54201889038086	11.813616752624512	0.368421052631579
70.54244995117188	45.177040100097656	0.25263157894736843
-17.84980010986328	21.727781295776367	0.5052631578947369
-38.10480880737305	5.131023406982422	0.4947368421052632
-44.626739501953125	-36.73954772949219	0.4842105263157895
12.91794490814209	-45.16489791870117	0.5473684210526316
-1.3056691884994507	-50.921409606933594	0.4842105263157895
-4.037545204162598	-43.17424774169922	0.5263157894736842
83.0846176147461	-7.998861312866211	0.2736842105263158
69.30935668945312	38.88861846923828	0.25263157894736843
29.049758911132812	-29.83988380432129	0.4
13.83813190460205	-35.69693374633789	0.3263157894736842
89.32012176513672	23.38227081298828	0.16842105263157897
51.51267623901367	28.99635887145996	0.37894736842105264
-34.479644775390625	-16.938434600830078	0.45263157894736844
-43.87705993652344	-36.47182083129883	0.4842105263157895
2.2348439693450928	-1.1752444505691528	0.4421052631578948
-8.949846267700195	59.402156829833984	0.45263157894736844
4.56967306137085	4.9162821769714355	0.45263157894736844
74.27979278564453	-4.830254077911377	0.3052631578947369
99.68080139160156	3.0079739093780518	0.28421052631578947
59.57614517211914	-18.49326515197754	0.3052631578947369
49.581844329833984	29.758275985717773	0.4210526315789474
27.303422927856445	-35.26852035522461	0.45263157894736844
73.19710540771484	-21.297168731689453	0.3894736842105263
-15.438342094421387	24.361820220947266	0.45263157894736844
-29.972637176513672	-18.918537139892578	0.5684210526315789
-37.38264465332031	1.7616209983825684	0.5263157894736842
-21.230361938476562	30.76270866394043	0.3894736842105263
-58.37824630737305	38.88980484008789	0.5052631578947369
-10.859748840332031	-25.136653900146484	0.45263157894736844
8.367363929748535	-77.99340057373047	0.5052631578947369
51.69647216796875	-9.903219223022461	0.37894736842105264
63.52254104614258	-47.461814880371094	0.3473684210526316
84.41107940673828	1.8269994258880615	0.3052631578947369
86.11550903320312	24.556941986083984	0.2210526315789474
3.9579200744628906	64.95482635498047	0.4210526315789474
-13.037008285522461	12.456605911254883	0.4421052631578948
-49.57685470581055	31.173734664916992	0.4947368421052632
-53.03424835205078	-13.469042778015137	0.4947368421052632
-23.10866355895996	13.478404998779297	0.5263157894736842
-5.7154059410095215	9.090497016906738	0.45263157894736844
-45.87059783935547	-8.90793514251709	0.5052631578947369
38.76817321777344	-38.86119079589844	0.4210526315789474
56.75884246826172	-10.19591236114502	0.3473684210526316
65.37345886230469	4.825564384460449	0.3263157894736842
48.29024124145508	29.549365997314453	0.43157894736842106
63.80855941772461	18.66251564025879	0.25263157894736843
-48.42668151855469	-26.344131469726562	0.4947368421052632
57.85780715942383	-37.414249420166016	0.3894736842105263
-9.610553741455078	50.86811447143555	0.5157894736842106
-16.8598690032959	-29.957910537719727	0.5052631578947369
-35.71268081665039	-2.4353935718536377	0.4947368421052632
-59.32109451293945	17.296791076660156	0.6842105263157895
-54.28516387939453	9.20130443572998	0.4210526315789474
-18.516172409057617	3.477745294570923	0.45263157894736844
34.85149002075195	-37.97126770019531	0.4631578947368421
-1.9567277431488037	-46.90127944946289	0.5052631578947369
-17.698087692260742	36.790740966796875	0.4736842105263158
-11.468413352966309	12.113072395324707	0.5052631578947369
34.06331253051758	-6.005553245544434	0.3473684210526316
-20.2634334564209	7.8842854499816895	0.4421052631578948
-61.875709533691406	32.271331787109375	0.5052631578947369
-32.99139404296875	-19.16026496887207	0.5052631578947369
-35.67624282836914	22.68669891357422	0.5157894736842106
-61.01323318481445	23.971284866333008	0.45263157894736844
-30.10176658630371	-15.918149948120117	0.4842105263157895
-24.55782699584961	-44.85759353637695	0.4842105263157895
7.758337020874023	-56.083587646484375	0.4947368421052632
41.175315856933594	-35.716392517089844	0.4421052631578948
-7.987208366394043	15.361335754394531	0.4105263157894737
79.66663360595703	20.33772850036621	0.3473684210526316
51.40837478637695	-18.2571964263916	0.3473684210526316
2.911776065826416	73.93743133544922	0.3157894736842105
-49.96760559082031	20.090099334716797	0.4736842105263158
-10.682355880737305	-25.708845138549805	0.4842105263157895
-47.714473724365234	17.134111404418945	0.4947368421052632
-47.97846221923828	17.631336212158203	0.4947368421052632
10.511051177978516	-45.3900146484375	0.5052631578947369
45.33592987060547	-29.292381286621094	0.4210526315789474
-47.64567947387695	-51.22862243652344	0.4947368421052632
83.66527557373047	8.49761962890625	0.33684210526315794
91.79685974121094	-7.537264347076416	0.2736842105263158
0.9204380512237549	28.99268341064453	0.4631578947368421
7.476616382598877	68.82881927490234	0.16842105263157897
75.53170013427734	-48.10698699951172	0.24210526315789477
-49.15470504760742	24.147544860839844	0.4947368421052632
-32.33680725097656	-29.25432777404785	0.5052631578947369
-66.37626647949219	-10.206762313842773	0.4947368421052632
-55.53548812866211	38.54087448120117	0.4947368421052632
-36.318363189697266	-50.660343170166016	0.5157894736842106
4.317526817321777	-47.92989730834961	0.5052631578947369
51.39495086669922	-25.12651252746582	0.35789473684210527
77.77438354492188	18.887699127197266	0.3263157894736842
46.166866302490234	19.437854766845703	0.4
26.877914428710938	-22.57193374633789	0.35789473684210527
9.703343391418457	-48.226158142089844	0.5473684210526316
-35.89566421508789	11.376289367675781	0.5052631578947369
-52.85303497314453	40.8475227355957	0.5052631578947369
-36.03274154663086	2.1400840282440186	0.5157894736842106
5.764909267425537	44.24932861328125	0.37894736842105264
-48.62562942504883	17.071243286132812	0.5052631578947369
-18.346763610839844	3.050112724304199	0.43157894736842106
-10.60100269317627	-30.040454864501953	0.4842105263157895
63.567420959472656	-41.45620346069336	0.4421052631578948
78.88613891601562	19.364086151123047	0.3473684210526316
85.71697998046875	30.18852996826172	0.16842105263157897
72.01243591308594	21.290395736694336	0.18947368421052635
74.78548431396484	20.79640007019043	0.18947368421052635
41.94200134277344	-36.56861114501953	0.4105263157894737
-49.10038757324219	19.94255256652832	0.4947368421052632
-49.60504913330078	19.18813133239746	0.5052631578947369
-33.53522491455078	9.477119445800781	0.5052631578947369
-33.040653228759766	21.732961654663086	0.5157894736842106
63.104393005371094	-40.67094039916992	0.45263157894736844
9.485584259033203	-52.11785125732422	0.5052631578947369
24.60430145263672	-50.0777473449707	0.4736842105263158
30.860200881958008	61.98112869262695	0.4
-31.83424949645996	6.367568016052246	0.5473684210526316
-35.093894958496094	10.80788516998291	0.5263157894736842
-13.517292976379395	71.77144622802734	0.4
-22.641712188720703	54.227081298828125	0.4736842105263158
-39.814659118652344	10.421483993530273	0.4947368421052632
17.01874542236328	-25.870464324951172	0.4631578947368421
-59.69840621948242	6.54401159286499	0.5052631578947369
-50.65321731567383	19.94223976135254	0.5052631578947369
-41.271236419677734	-2.266556739807129	0.5473684210526316
4.188173294067383	-65.40644836425781	0.5052631578947369
34.8371467590332	-28.964752197265625	0.45263157894736844
-12.880020141601562	11.68072509765625	0.4631578947368421
-19.567523956298828	15.145618438720703	0.4842105263157895
26.58578109741211	-41.428741455078125	0.4947368421052632
-16.578134536743164	18.26123046875	0.5052631578947369
3.0791025161743164	-7.273830413818359	0.4842105263157895
-63.46418380737305	44.492801666259766	0.5052631578947369
13.21039867401123	-40.24198913574219	0.5157894736842106
-45.3968391418457	10.13117790222168	0.5368421052631579
-46.36676788330078	39.1237907409668	0.4736842105263158
63.339439392089844	-40.82147979736328	0.4631578947368421
41.21315002441406	-37.792362213134766	0.4631578947368421
4.307745456695557	-55.37944412231445	0.37894736842105264
51.913780212402344	27.407548904418945	0.37894736842105264
-4.531433582305908	61.68108367919922	0.4210526315789474
-35.5875244140625	9.144598007202148	0.4947368421052632
-36.160091400146484	3.988067626953125	0.5263157894736842
-7.4641218185424805	18.810373306274414	0.33684210526315794
-27.926586151123047	-16.45501708984375	0.5368421052631579
-13.838540077209473	-13.054851531982422	0.4947368421052632
-41.610679626464844	12.416101455688477	0.4947368421052632
-42.757957458496094	8.125205993652344	0.5684210526315789
-30.542577743530273	-26.931119918823242	0.4947368421052632
80.12184143066406	-31.06949806213379	0.4105263157894737
30.80620765686035	-34.05677032470703	0.3894736842105263
65.47354888916016	-44.47579574584961	0.4421052631578948
67.131591796875	-22.84905242919922	0.4105263157894737
41.197486877441406	-2.145686388015747	0.2947368421052632
-6.54730224609375	17.762529373168945	0.4210526315789474
2.364201545715332	-0.8580717444419861	0.4210526315789474
-64.21894073486328	-14.613520622253418	0.5052631578947369
-9.245438575744629	-75.79686737060547	0.43157894736842106
-30.0931396484375	-43.180084228515625	0.5263157894736842
-46.39200210571289	-31.64516258239746	0.4631578947368421
-24.407888412475586	-44.9743537902832	0.4631578947368421
-29.96359634399414	-44.664955139160156	0.5368421052631579
-46.18593978881836	-69.06298065185547	0.4105263157894737
-31.54045867919922	-53.280670166015625	0.5052631578947369
1.2328028678894043	-72.62223052978516	0.4421052631578948
12.770160675048828	-70.67648315429688	0.4421052631578948
-6.427627086639404	-53.448211669921875	0.5263157894736842
-56.77161407470703	-20.307279586791992	0.4421052631578948
-47.53115463256836	-49.1377067565918	0.5052631578947369
-19.044944763183594	-41.96280288696289	0.5684210526315789
-78.52336883544922	-24.87622833251953	0.5263157894736842
-30.2369327545166	-62.53867721557617	0.4947368421052632
-34.50751495361328	-60.98442840576172	0.4947368421052632
-77.88568115234375	-38.84477233886719	0.4631578947368421
-37.61417770385742	-36.36598205566406	0.4631578947368421
-14.363779067993164	-43.761051177978516	0.6105263157894737
-32.97529602050781	-41.38400650024414	0.5263157894736842
10.581029891967773	-79.81359100341797	0.4631578947368421
-1.6883984804153442	-27.053539276123047	0.3157894736842105
-64.83800506591797	3.0826380252838135	0.37894736842105264
-79.66645050048828	-37.22095489501953	0.5473684210526316
-33.04473114013672	-43.31786346435547	0.6
-11.283954620361328	29.23089027404785	0.4736842105263158
-32.37019348144531	-63.035667419433594	0.5473684210526316
-33.54389190673828	-55.90174102783203	0.37894736842105264
-37.994266510009766	-66.37150573730469	0.5052631578947369
-29.29481315612793	-63.19980239868164	0.4631578947368421
-31.916152954101562	-75.91480255126953	0.4210526315789474
-25.119020462036133	-48.675724029541016	0.33684210526315794
-62.7421875	-40.966556549072266	0.5684210526315789
22.060514450073242	-5.506405353546143	0.26315789473684215
13.573030471801758	-10.987313270568848	0.4105263157894737
-45.64735794067383	-57.95651626586914	0.5263157894736842
-77.3134765625	-38.32294464111328	0.5368421052631579
36.42545700073242	19.99593734741211	0.4421052631578948
24.774208068847656	14.879415512084961	0.35789473684210527
-49.845542907714844	-55.14952850341797	0.4105263157894737
-51.19527053833008	-58.168235778808594	0.4
-21.516769409179688	-62.32096862792969	0.4105263157894737
52.56755828857422	-29.827770233154297	0.24210526315789477
-22.528823852539062	-45.33101272583008	0.5052631578947369
9.193781852722168	-81.80243682861328	0.4
22.999801635742188	-12.897795677185059	0.33684210526315794
10.07528018951416	14.627226829528809	0.43157894736842106
50.34205627441406	-51.11516571044922	0.43157894736842106
3.1196212768554688	-71.02597045898438	0.5052631578947369
-67.8111572265625	-3.5939078330993652	0.4842105263157895
-36.44146728515625	-64.40049743652344	0.45263157894736844
-43.997955322265625	-48.83085250854492	0.4947368421052632
-60.13840866088867	-18.77684211730957	0.4105263157894737
-50.53519058227539	-62.16374206542969	0.4
-36.521087646484375	-36.29430389404297	0.4736842105263158
-15.221907615661621	-0.15288878977298737	0.5578947368421052
-52.03390121459961	-40.65702819824219	0.4842105263157895
-58.89112091064453	-30.2329158782959	0.35789473684210527
-45.2472038269043	-27.55672264099121	0.5368421052631579
-53.72529220581055	-29.19515037536621	0.4947368421052632
-30.297889709472656	-43.729530334472656	0.5157894736842106
-66.58026123046875	-18.15878677368164	0.5052631578947369
-49.58433151245117	-56.98154067993164	0.45263157894736844
-45.53757858276367	-69.0074691772461	0.4
-75.66063690185547	-37.82413101196289	0.5052631578947369
-9.143467903137207	-76.51807403564453	0.4421052631578948
-5.612285137176514	-62.559730529785156	0.4631578947368421
-36.38584899902344	-44.36134338378906	0.5789473684210527
1.898893117904663	-73.9416275024414	0.4
-51.979042053222656	-31.622827529907227	0.4421052631578948
-44.31658172607422	-42.94305419921875	0.5263157894736842
-52.79855728149414	-31.004823684692383	0.43157894736842106
5.295047283172607	-73.2719955444336	0.4842105263157895
-66.7761459350586	-15.874672889709473	0.5052631578947369
-32.51840591430664	-77.2855224609375	0.35789473684210527
-45.492713928222656	-50.17337417602539	0.5368421052631579
-54.815025329589844	-49.91790771484375	0.4947368421052632
-66.48856353759766	-60.68096923828125	0.25263157894736843
-32.950435638427734	-42.84834671020508	0.6210526315789474
-33.21302032470703	-58.12721252441406	0.5052631578947369
-56.110958099365234	-43.06499481201172	0.5052631578947369
-57.87831497192383	-36.5565185546875	0.4736842105263158
-54.10588836669922	-14.165826797485352	0.45263157894736844
-71.9122085571289	-25.749540328979492	0.5052631578947369
-51.816307067871094	-20.88846778869629	0.4842105263157895
-53.55043411254883	-50.24576950073242	0.5157894736842106
-42.92044448852539	-51.12101364135742	0.4842105263157895
-71.33039093017578	-39.736629486083984	0.4947368421052632
-32.491424560546875	-79.7563247680664	0.3263157894736842
-75.7207260131836	-26.390380859375	0.5157894736842106
-65.92527770996094	-4.451421737670898	0.5157894736842106
-52.5412483215332	-44.90989685058594	0.6105263157894737
-67.35696411132812	-33.80127716064453	0.4842105263157895
-38.653629302978516	-35.28760528564453	0.45263157894736844
-8.384031295776367	-19.339841842651367	0.5052631578947369
-73.59840393066406	-31.916339874267578	0.4736842105263158
-32.513301849365234	-62.47174835205078	0.4947368421052632
-33.08913040161133	-83.50569152832031	0.28421052631578947
-50.421653747558594	-35.166473388671875	0.37894736842105264
-32.97042465209961	-73.8282699584961	0.368421052631579
-31.14763641357422	-40.897239685058594	0.5263157894736842
-44.18783950805664	-65.76072692871094	0.3894736842105263
10.968232154846191	-33.039337158203125	0.3263157894736842
4.837496280670166	-77.97776794433594	0.5473684210526316
-35.18742370605469	-36.26118850708008	0.5157894736842106
-31.875425338745117	-24.26597023010254	0.5157894736842106
-3.1666343212127686	28.17725372314453	0.4210526315789474
-68.05897521972656	-6.09417724609375	0.4736842105263158
1.9076159000396729	-19.747730255126953	0.5368421052631579
-26.830713272094727	-46.60581588745117	0.4736842105263158
-72.68238830566406	-34.50800323486328	0.4947368421052632
-31.635683059692383	-57.35573196411133	0.5157894736842106
-76.2201156616211	-33.66523361206055	0.5052631578947369
-77.21427154541016	-29.662336349487305	0.4947368421052632
-55.699134826660156	-34.877777099609375	0.5578947368421052
2.9776151180267334	-77.88070678710938	0.6
19.22671890258789	-73.84275817871094	0.4736842105263158
-55.68021774291992	-26.852272033691406	0.4421052631578948
-74.00594329833984	-44.38072967529297	0.37894736842105264
-55.17331314086914	-55.349124908447266	0.5368421052631579
-19.89779281616211	-41.91328048706055	0.5578947368421052
-58.995052337646484	3.033764362335205	0.4736842105263158
-43.93317413330078	-45.15095520019531	0.4947368421052632
-57.133731842041016	-51.2464485168457	0.5684210526315789
-33.91563415527344	-58.50599670410156	0.5157894736842106
-62.23784255981445	-23.2390193939209	0.4
-51.75067138671875	-19.49555778503418	0.5368421052631579
-73.87351989746094	-37.58218002319336	0.5894736842105264
-28.674476623535156	-78.9230728149414	0.2947368421052632
-31.810773849487305	-77.39955139160156	0.4
19.077899932861328	-9.908050537109375	0.37894736842105264
-118.9471206665039	46.174896240234375	0.968421052631579
-118.50204467773438	46.00574493408203	0.9052631578947368
8.949857711791992	74.21862030029297	0.3052631578947369
-42.3360595703125	14.496471405029297	0.4736842105263158
-119.88302612304688	45.067718505859375	0.9578947368421052
-119.57337188720703	45.7338752746582	0.9473684210526316
-119.51022338867188	45.96845626831055	0.968421052631579
65.31751251220703	-46.21754837036133	0.37894736842105264
62.254844665527344	34.53593444824219	0.24210526315789477
62.85051727294922	38.72113800048828	0.17894736842105263
39.29634475708008	22.220869064331055	0.4842105263157895
58.4586296081543	-27.159610748291016	0.3263157894736842
-11.072729110717773	29.11842155456543	0.4842105263157895
-41.28187561035156	-56.49284362792969	0.4421052631578948
-23.765003204345703	17.66411781311035	0.4631578947368421
-44.16428756713867	2.0535073280334473	0.5368421052631579
47.11311340332031	-14.555521011352539	0.3052631578947369
0.6773846745491028	0.5262437462806702	0.45263157894736844
-24.881088256835938	-46.5534553527832	0.4736842105263158
52.79433822631836	30.129093170166016	0.3263157894736842
75.09437561035156	25.65057945251465	0.28421052631578947
26.522212982177734	78.52303314208984	0.35789473684210527
59.694278717041016	68.10189056396484	0.2210526315789474
42.73385238647461	32.05329132080078	0.4210526315789474
-62.71297836303711	50.20275115966797	0.5578947368421052
-43.82344055175781	-41.5777473449707	0.4947368421052632
-7.935590744018555	59.73113250732422	0.5263157894736842
-24.056978225708008	65.74120330810547	0.4947368421052632
-1.8920507431030273	-46.381317138671875	0.5368421052631579
-31.437786102294922	-39.10084533691406	0.4842105263157895
29.874773025512695	-60.1048583984375	0.4631578947368421
47.83472442626953	-27.98017692565918	0.43157894736842106
27.270275115966797	79.35332489013672	0.37894736842105264
51.219337463378906	33.84769821166992	0.2736842105263158
73.26898956298828	39.35480880737305	0.37894736842105264
9.5877685546875	65.98615264892578	0.37894736842105264
-35.3480339050293	-25.608989715576172	0.5052631578947369
-17.449583053588867	29.499418258666992	0.4210526315789474
-8.214069366455078	54.47304153442383	0.4105263157894737
-1.692636251449585	68.7938232421875	0.4421052631578948
38.49998092651367	27.006366729736328	0.4105263157894737
9.032341957092285	-78.83065032958984	0.5368421052631579
72.1155776977539	-20.371442794799805	0.4421052631578948
6.614445209503174	-75.58067321777344	0.45263157894736844
74.24847412109375	-18.89929962158203	0.33684210526315794
52.26815414428711	27.236774444580078	0.368421052631579
24.153240203857422	75.54291534423828	0.4210526315789474
7.432301044464111	68.87850189208984	0.28421052631578947
-14.57974624633789	43.32096481323242	0.5368421052631579
-10.434283256530762	5.982594966888428	0.4631578947368421
-4.50667667388916	62.98164749145508	0.4631578947368421
54.60459899902344	-51.83414077758789	0.5052631578947369
-43.40012741088867	0.25189515948295593	0.4842105263157895
-13.286383628845215	8.605225563049316	0.4736842105263158
76.70628356933594	-34.933380126953125	0.4631578947368421
4.024900436401367	65.55500030517578	0.4105263157894737
25.074691772460938	74.44670867919922	0.368421052631579
62.07676696777344	55.37260437011719	0.11578947368421055
36.6419563293457	70.6103515625	0.3052631578947369
67.16731262207031	23.6546630859375	0.1473684210526316
29.872520446777344	71.69868469238281	0.5052631578947369
49.09638214111328	-47.30955123901367	0.4842105263157895
-14.67587661743164	38.444976806640625	0.4105263157894737
-24.512943267822266	18.642662048339844	0.5473684210526316
-2.8724288940429688	9.577587127685547	0.45263157894736844
-23.64898681640625	-64.88526916503906	0.4
57.93243408203125	-27.631847381591797	0.368421052631579
1.9372400045394897	-19.5389461517334	0.4631578947368421
7.740443229675293	66.9269027709961	0.3473684210526316
75.63514709472656	-21.394424438476562	0.33684210526315794
86.22415924072266	11.943410873413086	0.3157894736842105
6.455028533935547	72.04158782958984	0.368421052631579
-64.86552429199219	4.220343589782715	0.4736842105263158
-48.91497802734375	60.35689926147461	0.45263157894736844
-45.21635437011719	-89.50244903564453	0.7157894736842105
-44.76637649536133	-91.28732299804688	0.7473684210526316
-29.5549373626709	-18.406034469604492	0.5368421052631579
-40.035221099853516	-15.290637016296387	0.33684210526315794
43.03342819213867	-59.612945556640625	0.4842105263157895
45.899391174316406	-26.7547550201416	0.4421052631578948
52.19233322143555	33.71080017089844	0.21052631578947373
87.77178192138672	24.167970657348633	0.16842105263157897
0.43880006670951843	-54.90650939941406	0.5684210526315789
-44.804237365722656	-90.08685302734375	0.7263157894736842
-45.486820220947266	-90.4563980102539	0.7157894736842105
-44.80821228027344	-91.05171203613281	0.7157894736842105
-45.47541046142578	-90.19961547851562	0.7157894736842105
-45.56214141845703	-91.64595031738281	0.7578947368421053
-44.854278564453125	-90.89984893798828	0.7052631578947368
-44.3759651184082	-90.43212127685547	0.7263157894736842
-44.627296447753906	-88.46572875976562	0.6947368421052632
-44.15998458862305	-90.6802978515625	0.7157894736842105
-44.73129653930664	-89.94251251220703	0.7157894736842105
-46.06254959106445	-89.42815399169922	0.6842105263157895
-44.67550277709961	-88.4302749633789	0.7052631578947368
-44.55923080444336	-90.68767547607422	0.7157894736842105
-62.361846923828125	36.99496841430664	0.4947368421052632
-62.21645736694336	37.857662200927734	0.4947368421052632
-57.739990234375	10.750662803649902	0.4421052631578948
-33.119205474853516	16.949094772338867	0.3052631578947369
-60.51742172241211	34.67668533325195	0.5052631578947369
-61.2701301574707	37.66792297363281	0.5052631578947369
-45.84272766113281	-48.46282196044922	0.4947368421052632
-20.4238224029541	6.015252590179443	0.45263157894736844
40.73695373535156	33.39727020263672	0.35789473684210527
17.986175537109375	-2.898016929626465	0.368421052631579
-28.63843536376953	62.332759857177734	0.33684210526315794
19.696874618530273	-20.03378677368164	0.368421052631579
-54.363895416259766	32.784027099609375	0.45263157894736844
52.507171630859375	-49.59309387207031	0.4210526315789474
-49.4672966003418	13.682419776916504	0.5157894736842106
-27.09092140197754	-14.510622024536133	0.5263157894736842
39.566280364990234	-40.02685546875	0.4631578947368421
54.66836929321289	-48.46770477294922	0.4105263157894737
-7.3070759773254395	-43.86555862426758	0.4105263157894737
84.34467315673828	12.665056228637695	0.368421052631579
-11.61315631866455	47.67869567871094	0.4736842105263158
-5.9267144203186035	16.12319564819336	0.33684210526315794
-68.80956268310547	28.182743072509766	0.5368421052631579
-33.0467643737793	14.792221069335938	0.45263157894736844
-39.33340072631836	57.53988265991211	0.4421052631578948
-29.102746963500977	-32.91666030883789	0.4631578947368421
-47.41239929199219	16.228044509887695	0.5157894736842106
-51.03940963745117	40.306007385253906	0.4947368421052632
-8.827295303344727	-51.7689208984375	0.5052631578947369
-15.442709922790527	-75.52656555175781	0.4105263157894737
29.320877075195312	-34.2508430480957	0.3894736842105263
-13.440893173217773	3.824413776397705	0.4631578947368421
59.94331741333008	-24.548261642456055	0.2
65.84134674072266	11.841721534729004	0.2736842105263158
-42.06536865234375	-8.288850784301758	0.5263157894736842
11.875385284423828	-49.134830474853516	0.5368421052631579
61.50566482543945	-43.658729553222656	0.5368421052631579
39.849002838134766	-9.08534049987793	0.33684210526315794
-39.50799560546875	-35.40088653564453	0.4631578947368421
20.535171508789062	-1.4914647340774536	0.28421052631578947
44.01719665527344	-41.647220611572266	0.3894736842105263
74.45950317382812	9.958044052124023	0.2736842105263158
72.08394622802734	5.478790283203125	0.2736842105263158
-66.68987274169922	-59.263221740722656	0.3052631578947369
-65.9351806640625	-58.25078201293945	0.43157894736842106
-74.83905792236328	-12.795637130737305	0.5578947368421052
-51.83336639404297	-68.57054901123047	0.28421052631578947
-63.0536994934082	-25.84716033935547	0.37894736842105264
52.53519821166992	-30.47242546081543	0.33684210526315794
57.453548431396484	-48.90435028076172	0.35789473684210527
5.096865177154541	-43.30320358276367	0.4947368421052632
-12.778727531433105	-37.51465606689453	0.5052631578947369
19.097599029541016	-3.8945250511169434	0.37894736842105264
96.6526870727539	-0.9582374691963196	0.28421052631578947
3.190178632736206	60.03041458129883	0.45263157894736844
-65.94111633300781	-8.42951488494873	0.5157894736842106
-28.093910217285156	-64.2823715209961	0.43157894736842106
-39.45343780517578	-66.7530288696289	0.5894736842105264
-64.00688934326172	-59.16155242919922	0.4105263157894737
-70.98204803466797	-27.90576171875	0.4947368421052632
-0.6549099087715149	-16.571941375732422	0.5052631578947369
0.5931881666183472	-14.70730972290039	0.5052631578947369
7.914602279663086	-43.99351119995117	0.5263157894736842
-36.85505294799805	-11.746255874633789	0.4210526315789474
50.52523422241211	-26.330183029174805	0.3263157894736842
-24.255970001220703	47.21056365966797	0.43157894736842106
-23.860830307006836	-70.3088150024414	0.368421052631579
-65.22642517089844	-58.92716598510742	0.3894736842105263
-75.1498794555664	-34.59786605834961	0.4842105263157895
-50.17060089111328	-68.57007598876953	0.3473684210526316
-51.76852035522461	-31.81732749938965	0.4421052631578948
-49.05835723876953	-22.148897171020508	0.45263157894736844
-67.62428283691406	46.48405456542969	0.5263157894736842
-25.525184631347656	-16.284509658813477	0.5368421052631579
-45.80152130126953	-46.20232391357422	0.4736842105263158
-9.389368057250977	-33.9229736328125	0.4210526315789474
49.059268951416016	-6.670306205749512	0.28421052631578947
64.10176849365234	-10.500004768371582	0.4
80.14881896972656	-4.323564052581787	0.2947368421052632
29.569774627685547	-66.04591369628906	0.4842105263157895
-64.8421401977539	-56.69453811645508	0.4105263157894737
-68.8080825805664	-57.650360107421875	0.4210526315789474
1.4678548574447632	-26.58243751525879	0.4421052631578948
-35.18015670776367	-65.5613784790039	0.5157894736842106
6.22033166885376	-50.106895446777344	0.5052631578947369
-8.241981506347656	-16.992759704589844	0.5684210526315789
6.51295280456543	-46.859962463378906	0.4947368421052632
-19.213401794433594	-58.36872100830078	0.4105263157894737
-26.56882095336914	-65.99730682373047	0.45263157894736844
73.84699249267578	-20.732126235961914	0.4210526315789474
23.454675674438477	39.986202239990234	0.4
-42.05025863647461	-23.330415725708008	0.43157894736842106
-65.83849334716797	-4.205149173736572	0.4947368421052632
-78.71804809570312	-35.05705642700195	0.4947368421052632
-75.83018493652344	-36.47185134887695	0.4842105263157895
-53.22926712036133	-30.74762535095215	0.4842105263157895
14.700819969177246	0.7461106777191162	0.4105263157894737
101.49079895019531	-13.387211799621582	0.18947368421052635
-44.0423469543457	-12.45277214050293	0.5684210526315789
4.0878825187683105	-50.333866119384766	0.5473684210526316
3.341465711593628	59.28938293457031	0.4210526315789474
22.644670486450195	76.80455780029297	0.35789473684210527
-77.00888061523438	-25.984119415283203	0.45263157894736844
-47.938697814941406	-64.8235092163086	0.3473684210526316
-54.566078186035156	-53.6685791015625	0.5473684210526316
-78.9571762084961	-29.73241424560547	0.5473684210526316
-37.42338943481445	-35.35770034790039	0.5263157894736842
-49.303749084472656	-52.39085388183594	0.4736842105263158
-32.66033172607422	-43.467952728271484	0.5684210526315789
-8.557414054870605	-15.703557014465332	0.5473684210526316
-20.658279418945312	-41.792266845703125	0.5473684210526316
-10.646902084350586	-26.85526466369629	0.5157894736842106
7.705715179443359	15.145878791809082	0.368421052631579
8.38171100616455	42.62621307373047	0.3263157894736842
-10.395238876342773	-11.952570915222168	0.45263157894736844
-67.8025894165039	-58.96156692504883	0.35789473684210527
-62.67939376831055	-56.67123031616211	0.45263157894736844
-77.42855072021484	-22.166105270385742	0.5684210526315789
-77.97821044921875	-26.855640411376953	0.5052631578947369
-46.18067932128906	-24.3427791595459	0.5368421052631579
-32.84558868408203	-10.401350021362305	0.5052631578947369
21.21442413330078	-16.754671096801758	0.368421052631579
-1.151996374130249	-17.173742294311523	0.4842105263157895
-0.6898545026779175	-32.226436614990234	0.4210526315789474
37.13996887207031	21.315887451171875	0.45263157894736844
-69.47669219970703	-15.003185272216797	0.43157894736842106
-76.19320678710938	-18.414846420288086	0.3894736842105263
-43.21830749511719	-64.67426300048828	0.43157894736842106
-62.1209831237793	-58.797203063964844	0.4421052631578948
-62.29631805419922	-57.320220947265625	0.4631578947368421
-53.31966018676758	-55.082210540771484	0.5052631578947369
-25.835176467895508	-18.743688583374023	0.5157894736842106
-60.582054138183594	-18.23603630065918	0.4736842105263158
16.70616912841797	-64.13327026367188	0.5263157894736842
42.70759582519531	-42.38166427612305	0.45263157894736844
10.78217887878418	-33.124610900878906	0.3473684210526316
53.53940963745117	-32.233524322509766	0.368421052631579
78.66159057617188	-2.4692726135253906	0.3157894736842105
70.12215423583984	-23.134021759033203	0.4421052631578948
-83.34629821777344	-13.22131633758545	0.4736842105263158
-65.07393646240234	-59.823402404785156	0.35789473684210527
-68.09123992919922	-60.363040924072266	0.2947368421052632
7.559031009674072	-23.935291290283203	0.33684210526315794
-31.984128952026367	-39.43557357788086	0.4947368421052632
49.256107330322266	-47.725826263427734	0.4947368421052632
31.994028091430664	7.208317756652832	0.3052631578947369
-16.816951751708984	-42.833770751953125	0.5052631578947369
-34.42252731323242	22.80881118774414	0.4947368421052632
26.280258178710938	-51.76839065551758	0.5578947368421052
-6.770308971405029	-0.03376173973083496	0.4842105263157895
75.40650939941406	9.088399887084961	0.24210526315789477
-0.428944855928421	-18.701570510864258	0.5263157894736842
-55.28303146362305	29.254690170288086	0.4736842105263158
-66.53573608398438	-57.909339904785156	0.4210526315789474
-66.79129791259766	-57.43808364868164	0.4105263157894737
0.6137657761573792	-54.91867446899414	0.5789473684210527
-10.016227722167969	-30.34808349609375	0.45263157894736844
41.09199523925781	-35.820247650146484	0.4631578947368421
29.0229434967041	-44.93962097167969	0.5473684210526316
-7.100170612335205	-15.2086181640625	0.4947368421052632
59.386783599853516	-41.924190521240234	0.4842105263157895
37.20547866821289	-33.47242736816406	0.5052631578947369
-63.78955078125	-18.13438606262207	0.4631578947368421
6.961861610412598	-19.826885223388672	0.26315789473684215
-68.20154571533203	-58.03670883178711	0.4105263157894737
-47.469425201416016	-23.89478302001953	0.4842105263157895
-34.992401123046875	-67.31805419921875	0.4210526315789474
-37.67984390258789	-35.86112594604492	0.45263157894736844
58.00020980834961	-51.204490661621094	0.24210526315789477
18.987436294555664	-5.805390357971191	0.3263157894736842
1.4406592845916748	-22.411087036132812	0.4210526315789474
-39.33026885986328	-15.714592933654785	0.43157894736842106
41.71772384643555	-38.4656867980957	0.4105263157894737
4.590996742248535	59.78995895385742	0.4421052631578948
-19.720041275024414	-73.1915512084961	0.3894736842105263
84.07933807373047	-35.62983703613281	0.35789473684210527
-38.99591064453125	-66.49006652832031	0.4842105263157895
-67.42573547363281	-5.324037075042725	0.5368421052631579
-32.80117416381836	-80.52519989013672	0.3052631578947369
-77.2785873413086	-31.647064208984375	0.45263157894736844
-44.758541107177734	-43.062522888183594	0.4947368421052632
7.980189800262451	-51.16008758544922	0.5052631578947369
25.257186889648438	-12.290863990783691	0.3894736842105263
-11.253754615783691	-36.67830276489258	0.5157894736842106
27.02247428894043	-70.56455993652344	0.4842105263157895
8.49907112121582	65.0020980834961	0.33684210526315794
-65.54593658447266	-6.604314804077148	0.4631578947368421
-76.59484100341797	-32.99825668334961	0.5052631578947369
-55.84805679321289	-56.75236892700195	0.5157894736842106
-48.59701156616211	-68.8414535522461	0.3894736842105263
-50.95996856689453	-29.066011428833008	0.4421052631578948
-42.496192932128906	-45.64097213745117	0.5052631578947369
-29.488513946533203	-31.583791732788086	0.5052631578947369
-23.57927703857422	-3.7878711223602295	0.33684210526315794
35.479209899902344	23.639467239379883	0.4105263157894737
61.54951858520508	-54.03840637207031	0.43157894736842106
37.37299728393555	-44.96174240112305	0.4947368421052632
42.41712188720703	-59.65686798095703	0.4947368421052632
31.44500732421875	-49.92174530029297	0.4421052631578948
46.569541931152344	1.533006191253662	0.3894736842105263
60.02729415893555	-30.1551570892334	0.368421052631579
89.12346649169922	30.881887435913086	0.28421052631578947
53.54396057128906	45.925697326660156	0.2
34.252986907958984	17.633543014526367	0.33684210526315794
-89.30180358886719	2.355475902557373	0.4
49.452571868896484	-49.40517044067383	0.45263157894736844
-36.0906982421875	-30.15298080444336	0.5368421052631579
-16.70201301574707	58.101837158203125	0.4842105263157895
58.96443176269531	-54.04207229614258	0.4736842105263158
44.398372650146484	-55.81943130493164	0.5052631578947369
21.480913162231445	-60.58550262451172	0.4842105263157895
41.48848342895508	31.18170166015625	0.4105263157894737
68.43632507324219	23.245208740234375	0.24210526315789477
64.38207244873047	54.59041213989258	0.23157894736842105
59.602867126464844	52.65972900390625	0.18947368421052635
42.07616424560547	-45.67826461791992	0.4842105263157895
-67.28365325927734	-31.514345169067383	0.4947368421052632
-28.073970794677734	-18.43472671508789	0.4947368421052632
-32.316959381103516	-44.663169860839844	0.5368421052631579
-36.928321838378906	-0.6553447246551514	0.45263157894736844
-16.567691802978516	-44.52814865112305	0.5052631578947369
-22.228130340576172	-64.32868194580078	0.45263157894736844
-10.47641372680664	-68.42084503173828	0.4105263157894737
70.50110626220703	33.744178771972656	0.2736842105263158
68.69947052001953	25.38131332397461	0.26315789473684215
45.1124267578125	20.40188217163086	0.4
59.261085510253906	52.28415298461914	0.21052631578947373
-3.776169776916504	52.45424270629883	0.26315789473684215
-31.138832092285156	-33.7236442565918	0.4947368421052632
-32.48892593383789	-28.083288192749023	0.4947368421052632
-30.884817123413086	14.852252006530762	0.3894736842105263
-19.14512062072754	21.874908447265625	0.45263157894736844
-21.485248565673828	-30.331037521362305	0.4842105263157895
-46.99960708618164	-66.7660903930664	0.3894736842105263
12.545524597167969	-62.81015396118164	0.4105263157894737
71.94429779052734	-14.84982681274414	0.33684210526315794
93.64893341064453	21.970855712890625	0.2
29.983644485473633	44.55216979980469	0.368421052631579
82.39817810058594	7.153980731964111	0.28421052631578947
-13.765313148498535	15.148539543151855	0.4631578947368421
-27.42474365234375	-19.726438522338867	0.5368421052631579
-34.783447265625	-10.638176918029785	0.5052631578947369
-33.84636688232422	-15.304405212402344	0.4
-27.155006408691406	71.11261749267578	0.43157894736842106
-0.2295665740966797	-6.243993282318115	0.4736842105263158
-14.25749397277832	-54.83066940307617	0.5368421052631579
68.3572769165039	-43.60930252075195	0.368421052631579
-31.250141143798828	-51.981605529785156	0.4421052631578948
87.6839828491211	18.397605895996094	0.21052631578947373
73.31104278564453	22.420272827148438	0.17894736842105263
-29.60842514038086	55.18268966674805	0.5473684210526316
23.030067443847656	39.79170227050781	0.35789473684210527
-22.230825424194336	-26.594087600708008	0.5052631578947369
-85.09534454345703	34.860015869140625	0.4842105263157895
-17.726835250854492	30.18482208251953	0.37894736842105264
-39.04977798461914	9.896903038024902	0.5157894736842106
-41.9340705871582	-2.552743434906006	0.5368421052631579
-40.80197525024414	-52.0648307800293	0.4947368421052632
-13.516005516052246	-49.45563507080078	0.5157894736842106
40.56877136230469	30.67595863342285	0.43157894736842106
53.467403411865234	-27.204687118530273	0.3473684210526316
88.01361846923828	29.44529151916504	0.17894736842105263
53.321189880371094	41.64028549194336	0.16842105263157897
-4.783377647399902	69.40373229980469	0.368421052631579
-47.80156707763672	17.018362045288086	0.5052631578947369
-12.7400484085083	-37.905460357666016	0.4947368421052632
-38.43281555175781	-20.32490348815918	0.4842105263157895
-34.86320877075195	10.161543846130371	0.4842105263157895
35.80297088623047	-44.50400161743164	0.5263157894736842
-13.834636688232422	-53.27431869506836	0.5263157894736842
30.658140182495117	-41.01624298095703	0.45263157894736844
40.83229446411133	31.77603530883789	0.368421052631579
-21.513927459716797	4.864938259124756	0.5052631578947369
69.24211883544922	51.32414245605469	0.1578947368421053
77.42610168457031	45.46070861816406	0.16842105263157897
-7.389130115509033	-22.97620391845703	0.5052631578947369
-32.59376525878906	-29.351646423339844	0.4947368421052632
-0.10319273173809052	-16.1396484375	0.5157894736842106
-56.96510314941406	6.28735876083374	0.43157894736842106
-13.555475234985352	-29.285696029663086	0.5052631578947369
-13.812942504882812	-13.137328147888184	0.4947368421052632
55.59638977050781	-45.448368072509766	0.43157894736842106
-38.43365478515625	-61.8323860168457	0.5157894736842106
44.7703971862793	75.60384368896484	0.368421052631579
82.49311065673828	6.717309474945068	0.28421052631578947
2.9081809520721436	-9.76482105255127	0.4631578947368421
47.683570861816406	72.08745574951172	0.21052631578947373
30.492443084716797	25.52992820739746	0.3473684210526316
-56.586795806884766	46.117740631103516	0.5052631578947369
-13.621275901794434	-38.09125900268555	0.5052631578947369
-61.187232971191406	5.127378940582275	0.37894736842105264
-6.428689479827881	-13.654305458068848	0.4947368421052632
50.2349853515625	-51.095088958740234	0.45263157894736844
-18.142559051513672	-64.51475524902344	0.3263157894736842
72.57599639892578	-8.249312400817871	0.4210526315789474
73.40581512451172	11.62088394165039	0.3157894736842105
66.31736755371094	3.5094447135925293	0.3894736842105263
-11.155436515808105	-30.851755142211914	0.4842105263157895
70.61661529541016	3.912874460220337	0.2736842105263158
-1.3397570848464966	-17.155742645263672	0.43157894736842106
-20.529043197631836	-27.043689727783203	0.5052631578947369
-26.02736473083496	-33.67526626586914	0.4421052631578948
-33.545597076416016	-32.886016845703125	0.4631578947368421
-19.51997947692871	-27.244400024414062	0.5052631578947369
-53.04369354248047	-54.02988815307617	0.5157894736842106
44.231998443603516	-54.56599807739258	0.3894736842105263
-33.81190872192383	-71.45167541503906	0.3894736842105263
50.41573715209961	-16.536968231201172	0.3157894736842105
83.22693634033203	24.945079803466797	0.2210526315789474
86.3143539428711	30.788522720336914	0.1473684210526316
64.68636322021484	55.16310501098633	0.26315789473684215
72.33865356445312	25.12103271484375	0.368421052631579
-19.608430862426758	-9.16139030456543	0.4736842105263158
5.769927024841309	-49.1348991394043	0.4947368421052632
0.28011032938957214	-4.822007656097412	0.45263157894736844
-26.209644317626953	39.06553268432617	0.5157894736842106
-47.78670120239258	-27.242137908935547	0.4947368421052632
82.77349853515625	-34.97447204589844	0.37894736842105264
-11.295551300048828	-13.551858901977539	0.5052631578947369
98.80929565429688	-8.698086738586426	0.2
73.09436798095703	35.55209732055664	0.23157894736842105
64.17743682861328	52.50643539428711	0.1473684210526316
77.3450698852539	42.464515686035156	0.2210526315789474
-48.39982986450195	9.998210906982422	0.4842105263157895
-47.87078857421875	-26.871713638305664	0.5052631578947369
-31.103229522705078	-15.666901588439941	0.4736842105263158
-0.524934709072113	1.6762927770614624	0.4
-0.8490325808525085	5.188417434692383	0.4210526315789474
57.4738883972168	-54.4660758972168	0.4210526315789474
10.006672859191895	-51.448974609375	0.5052631578947369
2.61838960647583	-48.67088317871094	0.6
81.55366516113281	-14.217019081115723	0.2736842105263158
63.23523712158203	24.058101654052734	0.35789473684210527
78.1328125	31.980865478515625	0.24210526315789477
63.94438552856445	53.85737609863281	0.18947368421052635
-4.145202159881592	63.533992767333984	0.43157894736842106
-56.75339889526367	46.118682861328125	0.4842105263157895
-2.0197865962982178	2.76123309135437	0.4736842105263158
-33.90021514892578	-11.238175392150879	0.4947368421052632
-9.86936092376709	15.509186744689941	0.4736842105263158
-63.70491027832031	-29.32131004333496	0.45263157894736844
28.293649673461914	-11.788637161254883	0.4
-17.740291595458984	-23.05063247680664	0.43157894736842106
-1.8725799322128296	62.3659553527832	0.43157894736842106
92.95418548583984	0.23248621821403503	0.21052631578947373
60.59899139404297	7.805158615112305	0.23157894736842105
90.16512298583984	18.095474243164062	0.2
35.60076904296875	23.181060791015625	0.368421052631579
-56.241031646728516	8.360676765441895	0.4421052631578948
-12.3390531539917	-13.302970886230469	0.4947368421052632
-37.41617965698242	6.070289134979248	0.5052631578947369
-84.13299560546875	8.062256813049316	0.45263157894736844
-2.3488528728485107	-8.913681983947754	0.4631578947368421
40.32992935180664	-38.85683822631836	0.43157894736842106
47.492591857910156	-33.888206481933594	0.43157894736842106
55.14127731323242	-5.997228622436523	0.3894736842105263
56.53104782104492	-21.63507652282715	0.18947368421052635
-34.2816162109375	-15.688989639282227	0.4210526315789474
56.493465423583984	52.61880874633789	0.21052631578947373
55.895538330078125	13.692806243896484	0.35789473684210527
-71.37394714355469	37.9189453125	0.5263157894736842
-29.970542907714844	-34.09945297241211	0.5157894736842106
38.658138275146484	-38.81035232543945	0.4947368421052632
-13.83336353302002	-16.424768447875977	0.4631578947368421
-26.109851837158203	-33.95924758911133	0.4736842105263158
-32.00363540649414	-50.98526382446289	0.4842105263157895
56.15359878540039	-46.34952926635742	0.4421052631578948
52.45264434814453	30.2584171295166	0.4105263157894737
95.8071517944336	26.649898529052734	0.17894736842105263
73.16332244873047	15.1470947265625	0.21052631578947373
67.58350372314453	40.44375991821289	0.21052631578947373
41.90499496459961	24.082977294921875	0.4421052631578948
-37.69501495361328	35.849525451660156	0.2736842105263158
-50.31460952758789	42.66770935058594	0.45263157894736844
18.798744201660156	71.80401611328125	0.3157894736842105
-5.960788726806641	63.93486404418945	0.45263157894736844
16.27007293701172	72.95521545410156	0.4
48.02408218383789	62.57160186767578	0.17894736842105263
46.664329528808594	70.22395324707031	0.2
13.265887260437012	74.24079132080078	0.2736842105263158
-27.847328186035156	20.756271362304688	0.4631578947368421
26.63412857055664	-57.66514205932617	0.4736842105263158
19.602598190307617	-35.53098678588867	0.4421052631578948
-7.651331901550293	43.125125885009766	0.5157894736842106
-19.518251419067383	17.681543350219727	0.4736842105263158
-11.838126182556152	59.69550323486328	0.5157894736842106
-3.822145938873291	38.39491653442383	0.3052631578947369
10.343297004699707	39.443397521972656	0.1578947368421053
8.698121070861816	73.95623016357422	0.33684210526315794
-17.310976028442383	54.41356658935547	0.3894736842105263
-10.585291862487793	5.011038303375244	0.4105263157894737
28.29448127746582	74.1080322265625	0.43157894736842106
-12.912997245788574	3.5005836486816406	0.4421052631578948
54.455718994140625	31.24165153503418	0.45263157894736844
34.13335418701172	-13.070459365844727	0.4105263157894737
-13.00798225402832	41.581939697265625	0.4736842105263158
16.3257999420166	36.94552230834961	0.2947368421052632
39.3737678527832	55.23930358886719	0.11578947368421055
-32.985572814941406	6.955063819885254	0.5263157894736842
-49.42530059814453	38.928375244140625	0.4421052631578948
55.1491584777832	49.122283935546875	0.2
29.60077476501465	48.89559555053711	0.368421052631579
83.43645477294922	37.271759033203125	0.11578947368421055
42.18031311035156	66.76466369628906	0.21052631578947373
64.20926666259766	-23.743616104125977	0.4631578947368421
68.05297088623047	-27.747953414916992	0.5157894736842106
-4.153781890869141	-5.6654205322265625	0.5894736842105264
50.37030792236328	24.881511688232422	0.4631578947368421
-14.798542022705078	44.01273727416992	0.5473684210526316
-2.6021885871887207	14.49387264251709	0.4105263157894737
-10.459155082702637	62.238250732421875	0.4947368421052632
14.24310302734375	64.33672332763672	0.37894736842105264
-24.27050018310547	34.937076568603516	0.4842105263157895
46.98200988769531	18.210525512695312	0.28421052631578947
-21.327119827270508	1.5100526809692383	0.5263157894736842
18.050378799438477	75.03755187988281	0.4
52.04397201538086	64.81072998046875	0.1473684210526316
47.465728759765625	66.47480010986328	0.2210526315789474
48.699005126953125	63.78329849243164	0.13684210526315793
46.737220764160156	52.72378921508789	0.17894736842105263
-47.34354019165039	65.28628540039062	0.5157894736842106
53.383365631103516	20.643869400024414	0.43157894736842106
29.237842559814453	40.40117263793945	0.26315789473684215
-52.58555603027344	52.81120300292969	0.4842105263157895
46.82569122314453	22.467979431152344	0.43157894736842106
24.368980407714844	69.34893798828125	0.3894736842105263
57.09091567993164	63.05181884765625	0.21052631578947373
70.29179382324219	45.060569763183594	0.24210526315789477
7.789305210113525	58.87575912475586	0.5368421052631579
85.04853057861328	-29.280567169189453	0.5368421052631579
-15.856431007385254	11.965402603149414	0.5578947368421052
32.54862594604492	40.42820358276367	0.2947368421052632
-59.303863525390625	11.858139038085938	0.4421052631578948
-32.39271926879883	65.81473541259766	0.45263157894736844
-75.18380737304688	44.4028434753418	0.5368421052631579
-17.85990333557129	42.271507263183594	0.5789473684210527
-44.91654586791992	39.69405746459961	0.5052631578947369
-29.025802612304688	-11.558871269226074	0.5052631578947369
56.14499282836914	-29.703651428222656	0.4631578947368421
38.8661994934082	-44.21324920654297	0.5157894736842106
31.187854766845703	-68.36579132080078	0.5263157894736842
48.43339157104492	23.870807647705078	0.5684210526315789
47.170719146728516	26.16668128967285	0.5052631578947369
-2.1194679737091064	70.4817123413086	0.5157894736842106
-58.80954360961914	51.728515625	0.4947368421052632
34.08696365356445	41.26957321166992	0.16842105263157897
-10.632582664489746	63.40567398071289	0.4736842105263158
11.353919982910156	73.46070861816406	0.23157894736842105
18.403005599975586	61.07326126098633	0.3473684210526316
33.08671951293945	58.03126525878906	0.2736842105263158
22.02924919128418	75.5723648071289	0.33684210526315794
34.0753173828125	63.03990936279297	0.28421052631578947
28.690534591674805	74.83917999267578	0.4
39.44485092163086	-65.3037109375	0.4
-14.469197273254395	10.019183158874512	0.5578947368421052
53.42494583129883	20.67950439453125	0.45263157894736844
-64.60685729980469	8.545427322387695	0.37894736842105264
-26.291772842407227	32.512874603271484	0.5368421052631579
-12.261971473693848	44.80062484741211	0.4736842105263158
0.6691054701805115	8.866738319396973	0.4
42.98716354370117	20.853572845458984	0.4
-3.78275728225708	-5.537500858306885	0.5789473684210527
57.9642448425293	-36.34806823730469	0.4210526315789474
52.29890060424805	24.763690948486328	0.368421052631579
39.258113861083984	67.46265411376953	0.26315789473684215
31.46784210205078	60.960140228271484	0.3052631578947369
78.551025390625	42.76610565185547	0.09473684210526317
43.363121032714844	46.91576385498047	0.26315789473684215
-49.429466247558594	24.79435157775879	0.5368421052631579
-14.208268165588379	37.93519592285156	0.45263157894736844
15.80606460571289	48.95421600341797	0.368421052631579
-21.6384334564209	69.64073944091797	0.4947368421052632
-3.8223631381988525	65.0125503540039	0.368421052631579
62.58861541748047	60.872894287109375	0.35789473684210527
72.77395629882812	39.7942008972168	0.3473684210526316
46.057464599609375	61.03202438354492	0.1473684210526316
11.72493839263916	64.53328704833984	0.4210526315789474
27.61431121826172	-51.19447326660156	0.5684210526315789
-46.37944793701172	-12.904037475585938	0.5578947368421052
-15.612238883972168	58.8924674987793	0.5157894736842106
-33.227867126464844	63.308231353759766	0.3157894736842105
0.5765143036842346	62.06492233276367	0.4210526315789474
1.2538325786590576	47.605995178222656	0.3894736842105263
-38.5325927734375	35.36732864379883	0.2947368421052632
-13.99898910522461	19.410751342773438	0.4631578947368421
0.8423420786857605	-44.905677795410156	0.631578947368421
-15.473161697387695	9.324687957763672	0.5894736842105264
-6.696201801300049	-0.06124288961291313	0.45263157894736844
42.99665832519531	19.939809799194336	0.5368421052631579
51.289466857910156	28.227771759033203	0.43157894736842106
-6.069413661956787	-42.409122467041016	0.4105263157894737
22.882701873779297	72.24935150146484	0.4105263157894737
27.0499210357666	16.926565170288086	0.45263157894736844
-29.716384887695312	-1.6042383909225464	0.4947368421052632
-15.950138092041016	-44.09740447998047	0.4947368421052632
65.53424835205078	-49.126441955566406	0.45263157894736844
-19.46221923828125	39.933921813964844	0.4421052631578948
25.918590545654297	60.493858337402344	0.17894736842105263
-69.16268157958984	-27.299556732177734	0.5473684210526316
-37.301456451416016	-37.20148849487305	0.4842105263157895
-31.481521606445312	-34.100379943847656	0.5157894736842106
-78.35405731201172	-27.132587432861328	0.5263157894736842
-33.92655944824219	-80.99964141845703	0.21052631578947373
-76.465087890625	-41.85301971435547	0.5157894736842106
66.1549072265625	18.70289421081543	0.33684210526315794
29.742420196533203	48.52348709106445	0.2736842105263158
-18.117616653442383	-23.243144989013672	0.4421052631578948
19.678754806518555	-2.053677558898926	0.33684210526315794
-6.139349937438965	58.37661361694336	0.43157894736842106
44.27552795410156	55.48746871948242	0.2
-36.406463623046875	-46.1065559387207	0.5684210526315789
-78.40235900878906	-32.115562438964844	0.5789473684210527
22.59457778930664	39.870628356933594	0.4
-77.56498718261719	-20.356447219848633	0.5894736842105264
-73.66992950439453	-27.301210403442383	0.4736842105263158
-59.313716888427734	-29.607303619384766	0.368421052631579
6.780710697174072	3.988560438156128	0.4631578947368421
97.15773010253906	-13.890941619873047	0.2210526315789474
7.5181097984313965	-49.551876068115234	0.4842105263157895
-12.628007888793945	-38.406654357910156	0.5052631578947369
33.97174835205078	56.24966049194336	0.25263157894736843
91.149169921875	13.592596054077148	0.28421052631578947
-66.89960479736328	-24.059158325195312	0.45263157894736844
-73.90699005126953	-15.933387756347656	0.5684210526315789
-30.940153121948242	-59.93336486816406	0.4947368421052632
-33.15651321411133	-75.48162078857422	0.368421052631579
-47.02421951293945	-31.16382598876953	0.43157894736842106
-46.49233627319336	-32.56119155883789	0.45263157894736844
36.65238571166992	22.46717643737793	0.4842105263157895
-28.995847702026367	-33.515655517578125	0.45263157894736844
41.55573654174805	25.7106876373291	0.45263157894736844
-56.158836364746094	22.440309524536133	0.5684210526315789
24.84634017944336	68.19358825683594	0.3473684210526316
-61.872772216796875	-11.291695594787598	0.5368421052631579
-35.094459533691406	-43.56412887573242	0.5894736842105264
-32.526817321777344	-32.93228530883789	0.4736842105263158
-75.43775939941406	-17.27484130859375	0.5578947368421052
-73.82781982421875	-43.31146240234375	0.4947368421052632
-52.15680694580078	-31.520137786865234	0.4210526315789474
-23.943655014038086	-45.044464111328125	0.4631578947368421
33.18891143798828	40.1531867980957	0.23157894736842105
47.609615325927734	-38.604610443115234	0.4421052631578948
1.6501671075820923	-58.70268249511719	0.3263157894736842
-16.591678619384766	-30.518054962158203	0.4421052631578948
17.15951156616211	60.03742599487305	0.23157894736842105
80.26211547851562	35.94586944580078	0.12631578947368421
60.489463806152344	19.82453155517578	0.3894736842105263
5.442416667938232	-71.62885284423828	0.5052631578947369
-74.29800415039062	-21.446435928344727	0.5263157894736842
-64.78853607177734	-59.484291076660156	0.3894736842105263
-35.183780670166016	-79.31075286865234	0.4105263157894737
-31.62264060974121	-79.05915832519531	0.368421052631579
2.9058573246002197	-46.12803268432617	0.6
15.428974151611328	7.013370513916016	0.3263157894736842
-55.46482849121094	12.41562271118164	0.5157894736842106
-82.22601318359375	4.38929557800293	0.368421052631579
5.577629089355469	-25.906646728515625	0.4
84.78508758544922	10.04713249206543	0.3157894736842105
-41.355247497558594	-27.5831241607666	0.5789473684210527
-42.6963005065918	-27.65261459350586	0.5473684210526316
-46.29921340942383	-24.86065101623535	0.5052631578947369
-77.69852447509766	-35.619590759277344	0.5052631578947369
-77.94808959960938	-36.52621841430664	0.4842105263157895
-57.612518310546875	-25.4560489654541	0.368421052631579
-26.90022087097168	-15.808012962341309	0.5157894736842106
5.5999674797058105	-47.664581298828125	0.5263157894736842
-42.08163833618164	-12.703336715698242	0.5578947368421052
19.332759857177734	-36.717979431152344	0.4631578947368421
27.158170700073242	64.19390106201172	0.2210526315789474
65.78797912597656	42.96744155883789	0.37894736842105264
-59.57999801635742	-24.82381248474121	0.33684210526315794
-38.977020263671875	-66.46781921386719	0.4947368421052632
-32.75114440917969	-63.681114196777344	0.5052631578947369
-78.68912506103516	-28.05569076538086	0.4947368421052632
-45.845375061035156	-31.59773826599121	0.5368421052631579
-33.93706130981445	-79.4399642944336	0.3473684210526316
-23.24285888671875	-70.1241683959961	0.37894736842105264
-13.223012924194336	-34.87583541870117	0.5263157894736842
-18.955373764038086	-48.33511734008789	0.4210526315789474
-8.821796417236328	-47.845706939697266	0.35789473684210527
61.1834831237793	-5.155154228210449	0.3157894736842105
-53.312740325927734	-55.07831573486328	0.4736842105263158
-33.273048400878906	-38.657596588134766	0.5473684210526316
-24.12832260131836	-70.77450561523438	0.35789473684210527
-75.36405944824219	-38.36269760131836	0.5157894736842106
-77.87516784667969	-28.262014389038086	0.5052631578947369
-78.0813980102539	-26.789230346679688	0.4736842105263158
-56.1242790222168	-23.872447967529297	0.3894736842105263
32.05699157714844	21.613845825195312	0.368421052631579
19.25967025756836	4.979162693023682	0.33684210526315794
-13.03144359588623	-12.75637149810791	0.4947368421052632
21.604639053344727	-33.38451385498047	0.43157894736842106
-2.662869691848755	66.27776336669922	0.35789473684210527
2.011525869369507	60.20964050292969	0.4210526315789474
-75.97734832763672	-18.206619262695312	0.4842105263157895
-39.06618118286133	-34.050411224365234	0.45263157894736844
-47.06063461303711	-28.070560455322266	0.4421052631578948
-76.80140686035156	-39.76187515258789	0.4947368421052632
-33.830169677734375	-80.1023941040039	0.26315789473684215
-25.398712158203125	-20.03997230529785	0.4842105263157895
-17.2254638671875	67.03933715820312	0.45263157894736844
52.355194091796875	-36.84823989868164	0.45263157894736844
-9.687742233276367	-62.4321403503418	0.4105263157894737
-18.896602630615234	-23.61991310119629	0.5052631578947369
30.077747344970703	57.649200439453125	0.24210526315789477
74.28915405273438	34.48861312866211	0.17894736842105263
8.402941703796387	59.83741760253906	0.4842105263157895
-77.77436828613281	-23.37432289123535	0.5789473684210527
-66.67800903320312	-56.34100341796875	0.45263157894736844
-77.64500427246094	-35.95738983154297	0.5368421052631579
13.238158226013184	-7.777876377105713	0.4105263157894737
-12.043290138244629	-50.90032958984375	0.5578947368421052
54.92173767089844	-44.90416717529297	0.4
-16.421707153320312	-42.935462951660156	0.4947368421052632
31.939167022705078	11.005509376525879	0.368421052631579
-30.609392166137695	36.963836669921875	0.45263157894736844
67.0039291381836	-25.6829776763916	0.4631578947368421
41.52030944824219	25.706626892089844	0.4736842105263158
29.672855377197266	-69.72148132324219	0.5157894736842106
-51.09114074707031	-20.56827735900879	0.4842105263157895
-70.85812377929688	-13.2361421585083	0.5684210526315789
-77.12377166748047	-34.76893997192383	0.5052631578947369
-73.25310516357422	-32.02850341796875	0.5052631578947369
-40.662841796875	-43.09187698364258	0.5894736842105264
2.620636224746704	-40.400882720947266	0.5157894736842106
75.82076263427734	33.468563079833984	0.21052631578947373
-1.633901834487915	-47.31623077392578	0.5157894736842106
-12.587289810180664	-39.10063934326172	0.5789473684210527
62.152164459228516	0.883558452129364	0.2947368421052632
13.060554504394531	61.450477600097656	0.3894736842105263
-73.2774658203125	-21.35904884338379	0.5473684210526316
-32.67194366455078	-58.91554260253906	0.5157894736842106
-75.96146392822266	-32.094974517822266	0.5052631578947369
0.9838663339614868	-26.38211441040039	0.37894736842105264
-35.0380859375	-67.82258605957031	0.45263157894736844
-35.922584533691406	-36.16032028198242	0.5368421052631579
-4.7379045486450195	16.61854362487793	0.35789473684210527
3.321451187133789	60.74800109863281	0.37894736842105264
-42.42107009887695	-27.86111831665039	0.5894736842105264
-1.9553903341293335	-17.768739700317383	0.45263157894736844
27.604991912841797	44.077354431152344	0.37894736842105264
-19.331695556640625	21.91623306274414	0.4210526315789474
2.020400047302246	-65.19566345214844	0.4421052631578948
-29.331815719604492	-75.42780303955078	0.4105263157894737
-41.660865783691406	-66.57710266113281	0.3894736842105263
-46.469417572021484	-30.408653259277344	0.4421052631578948
-32.74200439453125	-80.74020385742188	0.2736842105263158
-76.5112533569336	-41.413978576660156	0.5263157894736842
-36.0207633972168	-9.750859260559082	0.5368421052631579
29.943660736083984	-30.706092834472656	0.4736842105263158
28.75075340270996	-42.50506591796875	0.5052631578947369
5.779524326324463	-40.66630554199219	0.4842105263157895
24.857351303100586	70.51458740234375	0.3263157894736842
29.484643936157227	57.325645446777344	0.2947368421052632
-71.87371063232422	-2.0387790203094482	0.5578947368421052
-76.61518859863281	-31.856618881225586	0.5263157894736842
-51.64589309692383	-56.62617111206055	0.45263157894736844
-56.37779998779297	-46.119449615478516	0.5052631578947369
-29.4814395904541	-56.93645477294922	0.45263157894736844
-40.77565002441406	-35.671241760253906	0.4105263157894737
-6.625265121459961	-11.05097770690918	0.5052631578947369
40.21144485473633	27.142202377319336	0.37894736842105264
-9.592236518859863	30.697425842285156	0.35789473684210527
-24.312761306762695	64.1103744506836	0.4421052631578948
-42.864078521728516	-3.1607484817504883	0.5473684210526316
48.18208694458008	-55.287376403808594	0.4
63.87948989868164	-23.92823600769043	0.4947368421052632
64.89656066894531	-52.5472412109375	0.4421052631578948
100.09333038330078	-20.550132751464844	0.3263157894736842
60.72803497314453	19.795122146606445	0.35789473684210527
45.393043518066406	18.081787109375	0.45263157894736844
4.8720550537109375	66.61517333984375	0.3894736842105263
-21.99230194091797	-2.3286397457122803	0.4631578947368421
-20.005626678466797	-34.479610443115234	0.5368421052631579
-22.94219207763672	49.77526092529297	0.4105263157894737
42.81266784667969	27.94045066833496	0.4105263157894737
62.74754333496094	-50.513916015625	0.368421052631579
56.99650955200195	-27.987876892089844	0.43157894736842106
20.408781051635742	-61.86370849609375	0.4842105263157895
73.39481353759766	11.605287551879883	0.3157894736842105
61.26121520996094	54.65283203125	0.2
60.457305908203125	50.27635192871094	0.3157894736842105
17.076229095458984	61.88848114013672	0.4
-3.5770158767700195	13.236795425415039	0.4421052631578948
-9.347734451293945	54.36164855957031	0.45263157894736844
66.05529022216797	-50.161766052246094	0.3894736842105263
6.514335632324219	71.96114349365234	0.33684210526315794
-13.23139762878418	38.27657699584961	0.4421052631578948
60.29280471801758	-26.505094528198242	0.25263157894736843
73.64839172363281	-36.46067810058594	0.3263157894736842
49.98255157470703	-55.41757583618164	0.5052631578947369
83.95281982421875	-10.793743133544922	0.2210526315789474
-25.78316307067871	-27.4134464263916	0.4736842105263158
66.11721801757812	19.198274612426758	0.45263157894736844
17.909786224365234	-30.51837730407715	0.4421052631578948
59.470462799072266	-34.504905700683594	0.3052631578947369
-5.709313869476318	30.56071662902832	0.3894736842105263
-12.556886672973633	21.049039840698242	0.3157894736842105
57.059715270996094	-56.31630325317383	0.3263157894736842
-17.82434844970703	28.522838592529297	0.4421052631578948
47.67854690551758	-14.593918800354004	0.23157894736842105
70.19184112548828	-45.87372970581055	0.26315789473684215
61.10688781738281	-29.235666275024414	0.26315789473684215
57.564212799072266	-18.177753448486328	0.33684210526315794
64.9607925415039	0.4382888376712799	0.2210526315789474
43.636741638183594	47.71237564086914	0.28421052631578947
49.46275329589844	64.81787872314453	0.2
49.05715560913086	21.99384880065918	0.4210526315789474
-46.18513107299805	37.43307113647461	0.5157894736842106
-3.9970109462738037	60.894317626953125	0.4421052631578948
57.963401794433594	-36.28494644165039	0.3263157894736842
55.40530776977539	-41.16856384277344	0.4947368421052632
-5.941959857940674	14.992772102355957	0.3473684210526316
52.82367706298828	-45.006351470947266	0.35789473684210527
77.36619567871094	-21.85030174255371	0.4842105263157895
84.27620697021484	-0.927740216255188	0.2736842105263158
70.88787841796875	47.87643814086914	0.24210526315789477
39.15280532836914	32.26580047607422	0.43157894736842106
71.6032485961914	34.860260009765625	0.2947368421052632
-12.420267105102539	38.364044189453125	0.4421052631578948
6.886569499969482	4.287911891937256	0.5684210526315789
-10.407511711120605	-11.88106632232666	0.4631578947368421
2.3594517707824707	3.0803139209747314	0.4105263157894737
-18.063610076904297	36.39822006225586	0.4631578947368421
57.27519226074219	-40.72938919067383	0.4631578947368421
72.9299545288086	-45.8582763671875	0.26315789473684215
70.30889892578125	-28.786762237548828	0.4210526315789474
43.82738494873047	-31.702674865722656	0.5052631578947369
68.46194458007812	19.6715030670166	0.368421052631579
66.33233642578125	18.62830924987793	0.3263157894736842
43.89408874511719	47.97963333129883	0.3473684210526316
8.039616584777832	60.764015197753906	0.4105263157894737
-16.288307189941406	75.36937713623047	0.4
48.509666442871094	8.572259902954102	0.3473684210526316
-20.38797950744629	38.16357421875	0.5052631578947369
-74.48223876953125	20.844587326049805	0.4421052631578948
-43.98920440673828	-18.897075653076172	0.37894736842105264
74.43519592285156	-44.82658004760742	0.3157894736842105
67.39195251464844	-27.85103416442871	0.4947368421052632
42.16881561279297	31.6727294921875	0.368421052631579
37.18793869018555	70.19233703613281	0.3473684210526316
53.74770736694336	65.02174377441406	0.24210526315789477
71.67115783691406	-31.314851760864258	0.45263157894736844
58.42136001586914	-35.719181060791016	0.33684210526315794
-20.054458618164062	65.68465423583984	0.4210526315789474
-15.41573715209961	74.80447387695312	0.4
-57.576107025146484	34.78434753417969	0.4947368421052632
100.80223846435547	-16.766925811767578	0.21052631578947373
57.611839294433594	-9.062750816345215	0.3263157894736842
-12.49785327911377	-66.28616333007812	0.3263157894736842
41.39956283569336	-29.93572425842285	0.4631578947368421
40.269798278808594	30.58726692199707	0.45263157894736844
13.28679370880127	67.35977172851562	0.43157894736842106
60.43727493286133	49.2938232421875	0.24210526315789477
46.23739242553711	30.745119094848633	0.37894736842105264
58.82158279418945	-26.842266082763672	0.35789473684210527
-87.6393814086914	44.12859344482422	0.6210526315789474
-87.62405395507812	44.1278190612793	0.6421052631578947
-15.896771430969238	-47.16310501098633	0.4
-34.008705139160156	2.5789778232574463	0.4736842105263158
-114.4826431274414	45.4886474609375	0.6842105263157895
-119.05899810791016	43.46337890625	0.6947368421052632
-119.11305236816406	43.42828369140625	0.6947368421052632
-118.27702331542969	43.880863189697266	0.7157894736842105
-117.42985534667969	44.39052200317383	0.7157894736842105
-117.88451385498047	43.919368743896484	0.6736842105263158
-42.763729095458984	8.141347885131836	0.5684210526315789
-6.009144306182861	-20.357044219970703	0.5157894736842106
-36.21461486816406	0.3918547034263611	0.4947368421052632
-27.691532135009766	-17.83112335205078	0.5263157894736842
-32.06996536254883	3.5965540409088135	0.4421052631578948
-27.579008102416992	5.113763809204102	0.4105263157894737
62.537498474121094	-53.392879486083984	0.3894736842105263
56.79895782470703	-9.771449089050293	0.33684210526315794
22.460050582885742	-47.495296478271484	0.3894736842105263
78.48957824707031	-25.130964279174805	0.37894736842105264
83.83199310302734	30.053804397583008	0.3052631578947369
51.92804718017578	24.29990577697754	0.45263157894736844
34.70048141479492	23.393823623657227	0.43157894736842106
46.847835540771484	-43.945106506347656	0.4631578947368421
-18.11391830444336	-32.37006759643555	0.5157894736842106
55.58953857421875	11.495502471923828	0.3263157894736842
-40.073486328125	-23.12528419494629	0.4421052631578948
-41.77286148071289	-2.5157828330993652	0.5263157894736842
8.278373718261719	-37.8835334777832	0.4421052631578948
65.7754898071289	-49.80329895019531	0.4210526315789474
22.44998550415039	-62.055564880371094	0.5157894736842106
64.73319244384766	1.747137427330017	0.28421052631578947
37.886009216308594	66.57808685302734	0.3263157894736842
47.3026237487793	28.694013595581055	0.45263157894736844
-2.07236385345459	62.33369064331055	0.4210526315789474
59.25084686279297	-35.98918914794922	0.4105263157894737
-72.29586791992188	44.13404846191406	0.5684210526315789
17.534589767456055	-28.999109268188477	0.4736842105263158
-38.951908111572266	-21.06184959411621	0.4736842105263158
-14.262479782104492	37.33700180053711	0.4842105263157895
94.36560821533203	-11.538580894470215	0.2210526315789474
29.65050506591797	8.612621307373047	0.45263157894736844
-11.469364166259766	-47.91181564331055	0.5263157894736842
79.42778778076172	18.012388229370117	0.33684210526315794
0.568315327167511	59.413692474365234	0.45263157894736844
17.51854133605957	60.49713134765625	0.35789473684210527
43.75896453857422	25.033409118652344	0.4842105263157895
-1.9713937044143677	12.924564361572266	0.45263157894736844
-63.94133758544922	5.628401756286621	0.43157894736842106
-14.094900131225586	-13.344026565551758	0.4947368421052632
4.0668158531188965	2.998508930206299	0.4736842105263158
49.06782150268555	-51.64862823486328	0.4842105263157895
40.98641586303711	-23.669544219970703	0.368421052631579
30.26094627380371	-33.75644302368164	0.37894736842105264
74.0541000366211	-22.383899688720703	0.3894736842105263
54.05086898803711	33.24230194091797	0.2
64.66980743408203	55.747562408447266	0.25263157894736843
-14.50528621673584	15.974417686462402	0.4631578947368421
71.77578735351562	24.49994659423828	0.2947368421052632
-50.896690368652344	-55.03386688232422	0.45263157894736844
4.704252243041992	-47.77811813354492	0.5263157894736842
-31.821334838867188	-43.578033447265625	0.5578947368421052
-27.38156509399414	-45.8101692199707	0.4842105263157895
-55.258270263671875	-51.91162109375	0.5157894736842106
-77.49580383300781	-38.84592056274414	0.5263157894736842
-34.95111846923828	-36.44553756713867	0.4842105263157895
-17.15202522277832	-54.030113220214844	0.43157894736842106
-19.864896774291992	-49.95526123046875	0.4210526315789474
-63.07676315307617	-40.926597595214844	0.5263157894736842
-33.009578704833984	-45.659942626953125	0.5052631578947369
-39.818538665771484	-22.613759994506836	0.4
-54.89714431762695	-54.53447341918945	0.5263157894736842
-31.392322540283203	-62.48725509643555	0.4947368421052632
-73.81864929199219	-43.378631591796875	0.43157894736842106
-36.0570068359375	-65.02291107177734	0.5368421052631579
-33.47056198120117	-62.007659912109375	0.5157894736842106
-55.76371765136719	-63.7369499206543	0.4947368421052632
-50.549339294433594	-51.56023406982422	0.4947368421052632
-36.285911560058594	-64.76455688476562	0.4736842105263158
-33.588218688964844	-81.19011688232422	0.24210526315789477
3.927119731903076	-79.6601333618164	0.5894736842105264
-31.96495246887207	-78.2111587524414	0.3894736842105263
23.784637451171875	-15.291123390197754	0.37894736842105264
-8.00724983215332	-53.25299072265625	0.5263157894736842
-51.73299026489258	-56.49233627319336	0.37894736842105264
-32.460716247558594	-81.25247955322266	0.25263157894736843
-40.780433654785156	-36.04365539550781	0.4105263157894737
-47.37907791137695	-54.327552795410156	0.4210526315789474
-55.920440673828125	-56.44876480102539	0.4842105263157895
-38.550514221191406	-22.78801727294922	0.4631578947368421
-5.869008541107178	-78.47380065917969	0.35789473684210527
-34.01264190673828	-38.98206329345703	0.5368421052631579
-71.77472686767578	-25.708494186401367	0.4736842105263158
-66.39165496826172	-38.24798583984375	0.4947368421052632
-65.09400177001953	-0.5688868165016174	0.45263157894736844
0.010943111032247543	-31.874122619628906	0.4105263157894737
2.2245607376098633	-72.51717376708984	0.5368421052631579
-51.44493103027344	-54.3365592956543	0.4947368421052632
-49.6573600769043	-56.88187789916992	0.4105263157894737
-70.91571044921875	-27.894086837768555	0.4842105263157895
-54.83737564086914	-64.00348663330078	0.4947368421052632
-33.513214111328125	-53.0963134765625	0.4421052631578948
-34.446163177490234	-79.43352508544922	0.4
-49.04558563232422	-41.75977325439453	0.5684210526315789
-52.229740142822266	-41.80215072631836	0.4947368421052632
-71.97942352294922	-25.70840072631836	0.4947368421052632
60.79651641845703	5.342466354370117	0.33684210526315794
11.90722370147705	-13.361405372619629	0.4
-29.494709014892578	-44.81393814086914	0.5157894736842106
-16.635753631591797	27.741207122802734	0.4736842105263158
-34.43597412109375	-62.53541564941406	0.5052631578947369
16.948467254638672	-5.379695892333984	0.4105263157894737
-50.60662078857422	-62.27352523803711	0.2947368421052632
-20.286834716796875	-70.02486419677734	0.3894736842105263
10.1233491897583	-72.73712921142578	0.4947368421052632
-33.34306716918945	-52.76506042480469	0.4631578947368421
-54.71406936645508	-44.78426742553711	0.5157894736842106
-51.42268371582031	-42.279762268066406	0.5473684210526316
6.206544876098633	-69.38129425048828	0.6105263157894737
-51.75669860839844	-53.455020904541016	0.5052631578947369
5.495821952819824	-74.31155395507812	0.45263157894736844
-56.37503433227539	-20.486223220825195	0.4
8.984596252441406	-26.12810707092285	0.43157894736842106
-38.25612258911133	-61.92900466918945	0.5473684210526316
-34.132816314697266	-70.88526153564453	0.4105263157894737
-56.641075134277344	-53.49675369262695	0.5368421052631579
-43.353946685791016	-28.485380172729492	0.5473684210526316
18.378868103027344	-67.17843627929688	0.5157894736842106
36.09151077270508	-19.427837371826172	0.4736842105263158
3.232121706008911	-73.293701171875	0.4631578947368421
-40.78260040283203	-6.422901630401611	0.5368421052631579
-30.981746673583984	-40.89138412475586	0.4842105263157895
-32.61275863647461	-40.06193542480469	0.5052631578947369
-27.958845138549805	-47.68327713012695	0.5052631578947369
-13.658173561096191	-52.9678840637207	0.5263157894736842
-82.93492889404297	-27.517467498779297	0.6210526315789474
-53.749141693115234	-40.71438217163086	0.4105263157894737
-76.29928588867188	-38.82056427001953	0.4947368421052632
-51.597023010253906	-53.053524017333984	0.5052631578947369
-52.55421447753906	-41.46027374267578	0.4842105263157895
-31.392805099487305	-46.37193298339844	0.4947368421052632
-34.917572021484375	-56.586429595947266	0.5052631578947369
-15.93813419342041	-46.16382598876953	0.45263157894736844
-54.29650115966797	-64.19973754882812	0.4736842105263158
-35.94724655151367	-59.69184494018555	0.5052631578947369
-26.17534828186035	-49.672218322753906	0.37894736842105264
-32.32464599609375	-45.666717529296875	0.5052631578947369
-32.85245132446289	-62.97953414916992	0.4947368421052632
-28.161882400512695	-49.0770378112793	0.368421052631579
-32.788387298583984	-79.55413055419922	0.3052631578947369
-25.982881546020508	-48.45360565185547	0.43157894736842106
3.7905681133270264	-79.69617462158203	0.5789473684210527
-59.43345642089844	-29.64837074279785	0.4105263157894737
-81.32667541503906	32.135414123535156	0.5578947368421052
-70.38114166259766	-12.965010643005371	0.5368421052631579
-19.133562088012695	-63.244468688964844	0.4736842105263158
-51.584022521972656	-68.49314880371094	0.368421052631579
-32.05838394165039	-51.06081771850586	0.4736842105263158
-44.838356018066406	-69.55561828613281	0.4421052631578948
-34.92989730834961	-43.31754684448242	0.5473684210526316
-60.671241760253906	-54.91119384765625	0.45263157894736844
-34.42545700073242	-35.75119400024414	0.4842105263157895
-48.04752731323242	-53.278289794921875	0.4736842105263158
-55.4056396484375	-46.947452545166016	0.5789473684210527
-65.1220474243164	-40.9539794921875	0.45263157894736844
-46.785980224609375	-39.641448974609375	0.5578947368421052
-74.89735412597656	-12.845006942749023	0.5578947368421052
-52.9939079284668	-48.73679733276367	0.6
-40.15361022949219	-27.317827224731445	0.5684210526315789
-35.17205810546875	-30.493389129638672	0.4736842105263158
14.73220157623291	-12.912291526794434	0.43157894736842106
-56.62367248535156	-51.70497131347656	0.5789473684210527
-32.89214324951172	-58.586544036865234	0.5052631578947369
-24.4390869140625	-71.26834869384766	0.368421052631579
-75.26465606689453	-23.868602752685547	0.5052631578947369
-54.64894485473633	-55.26203155517578	0.5473684210526316
35.339290618896484	-18.197101593017578	0.4105263157894737
102.1834716796875	-5.500512599945068	0.21052631578947373
19.1444034576416	-8.48333740234375	0.35789473684210527
16.25921630859375	-73.36841583251953	0.43157894736842106
-65.63615417480469	-39.59319305419922	0.5052631578947369
6.4065141677856445	-77.52056884765625	0.5052631578947369
102.57705688476562	10.335494041442871	0.02105263157894738
102.09334564208984	4.97178316116333	0.26315789473684215
86.33161926269531	11.837614059448242	0.3263157894736842
-45.74607467651367	10.781922340393066	0.5789473684210527
-49.645233154296875	16.026578903198242	0.5157894736842106
-42.41122817993164	-42.391754150390625	0.5157894736842106
-29.892234802246094	-36.79751205444336	0.4842105263157895
3.76045298576355	-73.97058868408203	0.5263157894736842
7.55824613571167	-76.31497955322266	0.5157894736842106
85.55972290039062	-25.243249893188477	0.37894736842105264
-51.37154769897461	-44.30260467529297	0.5473684210526316
84.53288269042969	-29.77035140991211	0.5263157894736842
83.67076110839844	-22.524030685424805	0.4105263157894737
15.06760311126709	-71.28520965576172	0.4210526315789474
84.21937561035156	-27.63908576965332	0.5368421052631579
-57.65609359741211	29.38103675842285	0.5052631578947369
-58.7568473815918	37.82433319091797	0.4947368421052632
-69.5861587524414	-22.595600128173828	0.4736842105263158
11.01496410369873	-66.48221588134766	0.5052631578947369
-31.06263542175293	-62.31534194946289	0.5263157894736842
85.36532592773438	-27.720327377319336	0.4736842105263158
4.432895183563232	-77.9903793334961	0.4736842105263158
18.552871704101562	-73.8784408569336	0.4947368421052632
-92.02285766601562	5.275764465332031	0.3263157894736842
-71.75647735595703	-16.204076766967773	0.5578947368421052
-32.358699798583984	-76.48023986816406	0.3894736842105263
0.9117274284362793	-53.964752197265625	0.5263157894736842
2.616555690765381	-45.000389099121094	0.6105263157894737
8.959738731384277	-37.7303581237793	0.4631578947368421
-48.81116485595703	2.7580292224884033	0.5368421052631579
-33.495384216308594	-43.49246597290039	0.5684210526315789
3.5875980854034424	-77.5264892578125	0.5578947368421052
-86.9132080078125	-10.383172035217285	0.4
-90.3746337890625	27.755525588989258	0.33684210526315794
-83.71036529541016	39.715118408203125	0.6
-64.1619644165039	-31.980195999145508	0.4210526315789474
106.98086547851562	6.388923645019531	0.33684210526315794
-89.60448455810547	29.661968231201172	0.4210526315789474
-88.97710418701172	28.974637985229492	0.28421052631578947
-92.32609558105469	33.86431121826172	0.5684210526315789
-44.685123443603516	-8.09347152709961	0.5473684210526316
-0.2983856201171875	-17.95376968383789	0.5052631578947369
-11.306046485900879	-0.6723170876502991	0.4631578947368421
10.43952751159668	-67.2981948852539	0.5052631578947369
2.983532190322876	-63.31831359863281	0.5473684210526316
83.3601303100586	-25.122726440429688	0.4
23.588926315307617	-69.18026733398438	0.4736842105263158
-57.85136413574219	-44.58034133911133	0.5157894736842106
-28.274024963378906	-79.17989349365234	0.2947368421052632
-62.37454605102539	-38.92927551269531	0.5157894736842106
-37.898189544677734	-44.62892532348633	0.6210526315789474
-52.79476547241211	-6.47045373916626	0.45263157894736844
-72.22647857666016	-33.840614318847656	0.4842105263157895
-65.25180053710938	-12.973638534545898	0.5473684210526316
8.082762718200684	-78.88895416259766	0.4947368421052632
-76.93203735351562	-29.205617904663086	0.5052631578947369
5.021690845489502	-78.57571411132812	0.5052631578947369
-60.29917526245117	36.610591888427734	0.5052631578947369
-61.806922912597656	36.48554992675781	0.5052631578947369
-62.74984359741211	-15.61847972869873	0.4105263157894737
7.3336663246154785	-79.93289184570312	0.5052631578947369
-61.35655212402344	37.680694580078125	0.4947368421052632
-61.71332931518555	36.96406173706055	0.5052631578947369
-86.596923828125	21.33611297607422	0.4947368421052632
-59.780616760253906	34.849395751953125	0.5052631578947369
-59.78156280517578	34.849063873291016	0.5052631578947369
-59.782020568847656	34.84846115112305	0.5052631578947369
-36.270320892333984	22.40505599975586	0.5263157894736842
-98.17681884765625	33.38349914550781	0.5473684210526316
-57.607826232910156	-31.14703369140625	0.3263157894736842
-37.83414077758789	-4.19474983215332	0.5368421052631579
-66.90599060058594	-35.537376403808594	0.5368421052631579
73.7056884765625	30.335525512695312	0.3052631578947369
-40.87841033935547	-51.81907653808594	0.5052631578947369
-54.32770538330078	-34.56218338012695	0.5157894736842106
-55.96883773803711	30.71257209777832	0.4842105263157895
-36.08852005004883	11.566255569458008	0.5157894736842106
-67.17898559570312	-10.782787322998047	0.4947368421052632
6.985095500946045	-22.885549545288086	0.4421052631578948
-72.0131607055664	-22.39467430114746	0.5473684210526316
31.5708065032959	-69.69439697265625	0.5263157894736842
37.26873016357422	-22.26520538330078	0.4842105263157895
12.484905242919922	-70.02115631103516	0.43157894736842106
7.1135430335998535	-78.72701263427734	0.5473684210526316
-81.47403717041016	-33.91249465942383	0.5473684210526316
-64.18864440917969	-37.34909439086914	0.5263157894736842
-68.46133422851562	-31.605064392089844	0.5578947368421052
-70.06474304199219	-11.763229370117188	0.5368421052631579
-47.91495895385742	15.14996337890625	0.5368421052631579
-74.96121978759766	-7.164019584655762	0.4736842105263158
-75.22950744628906	-29.40312957763672	0.5157894736842106
-24.68858528137207	11.392874717712402	0.4631578947368421
-30.37683868408203	-78.08842468261719	0.4105263157894737
104.85388946533203	9.939356803894043	0.18947368421052635
33.100337982177734	74.3005142211914	0.35789473684210527
-95.56890869140625	30.395526885986328	0.5894736842105264
-79.61329650878906	-35.11740493774414	0.4736842105263158
86.334716796875	-7.693511486053467	0.2947368421052632
-68.9977798461914	-12.00634765625	0.5157894736842106
-43.07614517211914	-16.872499465942383	0.4631578947368421
-58.42839431762695	43.58665084838867	0.4947368421052632
-45.49917984008789	-2.779033899307251	0.5684210526315789
-94.27989959716797	31.38160514831543	0.5263157894736842
-95.57105255126953	32.25349044799805	0.5263157894736842
-94.29440307617188	30.79654884338379	0.5684210526315789
21.415300369262695	-8.96887493133545	0.3473684210526316
-98.21849060058594	32.56211471557617	0.5263157894736842
36.8387565612793	-21.86209487915039	0.45263157894736844
104.8872299194336	10.458662986755371	0.2947368421052632
-61.36942672729492	-44.94612503051758	0.45263157894736844
23.114213943481445	61.677024841308594	0.4421052631578948
-29.586332321166992	55.18364334106445	0.5684210526315789
-49.95828628540039	61.12098693847656	0.43157894736842106
-52.713802337646484	15.487176895141602	0.5368421052631579
-67.74990844726562	-24.055295944213867	0.4947368421052632
-72.35163116455078	-35.683631896972656	0.4947368421052632
-54.06721115112305	-40.71199035644531	0.4105263157894737
-18.542320251464844	15.267132759094238	0.4631578947368421
8.938515663146973	-81.343017578125	0.5052631578947369
6.432252883911133	-79.24403381347656	0.5052631578947369
19.715251922607422	-11.2108793258667	0.43157894736842106
-60.5913200378418	-40.20927429199219	0.5368421052631579
22.468751907348633	-7.665523529052734	0.3052631578947369
-56.653751373291016	23.095584869384766	0.5368421052631579
-13.180549621582031	57.970550537109375	0.4947368421052632
46.053733825683594	-43.23626708984375	0.4631578947368421
-68.61288452148438	23.990140914916992	0.368421052631579
-64.28470611572266	-40.97749710083008	0.5052631578947369
-37.30177688598633	-45.151451110839844	0.5578947368421052
23.408525466918945	52.92487716674805	0.368421052631579
-69.41105651855469	-31.228086471557617	0.5894736842105264
58.80552673339844	64.77313995361328	0.28421052631578947
106.3631362915039	19.304771423339844	0.3894736842105263
-54.38507843017578	-29.919933319091797	0.43157894736842106
-76.26844787597656	-39.78913879394531	0.5263157894736842
-78.6985855102539	-33.503509521484375	0.5789473684210527
-70.4435043334961	-23.410566329956055	0.5157894736842106
-79.80397033691406	-26.55560302734375	0.5578947368421052
-71.85408020019531	-14.155838966369629	0.5263157894736842
35.27690505981445	-65.76107788085938	0.35789473684210527
35.305110931396484	-66.07950592041016	0.4631578947368421
-27.48366355895996	33.33428955078125	0.5578947368421052
58.796363830566406	34.79995346069336	0.23157894736842105
-11.596540451049805	35.17379379272461	0.37894736842105264
-57.65616989135742	29.70363998413086	0.5368421052631579
72.74344635009766	-6.546653747558594	0.28421052631578947
73.5601577758789	-4.674620151519775	0.2947368421052632
90.88422393798828	-2.142866849899292	0.2947368421052632
76.08397674560547	-33.48582458496094	0.3894736842105263
94.76241302490234	1.4813746213912964	0.25263157894736843
92.9992904663086	0.27031153440475464	0.16842105263157897
51.6614990234375	28.63278579711914	0.4
43.87302780151367	43.69292449951172	0.2947368421052632
-15.971708297729492	43.719390869140625	0.4736842105263158
58.9846076965332	38.164737701416016	0.368421052631579
-70.844970703125	13.880176544189453	0.4105263157894737
33.24327087402344	50.88898468017578	0.3263157894736842
81.79044342041016	23.0809326171875	0.26315789473684215
97.75630950927734	-21.613405227661133	0.3263157894736842
61.175689697265625	-46.47719192504883	0.3473684210526316
79.31121826171875	-30.91497039794922	0.4105263157894737
73.29277038574219	10.060555458068848	0.37894736842105264
57.95539093017578	-22.114437103271484	0.18947368421052635
67.32707214355469	11.634714126586914	0.2210526315789474
59.20599365234375	15.105836868286133	0.3052631578947369
-6.903249263763428	42.55846405029297	0.4210526315789474
-17.682880401611328	-11.034114837646484	0.4842105263157895
-22.27008628845215	36.199005126953125	0.4947368421052632
-68.99911499023438	-11.350042343139648	0.4736842105263158
50.905487060546875	10.182666778564453	0.35789473684210527
52.95818328857422	-9.596111297607422	0.368421052631579
80.81285858154297	-12.591262817382812	0.2736842105263158
51.0411262512207	-17.894859313964844	0.3157894736842105
80.61954498291016	-31.426836013793945	0.4105263157894737
83.0430679321289	-7.269946098327637	0.24210526315789477
64.54069519042969	-34.73190689086914	0.28421052631578947
59.70488357543945	6.972888946533203	0.2210526315789474
-49.949398040771484	39.162654876708984	0.4842105263157895
53.456417083740234	4.483236789703369	0.25263157894736843
28.725011825561523	37.86435317993164	0.3894736842105263
-16.45856475830078	44.658538818359375	0.43157894736842106
86.26856231689453	22.841148376464844	0.21052631578947373
73.9373779296875	19.73362159729004	0.23157894736842105
50.277156829833984	22.454391479492188	0.4105263157894737
79.24828338623047	-24.484783172607422	0.3263157894736842
87.2688217163086	0.972419023513794	0.23157894736842105
83.55653381347656	-10.750687599182129	0.17894736842105263
93.9720230102539	23.78632164001465	0.09473684210526317
63.92735290527344	14.868654251098633	0.3473684210526316
-18.943113327026367	43.233455657958984	0.4947368421052632
59.91456604003906	48.28206253051758	0.3263157894736842
36.43517303466797	13.134662628173828	0.23157894736842105
55.4622688293457	17.13359260559082	0.4210526315789474
80.1031494140625	14.319517135620117	0.2736842105263158
76.3534927368164	13.562065124511719	0.3157894736842105
-22.65217399597168	-35.37565612792969	0.5578947368421052
88.89478302001953	-1.5545527935028076	0.26315789473684215
73.4616928100586	-33.21049880981445	0.3263157894736842
74.49124145507812	-39.58369827270508	0.18947368421052635
64.49051666259766	22.818593978881836	0.35789473684210527
42.92440414428711	51.23957443237305	0.3052631578947369
-22.93326187133789	-6.613188743591309	0.3894736842105263
66.4460220336914	12.432997703552246	0.2210526315789474
-19.440582275390625	32.52781295776367	0.3894736842105263
-22.750247955322266	29.208478927612305	0.4
92.88318634033203	-12.398603439331055	0.2210526315789474
85.04668426513672	0.1768403947353363	0.26315789473684215
100.043701171875	1.9033476114273071	0.25263157894736843
41.14731979370117	-42.08073043823242	0.37894736842105264
89.26033782958984	3.243212938308716	0.26315789473684215
62.324798583984375	-48.016475677490234	0.37894736842105264
88.59268188476562	22.408191680908203	0.23157894736842105
65.30460357666016	12.332408905029297	0.33684210526315794
67.26054382324219	37.6235466003418	0.3263157894736842
-18.972227096557617	44.60335159301758	0.43157894736842106
39.697696685791016	45.745765686035156	0.3157894736842105
15.308348655700684	59.10814666748047	0.43157894736842106
60.84906005859375	-3.0258562564849854	0.3157894736842105
50.78790283203125	-1.3626755475997925	0.3157894736842105
99.94412231445312	1.9000720977783203	0.28421052631578947
1.552258849143982	-0.06108757480978966	0.5263157894736842
76.17652893066406	-37.556026458740234	0.3052631578947369
62.146522521972656	-50.58811950683594	0.3263157894736842
90.28583526611328	-12.062637329101562	0.1473684210526316
70.27490997314453	14.292801856994629	0.18947368421052635
-46.72605895996094	43.71434020996094	0.5157894736842106
-29.419641494750977	-14.871883392333984	0.4947368421052632
31.374914169311523	41.29580307006836	0.33684210526315794
-6.827502727508545	67.36564636230469	0.45263157894736844
63.29005813598633	-1.152869462966919	0.2947368421052632
84.82919311523438	19.478315353393555	0.16842105263157897
59.93731689453125	-2.3490123748779297	0.3263157894736842
7.8714189529418945	63.103355407714844	0.4105263157894737
89.7983627319336	-7.524436950683594	0.35789473684210527
58.126304626464844	-43.090633392333984	0.4947368421052632
-16.947595596313477	21.944049835205078	0.45263157894736844
70.90813446044922	3.66631817817688	0.33684210526315794
30.100492477416992	37.00993728637695	0.37894736842105264
-1.8262615203857422	8.773412704467773	0.4210526315789474
40.71209716796875	61.00051498413086	0.26315789473684215
20.23061180114746	35.61217498779297	0.28421052631578947
65.7463607788086	10.529936790466309	0.2210526315789474
90.2730484008789	-7.4838104248046875	0.3157894736842105
73.44869232177734	-35.79269790649414	0.2947368421052632
58.99644470214844	-35.13937759399414	0.35789473684210527
49.899356842041016	9.594016075134277	0.3473684210526316
89.21421813964844	23.195924758911133	0.21052631578947373
90.11550903320312	-14.960235595703125	0.17894736842105263
59.645263671875	0.06381168216466904	0.3473684210526316
-2.3467307090759277	64.96894073486328	0.4842105263157895
-8.277290344238281	15.2539701461792	0.43157894736842106
-13.519980430603027	40.942909240722656	0.4947368421052632
26.654104232788086	39.849212646484375	0.33684210526315794
2.222386598587036	-1.4172674417495728	0.4736842105263158
57.9483757019043	-17.995073318481445	0.368421052631579
-2.4901163578033447	2.4250314235687256	0.4736842105263158
46.709590911865234	-53.16085433959961	0.37894736842105264
22.847862243652344	-68.82414245605469	0.4736842105263158
57.21261978149414	4.329205513000488	0.18947368421052635
91.26415252685547	4.85158634185791	0.2210526315789474
61.66860580444336	15.305655479431152	0.2210526315789474
33.210140228271484	13.682470321655273	0.368421052631579
77.80960083007812	33.30287170410156	0.21052631578947373
13.491145133972168	16.48050308227539	0.24210526315789477
-28.166208267211914	26.710765838623047	0.45263157894736844
88.82315826416016	-1.6597429513931274	0.2736842105263158
52.92158508300781	-31.17339515686035	0.3473684210526316
65.20060729980469	0.44754788279533386	0.25263157894736843
75.85145568847656	-23.253131866455078	0.43157894736842106
89.28260803222656	0.9836838245391846	0.1578947368421053
93.5608139038086	-1.58072829246521	0.23157894736842105
76.19888305664062	0.8794052600860596	0.24210526315789477
57.37322235107422	17.997684478759766	0.2736842105263158
-4.246921539306641	39.05339813232422	0.33684210526315794
60.216697692871094	1.133554220199585	0.28421052631578947
45.742435455322266	52.16870880126953	0.2210526315789474
40.67317199707031	48.878379821777344	0.21052631578947373
62.8348274230957	0.17342115938663483	0.3157894736842105
91.81742095947266	-1.9157233238220215	0.2736842105263158
-18.269515991210938	-8.049639701843262	0.3894736842105263
91.37566375732422	-4.622688293457031	0.2
100.11871337890625	2.272714853286743	0.3157894736842105
94.4637680053711	0.6411946415901184	0.23157894736842105
86.79204559326172	22.913558959960938	0.12631578947368421
97.05319213867188	-16.052322387695312	0.21052631578947373
-7.328860759735107	43.09248733520508	0.4421052631578948
-10.057947158813477	48.74025344848633	0.4736842105263158
34.02952575683594	38.7118034362793	0.3052631578947369
-4.04902458190918	40.638282775878906	0.28421052631578947
66.96853637695312	36.994869232177734	0.3263157894736842
-45.99099349975586	5.052383899688721	0.6526315789473685
-44.0026741027832	22.20982551574707	0.6
-56.50770950317383	-63.539588928222656	0.5473684210526316
-16.0838680267334	16.61536407470703	0.4947368421052632
104.48312377929688	16.116436004638672	0.21052631578947373
64.65491485595703	-8.000096321105957	0.26315789473684215
29.663759231567383	38.44005584716797	0.2736842105263158
23.07964324951172	46.89856719970703	0.33684210526315794
-24.009140014648438	60.72915267944336	0.4210526315789474
29.237281799316406	38.19629669189453	0.3052631578947369
3.1566176414489746	57.83146286010742	0.5263157894736842
-5.243614673614502	6.9475555419921875	0.4105263157894737
71.49908447265625	-40.43528366088867	0.26315789473684215
83.70340728759766	9.559610366821289	0.3263157894736842
72.46184539794922	-36.01514434814453	0.25263157894736843
73.59793090820312	-40.45243453979492	0.25263157894736843
98.51448822021484	5.007229804992676	0.2210526315789474
90.29856872558594	23.493804931640625	0.21052631578947373
59.09480285644531	48.705711364746094	0.2736842105263158
-12.877182960510254	32.97212600708008	0.3157894736842105
54.11181640625	14.829572677612305	0.2947368421052632
-22.033327102661133	61.49245071411133	0.4631578947368421
-30.02203941345215	35.92192459106445	0.5052631578947369
75.17593383789062	15.56779670715332	0.21052631578947373
69.390869140625	-32.52837371826172	0.43157894736842106
23.220857620239258	-58.643333435058594	0.4631578947368421
81.74382781982422	-10.945268630981445	0.25263157894736843
87.2080307006836	8.38211441040039	0.3473684210526316
59.74903869628906	-23.49410629272461	0.2
70.80113220214844	-0.9402711987495422	0.3052631578947369
17.35654067993164	35.917091369628906	0.25263157894736843
-38.712364196777344	3.676492929458618	0.5052631578947369
-5.534121990203857	53.75352478027344	0.37894736842105264
21.247499465942383	33.7777099609375	0.16842105263157897
-43.37876892089844	17.464826583862305	0.5157894736842106
69.76033782958984	4.827788829803467	0.2736842105263158
-3.600572109222412	47.28934860229492	0.2947368421052632
39.567745208740234	2.4098994731903076	0.35789473684210527
84.52875518798828	24.89075469970703	0.2210526315789474
56.65830612182617	-24.038047790527344	0.3263157894736842
57.64244079589844	-23.846101760864258	0.28421052631578947
95.55376434326172	-2.7501132488250732	0.2210526315789474
61.75584411621094	10.76878833770752	0.2210526315789474
-50.72509765625	43.566368103027344	0.4631578947368421
-32.44932174682617	22.09730339050293	0.5052631578947369
78.8564224243164	27.628849029541016	0.18947368421052635
57.90876770019531	35.31108093261719	0.18947368421052635
61.90707015991211	-1.994337558746338	0.2947368421052632
63.37408447265625	-30.112606048583984	0.2947368421052632
-19.627721786499023	39.98753356933594	0.5052631578947369
47.14280700683594	-24.221515655517578	0.35789473684210527
-14.588113784790039	22.386980056762695	0.37894736842105264
97.21984100341797	-2.841648578643799	0.16842105263157897
88.53863525390625	15.041683197021484	0.23157894736842105
21.82085609436035	44.96517562866211	0.2947368421052632
-35.30295181274414	-45.3895263671875	0.5578947368421052
-14.333961486816406	-39.32261276245117	0.5052631578947369
-28.107669830322266	-16.0307674407959	0.4947368421052632
-27.459516525268555	73.18450164794922	0.3894736842105263
-6.721435546875	-51.00393295288086	0.5052631578947369
9.275847434997559	-52.524662017822266	0.5052631578947369
94.755615234375	-6.487036228179932	0.24210526315789477
4.320383071899414	-60.65594482421875	0.4421052631578948
88.28912353515625	-4.217850685119629	0.3473684210526316
38.08194351196289	-7.01238489151001	0.3473684210526316
-7.254329681396484	-62.90842056274414	0.4
14.036266326904297	-12.662578582763672	0.368421052631579
8.058860778808594	-28.13204574584961	0.3263157894736842
-25.583477020263672	-32.52763366699219	0.4842105263157895
-25.28285789489746	-24.396381378173828	0.5157894736842106
-17.56217384338379	-21.479211807250977	0.45263157894736844
-14.722824096679688	-39.85334396362305	0.5368421052631579
6.167500972747803	-51.880191802978516	0.5578947368421052
3.2636637687683105	-59.443260192871094	0.43157894736842106
47.55388259887695	-19.932697296142578	0.368421052631579
-11.412891387939453	-69.5669174194336	0.4105263157894737
31.219226837158203	-59.473388671875	0.4105263157894737
5.648105621337891	-25.8491268157959	0.35789473684210527
24.896034240722656	-33.19081497192383	0.35789473684210527
-22.384428024291992	70.94796752929688	0.43157894736842106
-15.466965675354004	-38.53986740112305	0.5052631578947369
-76.19915771484375	33.138343811035156	0.5157894736842106
-13.917567253112793	-24.66705322265625	0.33684210526315794
-10.534436225891113	-37.80038070678711	0.5052631578947369
-43.05173873901367	-58.03245162963867	0.4421052631578948
33.722618103027344	-30.381628036499023	0.45263157894736844
-3.426147222518921	-71.00238037109375	0.43157894736842106
13.639165878295898	-66.85285949707031	0.4736842105263158
27.76652717590332	-18.402570724487305	0.35789473684210527
92.26770782470703	3.808945417404175	0.23157894736842105
18.479129791259766	-16.766618728637695	0.4105263157894737
-31.08584976196289	-27.813499450683594	0.5263157894736842
-50.03789520263672	-51.300331115722656	0.4631578947368421
-33.84031677246094	21.307693481445312	0.5052631578947369
-48.03416442871094	-47.32318115234375	0.4947368421052632
-11.677811622619629	-37.935028076171875	0.5157894736842106
-6.295546054840088	-71.85218048095703	0.4947368421052632
-33.34063720703125	-64.02749633789062	0.4842105263157895
43.738258361816406	-54.87332534790039	0.35789473684210527
-5.475200653076172	-63.85111999511719	0.368421052631579
70.56063842773438	-20.541404724121094	0.3157894736842105
-16.34755516052246	-68.99496459960938	0.3473684210526316
46.832786560058594	-17.278074264526367	0.21052631578947373
-16.29693603515625	-57.71895980834961	0.4842105263157895
-6.939258575439453	-34.93944549560547	0.4210526315789474
-52.89640808105469	40.61061096191406	0.4947368421052632
-4.82056999206543	-77.54387664794922	0.4210526315789474
-11.621269226074219	-37.96045684814453	0.5052631578947369
12.111502647399902	-67.68193054199219	0.5684210526315789
22.462488174438477	-69.86383056640625	0.43157894736842106
45.75377655029297	-49.92588806152344	0.3052631578947369
85.34796142578125	-4.360207557678223	0.368421052631579
64.75228118896484	-30.293325424194336	0.35789473684210527
83.32917785644531	6.30669641494751	0.23157894736842105
23.923723220825195	-22.17572021484375	0.3894736842105263
-58.95051193237305	-18.133188247680664	0.4105263157894737
-15.143500328063965	-38.957889556884766	0.5157894736842106
-4.5414581298828125	-51.184593200683594	0.4947368421052632
-15.001760482788086	-40.67784118652344	0.5263157894736842
-14.947976112365723	-48.5394287109375	0.4736842105263158
-7.7459635734558105	-51.75341796875	0.5157894736842106
9.643993377685547	-57.33096694946289	0.5052631578947369
25.932096481323242	-36.997703552246094	0.4105263157894737
73.5776138305664	-34.03022003173828	0.3473684210526316
34.39981460571289	-5.0535993576049805	0.26315789473684215
70.3239517211914	-20.25038719177246	0.2947368421052632
3.84952449798584	-45.3558464050293	0.5684210526315789
-34.134273529052734	-14.973824501037598	0.4421052631578948
-86.9017333984375	10.740043640136719	0.3894736842105263
-6.723886489868164	-22.118619918823242	0.5157894736842106
-68.220947265625	29.005220413208008	0.5263157894736842
-16.994844436645508	-44.718162536621094	0.5157894736842106
-3.49478816986084	-71.58528900146484	0.35789473684210527
-17.796762466430664	-46.18857955932617	0.5157894736842106
20.703155517578125	-50.73650360107422	0.3473684210526316
47.85506820678711	-8.9183349609375	0.3263157894736842
33.47121047973633	-58.162776947021484	0.4
104.01844024658203	-13.099115371704102	0.12631578947368421
69.229248046875	38.626068115234375	0.25263157894736843
-39.372520446777344	60.970436096191406	0.37894736842105264
-38.91272735595703	62.13330841064453	0.4105263157894737
-15.33553695678711	73.60741424560547	0.368421052631579
6.008318901062012	36.82981491088867	0.1473684210526316
-23.101348876953125	73.52822875976562	0.4210526315789474
81.75603485107422	28.38299560546875	0.28421052631578947
60.87967300415039	64.19293975830078	0.35789473684210527
-6.942813873291016	11.061999320983887	0.4947368421052632
8.69251823425293	55.41600036621094	0.4631578947368421
99.79215240478516	23.37937355041504	0.26315789473684215
52.00279998779297	32.178062438964844	0.2947368421052632
-15.250829696655273	55.46504211425781	0.4631578947368421
6.867242336273193	36.806514739990234	0.1473684210526316
7.7885518074035645	36.414283752441406	0.25263157894736843
-36.83076095581055	8.364002227783203	0.45263157894736844
-72.03153228759766	13.29789924621582	0.2736842105263158
49.1717643737793	22.447681427001953	0.43157894736842106
13.983063697814941	66.51431274414062	0.43157894736842106
47.44094467163086	32.284629821777344	0.4105263157894737
34.1804313659668	38.53636932373047	0.35789473684210527
56.26200485229492	13.867709159851074	0.3263157894736842
100.09090423583984	-20.526771545410156	0.2736842105263158
99.28300476074219	-19.740819931030273	0.3157894736842105
34.74624252319336	-42.977210998535156	0.4631578947368421
7.830441474914551	41.33225631713867	0.18947368421052635
14.862060546875	33.72418975830078	0.25263157894736843
13.903417587280273	43.7216682434082	0.26315789473684215
22.079687118530273	-32.13728332519531	0.37894736842105264
-20.37883758544922	66.19957733154297	0.4
64.25432586669922	58.74372100830078	0.2947368421052632
-23.65713882446289	39.53219985961914	0.5263157894736842
43.9387321472168	25.95269012451172	0.43157894736842106
27.80901336669922	79.78606414794922	0.3894736842105263
58.5111083984375	66.62023162841797	0.3263157894736842
13.898486137390137	75.27005004882812	0.2947368421052632
18.398181915283203	69.0833969116211	0.3894736842105263
-78.16140747070312	14.961702346801758	0.4105263157894737
-64.31696319580078	28.49420738220215	0.5578947368421052
-20.675867080688477	74.29895782470703	0.368421052631579
4.422476768493652	23.72574806213379	0.25263157894736843
-118.1987075805664	45.74763870239258	0.8631578947368421
-66.98950958251953	-35.56545639038086	0.6947368421052632
-115.35989379882812	48.81632995605469	0.6
90.29953002929688	23.484758377075195	0.2
99.73947143554688	20.561952590942383	0.21052631578947373
101.39470672607422	9.47994327545166	0.18947368421052635
-9.165685653686523	-11.712987899780273	0.4947368421052632
60.543460845947266	45.53461837768555	0.2736842105263158
-72.90240478515625	41.91960144042969	0.5473684210526316
-16.759014129638672	53.64472579956055	0.368421052631579
13.33448600769043	46.417335510253906	0.3157894736842105
-35.35470962524414	56.49441909790039	0.4736842105263158
20.06707000732422	24.920637130737305	0.4105263157894737
50.772666931152344	25.385414123535156	0.43157894736842106
64.30619049072266	-33.31826400756836	0.35789473684210527
11.865917205810547	64.49894714355469	0.37894736842105264
74.9516372680664	-24.915769577026367	0.2947368421052632
74.84309387207031	-21.96535873413086	0.37894736842105264
79.54991912841797	20.26143455505371	0.35789473684210527
22.24591636657715	21.64276885986328	0.37894736842105264
-39.62527847290039	31.331514358520508	0.4210526315789474
62.49583435058594	37.027259826660156	0.25263157894736843
-37.856204986572266	41.3370475769043	0.24210526315789477
5.939782619476318	22.376161575317383	0.28421052631578947
62.07958221435547	34.783843994140625	0.18947368421052635
48.89894485473633	31.169231414794922	0.4210526315789474
83.97997283935547	9.868163108825684	0.368421052631579
54.332584381103516	32.92972946166992	0.3052631578947369
72.2327880859375	-27.897706985473633	0.35789473684210527
-35.254981994628906	50.918479919433594	0.4210526315789474
-34.89711380004883	49.709388732910156	0.43157894736842106
-35.173377990722656	49.79670715332031	0.4105263157894737
-43.44206619262695	47.00469970703125	0.43157894736842106
-38.10730743408203	50.939937591552734	0.5578947368421052
-37.57875442504883	49.62596893310547	0.5368421052631579
-74.63504028320312	18.43683433532715	0.4210526315789474
-38.1041374206543	45.394012451171875	0.5473684210526316
54.7472038269043	-49.9680290222168	0.35789473684210527
-35.886199951171875	46.0241584777832	0.43157894736842106
-32.5107536315918	49.46800994873047	0.368421052631579
-32.924644470214844	49.27942657470703	0.4105263157894737
-37.679786682128906	46.842308044433594	0.5368421052631579
-32.49282455444336	48.84340286254883	0.368421052631579
-32.687400817871094	48.672698974609375	0.4105263157894737
6.559689998626709	26.079896926879883	0.368421052631579
-82.94441986083984	-11.06000804901123	0.4421052631578948
14.1032133102417	43.82427978515625	0.25263157894736843
-32.161529541015625	60.15968704223633	0.13684210526315793
52.16260528564453	-0.33011341094970703	0.28421052631578947
40.6265869140625	66.91714477539062	0.28421052631578947
58.226009368896484	67.54181671142578	0.25263157894736843
47.453338623046875	32.325035095214844	0.45263157894736844
46.03129959106445	38.9112548828125	0.45263157894736844
72.61111450195312	30.14950942993164	0.3052631578947369
55.67252731323242	47.00725555419922	0.2736842105263158
-10.343464851379395	70.11552429199219	0.3473684210526316
13.739076614379883	47.402713775634766	0.3052631578947369
64.94763946533203	34.42256164550781	0.28421052631578947
62.99496078491211	58.69029998779297	0.3473684210526316
8.971835136413574	36.88447952270508	0.2210526315789474
45.83871078491211	29.923933029174805	0.368421052631579
54.04819107055664	26.941059112548828	0.368421052631579
3.745567560195923	66.12054443359375	0.4421052631578948
-23.103900909423828	22.28554916381836	0.45263157894736844
100.5421371459961	23.1873779296875	0.24210526315789477
80.12626647949219	21.003219604492188	0.3052631578947369
-10.49646282196045	8.751483917236328	0.5684210526315789
46.411617279052734	5.2038469314575195	0.43157894736842106
-55.49405288696289	16.808496475219727	0.5684210526315789
-65.75501251220703	-18.91736602783203	0.4947368421052632
-84.3714599609375	1.6287024021148682	0.3157894736842105
-83.3191146850586	0.402621865272522	0.3157894736842105
1.4694581031799316	-67.581298828125	0.4947368421052632
-5.382043838500977	-73.7361068725586	0.4842105263157895
-5.278902530670166	-20.86089515686035	0.4947368421052632
24.288484573364258	-12.907635688781738	0.4
7.576536655426025	-76.95879364013672	0.5052631578947369
5.922929286956787	-72.9585189819336	0.5052631578947369
-14.625596046447754	19.340030670166016	0.4421052631578948
-49.506317138671875	12.78516960144043	0.5263157894736842
-84.24395751953125	9.291369438171387	0.4736842105263158
-68.7977523803711	-19.48817253112793	0.5473684210526316
-35.407711029052734	0.13203704357147217	0.5052631578947369
-14.361701965332031	46.16096496582031	0.5157894736842106
-9.620017051696777	-28.816335678100586	0.5052631578947369
-16.83188247680664	-76.1766357421875	0.35789473684210527
-9.456378936767578	-46.88877487182617	0.4421052631578948
-8.948978424072266	-77.01603698730469	0.45263157894736844
84.2715072631836	-34.04777526855469	0.3157894736842105
38.93022155761719	20.89653968811035	0.4421052631578948
51.34980392456055	30.910221099853516	0.3263157894736842
24.187877655029297	52.67071533203125	0.4210526315789474
-72.81356048583984	-29.297109603881836	0.4842105263157895
-10.279154777526855	70.00129699707031	0.4
-19.82461929321289	30.928119659423828	0.4736842105263158
-59.958351135253906	4.590277194976807	0.4210526315789474
-46.309696197509766	-9.846808433532715	0.4947368421052632
47.41925048828125	-53.082889556884766	0.43157894736842106
71.45484924316406	-18.335840225219727	0.368421052631579
82.00155639648438	-33.852298736572266	0.35789473684210527
39.50961685180664	-60.80961227416992	0.4210526315789474
38.0694694519043	-32.5988883972168	0.4947368421052632
48.412349700927734	-20.877426147460938	0.4105263157894737
-32.5814094543457	-30.6754207611084	0.4736842105263158
-46.61112976074219	16.710174560546875	0.5052631578947369
-9.45015811920166	15.548498153686523	0.4736842105263158
-75.73693084716797	-29.51053810119629	0.5052631578947369
-22.8822078704834	17.92942237854004	0.4421052631578948
0.0859266147017479	-46.29168701171875	0.5789473684210527
33.619869232177734	-30.208934783935547	0.3894736842105263
51.978485107421875	-4.1395416259765625	0.2736842105263158
23.626068115234375	-76.13948059082031	0.37894736842105264
24.396207809448242	-62.18769836425781	0.4736842105263158
-17.201356887817383	0.06238846108317375	0.45263157894736844
26.90176010131836	-76.37269592285156	0.4736842105263158
-53.56156539916992	61.31270217895508	0.3894736842105263
-55.069358825683594	9.156627655029297	0.45263157894736844
-42.89484405517578	-4.468242645263672	0.5368421052631579
-19.89036750793457	23.475696563720703	0.5157894736842106
-28.83797836303711	9.75677490234375	0.4105263157894737
-62.82585906982422	-56.74567413330078	0.4631578947368421
3.796396493911743	-19.65862464904785	0.4631578947368421
1.6947858333587646	-58.69388198852539	0.368421052631579
72.3785400390625	-44.44932556152344	0.3157894736842105
22.955015182495117	-69.15528106689453	0.4736842105263158
73.429931640625	-46.2227897644043	0.3263157894736842
49.508018493652344	11.86013412475586	0.4210526315789474
-17.22203254699707	15.2234468460083	0.5263157894736842
-72.22897338867188	46.502037048339844	0.5684210526315789
-73.19944763183594	42.85512924194336	0.5684210526315789
-33.1708869934082	31.68000602722168	0.28421052631578947
-19.036706924438477	46.888572692871094	0.5157894736842106
-9.112569808959961	-27.85055160522461	0.4421052631578948
-7.789924621582031	-49.80028533935547	0.5052631578947369
81.11653900146484	-32.79240036010742	0.3894736842105263
-5.851645469665527	-70.73807525634766	0.4736842105263158
38.80365753173828	-61.320884704589844	0.4210526315789474
52.70208740234375	-28.18865966796875	0.3052631578947369
48.54327392578125	21.745922088623047	0.4421052631578948
23.09091567993164	19.500070571899414	0.2947368421052632
-59.289520263671875	11.779141426086426	0.4736842105263158
-71.30806732177734	40.58761978149414	0.5263157894736842
-67.38296508789062	-20.063732147216797	0.5052631578947369
-72.18399810791016	-13.997329711914062	0.5263157894736842
-78.07501983642578	-22.18691635131836	0.6
-18.29927635192871	-22.333030700683594	0.4631578947368421
34.825111389160156	-31.199935913085938	0.4421052631578948
-44.957305908203125	-58.52756881713867	0.4736842105263158
25.409507751464844	-76.38981628417969	0.4105263157894737
43.36122131347656	-50.9797477722168	0.4421052631578948
-11.274009704589844	0.4483414888381958	0.4947368421052632
30.6402530670166	25.336374282836914	0.4210526315789474
-31.895553588867188	23.235395431518555	0.5263157894736842
-35.72491455078125	27.242828369140625	0.4842105263157895
-74.43579864501953	43.08488082885742	0.5578947368421052
-85.98951721191406	17.797319412231445	0.6
-46.18453598022461	-8.842430114746094	0.5052631578947369
41.154605865478516	-22.21599578857422	0.2736842105263158
73.57186126708984	-17.019657135009766	0.368421052631579
39.77750015258789	-60.73908615112305	0.3894736842105263
-12.69403076171875	-56.91552734375	0.4210526315789474
-0.7884708642959595	-64.24847412109375	0.4631578947368421
74.44587707519531	-31.538238525390625	0.4
-28.48444175720215	-0.5425446033477783	0.4947368421052632
-60.292236328125	40.801570892333984	0.4947368421052632
-61.8421745300293	38.13349151611328	0.5052631578947369
-39.5089225769043	5.9649248123168945	0.5157894736842106
-87.17813873291016	4.495718002319336	0.4421052631578948
-61.93656539916992	38.12692642211914	0.5052631578947369
-62.77667999267578	-10.506017684936523	0.5052631578947369
-59.7428092956543	42.17115783691406	0.4842105263157895
-59.743125915527344	42.170387268066406	0.4842105263157895
-59.74244689941406	42.16989517211914	0.4842105263157895
-39.989585876464844	-45.39448928833008	0.5684210526315789
-1.4302847385406494	12.807737350463867	0.4210526315789474
-59.9188346862793	-9.034912109375	0.4631578947368421
-73.23747253417969	42.10360336303711	0.5894736842105264
-85.31289672851562	9.220861434936523	0.43157894736842106
-68.77770233154297	-18.59993553161621	0.5473684210526316
-85.44136810302734	-7.287383556365967	0.4210526315789474
-13.913497924804688	-12.025827407836914	0.5052631578947369
-13.699053764343262	-64.90711975097656	0.4105263157894737
-33.17319869995117	-62.798439025878906	0.4947368421052632
-14.327431678771973	-30.043804168701172	0.4947368421052632
23.50391387939453	-76.03644561767578	0.3894736842105263
-42.114437103271484	-49.69355392456055	0.4947368421052632
-61.60921859741211	-38.158180236816406	0.5052631578947369
-66.65904235839844	-21.335514068603516	0.4947368421052632
-18.957605361938477	29.734039306640625	0.4421052631578948
-82.63030242919922	-7.500171661376953	0.43157894736842106
0.46215707063674927	5.04790735244751	0.43157894736842106
-57.22174835205078	13.153468132019043	0.4842105263157895
41.2266731262207	-34.77928924560547	0.43157894736842106
-41.79672622680664	-40.18544387817383	0.4842105263157895
-38.66251754760742	-50.40135192871094	0.4947368421052632
-56.420711517333984	-45.86217498779297	0.5263157894736842
-43.10256576538086	-48.18699264526367	0.5052631578947369
-3.868354082107544	-78.42012023925781	0.4
-63.543338775634766	-37.282230377197266	0.4842105263157895
-40.192386627197266	17.990068435668945	0.5578947368421052
-79.61180877685547	-9.754183769226074	0.5473684210526316
-35.42318344116211	-5.512514591217041	0.6105263157894737
-64.216064453125	29.09624671936035	0.5052631578947369
0.34708043932914734	18.336502075195312	0.2947368421052632
-5.717498779296875	-32.6063346862793	0.5263157894736842
-16.707469940185547	-70.18701171875	0.4210526315789474
-46.24282455444336	-22.622949600219727	0.4947368421052632
-21.639286041259766	-38.189571380615234	0.5473684210526316
-29.76910400390625	-78.21444702148438	0.3894736842105263
-56.51878356933594	-51.77030944824219	0.5473684210526316
-37.61050796508789	-20.736143112182617	0.4210526315789474
-48.73800277709961	-27.315343856811523	0.5157894736842106
-84.61116027832031	19.127622604370117	0.5368421052631579
-40.51820755004883	-20.087066650390625	0.4631578947368421
-57.93791580200195	17.43848419189453	0.5789473684210527
-88.3543930053711	3.6120476722717285	0.4
-28.161449432373047	-0.8567162156105042	0.5052631578947369
-55.913818359375	-42.208675384521484	0.4947368421052632
-25.64205551147461	-48.07341766357422	0.4105263157894737
10.364333152770996	-65.498779296875	0.5052631578947369
2.81905198097229	-75.35375213623047	0.45263157894736844
-3.0254950523376465	-77.62950897216797	0.4842105263157895
-62.788997650146484	-14.770437240600586	0.4421052631578948
-75.14739227294922	-3.3915140628814697	0.4947368421052632
-84.17111206054688	-6.894291877746582	0.4736842105263158
-49.30859375	-17.887792587280273	0.5473684210526316
-38.21141815185547	10.484039306640625	0.5263157894736842
-83.95747375488281	-5.0414018630981445	0.4631578947368421
-56.21175765991211	30.565080642700195	0.4947368421052632
-5.6777777671813965	-44.446083068847656	0.4421052631578948
-21.708120346069336	-37.95256805419922	0.5368421052631579
-37.76369094848633	-22.962814331054688	0.4736842105263158
-42.15245056152344	-47.539451599121094	0.5263157894736842
-40.294776916503906	-49.75937271118164	0.5157894736842106
-58.26606750488281	-43.7548828125	0.5052631578947369
-56.173431396484375	25.46146011352539	0.5789473684210527
-54.90884017944336	16.565134048461914	0.5368421052631579
-30.59995460510254	69.9332504272461	0.4947368421052632
-73.34754180908203	30.680017471313477	0.5263157894736842
-52.33169937133789	-9.927186965942383	0.5368421052631579
-3.095184803009033	-49.265628814697266	0.5052631578947369
12.229883193969727	-72.57984924316406	0.4
-40.53885269165039	-51.21269607543945	0.5052631578947369
7.46519136428833	-69.4486312866211	0.5052631578947369
10.668864250183105	-66.91249084472656	0.4947368421052632
-43.191871643066406	-58.60459899902344	0.43157894736842106
-40.04800796508789	-49.31862258911133	0.4736842105263158
-85.50801849365234	-3.1207337379455566	0.4210526315789474
-87.27928161621094	6.3611674308776855	0.4210526315789474
-57.05644989013672	16.794288635253906	0.5473684210526316
-65.94388580322266	-14.972833633422852	0.4947368421052632
-63.868431091308594	5.8649678230285645	0.4
-46.3239631652832	-40.83108139038086	0.5263157894736842
-10.947595596313477	1.5161694288253784	0.4736842105263158
-39.83673858642578	-45.072784423828125	0.5789473684210527
-41.73951721191406	-51.36068344116211	0.4947368421052632
-54.568607330322266	-50.64963150024414	0.5052631578947369
49.30961227416992	-52.31256103515625	0.4736842105263158
22.3641414642334	-14.101540565490723	0.4631578947368421
-35.1544075012207	26.988767623901367	0.4842105263157895
-54.127708435058594	12.901598930358887	0.4947368421052632
-52.03525161743164	-13.11656665802002	0.4421052631578948
-63.82392883300781	29.943269729614258	0.5157894736842106
-87.83413696289062	-3.3951003551483154	0.4210526315789474
-46.0235710144043	-13.605113983154297	0.5263157894736842
2.481110095977783	-55.46464538574219	0.4631578947368421
-60.24171829223633	-56.645233154296875	0.4842105263157895
-15.258758544921875	-55.86355209350586	0.4421052631578948
5.739719867706299	-72.76948547363281	0.4947368421052632
-17.724763870239258	-70.78472900390625	0.4631578947368421
-8.301501274108887	-48.529869079589844	0.4631578947368421
-30.29430389404297	-19.055803298950195	0.5157894736842106
-39.3861083984375	10.514355659484863	0.5052631578947369
-32.4516487121582	-19.917814254760742	0.4736842105263158
-83.46868133544922	-12.464832305908203	0.5263157894736842
-54.034629821777344	4.226704120635986	0.4421052631578948
-41.12412643432617	-46.90922546386719	0.4736842105263158
-22.04957389831543	-48.97126388549805	0.5157894736842106
-40.496883392333984	-49.08844757080078	0.5052631578947369
-45.144412994384766	-58.45930862426758	0.4631578947368421
-4.724370002746582	-75.6907730102539	0.45263157894736844
-5.807687282562256	-59.69404602050781	0.3894736842105263
-43.49848175048828	-10.734672546386719	0.5052631578947369
-35.04256057739258	-10.43193244934082	0.5157894736842106


==> expres/realworld/fluxnet_tsne_strength_2_sub.csv <==
x   y   col
-82.86954498291016	16.810047149658203	0.4842105263157895
-75.31764221191406	44.20731735229492	0.5894736842105264
-51.93878936767578	65.54578399658203	0.4105263157894737
-68.20882415771484	9.890409469604492	0.28421052631578947
-67.26284790039062	46.45216369628906	0.4947368421052632
26.63106918334961	68.10490417480469	0.2947368421052632
34.268089294433594	73.63375091552734	0.3473684210526316
-16.547405242919922	17.298097610473633	0.5157894736842106
29.007892608642578	76.96544647216797	0.33684210526315794
25.009244918823242	72.41261291503906	0.35789473684210527
42.14008331298828	65.36351776123047	0.2947368421052632
-0.9907615184783936	69.57215881347656	0.4842105263157895
-78.516845703125	41.14767837524414	0.6105263157894737
-61.217411041259766	47.64918518066406	0.4842105263157895
-52.352237701416016	-24.96758270263672	0.43157894736842106
-25.717546463012695	75.55701446533203	0.33684210526315794
-28.394287109375	60.289798736572266	0.3052631578947369
-1.041933536529541	66.67150115966797	0.3894736842105263
26.703310012817383	74.81837463378906	0.4105263157894737
10.182801246643066	58.78355026245117	0.43157894736842106
24.502920150756836	70.76654052734375	0.33684210526315794
24.631074905395508	66.17105865478516	0.33684210526315794
58.018707275390625	-13.160431861877441	0.37894736842105264
5.261466026306152	-0.3702850639820099	0.43157894736842106
-81.1790542602539	12.57581901550293	0.4736842105263158
-74.56932830810547	-19.00511360168457	0.5157894736842106
-44.72877883911133	59.55537796020508	0.2736842105263158
-47.4976921081543	65.45065307617188	0.5157894736842106
-58.82925033569336	2.8260297775268555	0.43157894736842106
28.7977352142334	76.78987121582031	0.35789473684210527
-15.438968658447266	-2.7276628017425537	0.4947368421052632
27.318540573120117	72.9485092163086	0.4736842105263158
24.724016189575195	72.95379638671875	0.2736842105263158
24.649213790893555	75.18260192871094	0.4
26.051406860351562	78.14315795898438	0.37894736842105264
-23.025774002075195	36.73870086669922	0.5473684210526316
-89.66597747802734	8.218793869018555	0.4210526315789474
-52.30579376220703	21.8077392578125	0.5368421052631579
-17.708946228027344	35.89446258544922	0.4631578947368421
-22.283384323120117	69.20745086669922	0.5052631578947369
-20.599876403808594	59.378150939941406	0.4842105263157895
26.114408493041992	73.75273132324219	0.5052631578947369
31.695785522460938	55.898746490478516	0.24210526315789477
48.298179626464844	25.482032775878906	0.4842105263157895
26.72740936279297	75.18424987792969	0.4210526315789474
30.12932586669922	79.5016860961914	0.4947368421052632
13.141857147216797	67.65702819824219	0.4947368421052632
-46.897212982177734	21.004295349121094	0.5473684210526316
-64.83407592773438	5.313248634338379	0.45263157894736844
-49.39426803588867	57.1866340637207	0.37894736842105264
-24.507755279541016	38.85968017578125	0.5578947368421052
-82.13651275634766	-5.50187349319458	0.4421052631578948
-24.28129005432129	51.193294525146484	0.45263157894736844
49.38222885131836	30.412206649780273	0.4105263157894737
49.92909622192383	70.96763610839844	0.2
-10.399778366088867	60.865108489990234	0.4947368421052632
27.697744369506836	74.02904510498047	0.45263157894736844
24.3310489654541	69.78716278076172	0.3894736842105263
13.089533805847168	68.185546875	0.4421052631578948
39.39676284790039	45.31193161010742	0.33684210526315794
-52.158634185791016	34.497802734375	0.4842105263157895
-30.086153030395508	24.27383804321289	0.45263157894736844
-58.53219985961914	56.35527420043945	0.4631578947368421
-77.9567642211914	15.344368934631348	0.37894736842105264
5.477715969085693	-0.4792720079421997	0.4631578947368421
18.940670013427734	75.70245361328125	0.3473684210526316
54.5543098449707	69.7086410522461	0.2210526315789474
7.997700214385986	57.725685119628906	0.4842105263157895
22.62725067138672	70.83231353759766	0.4
27.968189239501953	78.90413665771484	0.4421052631578948
46.93474578857422	38.093177795410156	0.4631578947368421
-11.111534118652344	61.37724685668945	0.5473684210526316
-54.1805419921875	63.722660064697266	0.3473684210526316
-67.0152359008789	57.11221694946289	0.5157894736842106
-53.441707611083984	56.59681701660156	0.4421052631578948
-22.07279396057129	76.75967407226562	0.28421052631578947
39.93779754638672	26.53371238708496	0.4
26.65812110900879	77.7875747680664	0.37894736842105264
-1.2997795343399048	64.31983947753906	0.4105263157894737
16.380821228027344	72.36845397949219	0.4842105263157895
34.89295196533203	74.40364074707031	0.28421052631578947
27.78094482421875	73.67764282226562	0.4631578947368421
11.81571102142334	73.29581451416016	0.33684210526315794
78.98345184326172	-30.698083877563477	0.3894736842105263
-58.78497314453125	29.604875564575195	0.5789473684210527
-39.73644256591797	28.783340454101562	0.4736842105263158
-54.54854202270508	48.78243637084961	0.4421052631578948
-64.44019317626953	30.342384338378906	0.5263157894736842
-38.383941650390625	13.211650848388672	0.4421052631578948
-70.77424621582031	-39.905921936035156	0.5263157894736842
20.43593406677246	72.81474304199219	0.3473684210526316
18.43999481201172	69.65845489501953	0.4210526315789474
35.51201629638672	72.77576446533203	0.26315789473684215
28.046672821044922	75.56634521484375	0.45263157894736844
13.98906421661377	67.33921813964844	0.4210526315789474
-15.72724723815918	49.362953186035156	0.43157894736842106
-57.083980560302734	15.68152904510498	0.5263157894736842
-52.24427795410156	63.439029693603516	0.3894736842105263
-22.9813232421875	74.5250473022461	0.35789473684210527
-58.42211151123047	56.309715270996094	0.4736842105263158
-11.54828929901123	61.8161506652832	0.4736842105263158
23.99243927001953	76.16584014892578	0.4
54.840518951416016	67.57600402832031	0.3473684210526316
5.853374004364014	58.30537796020508	0.4947368421052632
30.69709587097168	75.53527069091797	0.3263157894736842
27.88680076599121	78.02967071533203	0.43157894736842106
55.313594818115234	-39.083988189697266	0.4105263157894737
-1.3043287992477417	67.59297943115234	0.4105263157894737
-89.74958038330078	8.627542495727539	0.4736842105263158
-75.52095031738281	43.51249313354492	0.6
-56.638675689697266	58.807918548583984	0.45263157894736844
-21.595783233642578	65.10665893554688	0.35789473684210527
-24.373088836669922	50.96047592163086	0.4736842105263158
23.099117279052734	71.93216705322266	0.43157894736842106
24.15871810913086	71.12272644042969	0.37894736842105264
28.886049270629883	76.5344467163086	0.368421052631579
54.69404983520508	69.76206970214844	0.2947368421052632
29.737707138061523	74.75191497802734	0.35789473684210527
59.29301071166992	63.47251510620117	0.28421052631578947
3.7763469219207764	65.23503875732422	0.43157894736842106
-89.52779388427734	12.380751609802246	0.4
-47.38065719604492	11.450064659118652	0.4421052631578948
-54.3565559387207	63.6683235168457	0.35789473684210527
-83.49006652832031	19.697031021118164	0.5473684210526316
-57.50351333618164	-0.4598821699619293	0.4421052631578948
26.061660766601562	64.90372467041016	0.3052631578947369
49.18428039550781	34.4517936706543	0.3052631578947369
27.68160629272461	76.15660858154297	0.43157894736842106
24.975269317626953	70.49751281738281	0.3052631578947369
28.22453498840332	74.71607971191406	0.4736842105263158
49.12672424316406	34.56600570678711	0.3157894736842105
12.863656044006348	70.12313079833984	0.4105263157894737
-57.2814826965332	-20.219690322875977	0.45263157894736844
-87.57343292236328	20.987939834594727	0.5157894736842106
-25.371841430664062	55.402217864990234	0.4736842105263158
-64.05683898925781	33.717159271240234	0.4947368421052632
-66.16409301757812	3.193244457244873	0.5052631578947369
52.97404479980469	0.41656360030174255	0.23157894736842105
47.47191619873047	73.33338165283203	0.3052631578947369
-2.6345508098602295	12.996895790100098	0.4105263157894737
8.24057674407959	56.753231048583984	0.5157894736842106
57.371116638183594	67.28594970703125	0.23157894736842105
-54.24732208251953	62.36989212036133	0.4
-60.48004913330078	40.068050384521484	0.4947368421052632
-50.668094635009766	57.47242736816406	0.3894736842105263
9.944247245788574	-13.247469902038574	0.43157894736842106
-62.35929489135742	45.905723571777344	0.5052631578947369
-32.79268264770508	19.748807907104492	0.43157894736842106
-3.068028450012207	23.921558380126953	0.35789473684210527
11.496073722839355	67.03681182861328	0.4842105263157895
30.06634521484375	56.219398498535156	0.3263157894736842
59.481876373291016	54.778358459472656	0.17894736842105263
5.66398811340332	71.02594757080078	0.37894736842105264
48.28658676147461	34.49750900268555	0.3473684210526316
74.79326629638672	8.216654777526855	0.368421052631579
70.82115936279297	41.31624221801758	0.3052631578947369
-82.99542236328125	-0.6261234879493713	0.23157894736842105
-32.399932861328125	-6.398870944976807	0.4736842105263158
-53.388431549072266	62.49943161010742	0.4105263157894737
-90.81629180908203	-2.595822811126709	0.368421052631579
-37.9164924621582	14.11717414855957	0.43157894736842106
4.504930019378662	64.43110656738281	0.4105263157894737
25.4503173828125	38.83116912841797	0.35789473684210527
53.49115753173828	23.04530143737793	0.3263157894736842
46.63002014160156	38.75981903076172	0.4736842105263158
74.97425079345703	10.331766128540039	0.3263157894736842
34.89109802246094	57.8072509765625	0.28421052631578947
-3.7753918170928955	1.8458936214447021	0.5157894736842106
-90.2999496459961	2.5101797580718994	0.37894736842105264
-83.5704116821289	0.9102540016174316	0.37894736842105264
-84.20829010009766	22.307292938232422	0.5684210526315789
-86.60411071777344	17.4644718170166	0.7263157894736842
-49.79911804199219	-3.3170855045318604	0.5052631578947369
-10.641576766967773	28.776336669921875	0.4736842105263158
29.724058151245117	58.20499801635742	0.35789473684210527
79.52176666259766	33.00686264038086	0.16842105263157897
3.12719464302063	58.4060173034668	0.4842105263157895
99.2332992553711	-18.105323791503906	0.23157894736842105
102.62199401855469	-17.040464401245117	0.1473684210526316
97.84028625488281	-19.052139282226562	0.33684210526315794
-64.7122802734375	33.68976593017578	0.4421052631578948
33.04663848876953	22.58002281188965	0.3473684210526316
-42.33977508544922	44.548377990722656	0.35789473684210527
-28.54358673095703	70.75353240966797	0.45263157894736844
-58.67180633544922	23.980064392089844	0.5263157894736842
57.31953430175781	-39.59009552001953	0.4105263157894737
-9.614760398864746	15.757112503051758	0.4421052631578948
-6.650547027587891	65.7707290649414	0.4631578947368421
41.50421905517578	13.069378852844238	0.33684210526315794
59.783878326416016	9.80150032043457	0.3263157894736842
56.53141403198242	-40.16587829589844	0.43157894736842106
-21.27590560913086	52.94123840332031	0.45263157894736844
-77.60569763183594	46.89841842651367	0.5157894736842106
-70.73011016845703	44.05813217163086	0.5368421052631579
-56.77961349487305	62.28020477294922	0.4421052631578948
-77.87755584716797	-8.992630958557129	0.4736842105263158
-40.696678161621094	28.911270141601562	0.4736842105263158
31.985942840576172	41.21980667114258	0.35789473684210527
75.76640319824219	35.956565856933594	0.2947368421052632
102.17749786376953	2.871978759765625	0.3157894736842105
75.04534149169922	-25.149269104003906	0.3157894736842105
9.593862533569336	65.00857543945312	0.368421052631579
51.161136627197266	33.932918548583984	0.2947368421052632
-4.232839584350586	61.22706604003906	0.4210526315789474
-75.84007263183594	-3.5932528972625732	0.4842105263157895
-45.19003677368164	30.824018478393555	0.4842105263157895
-61.400978088378906	-18.34576416015625	0.4631578947368421
-68.24071502685547	-2.157423257827759	0.4421052631578948
-19.496849060058594	4.574644088745117	0.5157894736842106
30.026273727416992	55.919734954833984	0.3157894736842105
20.498321533203125	72.91934967041016	0.368421052631579
100.16490173339844	21.085636138916016	0.2736842105263158
42.56290054321289	11.760661125183105	0.26315789473684215
30.929075241088867	63.86284637451172	0.2947368421052632
39.20435333251953	67.62533569335938	0.28421052631578947
4.546619415283203	60.25544357299805	0.4631578947368421
-54.440345764160156	57.59764099121094	0.43157894736842106
-73.34912109375	12.437299728393555	0.4210526315789474
-39.114933013916016	39.6146125793457	0.3263157894736842
-90.75875091552734	-0.6474249958992004	0.2210526315789474
-72.82719421386719	-19.01935577392578	0.4842105263157895
42.56226348876953	20.28803825378418	0.4736842105263158
54.86977005004883	69.31351470947266	0.2947368421052632
25.192413330078125	66.93511962890625	0.28421052631578947
78.77306365966797	-31.67916488647461	0.4
89.23178100585938	14.733414649963379	0.25263157894736843
79.36038208007812	-2.058561325073242	0.23157894736842105
3.803661584854126	22.092660903930664	0.3263157894736842
-89.60382843017578	1.2508774995803833	0.4
-90.52465057373047	-2.0592756271362305	0.35789473684210527
-88.3777847290039	-8.282584190368652	0.3052631578947369
-12.31314754486084	18.57473373413086	0.43157894736842106
-20.3603572845459	66.0313720703125	0.4105263157894737
88.04631042480469	24.743656158447266	0.18947368421052635
24.519012451171875	67.71509552001953	0.4
3.7057204246520996	56.845149993896484	0.5368421052631579
26.526439666748047	66.48043060302734	0.3052631578947369
69.237548828125	20.464597702026367	0.3263157894736842
5.464943885803223	70.88949584960938	0.4105263157894737
6.47686767578125	42.215187072753906	0.3052631578947369
-34.986785888671875	-5.746492385864258	0.5684210526315789
1.553467035293579	-39.80417251586914	0.4947368421052632
-54.58473205566406	11.035186767578125	0.45263157894736844
-57.291011810302734	31.066682815551758	0.5368421052631579
-7.752684116363525	-24.681427001953125	0.4736842105263158
68.54119873046875	-25.593517303466797	0.4421052631578948
31.305768966674805	-55.17974853515625	0.4210526315789474
-41.84990310668945	-0.01142217218875885	0.4631578947368421
13.794719696044922	-60.41786575317383	0.45263157894736844
97.2677230834961	2.952193021774292	0.26315789473684215
39.7176513671875	-36.80875778198242	0.4842105263157895
-13.461543083190918	9.678739547729492	0.4947368421052632
-41.19810104370117	20.0660400390625	0.5578947368421052
-50.41526412963867	28.17681884765625	0.5684210526315789
0.457001268863678	-31.30928611755371	0.3157894736842105
-39.19729232788086	-1.999337911605835	0.4842105263157895
-15.380570411682129	-69.40340423583984	0.37894736842105264
30.064987182617188	-50.23262023925781	0.4842105263157895
66.0237808227539	-11.732728958129883	0.4
-16.228546142578125	-37.39997100830078	0.5052631578947369
-58.59369659423828	-43.182029724121094	0.5157894736842106
79.72698974609375	-19.22478485107422	0.3894736842105263
72.38456726074219	5.1480584144592285	0.26315789473684215
27.20058822631836	-13.242273330688477	0.4105263157894737
-54.63230514526367	14.986860275268555	0.5263157894736842
-4.644482612609863	-53.93701171875	0.4842105263157895
-30.01970863342285	-11.793903350830078	0.5263157894736842
-45.320770263671875	10.59384536743164	0.5263157894736842
4.623164176940918	-64.82746887207031	0.5052631578947369
-43.573917388916016	-43.81837463378906	0.4947368421052632
44.80388259887695	-30.947683334350586	0.4421052631578948
29.8006591796875	-61.01416015625	0.4421052631578948
37.13587188720703	-53.76116180419922	0.4736842105263158
79.84400939941406	-19.107847213745117	0.4105263157894737
22.175634384155273	-10.015366554260254	0.37894736842105264
47.46921157836914	-7.6668009757995605	0.3157894736842105
-18.732797622680664	-41.6378288269043	0.5157894736842106
12.653909683227539	-49.0398063659668	0.4947368421052632
-52.62992858886719	-2.432469129562378	0.45263157894736844
-55.917449951171875	13.029141426086426	0.5052631578947369
-7.269183158874512	-27.489212036132812	0.4105263157894737
21.897476196289062	-54.98948669433594	0.4736842105263158
-30.869905471801758	-31.581029891967773	0.5052631578947369
64.75713348388672	-33.79255294799805	0.37894736842105264
30.626794815063477	-62.14617156982422	0.3894736842105263
87.19306182861328	-25.292829513549805	0.2947368421052632
39.65545654296875	-0.43902817368507385	0.23157894736842105
28.68880844116211	-34.41458511352539	0.45263157894736844
-53.31137466430664	7.3473711013793945	0.43157894736842106
-15.385348320007324	-44.68777847290039	0.4947368421052632
-5.116739273071289	-28.946212768554688	0.4421052631578948
-53.71318054199219	16.87401008605957	0.5368421052631579
-22.81814956665039	-36.512210845947266	0.5578947368421052
25.521888732910156	-68.24502563476562	0.5368421052631579
8.021220207214355	-78.35227966308594	0.4947368421052632
61.090450286865234	-10.727201461791992	0.368421052631579
30.094894409179688	-66.27725982666016	0.5368421052631579
39.93657302856445	39.61085510253906	0.4105263157894737
24.856637954711914	-54.155914306640625	0.4736842105263158
-10.49172592163086	-35.42973709106445	0.4947368421052632
-52.814414978027344	17.478212356567383	0.5263157894736842
-38.09551239013672	3.889448642730713	0.4947368421052632
-41.26463317871094	-0.20808660984039307	0.5157894736842106
-77.4094467163086	46.57633972167969	0.5473684210526316
-17.57607078552246	-34.4445915222168	0.6
-1.3557872772216797	-60.30913543701172	0.3894736842105263
7.5826616287231445	-57.83370590209961	0.4736842105263158
62.40850067138672	5.604349136352539	0.2736842105263158
91.95255279541016	7.877654552459717	0.28421052631578947
100.11058044433594	4.856166362762451	0.26315789473684215
65.1530990600586	-9.804192543029785	0.3473684210526316
24.646209716796875	-32.92045211791992	0.4
-34.54816436767578	-5.910038948059082	0.5263157894736842
26.806421279907227	-33.849342346191406	0.4842105263157895
-60.7720832824707	1.5926135778427124	0.37894736842105264
-50.02504348754883	13.425718307495117	0.5684210526315789
23.8929500579834	-35.184051513671875	0.3473684210526316
15.324872016906738	-67.11189270019531	0.5789473684210527
28.742889404296875	-62.26215744018555	0.45263157894736844
34.345672607421875	-63.364803314208984	0.4105263157894737
80.12665557861328	1.95304536819458	0.33684210526315794
-3.7298336029052734	-73.84697723388672	0.4947368421052632
8.264199256896973	-66.6249008178711	0.4947368421052632
18.47423553466797	-22.89870834350586	0.43157894736842106
-53.70591735839844	9.294800758361816	0.4421052631578948
-13.720446586608887	-29.185705184936523	0.5263157894736842
-56.958126068115234	16.836063385009766	0.5157894736842106
-58.8310661315918	39.394187927246094	0.4947368421052632
10.664010047912598	-60.230838775634766	0.45263157894736844
68.42723083496094	-33.65785598754883	0.37894736842105264
6.392457008361816	-56.0203971862793	0.4947368421052632
79.93932342529297	-22.026758193969727	0.4210526315789474
4.399156093597412	-67.1740951538086	0.5052631578947369
-47.22900390625	-53.50552749633789	0.368421052631579
68.76587677001953	-11.45457649230957	0.2210526315789474
-12.346609115600586	9.395506858825684	0.4421052631578948
-53.63529586791992	13.294873237609863	0.5157894736842106
-36.906864166259766	4.835062503814697	0.5578947368421052
-36.9451904296875	-1.980857491493225	0.5157894736842106
-64.677490234375	-55.15948486328125	0.4210526315789474
-59.22211456298828	4.6190104484558105	0.4421052631578948
-15.440693855285645	11.372594833374023	0.5157894736842106
7.262701988220215	-77.6104965209961	0.5157894736842106
20.02606964111328	-70.72564697265625	0.4947368421052632
77.4788589477539	-14.595995903015137	0.2736842105263158
32.387088775634766	-6.3607707023620605	0.2947368421052632
5.049945831298828	-51.19631576538086	0.4947368421052632
-37.12297439575195	-19.18434715270996	0.4421052631578948
-1.0331326723098755	0.6372013092041016	0.45263157894736844
-37.76902389526367	-58.538360595703125	0.5052631578947369
-57.67795944213867	-42.921451568603516	0.45263157894736844
-75.02339935302734	40.96045684814453	0.6210526315789474
32.19230270385742	-67.97246551513672	0.45263157894736844
26.083984375	-53.52373504638672	0.5157894736842106
5.48792028427124	-64.52262115478516	0.5473684210526316
-19.657732009887695	-73.1767349243164	0.3473684210526316
81.71627044677734	-18.1339054107666	0.3473684210526316
37.29082489013672	-8.278924942016602	0.3894736842105263
29.419464111328125	-49.45557403564453	0.5157894736842106
-7.165560245513916	-67.17240142822266	0.4105263157894737
-9.21366024017334	53.259033203125	0.4421052631578948
18.980825424194336	13.006173133850098	0.3052631578947369
11.746808052062988	40.134986877441406	0.2
-36.48902893066406	36.45425033569336	0.2210526315789474
31.691516876220703	31.078411102294922	0.26315789473684215
65.4988021850586	45.62791061401367	0.24210526315789477
7.309327602386475	58.80423355102539	0.5157894736842106
47.32326126098633	61.431549072265625	0.23157894736842105
57.143524169921875	67.40185546875	0.23157894736842105
51.360836029052734	32.15989303588867	0.368421052631579
42.12401580810547	61.83087921142578	0.2736842105263158
14.414944648742676	48.031158447265625	0.2
-45.36278533935547	33.85637283325195	0.4631578947368421
-19.072805404663086	72.50320434570312	0.3473684210526316
-1.042899250984192	63.99977111816406	0.4
4.211993217468262	21.267122268676758	0.2
-6.350414752960205	-19.13796043395996	0.4947368421052632
50.29849624633789	62.816917419433594	0.1578947368421053
71.75030517578125	39.21769714355469	0.28421052631578947
-48.346622467041016	-12.182169914245605	0.6
76.42230987548828	-5.140635013580322	0.3263157894736842
-26.274194717407227	-2.033625841140747	0.5578947368421052
33.217899322509766	-37.68156814575195	0.4947368421052632
49.32781982421875	47.35167694091797	0.2947368421052632
-80.27163696289062	19.535192489624023	0.5157894736842106
-58.36737060546875	51.1652717590332	0.4631578947368421
14.143453598022461	37.710933685302734	0.3157894736842105
-45.86094284057617	57.40655517578125	0.2210526315789474
23.811227798461914	32.6236572265625	0.3157894736842105
32.334110260009766	62.47483825683594	0.3263157894736842
25.93670654296875	72.19271850585938	0.4105263157894737
40.22174072265625	68.31867218017578	0.3052631578947369
18.371829986572266	73.32610321044922	0.368421052631579
77.94515991210938	34.42086410522461	0.2
44.011287689208984	26.026947021484375	0.43157894736842106
62.77043533325195	52.99903106689453	0.18947368421052635
-37.67253875732422	59.30750274658203	0.43157894736842106
-81.80765533447266	8.652374267578125	0.4631578947368421
-38.556522369384766	62.11000061035156	0.4210526315789474
-46.20795440673828	46.233238220214844	0.4947368421052632
-76.66715240478516	9.767247200012207	0.45263157894736844
56.94479751586914	65.9788589477539	0.2947368421052632
25.085311889648438	78.02519226074219	0.35789473684210527
-47.775875091552734	10.97612190246582	0.4421052631578948
25.262741088867188	78.67605590820312	0.4210526315789474
84.73999786376953	33.7481689453125	0.1578947368421053
41.48142623901367	27.53029441833496	0.37894736842105264
53.65133285522461	22.763338088989258	0.368421052631579
-20.855518341064453	60.723846435546875	0.4105263157894737
-33.05318069458008	11.817005157470703	0.3473684210526316
-16.507627487182617	67.50050354003906	0.45263157894736844
5.809361457824707	22.283411026000977	0.2210526315789474
-20.865978240966797	64.72460174560547	0.4105263157894737
64.29046630859375	50.18783187866211	0.21052631578947373
62.98876190185547	58.72953796386719	0.3473684210526316
2.5603485107421875	-8.758670806884766	0.4631578947368421
6.3924994468688965	57.23550796508789	0.5052631578947369
54.945335388183594	68.48296356201172	0.24210526315789477
54.946136474609375	68.03294372558594	0.3157894736842105
16.43470001220703	37.06051254272461	0.3473684210526316
-45.52509307861328	59.31258010864258	0.37894736842105264
16.826854705810547	41.66476058959961	0.2210526315789474
-14.268576622009277	-23.46099090576172	0.25263157894736843
-48.71720886230469	53.740997314453125	0.35789473684210527
14.795060157775879	42.6507682800293	0.37894736842105264
-0.174009308218956	65.454833984375	0.4105263157894737
73.56735229492188	34.83188247680664	0.23157894736842105
58.65357971191406	65.14006805419922	0.23157894736842105
6.7767653465271	59.174495697021484	0.4736842105263158
31.000375747680664	73.89044952392578	0.2947368421052632
21.713912963867188	74.15106201171875	0.3263157894736842
-9.545656204223633	68.67816162109375	0.4210526315789474
-26.709274291992188	75.82281494140625	0.5052631578947369
-15.396628379821777	-20.987266540527344	0.4210526315789474
-16.433053970336914	72.61553192138672	0.37894736842105264
9.296919822692871	35.72023391723633	0.26315789473684215
-15.979352951049805	-64.59182739257812	0.4105263157894737
65.6466293334961	-24.663532257080078	0.45263157894736844
15.183687210083008	-24.07210350036621	0.4842105263157895
-8.509078025817871	62.30885696411133	0.4631578947368421
29.3165340423584	74.2183837890625	0.4105263157894737
65.04462432861328	58.583770751953125	0.2
42.29783248901367	63.37668228149414	0.3157894736842105
14.665160179138184	34.043296813964844	0.3157894736842105
-91.76880645751953	32.902896881103516	0.5263157894736842
-76.057373046875	41.72504425048828	0.5894736842105264
-94.84768676757812	30.451932907104492	0.5894736842105264
-90.47024536132812	33.95067596435547	0.5894736842105264
-92.60514068603516	32.35860824584961	0.5684210526315789
-89.26878356933594	29.290483474731445	0.4
92.40316772460938	3.0392463207244873	0.16842105263157897
96.10307312011719	5.326485633850098	0.17894736842105263
98.11170196533203	-11.289661407470703	0.17894736842105263
103.04912567138672	-15.53693962097168	0.1578947368421053
32.63715362548828	9.915140151977539	0.33684210526315794
-32.28807067871094	49.79399871826172	0.2947368421052632
-78.5842514038086	39.46445083618164	0.6631578947368422
-93.66846466064453	34.7244758605957	0.6
-72.33111572265625	25.19676399230957	0.3894736842105263
-98.32972717285156	36.028717041015625	0.5789473684210527
-94.59151458740234	35.815460205078125	0.7052631578947368
-88.80574798583984	26.193771362304688	0.4105263157894737
13.74609088897705	-35.74750900268555	0.28421052631578947
49.941123962402344	-43.26006317138672	0.3894736842105263
-13.019368171691895	-70.72550201416016	0.45263157894736844
66.54277801513672	7.310147762298584	0.12631578947368421
76.00531768798828	34.136268615722656	0.17894736842105263
70.7168197631836	13.958564758300781	0.2
-98.3122787475586	36.019683837890625	0.5052631578947369
-75.9002914428711	33.970298767089844	0.5263157894736842
-98.08905029296875	33.11945343017578	0.5157894736842106
-91.81784057617188	33.61613464355469	0.5052631578947369
-91.85209655761719	28.381832122802734	0.45263157894736844
-91.86601257324219	28.236474990844727	0.4210526315789474
47.5463752746582	-24.130542755126953	0.4105263157894737
70.2291259765625	2.8918843269348145	0.25263157894736843
70.79889678955078	-33.045616149902344	0.4
78.47074127197266	-1.147533893585205	0.21052631578947373
94.57901000976562	20.154659271240234	0.13684210526315793
78.83476257324219	43.20699691772461	0.13684210526315793
-85.42708587646484	34.867027282714844	0.5052631578947369
-94.11933898925781	34.59074401855469	0.631578947368421
20.918699264526367	64.33356475830078	0.2210526315789474
-3.828359365463257	38.78065872192383	0.25263157894736843
-94.7487564086914	34.26318359375	0.5157894736842106
-88.60528564453125	28.324462890625	0.24210526315789477
60.922462463378906	-2.3851001262664795	0.24210526315789477
71.13813781738281	-7.575392723083496	0.368421052631579
99.8938217163086	9.29465389251709	0.17894736842105263
92.1395492553711	6.374134063720703	0.18947368421052635
25.715864181518555	20.574623107910156	0.368421052631579
92.92333984375	21.471609115600586	0.12631578947368421
-13.042243957519531	44.57145309448242	0.5052631578947369
-16.999454498291016	37.91718292236328	0.45263157894736844
58.720001220703125	11.489627838134766	0.23157894736842105
34.10631561279297	40.374900817871094	0.2736842105263158
-15.286297798156738	48.45069885253906	0.33684210526315794
69.2379150390625	-3.598965883255005	0.3473684210526316
97.54617309570312	7.7016706466674805	0.25263157894736843
96.34273529052734	-8.404403686523438	0.16842105263157897
77.25373077392578	-14.687277793884277	0.3052631578947369
76.22529602050781	-1.7380446195602417	0.18947368421052635
75.2494888305664	0.36147457361221313	0.2210526315789474
10.380324363708496	26.769256591796875	0.28421052631578947
-78.67542266845703	39.66632843017578	0.6
-52.316162109375	31.32839012145996	0.4842105263157895
36.41267395019531	57.700008392333984	0.2210526315789474
-5.574291229248047	69.61885070800781	0.4
-9.29263973236084	61.790462493896484	0.4736842105263158
99.69715118408203	-18.144208908081055	0.24210526315789477
69.97191619873047	53.543392181396484	0.1473684210526316
93.09158325195312	-1.6425135135650635	0.21052631578947373
79.55316162109375	-2.3871681690216064	0.3157894736842105
100.03511810302734	10.20432186126709	0.11578947368421055
89.53636169433594	25.882381439208984	0.12631578947368421
51.128639221191406	1.2543541193008423	0.25263157894736843
-4.384366989135742	67.94649505615234	0.3894736842105263
-13.920108795166016	-32.87645721435547	0.5157894736842106
-21.7225341796875	55.68056869506836	0.35789473684210527
14.316149711608887	20.942768096923828	0.4105263157894737
-7.269588947296143	3.56899094581604	0.4842105263157895
71.49585723876953	5.942965984344482	0.3473684210526316
51.94300079345703	-1.987160086631775	0.4
91.40557861328125	17.75096893310547	0.2210526315789474
93.84966278076172	6.001128673553467	0.1578947368421053
48.7708740234375	-26.132686614990234	0.4210526315789474
94.54118347167969	16.366025924682617	0.17894736842105263
24.783260345458984	21.18950653076172	0.3157894736842105
-23.049518585205078	55.129364013671875	0.45263157894736844
62.33930587768555	-41.80546951293945	0.43157894736842106
54.53621292114258	48.97090148925781	0.2
15.688836097717285	73.1988296508789	0.4105263157894737
26.665307998657227	-33.83618927001953	0.45263157894736844
60.514739990234375	18.984237670898438	0.3263157894736842
99.95587158203125	16.298503875732422	0.2736842105263158
93.92516326904297	12.314906120300293	0.2736842105263158
64.88944244384766	-33.23212432861328	0.37894736842105264
82.50132751464844	-9.26301097869873	0.21052631578947373
94.95133972167969	3.55291748046875	0.21052631578947373
43.906673431396484	57.189208984375	0.16842105263157897
-69.48570251464844	-17.552101135253906	0.5473684210526316
-20.441335678100586	-25.39112663269043	0.5263157894736842
61.59815979003906	43.086280822753906	0.2210526315789474
-7.33737850189209	39.31257629394531	0.43157894736842106
-15.744222640991211	74.45777893066406	0.4210526315789474
43.897945404052734	-3.714179754257202	0.3473684210526316
75.45562744140625	3.5311460494995117	0.2947368421052632
70.78536224365234	1.9384829998016357	0.26315789473684215
70.46774291992188	-37.694114685058594	0.3157894736842105
71.4130859375	-40.24308395385742	0.26315789473684215
98.79668426513672	-8.275897979736328	0.12631578947368421
26.769760131835938	29.002056121826172	0.28421052631578947
-51.884159088134766	35.52202224731445	0.4631578947368421
22.114892959594727	-32.074520111083984	0.4105263157894737
51.50677490234375	48.71432876586914	0.2
-31.94249725341797	13.70384407043457	0.4210526315789474
72.94857788085938	3.776979684829712	0.2736842105263158
78.28020477294922	29.71285057067871	0.1578947368421053
61.703338623046875	16.914365768432617	0.26315789473684215
73.07728576660156	-37.794944763183594	0.28421052631578947
49.4831428527832	-21.648590087890625	0.37894736842105264
95.67243957519531	26.733306884765625	0.17894736842105263
78.25669860839844	42.04376983642578	0.1578947368421053
48.14280700683594	54.899391174316406	0.12631578947368421
-80.42578887939453	20.401390075683594	0.5684210526315789
-58.24457550048828	35.01720428466797	0.4947368421052632
-71.37300109863281	25.65806770324707	0.4947368421052632
7.210089683532715	-32.228031158447266	0.23157894736842105
-60.90684127807617	38.37131118774414	0.4947368421052632
-76.95203399658203	-34.2205810546875	0.5263157894736842
72.33028411865234	-29.145477294921875	0.4105263157894737
22.607532501220703	30.675148010253906	0.3157894736842105
92.08855438232422	-9.953857421875	0.24210526315789477
94.67058563232422	20.129348754882812	0.09473684210526317
65.0427017211914	7.043696880340576	0.28421052631578947
4.080994129180908	32.74698257446289	0.4736842105263158
-93.89802551269531	29.37667465209961	0.5684210526315789
-58.800411224365234	34.95265579223633	0.4947368421052632
-98.26749420166016	32.359397888183594	0.5578947368421052
-63.44908905029297	34.02415466308594	0.4947368421052632
-61.79722213745117	34.34652328491211	0.4947368421052632
-91.21180725097656	30.462093353271484	0.4842105263157895
-23.412872314453125	39.61979293823242	0.4842105263157895
26.794191360473633	49.45078659057617	0.2736842105263158
24.96588706970215	67.62570190429688	0.33684210526315794
95.31782531738281	28.956239700317383	0.12631578947368421
95.99695587158203	5.644481182098389	0.16842105263157897
84.31983947753906	20.39017677307129	0.2210526315789474
-91.79786682128906	5.325104236602783	0.3473684210526316
-60.88218688964844	37.2170524597168	0.4947368421052632
-6.195595741271973	66.2164306640625	0.43157894736842106
-76.55855560302734	42.390411376953125	0.5789473684210527
-60.5288200378418	25.055723190307617	0.4842105263157895
-95.2669448852539	32.459693908691406	0.5368421052631579
51.63792037963867	-35.84576416015625	0.43157894736842106
77.55205535888672	35.48683547973633	0.1578947368421053
99.86549377441406	25.9908447265625	0.1578947368421053
100.31147766113281	26.49979019165039	0.12631578947368421
41.85078811645508	-5.759578227996826	0.4
85.05269622802734	19.360637664794922	0.17894736842105263
-34.765445709228516	1.2652522325515747	0.4736842105263158
-77.80138397216797	47.17136764526367	0.5052631578947369
28.67232894897461	51.06005096435547	0.26315789473684215
-48.62605285644531	57.563148498535156	0.28421052631578947
-46.52531051635742	38.49372863769531	0.4736842105263158
-18.419872283935547	-0.4841943085193634	0.4210526315789474
100.64907836914062	22.25107765197754	0.2736842105263158
86.10511779785156	33.65134048461914	0.10526315789473689
3.024972915649414	54.03541946411133	0.4210526315789474
33.055885314941406	73.32524871826172	0.3473684210526316
100.4645767211914	27.767484664916992	0.16842105263157897
27.470293045043945	50.7005729675293	0.26315789473684215
-67.79720306396484	40.55593490600586	0.5157894736842106
-52.07130813598633	25.266014099121094	0.4842105263157895
13.97265625	62.79324722290039	0.3263157894736842
-50.376949310302734	28.113319396972656	0.4947368421052632
-55.830421447753906	12.625103950500488	0.5473684210526316
81.61610412597656	-18.171424865722656	0.4105263157894737
93.72472381591797	22.241657257080078	0.13684210526315793
50.42009735107422	66.78775787353516	0.13684210526315793
54.34239196777344	-24.395566940307617	0.43157894736842106
101.80197143554688	23.18438148498535	0.2
83.47592163085938	38.971317291259766	0.11578947368421055
49.569129943847656	10.63010311126709	0.37894736842105264
-47.67061233520508	21.40210723876953	0.5157894736842106
-25.236202239990234	36.97881317138672	0.5368421052631579
-43.753047943115234	34.59559631347656	0.37894736842105264
-42.508689880371094	20.95223617553711	0.5263157894736842
-24.328927993774414	17.139616012573242	0.5157894736842106
47.12385559082031	16.428922653198242	0.45263157894736844
-58.312435150146484	-30.43161964416504	0.26315789473684215
101.4068603515625	26.7867488861084	0.17894736842105263
77.33309173583984	-19.503219604492188	0.35789473684210527
33.39335250854492	66.28671264648438	0.3052631578947369
50.805084228515625	72.4806900024414	0.21052631578947373
25.028635025024414	32.208740234375	0.35789473684210527
-21.5509090423584	38.24555206298828	0.4947368421052632
-42.219181060791016	14.870128631591797	0.5157894736842106
32.422332763671875	52.030277252197266	0.3157894736842105
-35.93783950805664	9.798583984375	0.5263157894736842
-39.378971099853516	16.636775970458984	0.5473684210526316
-18.043607711791992	22.085920333862305	0.4631578947368421
47.40747833251953	73.4194564819336	0.25263157894736843
98.5145492553711	26.279441833496094	0.18947368421052635
44.80914306640625	19.959108352661133	0.4421052631578948
52.35683822631836	30.71720314025879	0.3157894736842105
79.90713500976562	35.93024444580078	0.17894736842105263
43.445579528808594	56.51377487182617	0.2210526315789474
12.032984733581543	29.648988723754883	0.3263157894736842
-13.416699409484863	63.70433044433594	0.368421052631579
-45.012264251708984	24.098304748535156	0.45263157894736844
13.209600448608398	49.33917999267578	0.23157894736842105
85.48625946044922	27.052669525146484	0.18947368421052635
70.18707275390625	33.47307586669922	0.26315789473684215
59.79804611206055	-23.83281707763672	0.18947368421052635
-47.222084045410156	-42.455413818359375	0.5473684210526316
-5.328639507293701	-72.90747833251953	0.5052631578947369
-2.9396886825561523	-5.663727760314941	0.5789473684210527
-12.282978057861328	28.33289909362793	0.4631578947368421
-69.07415008544922	22.974782943725586	0.35789473684210527
-66.4906234741211	4.67656135559082	0.3473684210526316
-0.7426416873931885	58.99575424194336	0.37894736842105264
-43.0870361328125	21.73961639404297	0.5684210526315789
-20.4765567779541	2.3760452270507812	0.4631578947368421
8.730117797851562	-43.663719177246094	0.5578947368421052
74.38457489013672	-45.17882537841797	0.35789473684210527
62.67018127441406	58.8129997253418	0.3263157894736842
92.81399536132812	16.156328201293945	0.2
68.96309661865234	-23.492961883544922	0.4210526315789474
34.384765625	-45.234989166259766	0.5473684210526316
-20.200422286987305	-13.115480422973633	0.5684210526315789
-51.783756256103516	23.093564987182617	0.5052631578947369
-6.207103729248047	60.95808029174805	0.43157894736842106
2.178760528564453	49.789817810058594	0.4947368421052632
9.247028350830078	28.31634521484375	0.3894736842105263
-5.634849548339844	-3.1450843811035156	0.5263157894736842
-63.0472297668457	21.123979568481445	0.4421052631578948
44.327064514160156	67.1771011352539	0.3052631578947369
25.749393463134766	36.1138801574707	0.35789473684210527
1.307844877243042	-55.20685958862305	0.5473684210526316
-30.980222702026367	-51.65230178833008	0.43157894736842106
2.6366543769836426	-65.87889099121094	0.4842105263157895
36.47089385986328	25.65411949157715	0.37894736842105264
26.26866912841797	38.13752365112305	0.37894736842105264
-18.04412269592285	46.33298873901367	0.43157894736842106
7.492195129394531	26.60167694091797	0.2736842105263158
27.160526275634766	40.30262756347656	0.3473684210526316
-5.611206531524658	-12.52667236328125	0.5157894736842106
66.8997573852539	14.62551498413086	0.3157894736842105
98.18917083740234	26.493207931518555	0.16842105263157897
57.07319641113281	65.65653991699219	0.25263157894736843
75.74539947509766	23.284652709960938	0.3052631578947369
29.590166091918945	-45.15876007080078	0.5684210526315789
-42.02152633666992	-41.50212860107422	0.5473684210526316
-35.205230712890625	-42.06315994262695	0.6105263157894737
9.500118255615234	27.607688903808594	0.33684210526315794
-50.819610595703125	45.695404052734375	0.3894736842105263
9.244159698486328	71.3388442993164	0.4210526315789474
-21.457557678222656	44.921669006347656	0.4631578947368421
63.25763702392578	20.673213958740234	0.3052631578947369
49.0575065612793	59.53043746948242	0.2210526315789474
77.91758728027344	34.83620071411133	0.1578947368421053
49.63251495361328	19.12944221496582	0.3473684210526316
-39.04623031616211	-43.7540283203125	0.6
3.349914073944092	-53.684967041015625	0.5473684210526316
-37.82626724243164	0.2695803642272949	0.5052631578947369
-68.98310852050781	32.42829132080078	0.4421052631578948
-84.7373046875	16.639244079589844	0.5263157894736842
-16.56049346923828	46.46305847167969	0.4736842105263158
-21.817256927490234	41.527618408203125	0.5473684210526316
-24.639076232910156	44.36575698852539	0.4947368421052632
-12.586637496948242	63.6871223449707	0.4105263157894737
28.7695255279541	-47.8742561340332	0.4947368421052632
11.980073928833008	-14.787236213684082	0.4
-10.765450477600098	59.469505310058594	0.5473684210526316
8.586799621582031	53.50762939453125	0.4
24.623933792114258	56.46495819091797	0.2
34.07826614379883	36.90394973754883	0.3473684210526316
33.61156463623047	47.45608139038086	0.2
-38.99089050292969	36.9858512878418	0.26315789473684215
28.346431732177734	57.23177719116211	0.3473684210526316
-33.16562271118164	66.2857437133789	0.37894736842105264
-14.372929573059082	46.00358581542969	0.5263157894736842
60.358360290527344	4.3400983810424805	0.23157894736842105
15.852926254272461	62.756534576416016	0.3263157894736842
72.60693359375	-38.96841812133789	0.21052631578947373
9.608217239379883	60.75160217285156	0.4842105263157895
3.4831387996673584	-64.64180755615234	0.4947368421052632
27.258586883544922	-54.28133010864258	0.4842105263157895
37.01104736328125	-53.301361083984375	0.4421052631578948
37.07492446899414	-45.15348434448242	0.5052631578947369
-16.3200626373291	32.33889389038086	0.33684210526315794
4.133881568908691	5.208004474639893	0.4210526315789474
-15.704955101013184	49.19193649291992	0.368421052631579
-71.30815887451172	18.834781646728516	0.33684210526315794
64.14141845703125	4.915846824645996	0.28421052631578947
78.04181671142578	35.302467346191406	0.10526315789473689
52.66136169433594	12.259330749511719	0.33684210526315794
41.35985565185547	69.78343200683594	0.16842105263157897
-58.00364685058594	-35.28343200683594	0.4631578947368421
8.199695587158203	-72.00861358642578	0.5052631578947369
34.158390045166016	-46.175537109375	0.5263157894736842
-14.267925262451172	37.75922775268555	0.4631578947368421
-17.857194900512695	36.66267395019531	0.4947368421052632
-58.79072189331055	25.0875186920166	0.5052631578947369
2.849816083908081	60.05529022216797	0.4736842105263158
-63.42934036254883	46.073238372802734	0.4947368421052632
25.328397750854492	-46.85432434082031	0.35789473684210527
30.41838264465332	-66.23298645019531	0.4947368421052632
28.014188766479492	-45.42670822143555	0.5263157894736842
54.36713409423828	-6.48159646987915	0.4631578947368421
75.32926177978516	-23.591243743896484	0.3894736842105263
30.855464935302734	-69.07154846191406	0.5368421052631579
43.107418060302734	-29.066364288330078	0.4631578947368421
-18.171710968017578	42.597537994384766	0.5263157894736842
-64.75109100341797	6.855352401733398	0.4105263157894737
-66.49681091308594	23.353397369384766	0.4421052631578948
-24.01421356201172	45.39543151855469	0.4105263157894737
-67.07279968261719	-10.713394165039062	0.5052631578947369
-3.95564341545105	-8.0277738571167	0.4842105263157895
69.63904571533203	-23.04726791381836	0.3894736842105263
53.38949966430664	62.30829620361328	0.12631578947368421
19.23859214782715	68.51144409179688	0.4631578947368421
29.48480796813965	78.94766998291016	0.4842105263157895
79.12847900390625	-21.76014518737793	0.4631578947368421
-7.60467004776001	3.2591047286987305	0.5473684210526316
43.133052825927734	27.749521255493164	0.4631578947368421
-87.5260238647461	20.98372459411621	0.45263157894736844
-26.801748275756836	70.43623352050781	0.45263157894736844
-22.50029754638672	54.91950988769531	0.3894736842105263
-20.418474197387695	41.10057830810547	0.5052631578947369
34.47273635864258	-43.86717987060547	0.5157894736842106
0.12205560505390167	-46.4597282409668	0.5684210526315789
2.8954739570617676	-50.63255310058594	0.5368421052631579
22.32554054260254	-59.9483528137207	0.4736842105263158
71.96349334716797	-31.2951602935791	0.45263157894736844
-2.4269092082977295	-20.671632766723633	0.5473684210526316
-27.577415466308594	26.210905075073242	0.4631578947368421
-10.613044738769531	-4.366425037384033	0.37894736842105264
-8.923017501831055	37.46847915649414	0.45263157894736844
-25.03383445739746	71.27326202392578	0.4210526315789474
2.457921028137207	50.01016616821289	0.5052631578947369
-34.49335479736328	61.31922149658203	0.28421052631578947
74.7392349243164	-32.08545684814453	0.4210526315789474
61.0779914855957	-5.384105205535889	0.2947368421052632
59.822174072265625	18.8859920501709	0.3894736842105263
-27.10776710510254	5.721097469329834	0.37894736842105264
49.050148010253906	-36.40714645385742	0.5789473684210527
25.44186782836914	76.61685180664062	0.4105263157894737
47.55912780761719	-34.98015213012695	0.4421052631578948
60.51570129394531	17.477245330810547	0.28421052631578947
-54.02951431274414	30.1259708404541	0.4842105263157895
-61.93751907348633	23.150527954101562	0.4736842105263158
-57.16769027709961	47.85980224609375	0.45263157894736844
8.530686378479004	42.35674285888672	0.2947368421052632
-83.02002716064453	16.481950759887695	0.4947368421052632
-5.280117988586426	1.6061161756515503	0.5052631578947369
54.28046798706055	31.155208587646484	0.4210526315789474
48.671749114990234	66.49774169921875	0.16842105263157897
46.579830169677734	26.409587860107422	0.43157894736842106
27.836807250976562	-42.030029296875	0.5157894736842106
-22.15718650817871	-34.936767578125	0.5473684210526316
-17.28286361694336	66.95348358154297	0.4736842105263158
-56.58842849731445	55.46186447143555	0.4736842105263158
26.101600646972656	40.554107666015625	0.2947368421052632
11.481524467468262	39.7742805480957	0.21052631578947373
-33.8958740234375	58.64548110961914	0.21052631578947373
17.87627410888672	69.62671661376953	0.4105263157894737
60.4773063659668	14.119476318359375	0.3052631578947369
49.317989349365234	68.62173461914062	0.1473684210526316
37.2718505859375	67.9301528930664	0.3052631578947369
44.129356384277344	-31.56499671936035	0.4842105263157895
-34.294654846191406	7.935986518859863	0.4842105263157895
16.10161781311035	-41.8209342956543	0.4
-15.851984977722168	67.55973052978516	0.5157894736842106
-52.232398986816406	55.66142272949219	0.43157894736842106
-44.51560592651367	59.5090446472168	0.28421052631578947
-51.657073974609375	54.63005447387695	0.45263157894736844
-3.0543975830078125	33.10675048828125	0.368421052631579
-27.10502052307129	55.921634674072266	0.5052631578947369
40.54322814941406	67.90680694580078	0.26315789473684215
57.907997131347656	64.8958969116211	0.23157894736842105
4.618253231048584	58.718624114990234	0.4842105263157895
26.6287841796875	77.86323547363281	0.37894736842105264
-5.307119369506836	1.6272064447402954	0.4947368421052632
39.74311065673828	39.6823844909668	0.37894736842105264
7.5191264152526855	66.83460235595703	0.3473684210526316
-63.780311584472656	25.311386108398438	0.4105263157894737
-41.9892463684082	20.63660430908203	0.5368421052631579
12.85728931427002	48.766868591308594	0.3263157894736842
-77.00740051269531	12.090231895446777	0.3894736842105263
25.112018585205078	43.80080795288086	0.35789473684210527
66.89503479003906	21.699329376220703	0.2736842105263158
43.30934143066406	56.084110260009766	0.24210526315789477
-14.174500465393066	15.08375072479248	0.4736842105263158
51.92985534667969	70.93353271484375	0.21052631578947373
72.96601104736328	38.50558090209961	0.28421052631578947
48.363529205322266	63.63494873046875	0.13684210526315793
-18.364013671875	72.2097396850586	0.3157894736842105
-45.63311004638672	30.86762237548828	0.4842105263157895
-43.74008560180664	9.958534240722656	0.5263157894736842
6.613437175750732	42.17538070678711	0.3263157894736842
7.372504234313965	41.896697998046875	0.2947368421052632
-20.59596061706543	59.28883743286133	0.4736842105263158
56.665550231933594	23.748701095581055	0.3263157894736842
16.659841537475586	70.61481475830078	0.4421052631578948
18.307836532592773	73.16584777832031	0.35789473684210527
6.710565090179443	57.62746810913086	0.5157894736842106
49.98418045043945	63.98295593261719	0.13684210526315793
6.29610538482666	60.307594299316406	0.5052631578947369
33.66006088256836	48.03736114501953	0.2
-29.279592514038086	71.0127944946289	0.4736842105263158
-5.364730358123779	34.59307861328125	0.3473684210526316
36.56767654418945	53.40960693359375	0.24210526315789477
-45.214290618896484	59.930572509765625	0.3473684210526316
68.5097885131836	30.756555557250977	0.23157894736842105
-16.578615188598633	53.474822998046875	0.37894736842105264
45.33249282836914	66.36732482910156	0.16842105263157897
-17.256832122802734	14.78132152557373	0.5578947368421052
50.17236328125	69.857666015625	0.1473684210526316
18.821121215820312	75.62117004394531	0.3473684210526316
59.374786376953125	55.6068229675293	0.16842105263157897
46.35977554321289	59.85801315307617	0.17894736842105263
-19.50160789489746	71.90850830078125	0.33684210526315794
13.10208511352539	47.72336196899414	0.3473684210526316
13.043277740478516	44.74629211425781	0.24210526315789477
39.79258728027344	58.207061767578125	0.2210526315789474
-22.744165420532227	64.2572021484375	0.43157894736842106
93.79931640625	23.728357315063477	0.06315789473684214
55.0114631652832	23.586393356323242	0.28421052631578947
46.987693786621094	36.20387268066406	0.33684210526315794
-21.612455368041992	20.825441360473633	0.45263157894736844
80.32867431640625	-27.26949119567871	0.4631578947368421
20.474079132080078	65.2433853149414	0.368421052631579
31.10102653503418	56.06977081298828	0.24210526315789477
-21.712909698486328	67.8291015625	0.5052631578947369
-28.18837547302246	5.7013678550720215	0.3473684210526316
12.320218086242676	36.1498908996582	0.24210526315789477
-91.92642211914062	8.19411849975586	0.43157894736842106
49.341033935546875	54.88562774658203	0.17894736842105263
51.929203033447266	69.70820617675781	0.2210526315789474
95.47351837158203	29.33789825439453	0.13684210526315793
82.6992416381836	36.00204849243164	0.1578947368421053
7.180616855621338	55.66145324707031	0.4947368421052632
46.165252685546875	72.50811767578125	0.18947368421052635
27.137466430664062	71.82186889648438	0.45263157894736844
34.07220458984375	57.14211654663086	0.2947368421052632
-63.81461715698242	41.253204345703125	0.5052631578947369
-53.958763122558594	22.442781448364258	0.5368421052631579
-56.23642349243164	62.87590408325195	0.4
-23.567420959472656	73.30558776855469	0.43157894736842106
-16.8907470703125	57.51718521118164	0.45263157894736844
58.68574142456055	54.558189392089844	0.23157894736842105
68.92216491699219	52.776527404785156	0.13684210526315793
22.9775333404541	70.47860717773438	0.3894736842105263
49.25068664550781	71.81908416748047	0.16842105263157897
59.16251754760742	68.20265197753906	0.28421052631578947
49.399112701416016	67.3868179321289	0.1578947368421053
16.200166702270508	72.9105224609375	0.4105263157894737
-61.856937408447266	32.389793395996094	0.4842105263157895
13.829862594604492	37.96863555908203	0.23157894736842105
10.165447235107422	70.48179626464844	0.4
-32.72372817993164	62.555572509765625	0.23157894736842105
99.87886810302734	-6.709249019622803	0.18947368421052635
30.152816772460938	74.64765167236328	0.3473684210526316
46.7164192199707	69.7767562866211	0.25263157894736843
3.0208539962768555	49.92285919189453	0.5263157894736842
58.916229248046875	63.601165771484375	0.23157894736842105
22.050161361694336	73.5274887084961	0.3263157894736842
33.23793411254883	64.90524291992188	0.2736842105263158
-9.087141990661621	65.28497314453125	0.4
-21.357629776000977	71.55125427246094	0.4
1.8027912378311157	32.62370681762695	0.37894736842105264
-24.970149993896484	73.16350555419922	0.4
-22.745532989501953	74.91065979003906	0.3473684210526316
81.56419372558594	7.776598930358887	0.3052631578947369
31.31205177307129	55.27854537963867	0.2947368421052632
47.47108840942383	69.72969818115234	0.16842105263157897
26.93232536315918	78.2476806640625	0.37894736842105264
-0.6650715470314026	65.57027435302734	0.4210526315789474
6.996708869934082	70.6313705444336	0.25263157894736843
48.549598693847656	71.09622955322266	0.16842105263157897
10.277482032775879	66.78450012207031	0.4736842105263158
-73.95225524902344	33.469356536865234	0.4947368421052632
-3.0084948539733887	54.91407775878906	0.28421052631578947
-34.227867126464844	59.72978973388672	0.24210526315789477
10.442818641662598	39.54800033569336	0.1473684210526316
-11.770891189575195	12.04552173614502	0.4736842105263158
-4.218138694763184	63.821937561035156	0.4842105263157895
51.566802978515625	65.02352905273438	0.1473684210526316
53.936065673828125	-31.97921371459961	0.4105263157894737
32.46149826049805	66.03215789794922	0.23157894736842105
22.80879020690918	70.76326751708984	0.4
68.36504364013672	51.929447174072266	0.12631578947368421
12.761895179748535	63.543121337890625	0.28421052631578947
-2.142420768737793	30.739627838134766	0.37894736842105264
-30.438705444335938	-39.673580169677734	0.4736842105263158
39.8428955078125	53.78810119628906	0.24210526315789477
9.380292892456055	39.621761322021484	0.18947368421052635
31.238515853881836	64.61305236816406	0.2947368421052632
47.20785140991211	52.89377212524414	0.2210526315789474
51.61458969116211	65.72145080566406	0.13684210526315793
44.77833557128906	15.797026634216309	0.4842105263157895
51.61254119873047	66.44227600097656	0.12631578947368421
13.17237377166748	72.13189697265625	0.37894736842105264
52.595947265625	62.935302734375	0.1578947368421053
36.18526077270508	57.54390335083008	0.23157894736842105
-33.008609771728516	-14.93339729309082	0.4421052631578948
62.505794525146484	-48.45320129394531	0.3894736842105263
-19.936687469482422	37.65879440307617	0.5263157894736842
-76.45993041992188	4.93247652053833	0.4631578947368421
27.08749008178711	-48.894805908203125	0.4421052631578948
35.66073226928711	-32.834476470947266	0.45263157894736844
46.01368713378906	-53.439579010009766	0.3894736842105263
56.881465911865234	-23.41086769104004	0.26315789473684215
99.93345642089844	-8.539523124694824	0.09473684210526317
85.63555145263672	12.101944923400879	0.368421052631579
60.9306640625	14.739301681518555	0.17894736842105263
54.288658142089844	8.130943298339844	0.3157894736842105
4.670678615570068	8.143390655517578	0.4842105263157895
-13.560785293579102	-5.591928958892822	0.5263157894736842
-0.6719634532928467	8.321747779846191	0.4105263157894737
-60.537662506103516	29.53890037536621	0.5368421052631579
48.94194793701172	9.659926414489746	0.3894736842105263
34.741111755371094	-46.10814666748047	0.5368421052631579
42.636741638183594	-59.249977111816406	0.5052631578947369
89.79578399658203	13.693586349487305	0.18947368421052635
76.74708557128906	2.0747411251068115	0.17894736842105263
73.17213439941406	1.4819391965866089	0.26315789473684215
83.0698471069336	36.79515838623047	0.12631578947368421
-44.11983108520508	-18.944488525390625	0.3263157894736842
-22.753110885620117	49.617027282714844	0.368421052631579
5.524409770965576	5.177552700042725	0.5052631578947369
-60.714508056640625	28.71915626525879	0.5368421052631579
-84.21534729003906	11.234596252441406	0.5157894736842106
-14.134366989135742	1.7878493070602417	0.4947368421052632
51.872005462646484	-9.951364517211914	0.3263157894736842
87.67124938964844	5.40199089050293	0.33684210526315794
93.6492691040039	15.687581062316895	0.24210526315789477
100.0654067993164	9.987030029296875	0.13684210526315793
93.5277328491211	16.216846466064453	0.2
87.684326171875	26.234724044799805	0.1473684210526316
63.18651580810547	19.851795196533203	0.2947368421052632
-60.88348388671875	28.887165069580078	0.6
-29.76386260986328	26.691532135009766	0.4421052631578948
-78.85155487060547	-11.49537181854248	0.5052631578947369
-83.71179962158203	-5.159853935241699	0.4
61.721649169921875	-53.024898529052734	0.3894736842105263
-6.359723091125488	-34.760475158691406	0.37894736842105264
44.121986389160156	-32.27125930786133	0.4736842105263158
60.92347717285156	8.334172248840332	0.26315789473684215
82.98445892333984	-10.204216003417969	0.2
-17.388660430908203	3.3305768966674805	0.4631578947368421
10.041646003723145	65.83795166015625	0.4
31.15362548828125	19.89142417907715	0.3052631578947369
4.311115264892578	8.171774864196777	0.4736842105263158
2.730465888977051	9.11191177368164	0.368421052631579
-8.016290664672852	12.348013877868652	0.4421052631578948
-24.582239151000977	32.076568603515625	0.5052631578947369
-5.485299587249756	-2.983886480331421	0.5578947368421052
61.357486724853516	-46.873260498046875	0.4
98.8197250366211	-1.2599236965179443	0.25263157894736843
82.29703521728516	-14.501178741455078	0.21052631578947373
88.21017456054688	25.11962890625	0.1578947368421053
66.57926940917969	2.1453423500061035	0.3263157894736842
68.99966430664062	3.4273128509521484	0.28421052631578947
61.534912109375	19.545167922973633	0.3157894736842105
-28.831655502319336	37.732261657714844	0.5157894736842106
0.08741377294063568	7.1339287757873535	0.4105263157894737
-11.914835929870605	19.05699348449707	0.4631578947368421
0.17395184934139252	6.981682777404785	0.3473684210526316
-54.99388122558594	-10.680803298950195	0.4842105263157895
19.616992950439453	-36.08074188232422	0.4
81.90392303466797	-8.429197311401367	0.26315789473684215
73.47943115234375	-19.642709732055664	0.4
74.72620391845703	7.103745937347412	0.35789473684210527
99.78922271728516	-9.009112358093262	0.12631578947368421
64.61244201660156	4.72591495513916	0.2736842105263158
-0.9383296966552734	3.96651554107666	0.4210526315789474
-25.908353805541992	38.0689697265625	0.5263157894736842
61.51326370239258	-54.58584213256836	0.3894736842105263
-15.574211120605469	37.95566940307617	0.3894736842105263
-54.34703063964844	48.654518127441406	0.45263157894736844
62.27265548706055	-38.32255554199219	0.33684210526315794
70.2385025024414	-45.967918395996094	0.25263157894736843
45.89303207397461	-49.95172119140625	0.37894736842105264
-8.837617874145508	2.3207404613494873	0.4842105263157895
53.657508850097656	-56.023101806640625	0.35789473684210527
102.1716079711914	-4.750694751739502	0.2
74.47673034667969	0.2558809518814087	0.26315789473684215
25.427806854248047	58.86819839477539	0.28421052631578947
5.427755355834961	6.381028652191162	0.4947368421052632
77.85173797607422	-14.840883255004883	0.35789473684210527
0.33967024087905884	8.480718612670898	0.45263157894736844
-81.78482055664062	10.889643669128418	0.4736842105263158
61.48912048339844	-48.84804153442383	0.4210526315789474
42.37726974487305	-46.21900177001953	0.4842105263157895
92.24115753173828	-2.085495710372925	0.33684210526315794
94.0657958984375	-4.3653564453125	0.28421052631578947
91.96812438964844	16.421777725219727	0.24210526315789477
93.95516967773438	21.309673309326172	0.12631578947368421
74.7610092163086	7.186948776245117	0.3473684210526316
57.061649322509766	24.909000396728516	0.37894736842105264
-13.99265193939209	43.65603256225586	0.5157894736842106
-6.5556206703186035	12.083908081054688	0.4947368421052632
4.256426811218262	8.222955703735352	0.4842105263157895
-81.70433044433594	10.684459686279297	0.5157894736842106
51.561134338378906	19.88640785217285	0.4421052631578948
75.65872955322266	-33.55828857421875	0.4
58.51502227783203	-39.51607894897461	0.4631578947368421
82.40909576416016	-9.025416374206543	0.16842105263157897
73.4169692993164	-38.00046157836914	0.26315789473684215
74.1228256225586	-39.9644889831543	0.2947368421052632
85.3142318725586	27.244068145751953	0.2
4.267217636108398	5.902586460113525	0.5263157894736842
-24.462339401245117	36.70547866821289	0.4947368421052632
60.17124938964844	-54.573604583740234	0.4
1.3335444927215576	5.4098896980285645	0.4421052631578948
-18.276105880737305	29.911497116088867	0.4421052631578948
76.70873260498047	-44.256195068359375	0.21052631578947373
84.7347183227539	-28.189218521118164	0.4736842105263158
96.45452117919922	4.206907749176025	0.2
87.6624984741211	29.66769027709961	0.17894736842105263
92.1262435913086	13.000629425048828	0.26315789473684215
104.92679595947266	19.153121948242188	0.24210526315789477
100.3294906616211	27.565889358520508	0.13684210526315793
54.57903289794922	20.229049682617188	0.368421052631579
-16.85983657836914	6.142665863037109	0.37894736842105264
-51.03287124633789	18.751771926879883	0.5052631578947369
-63.825096130371094	-85.94889831542969	0.6842105263157895
-64.3572998046875	-84.0557861328125	0.8
-72.70530700683594	55.68208312988281	0.6947368421052632
-62.41398239135742	-83.9454345703125	0.6947368421052632
-59.879478454589844	-88.23138427734375	0.6526315789473685
-61.68318557739258	-84.72174072265625	0.6631578947368422
-59.15943908691406	-87.89103698730469	0.6736842105263158
-57.059513092041016	-86.9210433959961	0.5578947368421052
-57.0060920715332	-86.74163818359375	0.5578947368421052
-64.41632080078125	-85.76908874511719	0.5894736842105264
-65.01042938232422	-84.59558868408203	0.6421052631578947
-64.16417694091797	-84.7118911743164	0.7052631578947368
-62.924774169921875	-84.35527038574219	0.6947368421052632
-65.67985534667969	-84.8777847290039	0.5789473684210527
-60.247169494628906	-87.6546401977539	0.6736842105263158
-60.29911422729492	-86.60491943359375	0.7263157894736842
-60.64226150512695	-86.58844757080078	0.7578947368421053
-59.70438003540039	-87.27566528320312	0.6736842105263158
-57.340843200683594	-86.37177276611328	0.5578947368421052
-63.726661682128906	-86.25787353515625	0.6526315789473685
-58.6346435546875	-87.08385467529297	0.6
-59.361637115478516	-84.445556640625	0.6947368421052632
-64.50326538085938	-84.53404235839844	0.6736842105263158
-62.4022102355957	-86.81648254394531	0.7263157894736842
-64.26984405517578	-84.3234634399414	0.7157894736842105
-64.58993530273438	-83.83719635009766	0.8
-59.68284606933594	-86.47612762451172	0.6105263157894737
-59.65208435058594	-84.56414794921875	0.6631578947368422
-60.3273811340332	-86.56846618652344	0.7263157894736842
-56.63578414916992	-87.43269348144531	0.5368421052631579
-58.65412521362305	-85.57235717773438	0.631578947368421
-57.738765716552734	-86.05860900878906	0.5684210526315789
-57.16448974609375	-86.32257080078125	0.5157894736842106
-63.03274917602539	-84.67547607421875	0.6947368421052632
-22.138442993164062	56.80410385131836	0.368421052631579
-59.44655990600586	11.798605918884277	0.45263157894736844
-3.942171812057495	66.38166809082031	0.3894736842105263
-91.81155395507812	8.148852348327637	0.4736842105263158
-22.91724395751953	22.53705406188965	0.4210526315789474
51.95303726196289	47.26783752441406	0.28421052631578947
34.594581604003906	56.98782730102539	0.25263157894736843
21.74694061279297	73.9886703491211	0.3157894736842105
102.32624816894531	23.061487197875977	0.24210526315789477
74.5138168334961	-21.658151626586914	0.4210526315789474
0.21881341934204102	1.2002617120742798	0.45263157894736844
-17.553064346313477	64.28135681152344	0.5578947368421052
-53.555274963378906	18.265960693359375	0.5578947368421052
-45.698280334472656	18.76688003540039	0.45263157894736844
-55.25336837768555	63.18202209472656	0.37894736842105264
-26.18828582763672	75.60400390625	0.4210526315789474
-45.012245178222656	24.0800838470459	0.4631578947368421
41.54566192626953	66.94123840332031	0.25263157894736843
24.44424819946289	67.69172668457031	0.43157894736842106
36.37840270996094	57.64924621582031	0.21052631578947373
8.58394718170166	53.78851318359375	0.4105263157894737
30.707857131958008	-54.74951171875	0.4631578947368421
26.167726516723633	76.32994079589844	0.45263157894736844
5.997622013092041	58.118595123291016	0.5368421052631579
-56.9449577331543	56.65486145019531	0.37894736842105264
10.00600528717041	65.9589614868164	0.4105263157894737
-22.123004913330078	53.636146545410156	0.4736842105263158
-23.122844696044922	65.60603332519531	0.45263157894736844
7.831201076507568	63.10929870605469	0.4421052631578948
37.41313934326172	-30.59872055053711	0.4842105263157895
-16.063392639160156	16.564407348632812	0.5157894736842106
25.830930709838867	75.28998565673828	0.4210526315789474
50.303226470947266	69.1033706665039	0.18947368421052635
49.82929992675781	70.21375274658203	0.12631578947368421
46.236915588378906	72.75476837158203	0.2210526315789474
-19.56610679626465	31.965497970581055	0.4
-38.54439163208008	60.389564514160156	0.4631578947368421
-3.5902481079101562	65.17385864257812	0.4421052631578948
-14.364912033081055	43.128238677978516	0.4947368421052632
-36.80743408203125	10.582757949829102	0.5789473684210527
-21.452083587646484	66.59744262695312	0.4842105263157895
35.969146728515625	63.888301849365234	0.3052631578947369
64.63558197021484	-24.48189926147461	0.5157894736842106
66.2171859741211	27.956077575683594	0.2
44.528934478759766	75.76988983154297	0.3473684210526316
32.62651443481445	-70.47511291503906	0.4631578947368421
-10.024553298950195	53.8264045715332	0.4736842105263158
46.619205474853516	18.306711196899414	0.3473684210526316
-41.18888854980469	-8.957026481628418	0.5894736842105264
-46.059974670410156	-89.19127655029297	0.736842105263158
35.22991180419922	50.98245620727539	0.2210526315789474
20.305259704589844	27.607378005981445	0.3263157894736842
58.114681243896484	8.257241249084473	0.1578947368421053
50.98494338989258	70.82030487060547	0.10526315789473689
50.54937744140625	70.18172454833984	0.08421052631578951
42.240726470947266	65.08978271484375	0.23157894736842105
28.08237075805664	-68.52503967285156	0.4842105263157895
-16.51717758178711	13.413030624389648	0.5684210526315789
39.70227813720703	30.65266990661621	0.4631578947368421
20.151960372924805	72.27452087402344	0.3263157894736842
-66.14788818359375	43.598201751708984	0.5052631578947369
-53.15969467163086	25.62869644165039	0.5052631578947369
-82.82686614990234	-3.7620763778686523	0.368421052631579
-70.80976867675781	13.432966232299805	0.3473684210526316
-21.792333602905273	61.850982666015625	0.37894736842105264
49.11565017700195	71.1070556640625	0.17894736842105263
52.411739349365234	62.9314079284668	0.11578947368421055
7.320712566375732	61.50379943847656	0.45263157894736844
48.26302719116211	73.149658203125	0.23157894736842105
91.49609375	11.810026168823242	0.3473684210526316
74.62962341308594	-28.797895431518555	0.3052631578947369
-6.896234512329102	16.990028381347656	0.5157894736842106
-50.47685241699219	56.87421417236328	0.4210526315789474
-17.899879455566406	72.46598815917969	0.2736842105263158
31.97900390625	54.713050842285156	0.21052631578947373
-45.056480407714844	59.46061325073242	0.3157894736842105
31.947717666625977	55.317840576171875	0.2
29.73869514465332	72.00406646728516	0.4105263157894737
22.83686637878418	74.55704498291016	0.33684210526315794
61.103782653808594	19.414039611816406	0.3263157894736842
59.56512451171875	62.53901672363281	0.18947368421052635
8.980265617370605	-70.9798583984375	0.4421052631578948
31.527099609375	-68.21973419189453	0.4947368421052632
23.3514347076416	48.532371520996094	0.2947368421052632
-22.672121047973633	70.49787139892578	0.4421052631578948
-21.98809242248535	70.67723083496094	0.4421052631578948
-36.373680114746094	59.152610778808594	0.368421052631579
-33.429840087890625	63.15976333618164	0.2736842105263158
69.84882354736328	34.059417724609375	0.23157894736842105
50.69962692260742	-38.47136688232422	0.5052631578947369
-8.719635963439941	-72.02327728271484	0.4736842105263158
9.344609260559082	55.51416778564453	0.5368421052631579
13.263236045837402	61.542240142822266	0.4210526315789474
43.67594528198242	16.301883697509766	0.3894736842105263
26.018980026245117	59.33046340942383	0.18947368421052635
23.90298080444336	68.3781967163086	0.43157894736842106
-67.62287139892578	34.20240783691406	0.5157894736842106
-72.65961456298828	47.49378204345703	0.5578947368421052
-34.311153411865234	60.474365234375	0.26315789473684215
5.558600425720215	36.74079895019531	0.26315789473684215
-44.7440299987793	-6.735854148864746	0.5157894736842106
-43.32997512817383	7.348954200744629	0.6105263157894737
77.36640930175781	43.74675750732422	0.2
23.60716438293457	56.53599166870117	0.16842105263157897
61.07078170776367	-49.96326446533203	0.35789473684210527
50.794673919677734	-23.21489143371582	0.3263157894736842
84.52447509765625	8.628445625305176	0.37894736842105264
-27.707435607910156	26.50017738342285	0.45263157894736844
-2.255490779876709	30.751771926879883	0.368421052631579
11.986215591430664	30.220687866210938	0.25263157894736843
17.707740783691406	41.862266540527344	0.24210526315789477
-45.919918060302734	59.73323059082031	0.4
31.3416690826416	61.59341812133789	0.3263157894736842
47.918941497802734	54.723976135253906	0.13684210526315793
47.94032287597656	66.4337387084961	0.2
8.160114288330078	60.006370544433594	0.4947368421052632
24.34317970275879	-60.21809768676758	0.5578947368421052
1.2544701099395752	-45.496307373046875	0.5894736842105264
47.652191162109375	25.96640968322754	0.4842105263157895
-5.359716892242432	43.87778854370117	0.4947368421052632
-50.26537322998047	42.41754913330078	0.4736842105263158
-30.259811401367188	23.127918243408203	0.4210526315789474
26.048431396484375	43.95157241821289	0.37894736842105264
-7.328849792480469	19.211029052734375	0.26315789473684215
-17.84172821044922	31.318439483642578	0.4105263157894737
96.32238006591797	29.441654205322266	0.11578947368421055
82.10954284667969	2.870288133621216	0.3052631578947369
23.165321350097656	-58.6884880065918	0.4631578947368421
65.88815307617188	-13.84911823272705	0.3894736842105263
35.30582809448242	-16.60445785522461	0.4842105263157895
28.413450241088867	46.834075927734375	0.4210526315789474
18.665807723999023	48.97819137573242	0.2210526315789474
-85.02417755126953	8.541461944580078	0.5052631578947369
-45.965187072753906	42.736480712890625	0.4842105263157895
16.86041831970215	37.44133377075195	0.2947368421052632
-31.605777740478516	64.55560302734375	0.4105263157894737
31.716062545776367	40.35893630981445	0.3052631578947369
33.28822326660156	14.829571723937988	0.33684210526315794
66.41806030273438	30.328269958496094	0.2947368421052632
27.52646255493164	26.315017700195312	0.26315789473684215
16.83278465270996	-11.277366638183594	0.3157894736842105
49.61910629272461	74.14393615722656	0.23157894736842105
32.39161682128906	62.05256652832031	0.3263157894736842
18.64057731628418	49.1145133972168	0.28421052631578947
-70.55597686767578	-8.856974601745605	0.6105263157894737
-26.563453674316406	36.275508880615234	0.5473684210526316
-15.478605270385742	-1.9993869066238403	0.4842105263157895
-45.636051177978516	45.87236022949219	0.5052631578947369
-6.460446834564209	16.387340545654297	0.4105263157894737
49.84221649169922	75.1063003540039	0.1473684210526316
50.6461067199707	60.8803825378418	0.16842105263157897
68.9485855102539	-35.10421371459961	0.28421052631578947
101.83148956298828	3.913604259490967	0.28421052631578947
37.3707275390625	-14.7184419631958	0.33684210526315794
31.784137725830078	52.40804672241211	0.24210526315789477
9.500239372253418	34.203643798828125	0.35789473684210527
-20.345556259155273	53.285823822021484	0.5368421052631579
-53.15650939941406	26.761491775512695	0.5368421052631579
-67.747802734375	-10.757204055786133	0.5052631578947369
-49.978797912597656	41.24892807006836	0.5052631578947369
-11.473478317260742	-0.9915621876716614	0.4421052631578948
31.178363800048828	64.4803466796875	0.368421052631579
2.54938006401062	-67.64971923828125	0.5157894736842106
38.26099395751953	-50.774200439453125	0.5052631578947369
99.27557373046875	18.08411407470703	0.21052631578947373
34.51737594604492	-14.977664947509766	0.37894736842105264
37.2905387878418	64.5436019897461	0.35789473684210527
-57.21018981933594	35.23002624511719	0.4947368421052632
-20.466106414794922	49.18321990966797	0.5368421052631579
-14.130181312561035	63.83538818359375	0.37894736842105264
-18.019887924194336	55.695796966552734	0.45263157894736844
-63.92425537109375	7.137240886688232	0.4
7.952273845672607	62.317657470703125	0.4
33.080780029296875	17.05353355407715	0.37894736842105264
35.813907623291016	-28.747859954833984	0.43157894736842106
70.49962615966797	32.25092697143555	0.3157894736842105
25.54425811767578	20.289215087890625	0.43157894736842106
-19.91739273071289	-70.41093444824219	0.4
49.19806671142578	72.20214080810547	0.18947368421052635
6.2921061515808105	43.13200378417969	0.4105263157894737
-72.8685073852539	37.23431396484375	0.5894736842105264
-6.923986434936523	57.82560729980469	0.4631578947368421
17.30231475830078	25.99831199645996	0.3473684210526316
-55.103492736816406	65.201416015625	0.35789473684210527
-38.86329650878906	20.531448364257812	0.5263157894736842
25.468053817749023	49.941341400146484	0.2947368421052632
89.01168823242188	30.07935905456543	0.2
52.477745056152344	-33.78354263305664	0.4105263157894737
81.9515151977539	-34.10396194458008	0.33684210526315794
75.68370819091797	-9.82514476776123	0.3473684210526316
81.72865295410156	36.554161071777344	0.18947368421052635
15.294866561889648	44.906917572021484	0.16842105263157897
-29.850683212280273	-16.678306579589844	0.5052631578947369
-72.00007629394531	41.519691467285156	0.5368421052631579
-45.301292419433594	-2.547165870666504	0.4947368421052632
-57.841949462890625	39.27177810668945	0.5157894736842106
25.96663475036621	57.516578674316406	0.28421052631578947
34.75075149536133	14.754981994628906	0.28421052631578947
70.73336791992188	35.03328323364258	0.28421052631578947
47.170310974121094	-19.75855255126953	0.3263157894736842
10.005531311035156	-70.07691955566406	0.5263157894736842
26.292030334472656	-0.45649221539497375	0.37894736842105264
17.900150299072266	42.09615707397461	0.26315789473684215
-38.82683181762695	28.225425720214844	0.4631578947368421
101.01968383789062	7.6550679206848145	0.17894736842105263
102.45641326904297	-5.288355350494385	0.17894736842105263
4.424011707305908	-77.33097839355469	0.5157894736842106
77.2683334350586	-5.915157794952393	0.35789473684210527
81.7781753540039	-15.439845085144043	0.35789473684210527
-46.711116790771484	25.804460525512695	0.5263157894736842
-18.380582809448242	-29.358566284179688	0.4842105263157895
-21.951353073120117	71.96922302246094	0.43157894736842106
-70.29833984375	36.891544342041016	0.5157894736842106
-46.22016906738281	42.995643615722656	0.4947368421052632
-45.30061721801758	16.986309051513672	0.5157894736842106
-39.1875	-47.48183059692383	0.5263157894736842
103.66984558105469	4.99901819229126	0.3052631578947369
100.69224548339844	-1.6011662483215332	0.25263157894736843
-71.12723541259766	-33.34171676635742	0.5578947368421052
-37.230472564697266	-44.41337966918945	0.6
-47.55054473876953	-8.770235061645508	0.5473684210526316
-44.2514533996582	11.667978286743164	0.5157894736842106
-50.274566650390625	56.62858200073242	0.4210526315789474
-78.85881042480469	41.28692626953125	0.5578947368421052
-52.17009735107422	36.0953369140625	0.45263157894736844
-72.10840606689453	46.92035675048828	0.5684210526315789
-31.424705505371094	-30.69763946533203	0.4947368421052632
-51.44418716430664	-3.8606438636779785	0.4631578947368421
69.37883758544922	-17.748920440673828	0.4
81.9717025756836	-25.577608108520508	0.43157894736842106
-83.84378814697266	-7.134695053100586	0.4631578947368421
101.11675262451172	-1.059941291809082	0.24210526315789477
-28.633953094482422	24.237794876098633	0.5052631578947369
42.84306716918945	-28.312782287597656	0.4631578947368421
5.879695415496826	-47.1843376159668	0.5052631578947369
-37.05522918701172	-11.601117134094238	0.4421052631578948
-21.588281631469727	-35.33367156982422	0.5263157894736842
-50.92817306518555	7.151273727416992	0.4631578947368421
6.233124732971191	-55.820343017578125	0.4947368421052632
-5.600834846496582	-45.220211029052734	0.4421052631578948
103.16413879394531	5.850855827331543	0.25263157894736843
103.77169799804688	6.480767726898193	0.17894736842105263
35.84207534790039	-69.56632232666016	0.2947368421052632
35.99580764770508	-69.22551727294922	0.3473684210526316
97.93800354003906	-3.695955276489258	0.13684210526315793
-7.587926387786865	-23.05651092529297	0.5368421052631579
-35.60933303833008	64.94913482666016	0.4210526315789474
-25.55352210998535	65.07490539550781	0.4210526315789474
-26.997880935668945	-14.174643516540527	0.4736842105263158
-53.66238021850586	41.945526123046875	0.5157894736842106
-20.09437370300293	-26.744617462158203	0.4947368421052632
-45.38400650024414	-49.41420364379883	0.5368421052631579
22.80259895324707	56.28683853149414	0.3052631578947369
26.829486846923828	56.94319152832031	0.368421052631579
-61.66069793701172	-45.03977966308594	0.45263157894736844
36.82463073730469	-21.866924285888672	0.4842105263157895
96.84650421142578	15.142897605895996	0.24210526315789477
-13.141779899597168	-28.055084228515625	0.5157894736842106
0.32932642102241516	-42.30758285522461	0.5263157894736842
-72.52928161621094	48.967281341552734	0.5684210526315789
-38.62965393066406	58.65279006958008	0.4105263157894737
-22.587961196899414	70.54080963134766	0.45263157894736844
-57.24034881591797	10.389994621276855	0.4631578947368421
-12.473427772521973	17.284589767456055	0.4736842105263158
-10.80605411529541	2.2264626026153564	0.4947368421052632
96.58181762695312	16.079845428466797	0.26315789473684215
25.55669403076172	-69.57634735107422	0.5052631578947369
70.00773620605469	-34.75253677368164	0.4
51.79547882080078	-27.112815856933594	0.33684210526315794
-77.34634399414062	41.39395523071289	0.5894736842105264
-10.37179946899414	-23.10770606994629	0.5052631578947369
-18.521726608276367	-29.167078018188477	0.5157894736842106
-68.24478912353516	38.65093994140625	0.4947368421052632
-51.19234848022461	8.331947326660156	0.4842105263157895
-13.448212623596191	-31.9605655670166	0.5263157894736842
9.724677085876465	-71.8302993774414	0.45263157894736844
-46.8260612487793	-9.714092254638672	0.4947368421052632
78.97151184082031	-30.931135177612305	0.4210526315789474
-68.83904266357422	-34.8309211730957	0.4421052631578948
-47.18242645263672	-27.891080856323242	0.4736842105263158
-13.56897258758545	15.61850643157959	0.4842105263157895
-23.8326473236084	22.091623306274414	0.4842105263157895
-5.923394680023193	12.245993614196777	0.4631578947368421
-22.195892333984375	70.71714782714844	0.4421052631578948
-48.772579193115234	23.888689041137695	0.4947368421052632
-25.37918472290039	-15.287471771240234	0.5263157894736842
-42.527587890625	12.978144645690918	0.4947368421052632
-40.44640350341797	5.811705589294434	0.5157894736842106
-114.05318450927734	48.814510345458984	0.736842105263158
-114.31246948242188	48.92005157470703	0.6736842105263158
17.523174285888672	17.989789962768555	0.3263157894736842
-31.988523483276367	-8.178628921508789	0.4842105263157895
-114.1183853149414	48.86444091796875	0.7052631578947368
-84.85047149658203	24.51569175720215	0.5368421052631579
92.2423095703125	5.090622425079346	0.21052631578947373
76.3489990234375	-3.603132486343384	0.2947368421052632
80.34174346923828	1.8678301572799683	0.21052631578947373
89.5474624633789	13.667831420898438	0.2
92.27925109863281	18.82477378845215	0.12631578947368421
79.89141082763672	44.28510665893555	0.16842105263157897
-73.5488052368164	39.81976318359375	0.5473684210526316
13.362349510192871	-9.242536544799805	0.3263157894736842
-30.860071182250977	-23.982868194580078	0.5052631578947369
-49.53826904296875	2.380073070526123	0.5789473684210527
30.00719451904297	-5.69510555267334	0.24210526315789477
19.66202735900879	-6.569619178771973	0.3263157894736842
6.096762180328369	-61.370357513427734	0.4631578947368421
73.24959564208984	-32.574100494384766	0.3263157894736842
70.59304809570312	-14.922086715698242	0.3052631578947369
-9.496726036071777	2.004446506500244	0.4842105263157895
43.25936508178711	-13.39073657989502	0.4
-46.743839263916016	-5.611538410186768	0.5052631578947369
-45.52857208251953	31.70931625366211	0.4421052631578948
-61.76387405395508	-7.614576816558838	0.4421052631578948
-42.71585464477539	32.40354919433594	0.43157894736842106
-62.53447341918945	45.79182815551758	0.5157894736842106
-16.234375	-59.17112731933594	0.3894736842105263
16.562597274780273	30.810897827148438	0.2736842105263158
48.98774719238281	-15.562466621398926	0.2947368421052632
7.761275768280029	-65.46437072753906	0.3894736842105263
69.10015106201172	-9.073132514953613	0.3894736842105263
66.36587524414062	-13.79638385772705	0.33684210526315794
23.52986717224121	-12.344127655029297	0.368421052631579
11.756318092346191	26.395233154296875	0.3052631578947369
-3.95263409614563	29.202342987060547	0.4
-51.67909622192383	30.439313888549805	0.4736842105263158
26.581802368164062	38.68790817260742	0.35789473684210527
-69.66905212402344	-7.443053245544434	0.43157894736842106
24.353422164916992	-9.257397651672363	0.3157894736842105
79.07196807861328	10.440235137939453	0.23157894736842105
58.913272857666016	-44.984493255615234	0.35789473684210527
100.08822631835938	14.1632719039917	0.3263157894736842
102.23237609863281	2.8005335330963135	0.2947368421052632
68.22956848144531	-4.974337577819824	0.4
-14.852054595947266	-72.16110229492188	0.35789473684210527
-13.90575122833252	71.8847427368164	0.43157894736842106
-37.094139099121094	59.9177360534668	0.3894736842105263
-31.775650024414062	29.309415817260742	0.368421052631579
12.24560832977295	26.2816219329834	0.3052631578947369
-71.26364135742188	-11.568716049194336	0.5789473684210527
24.973859786987305	-2.9382829666137695	0.3473684210526316
37.753662109375	22.053794860839844	0.45263157894736844
-13.359078407287598	-69.35491180419922	0.4
-11.680639266967773	-74.19367980957031	0.3263157894736842
17.356420516967773	-63.88734436035156	0.5157894736842106
-9.470660209655762	-73.97979736328125	0.4105263157894737
20.898313522338867	-15.477734565734863	0.45263157894736844
67.84529113769531	31.09650993347168	0.25263157894736843
-29.88417625427246	-16.331979751586914	0.5157894736842106
-66.44270324707031	-1.8543565273284912	0.4
-28.620147705078125	69.04644775390625	0.5368421052631579
-65.6690673828125	-0.347256064414978	0.37894736842105264
-42.558387756347656	-24.616437911987305	0.3263157894736842
46.79777526855469	-17.419084548950195	0.28421052631578947
87.95001220703125	11.108626365661621	0.28421052631578947
34.67873001098633	-61.82098388671875	0.4
32.89484405517578	-60.966495513916016	0.4105263157894737
77.701416015625	-9.55525016784668	0.24210526315789477
25.584022521972656	-1.4599031209945679	0.3052631578947369
37.25765609741211	2.558170795440674	0.26315789473684215
-74.34202575683594	11.724471092224121	0.43157894736842106
-66.61210632324219	-9.680789947509766	0.5052631578947369
7.66636848449707	27.514217376708984	0.35789473684210527
-66.32182312011719	19.092382431030273	0.3473684210526316
11.717192649841309	21.190753936767578	0.26315789473684215
26.840696334838867	28.971721649169922	0.26315789473684215
105.0489501953125	3.619436264038086	0.2947368421052632
33.85852813720703	-15.0225191116333	0.37894736842105264
35.4555778503418	-64.53522491455078	0.3894736842105263
63.56776428222656	30.205623626708984	0.2736842105263158
36.67262649536133	-0.04552994295954704	0.25263157894736843
12.093182563781738	33.76246643066406	0.2947368421052632
-44.240638732910156	30.91297721862793	0.4210526315789474
-33.15637969970703	-19.81194496154785	0.4631578947368421
9.324820518493652	25.70735740661621	0.26315789473684215
7.261728763580322	24.886486053466797	0.3473684210526316
14.575956344604492	-12.733887672424316	0.4105263157894737
-17.390304565429688	-52.408329010009766	0.3894736842105263
39.406776428222656	-60.91269302368164	0.4210526315789474
-28.045194625854492	-66.32178497314453	0.4421052631578948
-3.859823226928711	-71.50743865966797	0.4421052631578948
-6.558007717132568	-74.23698425292969	0.5052631578947369
-10.4387788772583	-69.39618682861328	0.43157894736842106
19.6641788482666	8.34550666809082	0.3263157894736842
-63.35932922363281	45.107200622558594	0.5052631578947369
-61.72170639038086	44.389915466308594	0.4736842105263158
-32.38954544067383	55.12700271606445	0.4421052631578948
-74.35748291015625	-28.673065185546875	0.4947368421052632
-20.895051956176758	1.8733681440353394	0.43157894736842106
87.80368041992188	11.262506484985352	0.2736842105263158
89.25102996826172	10.779295921325684	0.2736842105263158
53.2243537902832	-34.45941162109375	0.4105263157894737
90.66796875	12.001461029052734	0.3052631578947369
66.57185363769531	-35.24138641357422	0.43157894736842106
15.444771766662598	-71.17464447021484	0.45263157894736844
12.631815910339355	-10.059784889221191	0.3157894736842105
-43.91852569580078	32.68382263183594	0.4210526315789474
-20.70112419128418	40.14948272705078	0.5052631578947369
5.485698699951172	28.121137619018555	0.368421052631579
1.621088981628418	29.387741088867188	0.4210526315789474
-1.512341022491455	33.524845123291016	0.3473684210526316
16.143163681030273	-12.101151466369629	0.3157894736842105
37.39767074584961	1.959111213684082	0.28421052631578947
9.797772407531738	-66.51485443115234	0.4842105263157895
81.80923461914062	-16.47286033630371	0.33684210526315794
95.72152709960938	0.9407966732978821	0.2736842105263158
36.72166061401367	0.7792191505432129	0.26315789473684215
16.398609161376953	32.93195343017578	0.2736842105263158
-53.65953826904297	41.01144790649414	0.5052631578947369
-30.018224716186523	-16.299760818481445	0.4842105263157895
12.419241905212402	-7.179971218109131	0.4
7.282766342163086	21.135419845581055	0.25263157894736843
-20.7925968170166	-34.10063552856445	0.5263157894736842
34.31865692138672	-32.07088088989258	0.4842105263157895
-3.3420300483703613	-66.4968032836914	0.5368421052631579
-5.534138202667236	-62.55999755859375	0.4631578947368421
2.3902151584625244	-70.645751953125	0.5578947368421052
20.163230895996094	-6.484437465667725	0.3473684210526316
42.491790771484375	-17.022977828979492	0.37894736842105264
29.17113494873047	54.88132858276367	0.3157894736842105
4.130343914031982	24.060585021972656	0.3473684210526316
-16.991857528686523	-76.53569030761719	0.2736842105263158
-38.93921661376953	3.10951566696167	0.5052631578947369
-2.2334532737731934	24.02235221862793	0.2947368421052632
44.468597412109375	-13.812691688537598	0.2947368421052632
46.889976501464844	-38.36979293823242	0.37894736842105264
-9.938703536987305	-73.06795501708984	0.3894736842105263
33.1120491027832	-60.46268844604492	0.45263157894736844
69.21070861816406	-37.04170608520508	0.368421052631579
70.04946899414062	-12.526750564575195	0.2736842105263158
94.6474380493164	18.5416202545166	0.16842105263157897
50.8241081237793	46.85247039794922	0.26315789473684215
1.3285366296768188	29.042879104614258	0.43157894736842106
7.0554070472717285	28.12818717956543	0.3052631578947369
15.198033332824707	30.971628189086914	0.24210526315789477
20.71599006652832	44.40240478515625	0.2736842105263158
-16.541797637939453	-69.66392517089844	0.37894736842105264
94.35986328125	23.913259506225586	0.1473684210526316
33.113338470458984	-51.94552230834961	0.4421052631578948
83.11212921142578	-30.000699996948242	0.4
44.585872650146484	-63.600669860839844	0.368421052631579
-3.597860336303711	-77.42839813232422	0.4210526315789474
39.47707748413086	2.205047845840454	0.35789473684210527
10.721102714538574	-13.077486038208008	0.37894736842105264
-29.823835372924805	26.53666114807129	0.4842105263157895
-31.418760299682617	14.985895156860352	0.35789473684210527
19.49628257751465	32.13274002075195	0.23157894736842105
30.525440216064453	51.658470153808594	0.3052631578947369
23.130775451660156	-18.300315856933594	0.4210526315789474
81.02432250976562	-23.049400329589844	0.4105263157894737
72.52979278564453	-11.866320610046387	0.2947368421052632
52.6597900390625	-9.093318939208984	0.3894736842105263
44.113853454589844	-17.718740463256836	0.3052631578947369
102.95783233642578	3.4279468059539795	0.33684210526315794
41.760948181152344	-14.208274841308594	0.3263157894736842
18.091629028320312	42.064453125	0.25263157894736843
-61.72468948364258	23.51239585876465	0.4842105263157895
-80.18293762207031	32.89033126831055	0.5684210526315789
29.325542449951172	55.465606689453125	0.3473684210526316
-10.380948066711426	59.30789566040039	0.5052631578947369
3.8365840911865234	-40.594356536865234	0.4842105263157895
97.23007202148438	8.416698455810547	0.18947368421052635
67.59912109375	46.74662780761719	0.2210526315789474
72.29957580566406	-36.533267974853516	0.26315789473684215
81.7234115600586	-23.295059204101562	0.4105263157894737
97.2192153930664	11.069754600524902	0.26315789473684215
78.9752426147461	43.76729202270508	0.17894736842105263
64.80581665039062	34.4752197265625	0.25263157894736843
4.565129280090332	29.234193801879883	0.43157894736842106
-29.2403621673584	-17.356571197509766	0.5052631578947369
28.749853134155273	56.060028076171875	0.3473684210526316
11.993703842163086	34.67778396606445	0.26315789473684215
71.758056640625	-8.376904487609863	0.3157894736842105
49.53242492675781	-22.466327667236328	0.4
4.74696159362793	-61.1651725769043	0.4631578947368421
-11.645758628845215	-71.6649398803711	0.368421052631579
97.82290649414062	7.503997802734375	0.2210526315789474
99.09371948242188	15.51395034790039	0.3157894736842105
89.55094909667969	10.94625473022461	0.3157894736842105
51.50358963012695	44.43122863769531	0.24210526315789477
-18.317556381225586	34.937599182128906	0.4631578947368421
-43.4696044921875	17.56580924987793	0.5368421052631579
17.653223037719727	13.197818756103516	0.26315789473684215
-17.95355796813965	36.78025817871094	0.4736842105263158
72.62165069580078	3.5469276905059814	0.3052631578947369
71.25790405273438	4.498189926147461	0.3263157894736842
43.63536834716797	-18.79249382019043	0.2736842105263158
74.00045013427734	-20.02752685546875	0.4105263157894737
-5.073766708374023	-21.034263610839844	0.4947368421052632
1.305989384651184	-69.77430725097656	0.5263157894736842
99.75904083251953	15.952635765075684	0.3052631578947369
29.01007843017578	54.456336975097656	0.3157894736842105
-73.67715454101562	36.003318786621094	0.5157894736842106
-5.177927494049072	52.54703903198242	0.33684210526315794
36.49580383300781	52.145057678222656	0.18947368421052635
11.282875061035156	40.45430374145508	0.1578947368421053
-15.174703598022461	-65.25888061523438	0.3473684210526316
-0.2664431631565094	-58.50088119506836	0.4105263157894737
82.94914245605469	15.769048690795898	0.33684210526315794
30.822099685668945	-38.4577751159668	0.33684210526315794
70.14896392822266	-35.22945785522461	0.2947368421052632
56.84783172607422	-22.425931930541992	0.2
89.95543670654297	-2.975801467895508	0.25263157894736843
54.47711181640625	49.022735595703125	0.12631578947368421
-19.474618911743164	41.9664192199707	0.5157894736842106
1.0012001991271973	-14.747688293457031	0.4947368421052632
38.73532485961914	54.090362548828125	0.23157894736842105
4.647856712341309	25.626705169677734	0.3157894736842105
95.135009765625	17.705642700195312	0.2
53.64860916137695	3.675694704055786	0.3263157894736842
88.74651336669922	11.76121711730957	0.28421052631578947
70.39403533935547	-35.39558029174805	0.3473684210526316
87.9633560180664	9.71402359008789	0.3157894736842105
34.56781005859375	-49.66525650024414	0.5052631578947369
83.46372985839844	26.004844665527344	0.17894736842105263
54.14333724975586	46.97243118286133	0.23157894736842105
-81.66539001464844	4.322746753692627	0.4105263157894737
-6.386559009552002	60.88307189941406	0.3894736842105263
-33.14213943481445	64.54747009277344	0.4
-73.5880355834961	19.546018600463867	0.43157894736842106
-5.489681720733643	14.633431434631348	0.4105263157894737
27.965045928955078	-0.6498979330062866	0.4
72.37516021728516	-19.57650375366211	0.37894736842105264
34.743228912353516	-37.83208084106445	0.4736842105263158
-17.37110710144043	0.09010737389326096	0.45263157894736844
0.5274315476417542	-17.195253372192383	0.4842105263157895
-49.790077209472656	54.873291015625	0.45263157894736844
19.567480087280273	57.93968200683594	0.35789473684210527
-42.20704650878906	8.429579734802246	0.4842105263157895
-19.23014259338379	71.5685043334961	0.3894736842105263
-54.666873931884766	41.582767486572266	0.4842105263157895
-49.178829193115234	56.29851531982422	0.4105263157894737
12.29563045501709	-44.445953369140625	0.5052631578947369
44.85529327392578	4.696820259094238	0.35789473684210527
52.78860855102539	-8.69929027557373	0.4210526315789474
58.89900588989258	37.338687896728516	0.37894736842105264
33.10675048828125	-15.141879081726074	0.43157894736842106
-19.5208797454834	17.180131912231445	0.4842105263157895
43.15798568725586	62.73417663574219	0.28421052631578947
-10.144783020019531	58.24024200439453	0.4736842105263158
-88.77918243408203	8.742131233215332	0.43157894736842106
-48.9302978515625	23.827207565307617	0.5052631578947369
-61.61878204345703	21.935020446777344	0.43157894736842106
-60.497196197509766	7.4226202964782715	0.4
-19.39664077758789	14.594581604003906	0.5052631578947369
52.99736022949219	13.408968925476074	0.33684210526315794
-24.948572158813477	6.486028671264648	0.37894736842105264
66.28282928466797	45.457706451416016	0.28421052631578947
-10.797982215881348	-4.3410749435424805	0.4
17.96664047241211	0.2079724818468094	0.4842105263157895
66.94922637939453	43.74440383911133	0.368421052631579
-4.887322425842285	40.85898208618164	0.4
-40.75922393798828	12.859020233154297	0.4947368421052632
-21.102619171142578	32.17200469970703	0.4
-66.42266845703125	19.110610961914062	0.4
-53.57101821899414	28.04416275024414	0.5263157894736842
35.4652099609375	63.447452545166016	0.26315789473684215
17.891021728515625	-30.222959518432617	0.4842105263157895
-62.22041320800781	-33.5467529296875	0.5263157894736842
71.8414535522461	30.761289596557617	0.2947368421052632
48.73918533325195	57.77184295654297	0.3157894736842105
58.163368225097656	39.62467575073242	0.4
49.665828704833984	47.81342697143555	0.3263157894736842
29.779874801635742	43.348793029785156	0.35789473684210527
-51.599510192871094	32.694618225097656	0.4421052631578948
-38.64855194091797	11.486367225646973	0.4842105263157895
-33.55634689331055	63.789608001708984	0.35789473684210527
-70.90650177001953	27.771005630493164	0.4947368421052632
-40.04564666748047	5.059576034545898	0.5157894736842106
3.976457118988037	-6.9456000328063965	0.4842105263157895
-17.475460052490234	10.9661865234375	0.5263157894736842
69.24597930908203	47.016845703125	0.368421052631579
67.447509765625	8.437819480895996	0.4105263157894737
57.256351470947266	39.7736930847168	0.4105263157894737
41.30967330932617	60.05202102661133	0.2736842105263158
-16.086380004882812	71.15492248535156	0.37894736842105264
-29.761268615722656	24.783252716064453	0.4421052631578948
-46.75905227661133	27.759553909301758	0.5157894736842106
-63.54250717163086	4.602229118347168	0.368421052631579
-49.04301834106445	56.248046875	0.43157894736842106
-41.380035400390625	2.0669925212860107	0.5052631578947369
-6.427602291107178	6.0865960121154785	0.4105263157894737
80.17770385742188	6.209894180297852	0.35789473684210527
17.397159576416016	61.83563995361328	0.4421052631578948
71.66937255859375	34.1987190246582	0.2947368421052632
72.38980865478516	35.126800537109375	0.25263157894736843
50.95272445678711	13.69100570678711	0.368421052631579
-9.1052827835083	57.12757873535156	0.4210526315789474
-69.47063446044922	19.022052764892578	0.4105263157894737
46.01956558227539	26.064743041992188	0.4105263157894737
-60.777252197265625	11.218358993530273	0.368421052631579
-33.719608306884766	30.88304328918457	0.3263157894736842
-57.265621185302734	6.333268642425537	0.4105263157894737
-17.6778621673584	-11.439416885375977	0.5263157894736842
15.296109199523926	-33.78852081298828	0.4105263157894737
64.10334014892578	28.455888748168945	0.35789473684210527
71.47584533691406	30.576648712158203	0.35789473684210527
32.4113655090332	-13.7537841796875	0.35789473684210527
5.0006232261657715	29.035686492919922	0.4210526315789474
-7.057146072387695	43.729068756103516	0.43157894736842106
-28.749629974365234	70.7679672241211	0.4421052631578948
-6.387383937835693	18.170852661132812	0.3894736842105263
-21.956209182739258	30.053346633911133	0.37894736842105264
-92.16281127929688	8.547513961791992	0.35789473684210527
-25.640804290771484	29.53138542175293	0.4947368421052632
88.6174087524414	22.110279083251953	0.11578947368421055
45.2305793762207	54.55365753173828	0.18947368421052635
68.0665512084961	46.15312957763672	0.3157894736842105
77.02670288085938	45.78447341918945	0.2210526315789474
62.24488067626953	40.657470703125	0.33684210526315794
19.944639205932617	20.43479347229004	0.35789473684210527
43.86470413208008	59.68415832519531	0.26315789473684215
-38.56906509399414	60.1046028137207	0.45263157894736844
-37.48896789550781	14.55338191986084	0.4947368421052632
-4.215435981750488	42.0200309753418	0.3473684210526316
-47.19154739379883	21.70170783996582	0.5052631578947369
-20.205005645751953	-7.424804210662842	0.4842105263157895
-29.815185546875	13.186551094055176	0.4105263157894737
8.957639694213867	-54.523197174072266	0.43157894736842106
63.4676399230957	41.86331558227539	0.2947368421052632
93.29643249511719	18.493894577026367	0.2
73.84070587158203	0.5061215758323669	0.24210526315789477
37.374332427978516	62.62901306152344	0.3263157894736842
64.71633911132812	39.49296188354492	0.2947368421052632
-72.24557495117188	46.85575485229492	0.5473684210526316
2.190828800201416	1.2788398265838623	0.368421052631579
-71.0196533203125	28.27049446105957	0.5157894736842106
-43.682430267333984	34.268348693847656	0.3473684210526316
-44.51157760620117	11.966307640075684	0.5263157894736842
-8.344091415405273	4.631361961364746	0.5052631578947369
32.57931137084961	16.73830223083496	0.368421052631579
67.74360656738281	28.451993942260742	0.33684210526315794
-8.625137329101562	3.2925968170166016	0.4947368421052632
59.322505950927734	63.365447998046875	0.2736842105263158
-23.94533920288086	15.590505599975586	0.3894736842105263
-5.688616752624512	66.86920928955078	0.4631578947368421
-41.38648986816406	25.357398986816406	0.4842105263157895
-41.87279510498047	15.934723854064941	0.5368421052631579
-60.404754638671875	24.461233139038086	0.5052631578947369
-88.27379608154297	9.197484016418457	0.4421052631578948
-10.505022048950195	48.46028137207031	0.4631578947368421
-8.184935569763184	0.6806884407997131	0.4947368421052632
73.74639129638672	28.05486297607422	0.3052631578947369
60.51395797729492	16.791278839111328	0.2947368421052632
58.041908264160156	67.20205688476562	0.2210526315789474
43.20111846923828	64.29408264160156	0.26315789473684215
42.431053161621094	61.42922592163086	0.33684210526315794
-11.750068664550781	43.09623718261719	0.4105263157894737
-61.71757507324219	21.94406509399414	0.4210526315789474
-24.455081939697266	32.1380729675293	0.5157894736842106
-17.94325065612793	35.47242736816406	0.43157894736842106
-82.07313537597656	0.3766298294067383	0.18947368421052635
-20.512678146362305	-19.30828094482422	0.5368421052631579
-7.443898677825928	-31.53621482849121	0.4210526315789474
47.01930236816406	-26.335630416870117	0.4
52.351356506347656	46.02090072631836	0.3157894736842105
-13.401702880859375	2.195618152618408	0.5157894736842106
24.227611541748047	53.57514190673828	0.3473684210526316
20.046281814575195	29.162261962890625	0.4210526315789474
42.80618667602539	45.139583587646484	0.3473684210526316
-46.34786605834961	16.005481719970703	0.5052631578947369
-46.87632751464844	21.865835189819336	0.5052631578947369
-71.93301391601562	12.998847961425781	0.3157894736842105
-52.2392692565918	16.58165740966797	0.4631578947368421
14.626652717590332	68.46263122558594	0.45263157894736844
-19.938379287719727	-48.34296798706055	0.43157894736842106
27.4771728515625	45.43122482299805	0.3894736842105263
59.951568603515625	42.45372772216797	0.3157894736842105
42.840980529785156	51.15445327758789	0.368421052631579
34.78230667114258	-15.535309791564941	0.37894736842105264
67.82095336914062	7.51704740524292	0.2736842105263158
19.574365615844727	57.865596771240234	0.3473684210526316
-48.6208381652832	18.906551361083984	0.5052631578947369
-57.13676452636719	45.045658111572266	0.4736842105263158
-77.09788513183594	5.99592924118042	0.4842105263157895
-81.14451599121094	10.593437194824219	0.4842105263157895
-4.492107391357422	9.303412437438965	0.4736842105263158
32.456886291503906	-41.376861572265625	0.5263157894736842
68.95281982421875	43.696258544921875	0.23157894736842105
73.1023178100586	31.38933753967285	0.2736842105263158
44.97758102416992	-30.19298553466797	0.4421052631578948
53.25104904174805	64.57772064208984	0.17894736842105263
47.45276641845703	57.3480110168457	0.23157894736842105
-25.520082473754883	29.386184692382812	0.4842105263157895
-37.66588592529297	-11.202641487121582	0.43157894736842106
-83.10408020019531	2.5594475269317627	0.35789473684210527
-40.447200775146484	30.034454345703125	0.4210526315789474
-71.33545684814453	24.772403717041016	0.3894736842105263
-23.699853897094727	25.4848690032959	0.5263157894736842
40.360107421875	-45.66874694824219	0.5684210526315789
-32.512962341308594	3.7113606929779053	0.4842105263157895
21.548614501953125	-24.544933319091797	0.4947368421052632
66.26502227783203	-9.46706771850586	0.2210526315789474
56.58686447143555	39.52280044555664	0.3473684210526316
-32.708255767822266	27.028793334960938	0.37894736842105264
19.295183181762695	65.06927490234375	0.3263157894736842
-76.75537109375	9.822868347167969	0.4421052631578948
-25.497121810913086	31.40970230102539	0.5052631578947369
-57.02412414550781	6.821081638336182	0.4842105263157895
-87.90884399414062	8.19381046295166	0.37894736842105264
-37.878475189208984	19.24412727355957	0.5473684210526316
5.1805500984191895	-43.94493865966797	0.5052631578947369
26.104637145996094	-28.099979400634766	0.43157894736842106
64.39405059814453	42.453346252441406	0.4105263157894737
-11.06124496459961	12.451478958129883	0.5052631578947369
-14.796753883361816	16.511625289916992	0.37894736842105264
38.17903137207031	62.57938766479492	0.3157894736842105
-19.09284210205078	44.2864990234375	0.4421052631578948
-88.62820434570312	9.873075485229492	0.4421052631578948
-20.534210205078125	49.166316986083984	0.43157894736842106
17.131166458129883	58.8247184753418	0.35789473684210527
-96.48118591308594	17.35173988342285	0.5578947368421052
-76.46068572998047	5.1509246826171875	0.45263157894736844
-25.895700454711914	25.196561813354492	0.4421052631578948
73.54529571533203	-8.035226821899414	0.3157894736842105
80.93302154541016	7.6794939041137695	0.3473684210526316
44.57321548461914	15.306215286254883	0.43157894736842106
-3.6042628288269043	-46.99765396118164	0.4736842105263158
57.42534637451172	38.90733337402344	0.4105263157894737
20.25560188293457	64.96350860595703	0.28421052631578947
-68.9848403930664	45.24515151977539	0.5578947368421052
-83.47122192382812	39.087772369384766	0.4947368421052632
-63.48116683959961	21.58976936340332	0.3894736842105263
-73.26844024658203	22.16119384765625	0.4210526315789474
-74.4531021118164	21.307172775268555	0.4842105263157895
72.30094146728516	-7.958375930786133	0.3473684210526316
84.39501190185547	10.370317459106445	0.3157894736842105
86.6757583618164	7.905814170837402	0.368421052631579
31.947893142700195	26.124853134155273	0.4631578947368421
6.5976667404174805	-43.54597854614258	0.4947368421052632
46.483177185058594	2.5550599098205566	0.3894736842105263
47.156497955322266	60.56119155883789	0.2210526315789474
-69.85407257080078	11.797768592834473	0.4210526315789474
-48.611602783203125	33.94585037231445	0.45263157894736844
-33.906436920166016	65.14134216308594	0.4210526315789474
-57.436275482177734	17.087692260742188	0.5473684210526316
-33.130001068115234	-6.486245155334473	0.5052631578947369
-6.886582374572754	-69.03592681884766	0.4210526315789474
12.676926612854004	-31.36795425415039	0.3263157894736842
-2.2955026626586914	-58.18862533569336	0.4105263157894737
65.4566879272461	5.3612494468688965	0.2947368421052632
83.3450698852539	20.30865478515625	0.2210526315789474
51.628814697265625	47.68503189086914	0.25263157894736843
15.871002197265625	48.84172821044922	0.33684210526315794
-46.359622955322266	44.734439849853516	0.5052631578947369
-65.90172576904297	38.65077590942383	0.5263157894736842
-63.56928634643555	7.008242607116699	0.4421052631578948
-51.997196197509766	31.513242721557617	0.5052631578947369
-5.305039882659912	-37.03941345214844	0.5157894736842106
26.937227249145508	-36.7740364074707	0.4421052631578948
97.6934814453125	2.1443698406219482	0.28421052631578947
96.07736206054688	6.031869411468506	0.13684210526315793
91.44149017333984	12.148309707641602	0.28421052631578947
86.52033996582031	20.04001235961914	0.17894736842105263
65.18004608154297	52.55294418334961	0.09473684210526317
23.134183883666992	31.49534034729004	0.3052631578947369
-52.91507339477539	32.52800369262695	0.45263157894736844
-66.75298309326172	45.01640701293945	0.5473684210526316
-36.51675796508789	60.788455963134766	0.368421052631579
-53.80414581298828	-3.2806448936462402	0.5263157894736842
-16.66282844543457	-14.390539169311523	0.5052631578947369
53.18281173706055	-13.552566528320312	0.3052631578947369
21.307388305664062	-17.36188316345215	0.37894736842105264
43.519561767578125	-14.394975662231445	0.368421052631579
61.788352966308594	-4.420744895935059	0.26315789473684215
96.39773559570312	-8.29074478149414	0.2
21.883325576782227	-35.89608383178711	0.4631578947368421
-2.826172351837158	45.776039123535156	0.33684210526315794
-54.118709564208984	36.99250411987305	0.4631578947368421
-57.91334533691406	38.64569854736328	0.4947368421052632
-48.976158142089844	33.40620422363281	0.4105263157894737
-44.83735275268555	39.626495361328125	0.4842105263157895
-51.50748062133789	21.925926208496094	0.5052631578947369
13.989622116088867	-51.342350006103516	0.37894736842105264
49.98843765258789	9.41948127746582	0.4842105263157895
82.02703857421875	22.59478759765625	0.3157894736842105
80.7735824584961	2.778702735900879	0.28421052631578947
91.34812927246094	20.573856353759766	0.21052631578947373
59.15196228027344	37.098777770996094	0.3473684210526316
45.000160217285156	62.12327194213867	0.18947368421052635
-41.368865966796875	19.98187828063965	0.5578947368421052
-67.17616271972656	51.9563102722168	0.5052631578947369
-27.660703659057617	76.4272689819336	0.4736842105263158
-83.58383178710938	20.54917335510254	0.5473684210526316
-16.06565284729004	-15.515392303466797	0.45263157894736844
49.71348571777344	-9.827994346618652	0.4210526315789474
91.20883178710938	-12.752159118652344	0.21052631578947373
89.50090789794922	17.103425979614258	0.24210526315789477
91.0782241821289	16.314924240112305	0.25263157894736843
83.26844787597656	27.286285400390625	0.26315789473684215
82.24850463867188	37.00741195678711	0.16842105263157897
-4.619638919830322	39.373451232910156	0.3052631578947369
-66.77600860595703	33.92668151855469	0.4736842105263158
-14.464044570922852	43.392181396484375	0.5368421052631579
-39.956092834472656	59.191444396972656	0.4842105263157895
-68.71277618408203	41.13700485229492	0.5263157894736842
-1.09588623046875	-11.216645240783691	0.5052631578947369
-21.322046279907227	-30.4005184173584	0.4631578947368421
75.86994171142578	0.5660697221755981	0.23157894736842105
67.12137603759766	-10.601455688476562	0.2736842105263158
76.5176010131836	1.2353821992874146	0.24210526315789477
21.531700134277344	52.62807846069336	0.2736842105263158
21.57991600036621	22.203006744384766	0.3894736842105263
-46.302425384521484	12.03173542022705	0.4421052631578948
-70.06970977783203	-8.288887023925781	0.5052631578947369
-53.22724914550781	26.819076538085938	0.5368421052631579
-38.94083786010742	59.386756896972656	0.4210526315789474
-38.46432113647461	62.034114837646484	0.4105263157894737
-35.6424446105957	-0.7378305196762085	0.4947368421052632
2.081975221633911	-49.70568084716797	0.5263157894736842
33.54543685913086	-3.9191925525665283	0.35789473684210527
99.01866912841797	5.341402053833008	0.24210526315789477
86.1725082397461	-1.7491801977157593	0.2947368421052632
70.0526351928711	37.00859069824219	0.2947368421052632
66.654052734375	14.457066535949707	0.28421052631578947
9.62542724609375	35.262939453125	0.28421052631578947
-75.79414367675781	-29.045331954956055	0.4842105263157895
-63.56603240966797	46.15955352783203	0.5052631578947369
7.012718677520752	27.3222599029541	0.3263157894736842
-65.35220336914062	-12.830108642578125	0.4947368421052632
12.506701469421387	-43.92888641357422	0.4631578947368421
3.936028003692627	-44.783241271972656	0.5263157894736842
38.09963607788086	-3.8354837894439697	0.2947368421052632
80.3558349609375	5.405230522155762	0.3157894736842105
92.55786895751953	11.96282958984375	0.28421052631578947
86.43790435791016	3.4581618309020996	0.1578947368421053
40.7678108215332	58.489376068115234	0.24210526315789477
17.389066696166992	25.87043571472168	0.2947368421052632
-69.20289611816406	46.27094650268555	0.5578947368421052
-79.9889144897461	17.153017044067383	0.4842105263157895
-53.96730422973633	33.174869537353516	0.45263157894736844
-65.07440948486328	20.03893280029297	0.35789473684210527
-22.062725067138672	-26.445768356323242	0.5052631578947369
43.129940032958984	-43.13105392456055	0.4421052631578948
47.84648513793945	-7.859752178192139	0.3157894736842105
98.63727569580078	-12.862126350402832	0.26315789473684215
62.508060455322266	3.854570150375366	0.26315789473684215
81.53547668457031	37.24187469482422	0.16842105263157897
79.8659439086914	38.926048278808594	0.24210526315789477
47.38621520996094	56.73557662963867	0.23157894736842105
-68.47595977783203	50.57086181640625	0.5368421052631579
-33.1037712097168	66.3811264038086	0.4421052631578948
-75.0467300415039	34.339508056640625	0.5368421052631579
-12.71760082244873	34.16230392456055	0.4105263157894737
-32.968414306640625	-18.836305618286133	0.4947368421052632
-21.42724609375	-22.185537338256836	0.4947368421052632
67.0494155883789	-0.47687774896621704	0.28421052631578947
82.72500610351562	-1.9745665788650513	0.2210526315789474
-54.25595474243164	-38.106468200683594	0.4421052631578948
34.38284683227539	-57.78956985473633	0.4105263157894737
59.838993072509766	44.65058517456055	0.25263157894736843
-33.855037689208984	31.16941261291504	0.2736842105263158
-47.59293746948242	35.69540786743164	0.4105263157894737
-22.692609786987305	72.11354064941406	0.4105263157894737
-48.6759033203125	21.047489166259766	0.5263157894736842
-14.259764671325684	42.841941833496094	0.5263157894736842
-21.19820785522461	-39.40826416015625	0.5263157894736842
13.33209228515625	-31.245195388793945	0.33684210526315794
18.920246124267578	-26.9652042388916	0.368421052631579
51.8914794921875	-3.215078592300415	0.33684210526315794
102.2997817993164	7.062558650970459	0.23157894736842105
82.75129699707031	15.983896255493164	0.3473684210526316
59.34990692138672	37.040008544921875	0.3263157894736842
-24.111927032470703	28.273311614990234	0.4
-49.07859802246094	33.28726577758789	0.4210526315789474
-41.92873764038086	12.678543090820312	0.5052631578947369
4.284693241119385	31.069852828979492	0.4
-54.70441818237305	39.1148681640625	0.5263157894736842
-1.2074170112609863	-41.167110443115234	0.5052631578947369
60.08932876586914	-1.7471981048583984	0.2947368421052632
43.72637176513672	-16.79938507080078	0.3052631578947369
78.23109436035156	-0.14153416454792023	0.2736842105263158
90.02999877929688	12.212806701660156	0.3052631578947369
87.12858581542969	31.99644660949707	0.12631578947368421
62.286231994628906	37.57408142089844	0.23157894736842105
17.25319480895996	41.44729232788086	0.21052631578947373
-53.16408920288086	22.092689514160156	0.5157894736842106
-69.967041015625	34.81903839111328	0.5052631578947369
-41.371376037597656	34.0119514465332	0.368421052631579
-73.03080749511719	47.2950553894043	0.5684210526315789
8.700071334838867	-44.78343200683594	0.5789473684210527
-9.716459274291992	-46.20009231567383	0.5157894736842106
94.38189697265625	-4.6882171630859375	0.3052631578947369
82.8501205444336	-1.2092499732971191	0.24210526315789477
63.79707717895508	35.41889953613281	0.25263157894736843
84.55845642089844	25.558914184570312	0.21052631578947373
58.38539123535156	35.4047966003418	0.24210526315789477
16.624961853027344	24.95509910583496	0.2947368421052632
-69.0593490600586	-17.619735717773438	0.5578947368421052
-20.604379653930664	60.77640914916992	0.45263157894736844
-50.941139221191406	32.8784294128418	0.3894736842105263
-42.75635528564453	47.942771911621094	0.4947368421052632
-21.32068634033203	-27.03438949584961	0.4947368421052632
-10.651023864746094	-43.107303619384766	0.5157894736842106
37.64454650878906	-37.91089630126953	0.4631578947368421
67.37156677246094	-9.522573471069336	0.3263157894736842
25.329242706298828	-67.64256286621094	0.4947368421052632
60.16004180908203	0.3992539048194885	0.2947368421052632
31.51471519470215	32.586727142333984	0.26315789473684215
17.19000816345215	24.9234561920166	0.3157894736842105
-41.800411224365234	49.43132781982422	0.6
-69.05452728271484	50.04021453857422	0.5578947368421052
-52.98179626464844	27.985715866088867	0.4842105263157895
-48.29151153564453	17.25667953491211	0.4947368421052632
-40.524322509765625	47.49026870727539	0.4947368421052632
-33.5662727355957	47.676239013671875	0.43157894736842106
13.741462707519531	-32.49462890625	0.37894736842105264
64.73191833496094	7.685854911804199	0.25263157894736843
97.45648193359375	-7.55410623550415	0.21052631578947373
70.24864196777344	36.69439697265625	0.2947368421052632
59.19670104980469	37.1516227722168	0.3473684210526316
17.013774871826172	37.56279373168945	0.2947368421052632
-64.13316345214844	29.75836753845215	0.5052631578947369
1.239850401878357	30.109575271606445	0.3894736842105263
-46.37226486206055	32.35145950317383	0.4947368421052632
-75.82872772216797	-22.135839462280273	0.5578947368421052
-52.62181091308594	17.8569393157959	0.5263157894736842
1.0131049156188965	-33.25851058959961	0.3894736842105263
80.3991470336914	3.9238367080688477	0.2
95.71942901611328	2.747396469116211	0.2
75.9478530883789	32.53312683105469	0.26315789473684215
87.64350891113281	34.0699462890625	0.23157894736842105
60.7525749206543	37.598472595214844	0.26315789473684215
-37.21018600463867	36.14657211303711	0.2736842105263158
-1.371506929397583	28.52555274963379	0.45263157894736844
-69.78634643554688	30.688383102416992	0.4631578947368421
-68.94951629638672	46.07279968261719	0.5473684210526316
-84.58832550048828	44.299991607666016	0.5684210526315789
-11.570650100708008	-14.13874626159668	0.5052631578947369
11.642007827758789	-46.97898864746094	0.4947368421052632
13.424802780151367	-56.787654876708984	0.5263157894736842
28.362337112426758	-9.975968360900879	0.3894736842105263
29.99947166442871	-16.470203399658203	0.3473684210526316
17.919071197509766	-48.34108352661133	0.26315789473684215
21.563879013061523	9.8399019241333	0.2
5.10298490524292	32.02769088745117	0.368421052631579
-67.93317413330078	47.32966232299805	0.5052631578947369
-27.095355987548828	-17.459484100341797	0.4947368421052632
-90.19853973388672	6.968647480010986	0.3894736842105263
-69.36105346679688	41.10579299926758	0.5368421052631579
-34.92570877075195	-8.808145523071289	0.5263157894736842
80.73278045654297	4.49661111831665	0.23157894736842105
-26.01569366455078	-58.331241607666016	0.4421052631578948
8.550127029418945	-67.53257751464844	0.5368421052631579
39.953712463378906	-0.5704079270362854	0.35789473684210527
6.768336772918701	28.112863540649414	0.37894736842105264
-31.13735008239746	16.156118392944336	0.26315789473684215
-41.1734733581543	31.071231842041016	0.45263157894736844
-60.488250732421875	-18.709775924682617	0.4736842105263158
-44.73517990112305	32.09918975830078	0.4210526315789474
-70.1986083984375	34.84626388549805	0.5052631578947369
-71.04888916015625	20.165904998779297	0.37894736842105264
-68.70710754394531	1.0820469856262207	0.368421052631579
0.9680531620979309	-42.90205764770508	0.5894736842105264
6.131893157958984	-36.522193908691406	0.3894736842105263
97.63190460205078	-21.860382080078125	0.2947368421052632
19.044281005859375	-52.21099853515625	0.3473684210526316
31.9892520904541	-2.133537530899048	0.3263157894736842
4.705413818359375	-42.81977081298828	0.5263157894736842
4.2605085372924805	23.91034698486328	0.3263157894736842
-67.59858703613281	26.137361526489258	0.45263157894736844
-52.921504974365234	59.20249938964844	0.43157894736842106
-77.31966400146484	8.010736465454102	0.5052631578947369
-65.8812255859375	9.13331413269043	0.3473684210526316
-58.086334228515625	29.083223342895508	0.4947368421052632
-53.376853942871094	7.234119892120361	0.4421052631578948
21.12374496459961	-28.123018264770508	0.33684210526315794
19.78777313232422	-24.673812866210938	0.4421052631578948
34.173240661621094	-63.90378952026367	0.43157894736842106
42.79769515991211	0.5397869944572449	0.26315789473684215
75.4080810546875	42.022579193115234	0.2
4.611578941345215	32.040855407714844	0.37894736842105264
-66.93655395507812	21.672487258911133	0.2947368421052632
-51.281551361083984	34.52179718017578	0.4631578947368421
-51.09443283081055	32.148292541503906	0.45263157894736844
-84.2117919921875	21.443153381347656	0.5157894736842106
-68.26300048828125	50.73290252685547	0.4736842105263158
-1.8062984943389893	-47.69830322265625	0.5157894736842106
22.181970596313477	-17.890073776245117	0.35789473684210527
30.921524047851562	-54.054298400878906	0.4842105263157895
51.85305404663086	-2.5438079833984375	0.37894736842105264
38.12736129760742	-0.542020320892334	0.18947368421052635
38.499149322509766	-0.4426976442337036	0.13684210526315793
-4.158936500549316	37.54680252075195	0.2736842105263158
-70.431640625	24.58985137939453	0.3894736842105263
-68.19036865234375	38.976165771484375	0.5052631578947369
-67.3618392944336	42.096683502197266	0.5473684210526316
-64.60256958007812	19.530763626098633	0.4105263157894737
-57.687992095947266	30.58559226989746	0.5578947368421052
-32.61372756958008	55.730377197265625	0.4631578947368421
11.490680694580078	-15.909379959106445	0.4947368421052632
-10.973177909851074	-71.14306640625	0.37894736842105264
-12.567363739013672	-57.0041389465332	0.3894736842105263
-29.112255096435547	-64.263671875	0.4210526315789474
24.352855682373047	2.5833756923675537	0.2947368421052632
-43.25115203857422	30.213245391845703	0.37894736842105264
-58.09965515136719	3.563197135925293	0.4210526315789474
-63.73602294921875	46.14311981201172	0.4947368421052632
-67.09441375732422	20.803117752075195	0.3157894736842105
-68.42796325683594	46.82701873779297	0.5157894736842106
-71.54878234863281	36.788475036621094	0.5263157894736842
-34.24065399169922	-39.35906982421875	0.5789473684210527
42.01036071777344	-4.929372787475586	0.368421052631579
8.417093276977539	-64.31157684326172	0.4631578947368421
82.01426696777344	15.010498046875	0.3473684210526316
43.98270034790039	-1.5216656923294067	0.4
19.992918014526367	-43.367069244384766	0.25263157894736843
-33.32339096069336	32.10245895385742	0.24210526315789477
-44.08095932006836	-8.56853199005127	0.4842105263157895
-68.23981475830078	38.71561050415039	0.4947368421052632
-64.68364715576172	19.313947677612305	0.3473684210526316
-71.03601837158203	22.2579288482666	0.37894736842105264
-40.870784759521484	-8.987776756286621	0.5368421052631579
-77.29145050048828	-23.79482650756836	0.5473684210526316
-25.746198654174805	1.3389798402786255	0.43157894736842106
29.113378524780273	-1.2926572561264038	0.368421052631579
46.39732360839844	0.9956367015838623	0.4
38.65956115722656	-3.6440553665161133	0.3052631578947369
19.68790626525879	15.138374328613281	0.2736842105263158
-33.8505744934082	30.947551727294922	0.26315789473684215
-67.54175567626953	-6.800468921661377	0.4947368421052632
-72.08589935302734	-4.017947673797607	0.5368421052631579
-88.05751037597656	25.687496185302734	0.28421052631578947
-39.846317291259766	13.837767601013184	0.45263157894736844
-55.992610931396484	22.250316619873047	0.5789473684210527
-37.28359603881836	-5.156866073608398	0.6210526315789474
21.108854293823242	-9.438356399536133	0.368421052631579
-13.05305004119873	11.001537322998047	0.5052631578947369
29.602556228637695	-46.735626220703125	0.43157894736842106
77.1383285522461	-4.561539173126221	0.3894736842105263
-33.30204391479492	32.61597442626953	0.21052631578947373
-49.24263381958008	39.700767517089844	0.4631578947368421
-82.3907470703125	12.775874137878418	0.4631578947368421
-82.9158935546875	-8.396060943603516	0.4631578947368421
-67.6025619506836	42.63040542602539	0.5578947368421052
-80.12906646728516	-37.140899658203125	0.5157894736842106
-78.39209747314453	6.299102306365967	0.5157894736842106
13.766864776611328	-47.18827819824219	0.5052631578947369
-12.708529472351074	-41.67714309692383	0.4947368421052632
25.619691848754883	-7.081846237182617	0.2947368421052632
25.684009552001953	-21.01946258544922	0.3473684210526316
45.974754333496094	3.9332351684570312	0.37894736842105264
40.73670959472656	-1.214256763458252	0.33684210526315794
-41.498374938964844	35.74364471435547	0.35789473684210527
-54.394447326660156	57.259769439697266	0.4421052631578948
-55.730255126953125	45.081111907958984	0.4631578947368421
-65.43964385986328	20.43549156188965	0.3473684210526316
-63.566856384277344	21.792686462402344	0.43157894736842106
-52.74907684326172	18.553518295288086	0.5368421052631579
-47.49286651611328	-39.90293502807617	0.5684210526315789
10.96531867980957	-54.25221633911133	0.5157894736842106
-15.285372734069824	-71.54329681396484	0.37894736842105264
82.2137222290039	12.482339859008789	0.3052631578947369
20.96249771118164	-31.05198860168457	0.4
41.99620056152344	6.168099880218506	0.2736842105263158
2.7605388164520264	25.18885612487793	0.2210526315789474
-85.3089599609375	6.272180557250977	0.37894736842105264
-91.0897216796875	12.052970886230469	0.3052631578947369
-66.24246215820312	-54.04509353637695	0.33684210526315794
-72.19207000732422	-3.8775131702423096	0.5052631578947369
-49.1365852355957	9.99482536315918	0.5263157894736842
13.463164329528809	-47.78110122680664	0.4736842105263158
14.662740707397461	-55.317081451416016	0.5052631578947369
81.61996459960938	12.492820739746094	0.33684210526315794
94.31636047363281	8.454422950744629	0.10526315789473689
63.02283477783203	-31.9921817779541	0.35789473684210527
25.462594985961914	0.9297991394996643	0.2736842105263158
-46.21259307861328	13.016980171203613	0.5263157894736842
-79.28038787841797	36.59325408935547	0.5473684210526316
-72.24897766113281	22.352317810058594	0.4
-68.04515838623047	-15.141670227050781	0.5157894736842106
-75.05274963378906	21.252248764038086	0.37894736842105264
-12.564643859863281	-19.01470184326172	0.4631578947368421
10.544208526611328	-46.851295471191406	0.5684210526315789
-9.701031684875488	-53.447696685791016	0.5789473684210527
81.41976165771484	13.392884254455566	0.2736842105263158
17.16284942626953	-51.15510940551758	0.26315789473684215
25.685606002807617	-16.820581436157227	0.3894736842105263
20.346744537353516	-44.09174728393555	0.3473684210526316
-41.7120246887207	30.087148666381836	0.4105263157894737
-69.94597625732422	29.375202178955078	0.5157894736842106
-72.4320297241211	35.44257354736328	0.4947368421052632
-63.28527069091797	-26.56635284423828	0.4210526315789474
-69.10578918457031	50.004207611083984	0.5368421052631579
-84.47369384765625	12.977145195007324	0.4842105263157895
-17.373626708984375	-35.7825813293457	0.5368421052631579
64.43496704101562	45.611820220947266	0.2
67.82432556152344	-41.96570587158203	0.23157894736842105
71.21175384521484	-14.424044609069824	0.368421052631579
40.00938415527344	-36.83283233642578	0.4842105263157895
22.54604148864746	5.509792804718018	0.3052631578947369
4.581200122833252	31.04018783569336	0.35789473684210527
-80.78510284423828	5.138733863830566	0.4947368421052632
-56.924625396728516	11.198379516601562	0.5052631578947369
-26.533254623413086	-31.505165100097656	0.4105263157894737
-83.3416976928711	-0.08531194925308228	0.3052631578947369
-9.396659851074219	-57.45579147338867	0.37894736842105264
-11.0397310256958	-63.242156982421875	0.4105263157894737
-34.312591552734375	2.6926941871643066	0.4421052631578948
62.125770568847656	29.253406524658203	0.33684210526315794
-58.71320724487305	-43.843196868896484	0.4842105263157895
-40.365867614746094	-50.978145599365234	0.4947368421052632
62.00765609741211	29.153024673461914	0.3894736842105263
2.57891845703125	29.401718139648438	0.45263157894736844
-83.29265594482422	8.36695384979248	0.4
-87.39103698730469	3.8260304927825928	0.4210526315789474
-17.466327667236328	-61.608524322509766	0.4105263157894737
-80.73898315429688	5.126234531402588	0.4105263157894737
10.894745826721191	-61.6561164855957	0.5052631578947369
-42.470455169677734	-9.627167701721191	0.5473684210526316
18.72068977355957	-22.071517944335938	0.43157894736842106
-38.229007720947266	0.6063231825828552	0.4631578947368421
-11.057024955749512	1.684489369392395	0.4947368421052632
86.17868041992188	-4.8622660636901855	0.3894736842105263
9.054109573364258	-56.756771087646484	0.5157894736842106
18.80727195739746	-30.401145935058594	0.4421052631578948
-65.91118621826172	9.212237358093262	0.3157894736842105
-9.535077095031738	-57.1014404296875	0.3157894736842105
-40.70710372924805	13.013897895812988	0.4736842105263158
-72.74263000488281	11.470163345336914	0.4
-40.625328063964844	-20.203336715698242	0.43157894736842106
11.24858283996582	-53.676395416259766	0.5052631578947369
-2.3353912830352783	-58.037513732910156	0.4210526315789474
72.94964599609375	-21.472789764404297	0.4210526315789474
23.28406524658203	-61.61954879760742	0.5052631578947369
-64.10087585449219	-34.251007080078125	0.4947368421052632
-14.312376976013184	-32.59627914428711	0.4842105263157895
24.203903198242188	15.808676719665527	0.4210526315789474
-89.27035522460938	6.256608486175537	0.4
-11.860196113586426	-62.52760696411133	0.4105263157894737
-71.35525512695312	20.1557674407959	0.45263157894736844
-78.47905731201172	14.334333419799805	0.4210526315789474
10.048120498657227	-42.86328887939453	0.5052631578947369
5.059301853179932	-71.29932403564453	0.5263157894736842
26.414447784423828	-57.20602798461914	0.4210526315789474
68.04720306396484	46.59724426269531	0.3263157894736842
-58.89800262451172	-46.958438873291016	0.45263157894736844
20.43756103515625	-71.77545166015625	0.4947368421052632
-1.4581201076507568	-48.997066497802734	0.4947368421052632
24.547801971435547	16.568490982055664	0.3157894736842105
-21.447202682495117	61.36039733886719	0.43157894736842106
-30.488327026367188	-4.243123531341553	0.33684210526315794
-37.8795280456543	-17.981979370117188	0.37894736842105264
-54.86329650878906	38.597679138183594	0.4947368421052632
-2.3264241218566895	-33.87771224975586	0.3263157894736842
-9.295416831970215	-71.54955291748047	0.45263157894736844
-38.6517219543457	-1.6047029495239258	0.4842105263157895
81.48665618896484	-10.226876258850098	0.3052631578947369
52.89924240112305	-21.398212432861328	0.4842105263157895
15.423810958862305	-55.742897033691406	0.4842105263157895
42.96076965332031	-30.46394157409668	0.4842105263157895
1.786280632019043	32.677799224853516	0.3473684210526316
-74.21176147460938	13.35821533203125	0.33684210526315794
-17.759428024291992	-62.627681732177734	0.43157894736842106
-22.716154098510742	63.84711456298828	0.3894736842105263
-65.80224609375	9.565991401672363	0.37894736842105264
11.697940826416016	-50.047515869140625	0.5052631578947369
-47.3050537109375	-9.82447338104248	0.4947368421052632
-4.486017227172852	-52.43791198730469	0.4947368421052632
-3.5386581420898438	-20.821157455444336	0.4947368421052632
3.7470970153808594	-73.07532501220703	0.4947368421052632
26.5445499420166	-42.93718719482422	0.4947368421052632
-30.950359344482422	6.619287014007568	0.5684210526315789
-24.22978973388672	-21.884559631347656	0.4736842105263158
-55.29472732543945	38.448036193847656	0.4842105263157895
7.080827713012695	-43.37173080444336	0.5052631578947369
-73.56758880615234	19.75472068786621	0.4210526315789474
-54.797542572021484	9.603706359863281	0.37894736842105264
-14.890789985656738	-69.36022186279297	0.4210526315789474
2.5023305416107178	-38.23231506347656	0.4947368421052632
46.297393798828125	5.639195442199707	0.4842105263157895
-20.62034797668457	10.137808799743652	0.4631578947368421
-18.0596866607666	3.9007134437561035	0.4421052631578948
-15.647043228149414	-2.0299594402313232	0.4842105263157895
67.36306762695312	-3.693361520767212	0.4
14.809102058410645	23.303817749023438	0.368421052631579
-31.400699615478516	64.40296936035156	0.33684210526315794
-34.65117645263672	-9.090527534484863	0.5052631578947369
-41.872047424316406	8.314650535583496	0.4842105263157895
-12.241230964660645	-7.444748401641846	0.5052631578947369
-9.868757247924805	-26.96600914001465	0.4947368421052632
-8.157835960388184	-69.31544494628906	0.4210526315789474
9.399367332458496	-57.57493209838867	0.5052631578947369
-4.760632038116455	-47.09502410888672	0.4842105263157895
6.109268665313721	43.80683135986328	0.37894736842105264
-16.979997634887695	15.12205982208252	0.5368421052631579
-5.5736517906188965	-21.154903411865234	0.4842105263157895
3.0334503650665283	30.774927139282227	0.4105263157894737
-52.41360855102539	-1.5467379093170166	0.5368421052631579
-34.185150146484375	-30.312522888183594	0.43157894736842106
-32.3485107421875	20.36121940612793	0.4421052631578948
-66.68785095214844	16.891206741333008	0.35789473684210527
0.6653540730476379	-69.41536712646484	0.4947368421052632
11.678396224975586	-46.95688247680664	0.5052631578947369
80.21851348876953	2.089212656021118	0.24210526315789477
92.4371109008789	16.553192138671875	0.2
68.89277648925781	31.3857421875	0.2210526315789474
16.004554748535156	-49.60451126098633	0.43157894736842106
46.32268524169922	7.4370856285095215	0.43157894736842106
-32.604469299316406	9.499971389770508	0.4631578947368421
-39.29521942138672	36.12247848510742	0.2736842105263158
-48.87236785888672	29.265806198120117	0.5263157894736842
-77.81612396240234	7.101010799407959	0.4736842105263158
-43.74312210083008	33.918853759765625	0.3894736842105263
-28.101768493652344	15.689712524414062	0.4
46.440677642822266	-30.079509735107422	0.4736842105263158
-39.93239212036133	-47.97291946411133	0.5052631578947369
-1.2689858675003052	-38.89276885986328	0.5157894736842106
45.63591003417969	65.91080474853516	0.23157894736842105
16.18134307861328	-72.73228454589844	0.5052631578947369
8.212462425231934	-54.083465576171875	0.4842105263157895
-5.352336883544922	24.7686710357666	0.368421052631579
-23.89377212524414	28.632158279418945	0.43157894736842106
-50.480613708496094	39.17256546020508	0.5263157894736842
13.306203842163086	41.525821685791016	0.3052631578947369
7.633628845214844	40.05507278442383	0.0736842105263158
19.858705520629883	28.983867645263672	0.3263157894736842
51.06388473510742	14.20130729675293	0.3894736842105263
29.691059112548828	49.511871337890625	0.33684210526315794
-16.28506088256836	15.398837089538574	0.5052631578947369
-47.786354064941406	-37.914573669433594	0.5684210526315789
11.54215145111084	-56.44489288330078	0.5052631578947369
15.839560508728027	-67.01934051513672	0.6
-73.07321166992188	42.74738311767578	0.5684210526315789
29.29159164428711	17.257675170898438	0.3263157894736842
9.569117546081543	26.520984649658203	0.33684210526315794
19.18122673034668	17.952924728393555	0.37894736842105264
-0.3223693072795868	35.49748229980469	0.23157894736842105
38.55970001220703	56.7282829284668	0.24210526315789477
33.94611358642578	36.57386016845703	0.3157894736842105
63.29559326171875	48.94204330444336	0.25263157894736843
-0.36655810475349426	-48.148956298828125	0.5263157894736842
-4.763440132141113	-72.0527114868164	0.4842105263157895
-1.958066463470459	-54.454463958740234	0.5263157894736842
9.078252792358398	-56.383262634277344	0.4842105263157895
59.941734313964844	-36.570838928222656	0.3894736842105263
-21.064329147338867	71.89888763427734	0.4105263157894737
-15.795768737792969	57.84324645996094	0.5052631578947369
23.32741928100586	48.85340118408203	0.2947368421052632
-57.950103759765625	25.590436935424805	0.5789473684210527
26.281383514404297	37.281429290771484	0.3894736842105263
59.834232330322266	22.753589630126953	0.3473684210526316
68.20606994628906	10.364317893981934	0.21052631578947373
73.19445037841797	-18.928606033325195	0.35789473684210527
40.51332092285156	-24.041831970214844	0.2
30.932201385498047	-15.902300834655762	0.33684210526315794
14.641867637634277	-49.62551498413086	0.4421052631578948
32.033016204833984	7.648031234741211	0.35789473684210527
-40.77001953125	32.72351837158203	0.37894736842105264
24.988483428955078	25.11703109741211	0.23157894736842105
-33.09922409057617	61.77665710449219	0.28421052631578947
14.823209762573242	38.188697814941406	0.21052631578947373
73.14474487304688	15.23214054107666	0.26315789473684215
30.57103157043457	54.212615966796875	0.25263157894736843
37.85049057006836	63.781673431396484	0.26315789473684215
89.62049865722656	29.59024429321289	0.1578947368421053
-52.881046295166016	-45.745262145996094	0.5684210526315789
84.06925964355469	-30.14849281311035	0.43157894736842106
0.6793953776359558	-53.64619445800781	0.5368421052631579
-25.127273559570312	-32.045257568359375	0.4842105263157895
-38.93402862548828	59.43732452392578	0.4105263157894737
11.79086685180664	36.4168586730957	0.18947368421052635
-2.261162281036377	29.863161087036133	0.35789473684210527
-46.06792068481445	46.224308013916016	0.4947368421052632
30.881521224975586	32.763858795166016	0.23157894736842105
30.95909309387207	63.693031311035156	0.3052631578947369
87.16624450683594	17.9919490814209	0.21052631578947373
87.96003723144531	1.0591589212417603	0.28421052631578947
28.843917846679688	-62.548744201660156	0.4631578947368421
19.020450592041016	-24.091190338134766	0.4842105263157895
-40.45572280883789	-43.69149398803711	0.5789473684210527
-2.8230037689208984	70.03237915039062	0.4
-40.7065544128418	36.686466217041016	0.368421052631579
-48.825748443603516	-21.132854461669922	0.5052631578947369
-18.216175079345703	70.5548324584961	0.3894736842105263
-32.003150939941406	60.65742492675781	0.2210526315789474
62.606929779052734	-41.27054214477539	0.4736842105263158
79.91148376464844	-4.061976909637451	0.3052631578947369
35.43543243408203	-13.273893356323242	0.3473684210526316
68.8431396484375	-3.029027223587036	0.3263157894736842
65.06495666503906	-8.076638221740723	0.2210526315789474
65.13841247558594	-7.441783905029297	0.23157894736842105
28.045427322387695	-12.3643798828125	0.37894736842105264
32.37450408935547	20.460100173950195	0.4105263157894737
15.04582691192627	27.490755081176758	0.2736842105263158
24.874479293823242	25.245100021362305	0.24210526315789477
-55.32667922973633	59.59138870239258	0.45263157894736844
10.983075141906738	14.491899490356445	0.3473684210526316
30.968658447265625	48.25489044189453	0.3157894736842105
31.324739456176758	31.91349983215332	0.25263157894736843
35.678462982177734	53.91398239135742	0.24210526315789477
72.06391143798828	30.668066024780273	0.2947368421052632
-47.07780075073242	-42.232933044433594	0.5578947368421052
0.45884135365486145	-69.47303009033203	0.4736842105263158
2.5226871967315674	-51.42522430419922	0.5684210526315789
66.96562957763672	37.845863342285156	0.3157894736842105
-53.9791259765625	54.0078125	0.45263157894736844
-30.534137725830078	-0.6986972689628601	0.5368421052631579
-2.640561103820801	46.950923919677734	0.2947368421052632
7.190229892730713	26.631717681884766	0.3052631578947369
-10.579999923706055	-28.52400016784668	0.4947368421052632
47.27959442138672	28.91293716430664	0.4210526315789474
77.77291107177734	43.114871978759766	0.21052631578947373
60.94654083251953	29.145221710205078	0.4
-75.42308044433594	-7.851222038269043	0.5052631578947369
23.07301902770996	-63.8176155090332	0.5157894736842106
55.74595260620117	13.073166847229004	0.3473684210526316
63.747684478759766	8.018401145935059	0.1473684210526316
9.116482734680176	28.5113582611084	0.4
56.671669006347656	5.875547409057617	0.1473684210526316
-20.87628936767578	43.60929870605469	0.4842105263157895
-1.3582888841629028	34.11524963378906	0.3473684210526316
25.32693099975586	55.49525833129883	0.28421052631578947
89.76718139648438	25.804574966430664	0.18947368421052635
46.78107833862305	67.06916046142578	0.1578947368421053
46.697322845458984	30.74446678161621	0.3263157894736842
10.696319580078125	-68.44969177246094	0.4947368421052632
-11.971686363220215	-61.59232711791992	0.4421052631578948
21.851842880249023	-44.90156936645508	0.368421052631579
63.59917449951172	-42.663543701171875	0.4631578947368421
17.117353439331055	40.230384826660156	0.1578947368421053
16.201007843017578	47.45515060424805	0.33684210526315794
16.888355255126953	25.106538772583008	0.3473684210526316
15.560239791870117	46.12937545776367	0.16842105263157897
26.034971237182617	-11.838705062866211	0.35789473684210527
89.55503845214844	18.735027313232422	0.18947368421052635
73.18274688720703	10.52442741394043	0.3473684210526316
94.38265991210938	-5.659029483795166	0.3263157894736842
89.87752532958984	-3.2553462982177734	0.2736842105263158
81.93941497802734	-21.295896530151367	0.4105263157894737
79.24028778076172	-1.9433388710021973	0.26315789473684215
44.52566909790039	-3.50453519821167	0.3473684210526316
14.40440845489502	31.948707580566406	0.24210526315789477
19.251583099365234	22.192886352539062	0.35789473684210527
24.04903221130371	29.72413444519043	0.2736842105263158
30.181119918823242	33.00083541870117	0.1578947368421053
50.56437683105469	23.332998275756836	0.4947368421052632
46.56841278076172	22.377277374267578	0.45263157894736844
53.742835998535156	45.55940246582031	0.28421052631578947
36.709197998046875	-13.710298538208008	0.3263157894736842
73.32087707519531	-40.84501647949219	0.21052631578947373
-12.591935157775879	-47.50834655761719	0.5684210526315789
15.797850608825684	-55.709407806396484	0.4736842105263158
82.7144775390625	37.671363830566406	0.1473684210526316
17.955190658569336	35.07143020629883	0.2210526315789474
3.9640052318573	18.00279998779297	0.25263157894736843
-81.6407241821289	25.290019989013672	0.6526315789473685
-115.4287338256836	49.79899215698242	0.6105263157894737
68.32050323486328	26.71755599975586	0.3263157894736842
76.6666259765625	4.558206558227539	0.21052631578947373
90.45613861083984	3.2782206535339355	0.18947368421052635
99.4142837524414	-2.391737699508667	0.18947368421052635
99.92779541015625	-1.9399089813232422	0.16842105263157897
0.4300423264503479	18.267501831054688	0.2210526315789474
-114.83440399169922	48.91735076904297	0.5368421052631579
-114.63758850097656	49.200042724609375	0.5157894736842106
-115.3211441040039	49.49196243286133	0.6
-9.299519538879395	24.168855667114258	0.26315789473684215
17.870689392089844	36.582908630371094	0.2
11.532201766967773	30.938968658447266	0.25263157894736843
103.0807876586914	-14.095845222473145	0.10526315789473689
102.19123077392578	-3.338663101196289	0.08421052631578951
103.42313385009766	-18.747549057006836	0.28421052631578947
100.51258850097656	21.424358367919922	0.3052631578947369
72.07099151611328	1.2795919179916382	0.3052631578947369
19.287548065185547	-73.8260726928711	0.4947368421052632
10.89438247680664	-68.99043273925781	0.5263157894736842
62.05577087402344	41.43296813964844	0.3157894736842105
11.34714412689209	41.39226150512695	0.25263157894736843
15.06250286102295	33.25503921508789	0.3052631578947369
33.646385192871094	51.44011688232422	0.2736842105263158
1.3593095541000366	24.035337448120117	0.25263157894736843
17.927413940429688	40.760887145996094	0.3052631578947369
61.910709381103516	35.57350158691406	0.23157894736842105
88.29039764404297	1.7451566457748413	0.33684210526315794
59.611976623535156	-23.72271728515625	0.24210526315789477
64.92141723632812	-12.700928688049316	0.4105263157894737
0.8205516338348389	-60.65360641479492	0.4842105263157895
50.14607238769531	-8.357633590698242	0.4
71.83684539794922	6.593369007110596	0.3157894736842105
-53.28273391723633	56.35237503051758	0.45263157894736844
-22.133148193359375	77.20014190673828	0.2736842105263158
-66.88805389404297	41.51161193847656	0.5157894736842106
-53.3415641784668	55.57929229736328	0.45263157894736844
-53.725101470947266	54.07426071166992	0.4842105263157895
-53.92518615722656	-26.347705841064453	0.3263157894736842
-82.41625213623047	-15.589576721191406	0.3157894736842105
-57.56521987915039	58.1284065246582	0.5052631578947369
-67.41604614257812	20.62127113342285	0.35789473684210527
-79.40847778320312	-25.92218589782715	0.5684210526315789
-23.81735610961914	-20.519817352294922	0.5052631578947369
-51.46280288696289	-2.9806575775146484	0.45263157894736844
-52.13644027709961	42.133628845214844	0.4842105263157895
16.93562889099121	2.900881052017212	0.43157894736842106
18.376253128051758	41.1954460144043	0.3052631578947369
-32.84600067138672	21.93964195251465	0.4947368421052632
18.807594299316406	6.597995281219482	0.3263157894736842
40.96772766113281	-43.577667236328125	0.4736842105263158
104.12902069091797	5.386912822723389	0.23157894736842105
32.946502685546875	-70.54438018798828	0.4842105263157895
-33.78038787841797	-45.8902473449707	0.5157894736842106
-64.46400451660156	-54.58721160888672	0.4
42.348960876464844	-44.15617752075195	0.5052631578947369
42.706729888916016	0.5485146045684814	0.2947368421052632
-22.02198600769043	-13.439082145690918	0.5052631578947369
24.98893928527832	10.54005241394043	0.33684210526315794
29.87169075012207	37.55922317504883	0.3473684210526316
-34.0238151550293	32.64516830444336	0.2947368421052632
35.95497131347656	-5.112425804138184	0.35789473684210527
96.86551666259766	-6.958399772644043	0.23157894736842105
55.89787673950195	-45.67766571044922	0.43157894736842106
76.03971099853516	-37.61368942260742	0.3052631578947369
91.08677673339844	-2.3196916580200195	0.3157894736842105
-32.071502685546875	-65.58454895019531	0.5052631578947369
72.4530029296875	-35.46796417236328	0.2210526315789474
43.835693359375	-15.292097091674805	0.368421052631579
-30.56884002685547	14.946246147155762	0.368421052631579
18.276636123657227	-27.606271743774414	0.43157894736842106
14.446168899536133	47.12226486206055	0.3157894736842105
-78.85917663574219	14.306509971618652	0.4
0.6476984620094299	-32.19156265258789	0.37894736842105264
42.05048751831055	-44.83628845214844	0.4947368421052632
71.05884552001953	-37.49007034301758	0.3263157894736842
74.31864166259766	-45.383155822753906	0.2947368421052632
-43.536956787109375	-61.520023345947266	0.4631578947368421
19.95633316040039	-63.02092742919922	0.5368421052631579
67.43184661865234	-30.952573776245117	0.37894736842105264
-12.198057174682617	1.3088124990463257	0.4842105263157895
-9.002202033996582	12.722428321838379	0.4631578947368421
17.020042419433594	-27.30772590637207	0.4210526315789474
15.314701080322266	15.144416809082031	0.4
-66.90951538085938	18.32271385192871	0.25263157894736843
-1.4631160497665405	-33.030792236328125	0.3894736842105263
41.18063735961914	-29.722787857055664	0.4947368421052632
69.19215393066406	-25.018207550048828	0.4105263157894737
41.87215042114258	-39.93513488769531	0.4631578947368421
-9.980826377868652	-72.00191497802734	0.43157894736842106
3.392613172531128	-41.565826416015625	0.5473684210526316
-45.511688232421875	-7.4241719245910645	0.4947368421052632
-0.3274027109146118	-15.223240852355957	0.4421052631578948
-80.59044647216797	18.813405990600586	0.5368421052631579
-55.67489242553711	38.608558654785156	0.4947368421052632
16.312511444091797	15.837165832519531	0.35789473684210527
-76.96685028076172	12.080985069274902	0.4105263157894737
19.43120574951172	22.382884979248047	0.35789473684210527
75.84605407714844	-32.9465217590332	0.4105263157894737
26.449811935424805	-42.56476593017578	0.5052631578947369
64.3995590209961	-13.074400901794434	0.4105263157894737
81.90251922607422	-15.020461082458496	0.3157894736842105
-10.32041072845459	1.0459463596343994	0.3894736842105263
0.5428488254547119	-16.27708625793457	0.45263157894736844
-29.95879554748535	14.92031192779541	0.3894736842105263
-54.41448974609375	40.35118865966797	0.5263157894736842
16.39602279663086	64.53607177734375	0.3894736842105263
15.378972053527832	66.04086303710938	0.43157894736842106
16.351388931274414	49.29261016845703	0.28421052631578947
27.085039138793945	-2.845825433731079	0.3052631578947369
76.99576568603516	-10.715082168579102	0.368421052631579
103.32162475585938	-3.159726619720459	0.1578947368421053
89.38252258300781	-15.368389129638672	0.2210526315789474
81.78228759765625	-18.100566864013672	0.3894736842105263
11.106600761413574	-65.256103515625	0.4947368421052632
31.06939125061035	-42.02002716064453	0.4421052631578948
-46.19172668457031	-0.1909255087375641	0.5157894736842106
45.19047927856445	58.606414794921875	0.18947368421052635
62.28053665161133	43.09408950805664	0.23157894736842105
8.896531105041504	30.82391929626465	0.4210526315789474
14.57330322265625	37.373382568359375	0.18947368421052635
67.61361694335938	46.809814453125	0.26315789473684215
32.822349548339844	3.699787139892578	0.4842105263157895
32.922142028808594	21.57052230834961	0.37894736842105264
22.487287521362305	-55.39915466308594	0.45263157894736844
-4.547499179840088	-70.69679260253906	0.45263157894736844
-41.56425857543945	-42.71380615234375	0.5578947368421052
-10.619443893432617	-43.14493179321289	0.4842105263157895
86.84937286376953	30.642616271972656	0.1473684210526316
11.68930721282959	41.43265151977539	0.23157894736842105
45.99471664428711	59.03125	0.17894736842105263
36.88747787475586	52.05314636230469	0.24210526315789477
40.41313934326172	54.52483367919922	0.13684210526315793
76.02599334716797	41.98757553100586	0.23157894736842105
70.26367950439453	7.302583694458008	0.2736842105263158
34.32992935180664	-62.20307540893555	0.4421052631578948
-4.2732133865356445	-34.58354568481445	0.43157894736842106
-44.719608306884766	-65.20991516113281	0.4
11.782125473022461	-67.80984497070312	0.5473684210526316
67.01813507080078	52.06082534790039	0.1578947368421053
54.34788131713867	49.268882751464844	0.21052631578947373
19.8540096282959	46.52480697631836	0.2210526315789474
57.15946578979492	52.24081039428711	0.2210526315789474
59.24919509887695	52.3875617980957	0.11578947368421055
34.39936065673828	51.90736389160156	0.21052631578947373
95.24207305908203	29.507946014404297	0.16842105263157897
82.0185546875	15.195591926574707	0.2736842105263158
99.62179565429688	2.8641855716705322	0.3052631578947369
-22.76776885986328	-70.08419036865234	0.45263157894736844
8.882440567016602	-57.191165924072266	0.4631578947368421
-52.531864166259766	-47.73807144165039	0.6421052631578947
30.1571044921875	-55.20233917236328	0.4210526315789474
58.69921112060547	45.00501251220703	0.2
14.05142593383789	34.459537506103516	0.33684210526315794
36.757041931152344	52.711082458496094	0.24210526315789477
36.758628845214844	53.585174560546875	0.2
40.26317596435547	55.5549430847168	0.0736842105263158
92.48804473876953	31.050386428833008	0.13684210526315793
79.10201263427734	24.89516258239746	0.1578947368421053
40.12317657470703	23.902620315551758	0.4
49.84303283691406	-16.1964111328125	0.3052631578947369
-15.934961318969727	-50.921295166015625	0.4842105263157895
79.25316619873047	5.404633522033691	0.2210526315789474
64.56463623046875	45.58493423461914	0.2736842105263158
45.59410858154297	63.18888473510742	0.21052631578947373
8.819292068481445	36.21934509277344	0.28421052631578947
23.450347900390625	17.598957061767578	0.4
57.95865249633789	45.54582595825195	0.1578947368421053
14.274190902709961	30.34800148010254	0.25263157894736843
27.80366325378418	28.871627807617188	0.2
78.20626831054688	25.33359146118164	0.3157894736842105
96.34515380859375	0.32931867241859436	0.23157894736842105
-33.32557678222656	-6.179231643676758	0.4631578947368421
-47.867828369140625	-61.157325744628906	0.4421052631578948
5.412323951721191	-74.41194152832031	0.4631578947368421
-4.489262104034424	-8.023663520812988	0.4736842105263158
69.61784362792969	22.723163604736328	0.2947368421052632
61.5310173034668	43.1336784362793	0.24210526315789477
69.13153076171875	22.557823181152344	0.3473684210526316
44.212669372558594	61.58651351928711	0.18947368421052635
13.946020126342773	32.26363754272461	0.18947368421052635
83.99882507324219	34.490421295166016	0.2
81.13946533203125	23.33672523498535	0.35789473684210527
75.86112213134766	-26.218366622924805	0.4105263157894737
-8.450302124023438	-36.592472076416016	0.45263157894736844
-30.80084228515625	-64.58106231689453	0.4631578947368421
4.060769081115723	-57.218292236328125	0.5157894736842106
-24.519174575805664	1.4837547540664673	0.37894736842105264
83.7471923828125	37.67025375366211	0.06315789473684214
46.805198669433594	56.31195831298828	0.23157894736842105
49.537925720214844	74.38441467285156	0.17894736842105263
26.3851318359375	18.656965255737305	0.4210526315789474
4.877265930175781	23.913414001464844	0.3052631578947369
-13.241534233093262	41.4742317199707	0.5052631578947369
31.54762840270996	18.378292083740234	0.3157894736842105
33.50992202758789	-57.66253662109375	0.4105263157894737
83.79608154296875	22.47230339050293	0.23157894736842105
-42.825660705566406	-62.337860107421875	0.4631578947368421
-9.42244815826416	-69.08383178710938	0.43157894736842106
-28.53679847717285	2.4177167415618896	0.3157894736842105
58.063255310058594	52.20628356933594	0.12631578947368421
16.405942916870117	26.258026123046875	0.24210526315789477
46.88372039794922	62.335060119628906	0.1578947368421053
19.40949058532715	62.14791488647461	0.28421052631578947
28.177688598632812	32.869606018066406	0.24210526315789477
81.949951171875	24.15970230102539	0.25263157894736843
87.58700561523438	26.39596176147461	0.1473684210526316
96.0103988647461	1.3049980401992798	0.2736842105263158
44.8205451965332	25.42648696899414	0.4210526315789474
21.992176055908203	-59.39151382446289	0.4210526315789474
10.48464298248291	-55.29249572753906	0.4
5.688266277313232	-40.69564437866211	0.4842105263157895
2.7768805027008057	-38.67552947998047	0.5157894736842106
21.577133178710938	23.541202545166016	0.43157894736842106
12.553939819335938	48.8326416015625	0.3263157894736842
22.607431411743164	44.266117095947266	0.25263157894736843
35.204925537109375	61.25233840942383	0.17894736842105263
41.84294128417969	-15.086840629577637	0.2947368421052632
95.88301849365234	16.901288986206055	0.2
75.5999984741211	-31.27676773071289	0.37894736842105264
-6.192304611206055	-52.83952713012695	0.5263157894736842
5.323104381561279	-39.91166687011719	0.4842105263157895
-10.888250350952148	-67.91436004638672	0.3894736842105263
-16.51985740661621	-33.9079704284668	0.5894736842105264
24.46503448486328	30.773601531982422	0.3157894736842105
19.646326065063477	47.2625846862793	0.17894736842105263
23.683324813842773	3.4989404678344727	0.33684210526315794
34.047550201416016	51.93525695800781	0.24210526315789477
60.02649688720703	53.26737976074219	0.08421052631578951
80.37821960449219	38.425662994384766	0.18947368421052635
94.61255645751953	30.317276000976562	0.17894736842105263
59.05813217163086	-18.287931442260742	0.33684210526315794
90.51380920410156	1.5300259590148926	0.17894736842105263
-5.350836753845215	-50.01831817626953	0.5157894736842106
-12.962662696838379	-64.20944213867188	0.4210526315789474
9.689373970031738	-48.151214599609375	0.5263157894736842
64.04615020751953	52.4092903137207	0.17894736842105263
41.90180587768555	58.683048248291016	0.23157894736842105
31.471153259277344	57.284706115722656	0.25263157894736843
68.3739013671875	23.600189208984375	0.21052631578947373
30.386980056762695	34.42914962768555	0.2210526315789474
79.86298370361328	32.610076904296875	0.21052631578947373
12.990704536437988	42.0536003112793	0.23157894736842105
38.57225036621094	-34.92184066772461	0.4631578947368421
59.57773971557617	-29.90654182434082	0.3052631578947369
74.01020812988281	-45.00929260253906	0.37894736842105264
58.07490921020508	-23.866329193115234	0.3052631578947369
53.339168548583984	-13.97343921661377	0.3473684210526316
29.140750885009766	6.639462947845459	0.33684210526315794
32.02753448486328	32.76448059082031	0.3473684210526316
67.1533203125	23.02772331237793	0.3052631578947369
59.62903594970703	50.46322250366211	0.24210526315789477
18.766042709350586	25.17349624633789	0.23157894736842105
56.03005599975586	4.0760016441345215	0.24210526315789477
61.73605728149414	32.7391471862793	0.25263157894736843
60.45057678222656	-19.042802810668945	0.2947368421052632
82.36739349365234	-0.8100201487541199	0.26315789473684215
22.19436264038086	56.08034896850586	0.25263157894736843
-5.287106513977051	-47.55683517456055	0.4631578947368421
27.5947265625	19.514307022094727	0.35789473684210527
68.87962341308594	22.914203643798828	0.2736842105263158
12.585129737854004	45.47325897216797	0.3473684210526316
-4.86398983001709	52.61525344848633	0.3157894736842105
41.68080139160156	62.40467834472656	0.35789473684210527
38.91006851196289	54.365169525146484	0.12631578947368421
62.802947998046875	34.86846160888672	0.18947368421052635
78.6919937133789	25.047351837158203	0.24210526315789477
86.20609283447266	7.491468906402588	0.35789473684210527
80.04139709472656	6.870068073272705	0.35789473684210527
-23.104267120361328	-50.777347564697266	0.5263157894736842
32.802127838134766	-25.469816207885742	0.37894736842105264
-9.177862167358398	-30.222543716430664	0.4421052631578948
69.00505065917969	13.724323272705078	0.2210526315789474
20.03114128112793	35.84794235229492	0.3157894736842105
21.4432373046875	27.13197135925293	0.2947368421052632
66.24305725097656	40.221893310546875	0.23157894736842105
67.11447143554688	24.216882705688477	0.2210526315789474
66.83311462402344	29.045825958251953	0.25263157894736843
74.80976867675781	-6.665481090545654	0.35789473684210527
31.399394989013672	-55.10566711425781	0.4
-8.52967643737793	-71.99036407470703	0.4842105263157895
32.74980926513672	-60.90196990966797	0.4842105263157895
53.72787857055664	8.151529312133789	0.43157894736842106
-28.593151092529297	3.115143060684204	0.37894736842105264
26.217975616455078	23.795032501220703	0.3473684210526316
26.040225982666016	-28.08275032043457	0.43157894736842106
-40.75262451171875	-46.92588424682617	0.4947368421052632
-16.37571144104004	0.044979676604270935	0.5052631578947369
27.099735260009766	-61.0228157043457	0.6
65.7786636352539	-16.422163009643555	0.2736842105263158
98.15921783447266	7.589437484741211	0.23157894736842105
99.06515502929688	10.243481636047363	0.16842105263157897
105.86093139648438	9.470865249633789	0.17894736842105263
105.82901763916016	11.85512924194336	0.26315789473684215
48.85617446899414	-54.11555099487305	0.4947368421052632
-81.69257354736328	14.904793739318848	0.4631578947368421
30.804521560668945	-70.26191711425781	0.5157894736842106
104.86260223388672	9.31236457824707	0.23157894736842105
51.2117919921875	-57.465328216552734	0.4631578947368421
23.717283248901367	-59.63020706176758	0.5157894736842106
107.21221160888672	8.849806785583496	0.25263157894736843
50.515804290771484	-10.573330879211426	0.3894736842105263
47.29668045043945	75.26528930664062	0.18947368421052635
106.04791259765625	17.931943893432617	0.35789473684210527
108.59130096435547	9.910772323608398	0.26315789473684215
104.29989624023438	15.727930068969727	0.2736842105263158
37.18179702758789	-64.29744720458984	0.43157894736842106
10.660942077636719	-67.11335754394531	0.5052631578947369
-71.4059829711914	40.3676643371582	0.5263157894736842
101.95903015136719	17.89935874938965	0.3052631578947369
43.8397216796875	39.1642951965332	0.3473684210526316
77.38720703125	-21.84984588623047	0.4421052631578948
103.18445587158203	20.646753311157227	0.12631578947368421
103.9904556274414	14.967936515808105	0.26315789473684215
105.00777435302734	15.43524169921875	0.2736842105263158
103.47125244140625	21.373464584350586	0.21052631578947373
83.16429901123047	-22.579984664916992	0.368421052631579
83.30589294433594	-28.097375869750977	0.5368421052631579
44.34905242919922	-25.001081466674805	0.4842105263157895
40.964027404785156	-29.969240188598633	0.4631578947368421
40.840240478515625	-62.6584587097168	0.45263157894736844
24.031267166137695	20.309253692626953	0.3263157894736842
36.12068176269531	1.0925335884094238	0.2736842105263158
26.85474967956543	-69.97342681884766	0.4947368421052632
103.8079833984375	21.599985122680664	0.24210526315789477
66.55573272705078	-15.95014476776123	0.33684210526315794
102.79969787597656	14.646696090698242	0.3157894736842105
106.06676483154297	10.758726119995117	0.25263157894736843
104.87130737304688	18.344789505004883	0.3157894736842105
41.13377380371094	-62.93026351928711	0.4631578947368421
-61.667388916015625	-39.252342224121094	0.5052631578947369
23.39080810546875	-62.07651901245117	0.4947368421052632
25.188961029052734	-68.76326751708984	0.5157894736842106
101.49879455566406	19.921274185180664	0.23157894736842105
101.97127532958984	15.137816429138184	0.2210526315789474
-7.548672676086426	-54.136234283447266	0.5052631578947369
106.66321563720703	8.713506698608398	0.25263157894736843
66.75453186035156	4.0172224044799805	0.4421052631578948
77.7490234375	-1.9160068035125732	0.25263157894736843
95.82978820800781	16.807605743408203	0.16842105263157897
103.83747863769531	-1.982800006866455	0.23157894736842105
85.31144714355469	-25.353322982788086	0.3894736842105263
23.57038688659668	-62.31401824951172	0.4842105263157895
-19.223125457763672	7.633243083953857	0.4842105263157895
83.44672393798828	-25.712326049804688	0.4105263157894737
102.21904754638672	26.5516414642334	0.16842105263157897
100.37760162353516	17.735027313232422	0.24210526315789477
29.77545928955078	-51.59626007080078	0.4947368421052632
105.56007385253906	14.144185066223145	0.3157894736842105
105.8956527709961	9.615419387817383	0.2210526315789474
73.53767395019531	39.02367401123047	0.3052631578947369
3.3510708808898926	-70.8511734008789	0.43157894736842106
105.9780502319336	15.731886863708496	0.2947368421052632
80.37744140625	-27.713394165039062	0.4421052631578948
1.5494320392608643	-71.19282531738281	0.5052631578947369
-32.92021560668945	-10.992400169372559	0.5157894736842106
69.44432067871094	-17.750158309936523	0.37894736842105264
42.610877990722656	-17.115623474121094	0.3263157894736842
6.008373260498047	-68.35931396484375	0.5894736842105264
51.248870849609375	-57.366920471191406	0.43157894736842106
106.6333999633789	7.191569805145264	0.3052631578947369
49.22888946533203	-15.66196346282959	0.3052631578947369
105.04188537597656	8.512120246887207	0.2210526315789474
103.90986633300781	7.256513595581055	0.17894736842105263
80.50347900390625	-28.30554962158203	0.4105263157894737
84.90673828125	-25.71514892578125	0.4631578947368421
-15.055215835571289	14.668172836303711	0.4947368421052632
3.8802566528320312	54.10744094848633	0.5263157894736842
36.98000717163086	-52.0161018371582	0.5052631578947369
77.12541961669922	-3.3254871368408203	0.33684210526315794
100.91478729248047	15.751861572265625	0.2736842105263158
83.87237548828125	-25.51153564453125	0.4421052631578948
43.34768295288086	39.3709602355957	0.4105263157894737
73.91304779052734	9.680307388305664	0.3263157894736842
41.03907775878906	-65.84489440917969	0.3894736842105263
105.6155776977539	8.215716361999512	0.26315789473684215
102.55958557128906	3.9584577083587646	0.2947368421052632
84.42042541503906	-24.520662307739258	0.4631578947368421
28.460254669189453	-62.31393814086914	0.45263157894736844
71.03638458251953	-14.792328834533691	0.37894736842105264
43.50897216796875	-29.694406509399414	0.4947368421052632
101.68932342529297	18.086435317993164	0.26315789473684215
101.16405487060547	17.881906509399414	0.25263157894736843
8.312012672424316	-57.325618743896484	0.5052631578947369
5.9836955070495605	-80.09927368164062	0.4210526315789474
66.09042358398438	-16.234264373779297	0.33684210526315794
99.06341552734375	7.91026496887207	0.17894736842105263
43.39321517944336	39.391815185546875	0.3263157894736842
82.88892364501953	-24.208818435668945	0.4842105263157895
85.32870483398438	-27.109357833862305	0.43157894736842106
6.5982346534729	-79.05210876464844	0.5368421052631579
-65.81636810302734	-10.280139923095703	0.4947368421052632
-4.268015384674072	-50.83875274658203	0.4947368421052632
35.700252532958984	-28.903982162475586	0.4736842105263158
45.65764236450195	74.0362319946289	0.3052631578947369
52.838104248046875	-21.549320220947266	0.4947368421052632
43.39875030517578	38.35335159301758	0.3263157894736842
73.70545196533203	-4.285233020782471	0.3263157894736842
47.05482864379883	74.81981658935547	0.25263157894736843
96.2453384399414	16.567882537841797	0.2210526315789474
107.51009368896484	9.988373756408691	0.3157894736842105
83.142578125	-22.832504272460938	0.4210526315789474
81.49356079101562	-23.110586166381836	0.4421052631578948
44.811893463134766	39.163780212402344	0.43157894736842106
52.92010498046875	-21.80377960205078	0.4421052631578948
90.63726043701172	14.485466957092285	0.368421052631579
101.29859161376953	17.87834358215332	0.23157894736842105
105.93817138671875	11.978797912597656	0.26315789473684215
106.0141372680664	5.790788650512695	0.3473684210526316
64.81544494628906	-50.9058952331543	0.43157894736842106
102.51583862304688	4.501989841461182	0.25263157894736843
69.60627746582031	-4.37608528137207	0.45263157894736844
103.95344543457031	18.015066146850586	0.2736842105263158
79.051025390625	-25.22943115234375	0.368421052631579
82.50043487548828	-22.729326248168945	0.43157894736842106
49.451663970947266	18.877655029296875	0.4631578947368421
4.784580230712891	5.014452934265137	0.4631578947368421
17.680294036865234	8.601177215576172	0.37894736842105264
-25.53932762145996	-24.499488830566406	0.5789473684210527
28.09662437438965	44.5982666015625	0.368421052631579
11.539175033569336	36.9708366394043	0.0736842105263158
44.899574279785156	-45.4017333984375	0.4631578947368421
17.3077335357666	-4.550875663757324	0.4
-72.63684844970703	43.2700309753418	0.6
-11.78670597076416	-10.182233810424805	0.5052631578947369
-69.87814331054688	25.40806770324707	0.4
-49.576927185058594	-27.286094665527344	0.4736842105263158
-84.33326721191406	9.587286949157715	0.4842105263157895
-15.840522766113281	-34.95457077026367	0.5894736842105264
-16.37333106994629	71.40315246582031	0.35789473684210527
43.177276611328125	44.39540100097656	0.368421052631579
9.150097846984863	36.39519500732422	0.25263157894736843
5.623978137969971	19.479108810424805	0.13684210526315793
-14.96306324005127	73.45256042480469	0.35789473684210527
-32.33726501464844	-42.215484619140625	0.5368421052631579
-84.6130599975586	7.829748630523682	0.5052631578947369
-28.173240661621094	-22.311664581298828	0.5473684210526316
-90.97183990478516	12.108835220336914	0.3473684210526316
-56.67473220825195	46.80833435058594	0.4842105263157895
-35.95148468017578	-5.760927677154541	0.5789473684210527
-46.64821243286133	26.806543350219727	0.5052631578947369
35.113037109375	51.25069808959961	0.17894736842105263
-50.79286193847656	57.647438049316406	0.3894736842105263
-1.0718916654586792	34.44178771972656	0.3473684210526316
11.257046699523926	35.98566436767578	0.10526315789473689
53.74771499633789	47.660057067871094	0.2
-5.649423122406006	-13.26837158203125	0.4736842105263158
-8.503174781799316	-18.63555335998535	0.5894736842105264
-40.71995162963867	-29.419313430786133	0.5894736842105264
-72.03563690185547	46.15434646606445	0.5578947368421052
-53.97709655761719	45.97959518432617	0.5368421052631579
-79.94393920898438	10.960960388183594	0.4842105263157895
-10.82315731048584	-16.1507568359375	0.5894736842105264
6.519887447357178	32.666053771972656	0.3894736842105263
-20.140438079833984	-30.28184700012207	0.4
-74.1679458618164	41.82726287841797	0.5894736842105264
5.435677528381348	19.525554656982422	0.10526315789473689
-10.356757164001465	-35.857303619384766	0.4736842105263158
13.164922714233398	-4.859829902648926	0.3052631578947369
-31.321880340576172	-8.205708503723145	0.4736842105263158
-25.24600601196289	-24.0335693359375	0.5473684210526316
-89.7542495727539	6.66849422454834	0.4421052631578948
-53.516029357910156	62.03298568725586	0.4210526315789474
-23.15810775756836	-31.8653507232666	0.5894736842105264
-37.90869140625	-14.41874885559082	0.4105263157894737
15.789870262145996	24.755908966064453	0.2736842105263158
17.34124183654785	12.450613021850586	0.3052631578947369
-0.2796124815940857	61.59465026855469	0.4947368421052632
-85.08982849121094	7.39975643157959	0.45263157894736844
15.244791030883789	35.6337890625	0.3157894736842105
30.20831871032715	16.996536254882812	0.37894736842105264
-14.75631046295166	-43.43893051147461	0.5263157894736842
-24.841745376586914	-33.97451400756836	0.4947368421052632
-1.0281622409820557	5.403397560119629	0.4210526315789474
-48.77051544189453	-20.718385696411133	0.5052631578947369
64.46637725830078	29.933473587036133	0.33684210526315794
-21.79899024963379	62.51454162597656	0.35789473684210527
-85.27937316894531	34.91614532470703	0.4842105263157895
-75.08658599853516	-21.460865020751953	0.5263157894736842
-72.95346069335938	-33.96318054199219	0.4947368421052632
-6.271437168121338	67.66380310058594	0.4210526315789474
-59.82615280151367	-9.177419662475586	0.4631578947368421
-29.688278198242188	36.36885070800781	0.5052631578947369
2.0128748416900635	-8.42992877960205	0.5052631578947369
-20.29185676574707	-29.02570915222168	0.4736842105263158
-53.08668899536133	55.499839782714844	0.5052631578947369
-28.152334213256836	-16.724929809570312	0.5052631578947369
-7.323486804962158	-15.475136756896973	0.4842105263157895
-20.465412139892578	-55.65985107421875	0.5052631578947369
-3.1522135734558105	61.99170684814453	0.43157894736842106
90.62047576904297	-11.237532615661621	0.25263157894736843
-56.54231643676758	55.43742752075195	0.4736842105263158
-64.67892456054688	-38.265933990478516	0.4736842105263158
42.578304290771484	11.715126037597656	0.3157894736842105
-52.02155303955078	41.58655548095703	0.5052631578947369
-67.72269439697266	41.2627067565918	0.5368421052631579
-53.24527359008789	34.41579055786133	0.4947368421052632
-53.32633590698242	28.010665893554688	0.4842105263157895
-54.426780700683594	41.989219665527344	0.5052631578947369
-38.22412872314453	6.559869289398193	0.4842105263157895
-32.63193130493164	-31.372047424316406	0.5157894736842106
35.61920166015625	-22.112545013427734	0.4210526315789474
106.05583190917969	9.916094779968262	0.21052631578947373
-59.65448760986328	-42.25254821777344	0.5052631578947369
49.4465217590332	-23.00963020324707	0.37894736842105264
104.25248718261719	17.84880828857422	0.2736842105263158
-5.1169257164001465	-7.763684272766113	0.5052631578947369
-47.036155700683594	-9.387739181518555	0.5157894736842106
-45.57429504394531	39.42866516113281	0.5052631578947369
-65.2182388305664	33.96176528930664	0.4210526315789474
-49.09972381591797	17.945953369140625	0.5052631578947369
-45.731388092041016	19.14523696899414	0.43157894736842106
-44.25600814819336	-37.36761474609375	0.43157894736842106
46.614471435546875	38.916011810302734	0.4421052631578948
-21.462642669677734	20.802392959594727	0.43157894736842106
-17.126056671142578	-3.165820360183716	0.37894736842105264
58.94734191894531	68.7452392578125	0.28421052631578947
80.43865966796875	-28.13930320739746	0.43157894736842106
-10.52811336517334	8.932367324829102	0.5684210526315789
-45.835205078125	12.72363567352295	0.5368421052631579
-26.553104400634766	36.32586669921875	0.5684210526315789
-12.919116020202637	-15.250629425048828	0.4736842105263158
-32.157527923583984	-8.396478652954102	0.4947368421052632
-31.441598892211914	-5.208434104919434	0.4631578947368421
-31.376911163330078	-46.083038330078125	0.4947368421052632
104.86897277832031	3.8912737369537354	0.3157894736842105
27.161178588867188	59.13672637939453	0.3473684210526316
-85.7885971069336	44.02261734008789	0.5684210526315789
-69.30918884277344	22.51844596862793	0.2947368421052632
30.30223274230957	76.82264709472656	0.3894736842105263
98.57716369628906	-10.784526824951172	0.1578947368421053
-48.373046875	20.132301330566406	0.4947368421052632
-50.3419303894043	41.00457763671875	0.5052631578947369
-72.92024230957031	31.34193229675293	0.5157894736842106
-5.880258560180664	62.38854217529297	0.4210526315789474
-21.365785598754883	-61.82477951049805	0.3263157894736842
58.545658111572266	-33.31708526611328	0.26315789473684215
99.36872863769531	-0.6421178579330444	0.25263157894736843
102.10302734375	9.268219947814941	0.17894736842105263
91.00862121582031	-9.932938575744629	0.35789473684210527
56.75212097167969	-0.4285379648208618	0.3052631578947369
98.81201171875	-1.1541643142700195	0.3157894736842105
-20.04722023010254	-7.575168132781982	0.4631578947368421
-74.1010971069336	42.1519889831543	0.6
-63.654300689697266	51.82908248901367	0.4842105263157895
-51.63177490234375	22.62096405029297	0.5052631578947369
44.775733947753906	-30.647188186645508	0.45263157894736844
-15.208463668823242	-28.695674896240234	0.5368421052631579
32.90294647216797	-52.1602783203125	0.4736842105263158
101.58409118652344	-18.21295928955078	0.21052631578947373
60.471717834472656	7.9384589195251465	0.2736842105263158
20.30938720703125	-71.42449951171875	0.4631578947368421
104.18600463867188	8.446633338928223	0.17894736842105263
8.83702564239502	56.439453125	0.5157894736842106
-26.396778106689453	33.045265197753906	0.5684210526315789
-61.60704040527344	22.9412841796875	0.4736842105263158
-13.760247230529785	-13.099434852600098	0.5052631578947369
-21.22007942199707	53.08635330200195	0.4736842105263158
-23.938243865966797	69.46795654296875	0.4842105263157895
-7.39877462387085	-51.41841506958008	0.4947368421052632
-63.7091064453125	-38.01884841918945	0.45263157894736844
105.98896026611328	18.01955223083496	0.43157894736842106
104.0384750366211	18.069541931152344	0.2736842105263158
-76.30317687988281	-42.28950500488281	0.5368421052631579
92.91664123535156	5.729547023773193	0.2210526315789474
5.095779895782471	59.6849250793457	0.45263157894736844
-16.172792434692383	-11.707627296447754	0.4947368421052632
-5.245236873626709	-14.082906723022461	0.4
-18.015167236328125	32.79627990722656	0.4
-23.661048889160156	66.90106964111328	0.43157894736842106
45.682376861572266	-59.473358154296875	0.5684210526315789
-16.445438385009766	-38.623226165771484	0.4947368421052632
103.51861572265625	-4.337240219116211	0.16842105263157897
79.8082046508789	-24.240659713745117	0.2947368421052632
104.95186614990234	16.147611618041992	0.17894736842105263
88.23236846923828	10.7900972366333	0.3263157894736842
104.45578002929688	-0.5577206611633301	0.25263157894736843
21.84891128540039	53.36064147949219	0.3894736842105263
46.681766510009766	10.597421646118164	0.4421052631578948
-12.316035270690918	46.545196533203125	0.4736842105263158
-51.99140930175781	41.267250061035156	0.4947368421052632
-31.594261169433594	-8.962166786193848	0.4736842105263158
-28.582962036132812	70.8353042602539	0.45263157894736844
-16.832962036132812	19.60910415649414	0.5052631578947369
-10.781110763549805	2.1676595211029053	0.5157894736842106
104.23200988769531	8.773871421813965	0.18947368421052635
98.13837432861328	8.395566940307617	0.23157894736842105
53.45012664794922	-22.355987548828125	0.45263157894736844
103.53523254394531	10.462882041931152	0.16842105263157897
101.92001342773438	19.363698959350586	0.2210526315789474
-11.940335273742676	46.411216735839844	0.45263157894736844
-73.56031799316406	30.03475570678711	0.5157894736842106
-22.85799217224121	-25.17885971069336	0.5157894736842106
-79.07186126708984	43.680721282958984	0.5789473684210527
-9.3991060256958	57.234336853027344	0.45263157894736844
-57.52827835083008	46.55644226074219	0.4947368421052632
-65.9107666015625	-30.89740753173828	0.4947368421052632
49.6339111328125	-22.973623275756836	0.368421052631579
104.39075469970703	17.406269073486328	0.26315789473684215
27.837268829345703	-69.1645278930664	0.5052631578947369
-71.38642120361328	-35.395511627197266	0.4736842105263158
48.573612213134766	-26.02538299560547	0.3894736842105263
61.554508209228516	0.5328713655471802	0.3473684210526316
61.175228118896484	-49.17066192626953	0.4210526315789474
-59.5435676574707	21.415098190307617	0.4842105263157895
-9.138578414916992	58.97539520263672	0.4736842105263158
-78.76508331298828	43.56222152709961	0.6105263157894737
-24.282976150512695	-10.6033296585083	0.45263157894736844
-6.241881370544434	-46.754940032958984	0.5157894736842106
99.43962860107422	7.912191390991211	0.23157894736842105
105.59197998046875	18.229097366333008	0.4
51.87652587890625	-4.25316858291626	0.3263157894736842
80.69560241699219	-24.50233268737793	0.368421052631579
68.23533630371094	1.3808225393295288	0.3157894736842105
-20.849647521972656	39.345176696777344	0.5052631578947369
14.915056228637695	67.84752655029297	0.4210526315789474
-23.055747985839844	-25.546993255615234	0.5263157894736842
-66.45800018310547	42.844295501708984	0.5157894736842106
-74.75511169433594	7.659826278686523	0.5157894736842106
-13.261767387390137	-30.407726287841797	0.5052631578947369
11.246871948242188	-66.24028778076172	0.5052631578947369
70.07486724853516	5.681864261627197	0.25263157894736843
101.96582794189453	18.674360275268555	0.23157894736842105
-61.785465240478516	-38.95135498046875	0.4736842105263158
74.32669067382812	-27.95780372619629	0.35789473684210527
44.446327209472656	15.983488082885742	0.4736842105263158
58.06330108642578	-13.290152549743652	0.4
-35.868568420410156	9.163829803466797	0.4842105263157895
-47.463069915771484	37.28486251831055	0.4736842105263158
-9.829865455627441	54.43739700317383	0.4842105263157895
-48.23647689819336	18.703269958496094	0.4947368421052632
-76.5858383178711	-2.9960103034973145	0.4421052631578948
-33.148441314697266	-27.239065170288086	0.5052631578947369
-70.87158966064453	31.69248390197754	0.4947368421052632
-32.33384323120117	-29.528656005859375	0.5052631578947369
-45.665409088134766	39.930084228515625	0.5052631578947369
-66.1002426147461	6.277254581451416	0.3894736842105263
-0.6440160870552063	-63.91311264038086	0.5368421052631579
33.12578582763672	-52.00440216064453	0.43157894736842106
-26.478485107421875	-44.03231430053711	0.5368421052631579
-23.874597549438477	74.3570556640625	0.4
-17.05170249938965	22.186134338378906	0.4947368421052632
-20.675039291381836	-8.59205150604248	0.4631578947368421
-57.30546951293945	-4.354336738586426	0.35789473684210527
15.871461868286133	-41.86455535888672	0.45263157894736844
-18.160173416137695	46.29179763793945	0.43157894736842106
-55.55647277832031	63.633480072021484	0.4105263157894737
51.60287857055664	-43.310794830322266	0.3894736842105263
56.60963821411133	-49.196163177490234	0.3263157894736842
-44.13836669921875	-42.085811614990234	0.5157894736842106
-2.8469698429107666	-73.81558227539062	0.5157894736842106
61.84564208984375	-46.18910217285156	0.4210526315789474
33.993282318115234	7.153181552886963	0.3263157894736842
-63.847442626953125	-11.249138832092285	0.5052631578947369
-13.01215648651123	-47.37616729736328	0.5052631578947369
13.97281551361084	-30.53803062438965	0.28421052631578947
-11.982847213745117	-45.482521057128906	0.5052631578947369
-88.2165298461914	25.733158111572266	0.4
-95.10224151611328	17.144561767578125	0.6421052631578947
-16.737865447998047	-35.63298797607422	0.5578947368421052
-2.982626438140869	-48.65992736816406	0.5263157894736842
22.86217498779297	52.394309997558594	0.35789473684210527
-57.86788558959961	-25.090608596801758	0.3473684210526316
-85.90762329101562	4.595771789550781	0.4842105263157895
29.8900146484375	15.062376976013184	0.4631578947368421
58.93354415893555	10.845385551452637	0.24210526315789477
-10.80667495727539	41.372337341308594	0.43157894736842106
39.1402473449707	29.279348373413086	0.3473684210526316
-5.0980095863342285	-12.102221488952637	0.4736842105263158
-51.71382522583008	-4.102968215942383	0.4736842105263158
73.47737884521484	-5.6431379318237305	0.2947368421052632
-40.29487228393555	18.12502670288086	0.6210526315789474
-37.150047302246094	-18.766115188598633	0.4210526315789474
102.5382080078125	-16.166614532470703	0.13684210526315793
-64.29639434814453	42.286739349365234	0.5052631578947369
-21.102458953857422	40.31232833862305	0.5263157894736842
88.37416076660156	5.6896257400512695	0.2947368421052632
-28.21466827392578	69.16624450683594	0.4947368421052632
52.69318389892578	-28.528757095336914	0.2947368421052632
-8.28044319152832	-3.6652019023895264	0.4947368421052632
1.099579095840454	-14.699073791503906	0.4947368421052632
-65.45460510253906	-32.44767761230469	0.4947368421052632
-53.01497268676758	59.31861114501953	0.43157894736842106
-10.372313499450684	-59.52552032470703	0.4842105263157895
-88.91461944580078	34.543827056884766	0.4947368421052632
48.73249435424805	-51.32126998901367	0.4947368421052632
-52.17498779296875	-12.914023399353027	0.45263157894736844
-44.51519012451172	-14.07153606414795	0.5157894736842106
32.99721908569336	-25.474956512451172	0.37894736842105264
71.62815856933594	8.372859954833984	0.3263157894736842
37.06190490722656	-33.12683868408203	0.4842105263157895
51.68581008911133	9.841165542602539	0.4105263157894737
-76.1259536743164	36.30960464477539	0.5473684210526316
-76.03404235839844	38.64561080932617	0.6210526315789474
51.322425842285156	-48.920894622802734	0.4947368421052632
-93.65977478027344	35.372867584228516	0.5368421052631579
-72.69288635253906	55.69559097290039	0.6421052631578947
-20.344585418701172	2.8953359127044678	0.4631578947368421
-3.1500914096832275	-77.60673522949219	0.45263157894736844
21.17832374572754	-63.97098159790039	0.5052631578947369
-41.01091766357422	5.927919864654541	0.5263157894736842
-68.55723571777344	-17.59427261352539	0.5368421052631579
-50.34866714477539	-24.578184127807617	0.3894736842105263
65.18403625488281	-46.300987243652344	0.45263157894736844
-68.46266174316406	54.40448760986328	0.5578947368421052
-82.92665100097656	23.575260162353516	0.6421052631578947
-71.7305679321289	-16.16985511779785	0.5578947368421052
-81.62101745605469	25.30666160583496	0.6526315789473685
-60.716609954833984	38.17433166503906	0.5052631578947369
-59.71932601928711	52.12715148925781	0.5368421052631579
-111.70269012451172	40.08599090576172	0.6526315789473685
-111.51399993896484	39.97343063354492	0.6526315789473685
-83.8006591796875	23.939950942993164	0.6842105263157895
-111.66427612304688	39.77876663208008	0.6
-111.93567657470703	40.228267669677734	0.631578947368421
-80.63528442382812	25.97660255432129	0.6526315789473685
6.684701919555664	25.290800094604492	0.35789473684210527
-46.61711883544922	32.32931137084961	0.4842105263157895
-75.79743957519531	-16.56808853149414	0.6421052631578947
51.323402404785156	-46.52587890625	0.3894736842105263
49.54192352294922	24.895401000976562	0.5894736842105264
-61.993595123291016	39.597652435302734	0.5052631578947369
-61.99416732788086	39.598472595214844	0.5052631578947369
-7.568979740142822	25.205787658691406	0.37894736842105264
71.00729370117188	-6.97330904006958	0.368421052631579
-98.33871459960938	33.04526901245117	0.5578947368421052
-67.85501861572266	-5.971818447113037	0.5157894736842106
60.14494705200195	-2.4254391193389893	0.33684210526315794
-15.075026512145996	-12.041156768798828	0.5263157894736842
-9.665242195129395	58.89027404785156	0.4842105263157895
-5.145449161529541	-4.033177375793457	0.5894736842105264
-38.82360076904297	12.995437622070312	0.45263157894736844
-44.45317459106445	20.306655883789062	0.5052631578947369
54.91639709472656	-47.702388763427734	0.4210526315789474
68.30612182617188	-48.33967971801758	0.33684210526315794
-12.26499080657959	-51.54275894165039	0.5578947368421052
-9.174949645996094	61.40574264526367	0.4736842105263158
-32.8338508605957	69.33383178710938	0.4421052631578948
52.91669845581055	4.680069923400879	0.2947368421052632
101.23590087890625	-16.132095336914062	0.09473684210526317
-24.179750442504883	16.2751522064209	0.43157894736842106
-49.58749008178711	13.255057334899902	0.5368421052631579
-96.78741455078125	18.07257652282715	0.6736842105263158
14.339947700500488	-23.864858627319336	0.5052631578947369
-4.435094356536865	-39.945987701416016	0.4631578947368421
-59.0196647644043	36.97959899902344	0.5052631578947369
-75.50247192382812	-17.4786434173584	0.5473684210526316
-97.58122253417969	17.677370071411133	0.5368421052631579
-97.61969757080078	17.643178939819336	0.5157894736842106
-97.29117584228516	17.902307510375977	0.5789473684210527
51.680877685546875	44.38147735595703	0.2
66.50344848632812	2.1292755603790283	0.2947368421052632
-31.541770935058594	20.575462341308594	0.5157894736842106
-17.635873794555664	26.8454532623291	0.5368421052631579
-5.080860137939453	-2.5240955352783203	0.5578947368421052
-10.606779098510742	-16.930803298950195	0.5894736842105264
-7.673074722290039	-27.447187423706055	0.45263157894736844
-75.76423645019531	37.56211471557617	0.5473684210526316
-24.471363067626953	-24.769113540649414	0.5052631578947369
-19.21039390563965	4.046421527862549	0.45263157894736844
25.26287841796875	38.81764602661133	0.4105263157894737
-16.3824462890625	32.356388092041016	0.33684210526315794
3.069330930709839	-16.582199096679688	0.4421052631578948
62.656639099121094	-40.91209030151367	0.4631578947368421
-7.3073225021362305	-23.927757263183594	0.4736842105263158
57.54920196533203	-41.70598220825195	0.4421052631578948
-36.262752532958984	4.247932434082031	0.5368421052631579
-50.89710235595703	7.02894401550293	0.4421052631578948
-97.49842834472656	34.3051643371582	0.6210526315789474
41.983604431152344	-34.266845703125	0.43157894736842106
22.19643211364746	-47.2313346862793	0.37894736842105264
34.72642517089844	-31.48002052307129	0.45263157894736844
65.62902069091797	1.9143329858779907	0.3157894736842105
29.19623374938965	22.394916534423828	0.3157894736842105
-75.34736633300781	-28.466522216796875	0.5052631578947369
35.11984634399414	22.955705642700195	0.35789473684210527
-6.767859935760498	-20.345075607299805	0.5684210526315789
-43.023311614990234	10.980305671691895	0.5473684210526316
-4.494668006896973	-41.22696304321289	0.45263157894736844
-20.83843231201172	-40.25621795654297	0.5157894736842106
-39.84429168701172	7.510683536529541	0.5157894736842106
-3.14349627494812	-48.42207717895508	0.5263157894736842
8.260862350463867	-73.3685302734375	0.5157894736842106
-43.915714263916016	-13.681445121765137	0.5684210526315789
-9.582347869873047	60.9505729675293	0.4842105263157895
1.8108861446380615	49.532203674316406	0.37894736842105264
-48.734397888183594	-46.69990158081055	0.4842105263157895
59.780906677246094	0.12046035379171371	0.33684210526315794
3.167510747909546	-10.30827808380127	0.4105263157894737
-21.691326141357422	-37.658695220947266	0.5789473684210527
-97.72213745117188	31.391618728637695	0.5684210526315789
-94.06390380859375	34.93142318725586	0.5789473684210527
-94.18348693847656	35.22543716430664	0.6526315789473685
-76.70462799072266	33.424747467041016	0.5263157894736842
-92.5426025390625	33.10676574707031	0.5894736842105264
-69.99048614501953	-40.16023254394531	0.4947368421052632
-81.99185180664062	39.28966522216797	0.5263157894736842
13.768704414367676	66.32012939453125	0.4421052631578948
-93.13823699951172	33.82137680053711	0.5789473684210527
-91.38188171386719	32.46674346923828	0.5052631578947369
-43.72995376586914	15.811792373657227	0.5368421052631579
-63.980716705322266	-36.399993896484375	0.5684210526315789
11.842443466186523	-46.23241424560547	0.5263157894736842
-1.5474494695663452	-5.7500786781311035	0.5894736842105264
-27.151630401611328	24.038389205932617	0.4736842105263158
35.099674224853516	-38.642398834228516	0.4736842105263158
-7.950163841247559	-51.841976165771484	0.5052631578947369
-72.63363647460938	35.87873077392578	0.5368421052631579
32.715057373046875	21.552385330200195	0.368421052631579
33.15636444091797	20.004783630371094	0.4421052631578948
-27.256732940673828	71.2986068725586	0.43157894736842106
-5.638400077819824	-19.108657836914062	0.4631578947368421
29.645551681518555	-41.52303695678711	0.4631578947368421
-4.409661293029785	-42.286346435546875	0.5368421052631579
-45.434173583984375	-7.265007019042969	0.5052631578947369
-39.877159118652344	4.880362033843994	0.5368421052631579
-91.2684097290039	34.74543762207031	0.5473684210526316
-6.4704060554504395	-27.495655059814453	0.4631578947368421
-0.16598984599113464	-58.60607147216797	0.4105263157894737
16.223569869995117	-77.33110046386719	0.16842105263157897
-35.34050750732422	-2.9069955348968506	0.4631578947368421
-48.122528076171875	-45.390777587890625	0.5368421052631579
-60.61286926269531	-22.11972999572754	0.4631578947368421
-50.14524459838867	-2.3534510135650635	0.43157894736842106
-46.69969940185547	-0.529183566570282	0.5052631578947369
-49.294490814208984	-4.155684947967529	0.4631578947368421
-34.81730270385742	-9.51634407043457	0.4947368421052632
-20.21955108642578	-34.40690231323242	0.5578947368421052
22.627117156982422	-8.09942626953125	0.368421052631579
46.16673278808594	-45.65797805786133	0.4736842105263158
4.6898512840271	-61.0987434387207	0.4631578947368421
25.548263549804688	-7.193015098571777	0.33684210526315794
-2.51857328414917	66.47395324707031	0.4105263157894737
-3.201650857925415	-44.78192901611328	0.4947368421052632
11.4011812210083	25.604585647583008	0.3157894736842105
43.078983306884766	-38.337215423583984	0.45263157894736844
5.457837104797363	-36.36558151245117	0.43157894736842106
-72.9431381225586	38.70863342285156	0.5684210526315789
-25.567956924438477	-28.786142349243164	0.4736842105263158
10.575130462646484	-45.71498489379883	0.4947368421052632
-27.609739303588867	-5.057572841644287	0.4
-16.927324295043945	-59.637725830078125	0.4736842105263158
-7.321754455566406	-69.4582290649414	0.4421052631578948
9.833248138427734	-47.58883285522461	0.5789473684210527
-22.553667068481445	-49.67745590209961	0.4947368421052632
-46.098548889160156	-46.005775451660156	0.4736842105263158
-3.9910664558410645	61.742576599121094	0.43157894736842106
-36.4114875793457	-5.18198823928833	0.5789473684210527
-12.825041770935059	58.53351593017578	0.4842105263157895
19.28766441345215	17.529298782348633	0.3263157894736842
18.052724838256836	17.243139266967773	0.35789473684210527
15.539828300476074	7.470791816711426	0.3263157894736842
30.858108520507812	40.9991340637207	0.3263157894736842
27.390348434448242	10.67877197265625	0.37894736842105264
69.86213684082031	20.487424850463867	0.21052631578947373
45.24734878540039	-38.919639587402344	0.4105263157894737
-16.608369827270508	-43.95586013793945	0.5052631578947369
-31.210552215576172	-62.347965240478516	0.5052631578947369
-70.2844009399414	31.64925193786621	0.4210526315789474
103.32726287841797	-16.015884399414062	0.18947368421052635
-15.007837295532227	-32.164852142333984	0.5052631578947369
-72.58478546142578	25.094629287719727	0.4105263157894737
-84.22441864013672	22.192054748535156	0.5473684210526316
-75.10094451904297	35.238651275634766	0.6
-89.38341522216797	32.07194900512695	0.3894736842105263
-70.25691223144531	25.969600677490234	0.4842105263157895
-34.32936096191406	-17.001785278320312	0.4105263157894737
67.81018829345703	-5.561695575714111	0.368421052631579
-3.1516218185424805	-8.862545013427734	0.4842105263157895
-45.28284454345703	-27.57582664489746	0.5263157894736842
57.05986404418945	3.0597240924835205	0.28421052631578947
98.97799682617188	-18.427597045898438	0.3157894736842105
103.28461456298828	-18.86407470703125	0.25263157894736843
11.116325378417969	27.050888061523438	0.28421052631578947
21.1342716217041	-3.6142287254333496	0.3473684210526316
16.77428436279297	9.67137336730957	0.3157894736842105
28.332334518432617	32.89016342163086	0.2210526315789474
-19.732637405395508	-24.00523567199707	0.4947368421052632
49.214996337890625	-39.99467849731445	0.3894736842105263
52.38190841674805	-51.543174743652344	0.4631578947368421
-59.382205963134766	6.339608192443848	0.4421052631578948
-21.876733779907227	-28.40869140625	0.4736842105263158
33.734886169433594	-46.34408187866211	0.5473684210526316
-25.114280700683594	-41.179481506347656	0.45263157894736844
32.20225524902344	14.430583000183105	0.3052631578947369
20.268695831298828	14.735209465026855	0.2947368421052632
28.222383499145508	20.607894897460938	0.4421052631578948
15.708074569702148	35.690826416015625	0.3052631578947369
100.9490966796875	-12.202390670776367	0.04210526315789476
33.785606384277344	8.291581153869629	0.43157894736842106
65.25499725341797	-2.4031879901885986	0.3052631578947369
-24.97610092163086	-41.10594177246094	0.45263157894736844
68.2841796875	-4.9659743309021	0.37894736842105264
-2.7198710441589355	-66.39160919189453	0.5263157894736842
-17.669185638427734	-32.50399398803711	0.5263157894736842
-15.554625511169434	-14.154374122619629	0.4947368421052632
9.841307640075684	13.90811824798584	0.37894736842105264
29.814531326293945	15.140676498413086	0.45263157894736844
99.44649505615234	-12.904664993286133	0.21052631578947373
30.285091400146484	10.868295669555664	0.37894736842105264
26.11766815185547	37.97789001464844	0.368421052631579
-25.23799705505371	-6.390434265136719	0.2947368421052632
86.58975982666016	0.8787307143211365	0.28421052631578947
89.46903228759766	-15.33253288269043	0.25263157894736843
-10.104580879211426	-23.163618087768555	0.5263157894736842
-32.0123176574707	-25.7156982421875	0.5157894736842106
33.79071807861328	3.2591733932495117	0.3157894736842105
99.210205078125	-17.035306930541992	0.2947368421052632
98.06266784667969	-11.491388320922852	0.10526315789473689
-42.073734283447266	4.531318664550781	0.43157894736842106
21.396875381469727	-28.281770706176758	0.35789473684210527
32.284175872802734	15.570063591003418	0.4
-72.85689544677734	24.938575744628906	0.4105263157894737
99.84293365478516	-15.5029935836792	0.1473684210526316
58.436927795410156	-50.55118179321289	0.1578947368421053
-17.257516860961914	-19.402944564819336	0.5157894736842106
-74.46864318847656	7.494785308837891	0.5263157894736842
28.950916290283203	-47.4766845703125	0.4736842105263158
-16.41084861755371	-48.51661682128906	0.4631578947368421
57.64839172363281	0.22521351277828217	0.3473684210526316
30.778919219970703	10.74878978729248	0.3894736842105263
14.53891658782959	0.35175034403800964	0.4210526315789474
79.78173065185547	38.953678131103516	0.2947368421052632
40.09465026855469	3.679767370223999	0.25263157894736843
15.000593185424805	14.545438766479492	0.4
19.29646110534668	2.3003664016723633	0.2947368421052632
47.199371337890625	-38.28974151611328	0.4
-15.57746410369873	-35.30368423461914	0.5789473684210527
-17.4903621673584	-53.920372009277344	0.43157894736842106
-24.984577178955078	-15.213336944580078	0.5368421052631579
-21.32598304748535	-59.3463134765625	0.4421052631578948
-9.595208168029785	-33.38865280151367	0.43157894736842106
-14.066388130187988	-9.241165161132812	0.4105263157894737
34.6816291809082	6.385573387145996	0.2736842105263158
30.057235717773438	37.12888717651367	0.368421052631579
28.867347717285156	22.33161735534668	0.33684210526315794
55.235782623291016	53.32548522949219	0.23157894736842105
31.50788116455078	4.9944682121276855	0.368421052631579
57.77838134765625	-48.511253356933594	0.3052631578947369
11.192842483520508	-13.197940826416016	0.3894736842105263
31.571447372436523	6.986462116241455	0.33684210526315794
-25.09965705871582	-17.29862403869629	0.5368421052631579
-17.931861877441406	-28.995237350463867	0.4947368421052632
-12.540789604187012	-10.385692596435547	0.4210526315789474
-70.29376220703125	34.70389175415039	0.4947368421052632
-86.58839416503906	-2.456578254699707	0.4421052631578948
-44.04201126098633	-33.08980178833008	0.4631578947368421
-16.547657012939453	-5.4501447677612305	0.5263157894736842
20.32741355895996	-24.597518920898438	0.4947368421052632
-32.687957763671875	-32.453182220458984	0.5052631578947369
-32.365196228027344	15.822830200195312	0.3894736842105263
19.352842330932617	-15.280939102172852	0.37894736842105264
-17.032489776611328	-55.6895866394043	0.45263157894736844
34.30791091918945	-38.69386291503906	0.4947368421052632
-14.534619331359863	-54.95627975463867	0.4842105263157895
70.8079833984375	-8.090130805969238	0.3052631578947369
19.536434173583984	-20.62465476989746	0.43157894736842106
-71.22259521484375	9.80046272277832	0.4210526315789474
8.78274154663086	14.995706558227539	0.3894736842105263
-29.933847427368164	-5.284540176391602	0.4421052631578948
-39.33506393432617	27.266286849975586	0.5263157894736842
-5.343056678771973	-32.075889587402344	0.43157894736842106
1.4935696125030518	-32.084537506103516	0.3473684210526316
33.073333740234375	-5.279427528381348	0.35789473684210527
-8.385677337646484	-52.577877044677734	0.5157894736842106
41.67805099487305	-7.576879501342773	0.43157894736842106
-33.51228332519531	6.845896244049072	0.5368421052631579
-6.105269432067871	-24.956478118896484	0.4736842105263158
22.661148071289062	3.607228994369507	0.3263157894736842
-67.46122741699219	-9.329977989196777	0.5157894736842106
-21.059040069580078	-32.47282791137695	0.5473684210526316
22.38324737548828	-32.22898483276367	0.35789473684210527
-45.77578353881836	17.562740325927734	0.4421052631578948
-15.706841468811035	-34.84074401855469	0.5578947368421052
36.532527923583984	-5.016338348388672	0.3052631578947369
58.03725051879883	-46.4011116027832	0.3157894736842105
20.787933349609375	-36.73600387573242	0.37894736842105264
5.990776062011719	-48.01484298706055	0.4947368421052632
19.982465744018555	-17.576032638549805	0.4421052631578948
36.373348236083984	-5.393745422363281	0.4
17.91135597229004	3.827660322189331	0.4
-20.175647735595703	-8.159079551696777	0.4842105263157895
-82.7130355834961	6.91614294052124	0.4947368421052632
-25.086349487304688	-17.367311477661133	0.5263157894736842
7.324252128601074	16.1173152923584	0.2947368421052632
-6.380010604858398	-36.568721771240234	0.4736842105263158
19.038625717163086	-17.379636764526367	0.4
19.33133888244629	-16.60619354248047	0.4210526315789474
-19.752256393432617	-57.19769287109375	0.5157894736842106
-26.479751586914062	-65.93602752685547	0.4210526315789474
15.147324562072754	2.8938283920288086	0.4210526315789474
40.56078338623047	-6.666974067687988	0.3894736842105263
41.31465530395508	1.559403657913208	0.3263157894736842
-60.77525329589844	-13.492591857910156	0.5052631578947369
-83.49224853515625	-11.679731369018555	0.5157894736842106
20.650569915771484	-30.87497329711914	0.4
-54.729190826416016	-38.33633041381836	0.4842105263157895
17.837806701660156	-16.890762329101562	0.3894736842105263
-16.201311111450195	-42.462669372558594	0.5052631578947369
18.614166259765625	-15.697349548339844	0.43157894736842106
38.48548889160156	-49.8637809753418	0.5052631578947369
-17.485538482666016	-53.88699722290039	0.4421052631578948
4.492029190063477	-65.71536254882812	0.4947368421052632
-12.165790557861328	-31.464933395385742	0.5052631578947369
31.677932739257812	5.182117462158203	0.4105263157894737
-88.99813842773438	0.3493644893169403	0.4
-85.44174194335938	18.50673484802246	0.5578947368421052
-1.816150188446045	-32.861351013183594	0.2947368421052632
1.5232385396957397	21.358154296875	0.2736842105263158
-10.974043846130371	-64.10356903076172	0.3157894736842105
22.682214736938477	-20.87041473388672	0.368421052631579
21.095605850219727	-30.01482582092285	0.37894736842105264
15.91127872467041	-33.0147819519043	0.43157894736842106
3.031407594680786	-50.04986572265625	0.5684210526315789
32.75739288330078	-41.03010559082031	0.5368421052631579
21.39429473876953	22.92677116394043	0.4105263157894737
26.729835510253906	19.044578552246094	0.4
17.042766571044922	-23.180574417114258	0.4421052631578948
10.98090934753418	12.06424331665039	0.4
11.564786911010742	24.726293563842773	0.3473684210526316
-87.37879180908203	-11.341438293457031	0.4631578947368421
11.203502655029297	11.629644393920898	0.4421052631578948
28.690927505493164	-4.65313720703125	0.37894736842105264
33.31499481201172	-43.75578689575195	0.4842105263157895
-11.458687782287598	-37.07290267944336	0.5263157894736842
-12.561508178710938	-32.1714973449707	0.4947368421052632
29.570043563842773	8.41969108581543	0.43157894736842106
38.461666107177734	-6.045228481292725	0.3157894736842105
12.463459968566895	13.845296859741211	0.4
-79.75965118408203	-29.050146102905273	0.5052631578947369
-36.32402038574219	-8.720935821533203	0.5052631578947369
28.813302993774414	-0.8490811586380005	0.3894736842105263
0.8524975180625916	21.002952575683594	0.3894736842105263
11.772571563720703	-47.210506439208984	0.4947368421052632
8.792241096496582	-58.65952682495117	0.4947368421052632
24.353429794311523	16.340110778808594	0.43157894736842106
21.605182647705078	-22.555927276611328	0.5473684210526316
-12.933258056640625	-36.7012939453125	0.5052631578947369
17.91212272644043	-13.563804626464844	0.3263157894736842
35.237213134765625	-5.894443035125732	0.3894736842105263
21.374425888061523	6.013762950897217	0.3157894736842105
-66.21153259277344	32.397396087646484	0.45263157894736844
-27.891971588134766	-21.411914825439453	0.5263157894736842
-70.02452087402344	27.011741638183594	0.4736842105263158
20.832998275756836	-20.122892379760742	0.368421052631579
28.555641174316406	-42.27771759033203	0.5052631578947369
-22.927139282226562	-41.36920928955078	0.45263157894736844
2.845978260040283	-71.99239349365234	0.4947368421052632
19.799705505371094	-22.202436447143555	0.4105263157894737
46.142242431640625	-43.621559143066406	0.5052631578947369
-13.165914535522461	-33.936553955078125	0.4947368421052632
30.124067306518555	-5.546938419342041	0.23157894736842105
17.56632423400879	16.497657775878906	0.368421052631579
-43.5210075378418	-28.998165130615234	0.5052631578947369
-20.007278442382812	-48.29620361328125	0.4842105263157895
20.261871337890625	5.6864800453186035	0.35789473684210527
-9.640963554382324	-56.81829833984375	0.21052631578947373
39.37697982788086	-50.02008819580078	0.4736842105263158
18.732088088989258	-37.544151306152344	0.45263157894736844
-14.843050956726074	1.6341345310211182	0.4947368421052632
-3.3213062286376953	-10.996167182922363	0.4842105263157895
32.917266845703125	-56.9984016418457	0.45263157894736844
-79.35856628417969	10.60939884185791	0.5052631578947369
76.44148254394531	4.253355503082275	0.23157894736842105
-76.95812225341797	41.551414489746094	0.5684210526315789
-44.74164581298828	-37.80838394165039	0.4947368421052632
-1.7929643392562866	-38.998226165771484	0.5684210526315789
-39.55656433105469	24.088151931762695	0.3052631578947369
-56.36580276489258	-39.932987213134766	0.5052631578947369
9.810253143310547	-43.209007263183594	0.5368421052631579
34.47684860229492	-4.381494045257568	0.2947368421052632
79.45571899414062	9.768768310546875	0.3473684210526316
5.664037704467773	-45.86887741088867	0.4947368421052632
-14.316797256469727	-37.014949798583984	0.5052631578947369
-14.311872482299805	-42.91127014160156	0.5157894736842106
48.03288650512695	21.26544189453125	0.4842105263157895
-9.731223106384277	-9.980914115905762	0.4947368421052632
-33.216339111328125	-0.11887404322624207	0.5368421052631579
17.616697311401367	23.93246841430664	0.3263157894736842
-55.85371398925781	-26.60268783569336	0.33684210526315794
-80.82904815673828	8.207036018371582	0.37894736842105264
-32.70292282104492	-25.721458435058594	0.5263157894736842
37.03285598754883	-8.110664367675781	0.4210526315789474
30.79509925842285	-2.494048833847046	0.35789473684210527
-20.35807991027832	-61.774696350097656	0.37894736842105264
31.261722564697266	-59.627662658691406	0.4947368421052632
41.22782897949219	-7.582529067993164	0.45263157894736844
-9.830994606018066	-27.198760986328125	0.5052631578947369
-26.99730682373047	-29.18529510498047	0.4210526315789474
-53.34001541137695	-0.5348709225654602	0.4842105263157895
-67.72703552246094	-21.5397891998291	0.5157894736842106
54.17751693725586	8.17911148071289	0.3473684210526316
-55.85118103027344	-9.761042594909668	0.4631578947368421
-57.13908386230469	58.361812591552734	0.5052631578947369
-38.953086853027344	13.351532936096191	0.43157894736842106
62.7335090637207	10.335518836975098	0.3157894736842105
-10.563040733337402	46.585697174072266	0.45263157894736844
40.9647102355957	25.55945587158203	0.37894736842105264
-70.00870513916016	37.15626525878906	0.5157894736842106
69.51528930664062	31.711654663085938	0.26315789473684215
62.84208679199219	0.06871736794710159	0.2210526315789474
-81.4712905883789	13.541837692260742	0.4947368421052632
-73.82792663574219	11.7155179977417	0.4210526315789474
-59.98544692993164	11.548279762268066	0.4421052631578948
-81.29228210449219	3.426710367202759	0.3157894736842105
-54.791961669921875	15.804841995239258	0.5052631578947369
-40.42731857299805	11.473830223083496	0.4842105263157895
49.16150665283203	10.51934814453125	0.43157894736842106
21.305496215820312	69.58161163330078	0.37894736842105264
55.74477005004883	-40.086830139160156	0.4
65.51793670654297	19.314287185668945	0.37894736842105264
61.385494232177734	10.739177703857422	0.3263157894736842
22.86699104309082	24.53754425048828	0.35789473684210527
-83.45904541015625	0.44929033517837524	0.3263157894736842
-73.19949340820312	12.2184419631958	0.368421052631579
-4.582895755767822	16.581464767456055	0.35789473684210527
-49.4437141418457	60.61394119262695	0.43157894736842106
-57.33732986450195	11.169716835021973	0.45263157894736844
-17.23647689819336	6.275924205780029	0.43157894736842106
47.30267333984375	29.97110366821289	0.37894736842105264
63.847328186035156	56.57724380493164	0.2736842105263158
51.793460845947266	28.89675521850586	0.35789473684210527
84.44795989990234	32.49755096435547	0.16842105263157897
74.6145248413086	-28.229482650756836	0.25263157894736843
40.280303955078125	2.0894274711608887	0.3157894736842105
-75.2540512084961	7.95768404006958	0.45263157894736844
-72.88483428955078	34.31715774536133	0.5052631578947369
-29.220741271972656	-11.782092094421387	0.5052631578947369
-46.94000244140625	18.256855010986328	0.4947368421052632
-63.66873550415039	25.23918342590332	0.4
-58.121795654296875	12.772074699401855	0.45263157894736844
48.47682189941406	15.766473770141602	0.368421052631579
-9.10639762878418	46.44441604614258	0.2947368421052632
44.07481384277344	16.911285400390625	0.3894736842105263
40.276344299316406	48.309356689453125	0.2947368421052632
62.83000564575195	40.158321380615234	0.2736842105263158
74.4994888305664	42.22216033935547	0.2
-21.0147647857666	65.74394226074219	0.4210526315789474
-55.00486755371094	64.83231353759766	0.368421052631579
-24.750595092773438	27.61322593688965	0.4947368421052632
-50.907344818115234	-1.0031667947769165	0.5473684210526316
-25.678659439086914	55.60553741455078	0.5052631578947369
-39.082340240478516	20.524076461791992	0.5684210526315789
78.98654174804688	33.41788101196289	0.17894736842105263
86.79288482666016	3.0211284160614014	0.17894736842105263
-25.02968406677246	51.09189987182617	0.4421052631578948
76.00950622558594	-25.094715118408203	0.368421052631579
59.34417724609375	50.05540466308594	0.28421052631578947
57.0768928527832	17.131877899169922	0.3157894736842105
-4.379469871520996	28.60618782043457	0.43157894736842106
-48.31715393066406	56.526824951171875	0.368421052631579
-44.350006103515625	20.7952938079834	0.5052631578947369
-54.704185485839844	56.0450325012207	0.5052631578947369
-76.44163513183594	8.655302047729492	0.45263157894736844
-27.95670509338379	27.07758903503418	0.4421052631578948
42.271705627441406	23.63018035888672	0.4421052631578948
85.88117980957031	20.383020401000977	0.16842105263157897
-52.43777847290039	16.83794403076172	0.5052631578947369
61.89078140258789	-50.64698028564453	0.26315789473684215
44.519874572753906	45.37641525268555	0.16842105263157897
-2.4846925735473633	4.050217628479004	0.4421052631578948
-41.97123718261719	4.779193878173828	0.45263157894736844
-83.66465759277344	14.411438941955566	0.5263157894736842
-66.76409149169922	-7.6177287101745605	0.5157894736842106
-84.23210144042969	11.600220680236816	0.5052631578947369
-79.63523864746094	12.93982982635498	0.45263157894736844
-46.09600067138672	-0.15706737339496613	0.5052631578947369
-38.517333984375	19.014772415161133	0.5578947368421052
54.65199661254883	23.899158477783203	0.33684210526315794
-0.951870858669281	69.91088104248047	0.43157894736842106
44.779541015625	47.75831985473633	0.4210526315789474
67.12991333007812	21.059118270874023	0.3157894736842105
-12.562933921813965	-9.037995338439941	0.368421052631579
-85.48020935058594	37.03187561035156	0.5368421052631579
-36.65520477294922	9.875937461853027	0.4947368421052632
23.541349411010742	24.841758728027344	0.2736842105263158
-59.95195007324219	20.463579177856445	0.43157894736842106
-35.28927230834961	8.740363121032715	0.4736842105263158
-71.39073181152344	9.490345001220703	0.4
-7.303419589996338	-15.21161937713623	0.4842105263157895
82.0924072265625	24.074901580810547	0.2736842105263158
65.02404022216797	-52.27720260620117	0.368421052631579
87.79561614990234	24.315628051757812	0.2
86.28669738769531	25.934879302978516	0.2210526315789474
-8.90731430053711	24.010103225708008	0.2
-52.07426834106445	53.511837005615234	0.5052631578947369
-49.709747314453125	60.826786041259766	0.4421052631578948
-25.703426361083984	-27.478275299072266	0.43157894736842106
-40.26328659057617	8.985419273376465	0.4736842105263158
-35.995182037353516	-2.130481719970703	0.4947368421052632
-83.69169616699219	16.338726043701172	0.4947368421052632
70.47669982910156	7.410358428955078	0.24210526315789477
61.00054168701172	0.5160370469093323	0.3263157894736842
86.30856323242188	24.85990333557129	0.21052631578947373
42.398658752441406	45.368408203125	0.35789473684210527
97.27041625976562	-14.160968780517578	0.23157894736842105
-65.2544937133789	40.33137512207031	0.4947368421052632
-52.139408111572266	65.07009887695312	0.4
-60.59123229980469	1.753975510597229	0.3894736842105263
20.019729614257812	32.68287658691406	0.16842105263157897
-56.7896842956543	25.4666748046875	0.5263157894736842
51.00429916381836	-26.009145736694336	0.3473684210526316
-19.605751037597656	-20.398479461669922	0.45263157894736844
41.61355972290039	33.75270462036133	0.3263157894736842
65.58292388916016	2.733811140060425	0.35789473684210527
54.861080169677734	-24.417098999023438	0.4105263157894737
46.20903396606445	26.143354415893555	0.4210526315789474
87.27191162109375	16.742111206054688	0.2210526315789474
63.93606948852539	14.858467102050781	0.3157894736842105
-65.61106872558594	-15.355013847351074	0.4736842105263158
-29.17180061340332	14.184203147888184	0.3894736842105263
-30.415966033935547	38.29911422729492	0.4105263157894737
-54.477840423583984	63.94645309448242	0.368421052631579
43.5910758972168	30.223892211914062	0.4
-46.74215316772461	20.54862403869629	0.5473684210526316
61.635047912597656	-41.055171966552734	0.4947368421052632
64.71574401855469	16.395631790161133	0.37894736842105264
55.41769027709961	-41.122108459472656	0.4631578947368421
-10.054802894592285	46.870262145996094	0.4210526315789474
63.907501220703125	56.15007019042969	0.23157894736842105
64.7003402709961	7.6061296463012695	0.25263157894736843
7.142910003662109	29.78014373779297	0.3473684210526316
16.46882438659668	6.235401630401611	0.35789473684210527
11.462015151977539	-44.96305465698242	0.5157894736842106
27.24285888671875	2.163844108581543	0.2210526315789474
14.877001762390137	4.727627277374268	0.3473684210526316
-26.905113220214844	-59.106048583984375	0.4947368421052632
-24.064760208129883	-69.64200592041016	0.3263157894736842
-38.82051467895508	-15.713482856750488	0.45263157894736844
-35.50749206542969	-21.24205780029297	0.368421052631579
-31.112899780273438	-63.46487045288086	0.5052631578947369
13.286259651184082	3.590081214904785	0.3894736842105263
49.016117095947266	-47.24977111816406	0.5157894736842106
14.057184219360352	5.921989440917969	0.37894736842105264
-22.524951934814453	-23.775339126586914	0.6
-18.457555770874023	-27.00739288330078	0.4736842105263158
14.429627418518066	32.92918395996094	0.26315789473684215
14.077266693115234	3.6975085735321045	0.43157894736842106
28.75571060180664	5.980274677276611	0.2
-22.4322566986084	-55.07261276245117	0.43157894736842106
-20.926050186157227	-59.22356033325195	0.37894736842105264
-68.82833099365234	-9.392993927001953	0.5052631578947369
-10.460868835449219	-39.90986251831055	0.3894736842105263
-35.86989974975586	-28.837677001953125	0.5263157894736842
-28.57033920288086	-10.392476081848145	0.43157894736842106
-81.6397476196289	13.05512523651123	0.4736842105263158
14.404692649841309	2.9540159702301025	0.4105263157894737
-16.168853759765625	-27.05842399597168	0.4631578947368421
12.085771560668945	7.084160804748535	0.2210526315789474
14.494452476501465	4.272904872894287	0.37894736842105264
100.15585327148438	-22.257667541503906	0.24210526315789477
-31.12043571472168	-33.894187927246094	0.5157894736842106
-28.013628005981445	-25.942461013793945	0.5052631578947369
-27.508750915527344	-20.78914451599121	0.5684210526315789
-33.32351303100586	-75.5022201538086	0.35789473684210527
-17.73313331604004	-31.962129592895508	0.5578947368421052
-18.343053817749023	-28.07761001586914	0.4736842105263158
-56.74038314819336	34.022491455078125	0.4947368421052632
-38.40000915527344	41.30216979980469	0.35789473684210527
-35.08688735961914	44.4808464050293	0.4842105263157895
7.6837334632873535	22.81160545349121	0.2
15.429587364196777	4.978229999542236	0.3263157894736842
-33.243080139160156	44.39720916748047	0.3263157894736842
-34.24713897705078	44.30458068847656	0.4736842105263158
-33.63220977783203	44.354312896728516	0.4
-41.77827072143555	48.70719528198242	0.5368421052631579
-38.52096939086914	44.455081939697266	0.5894736842105264
-37.862030029296875	45.0880126953125	0.5789473684210527
-34.50807189941406	44.423030853271484	0.5684210526315789
-35.84025573730469	42.562835693359375	0.3157894736842105
-35.779178619384766	43.003143310546875	0.3894736842105263
-91.88282012939453	31.465496063232422	0.4842105263157895
-39.484737396240234	46.36098861694336	0.45263157894736844
-35.83392333984375	42.34486770629883	0.35789473684210527
36.56351852416992	8.701498985290527	0.3052631578947369
-33.942161560058594	47.58613967895508	0.5263157894736842
-41.63920211791992	47.110477447509766	0.5157894736842106
-40.59436798095703	48.7638053894043	0.5052631578947369
-37.782413482666016	47.675628662109375	0.45263157894736844
-38.605690002441406	46.70122528076172	0.4947368421052632
-51.946067810058594	36.5405158996582	0.4421052631578948
-93.45260620117188	33.26648712158203	0.5894736842105264
-37.74733352661133	46.84353256225586	0.5157894736842106
-25.334163665771484	-32.005043029785156	0.4105263157894737
5.619086742401123	18.64303207397461	0.1578947368421053
-35.91202163696289	45.60526657104492	0.43157894736842106
-35.457096099853516	44.11323165893555	0.4
-39.510135650634766	47.868167877197266	0.4842105263157895
-40.26355743408203	47.91398620605469	0.5263157894736842
-40.3153076171875	48.681644439697266	0.5052631578947369
-36.50273895263672	45.1551628112793	0.5052631578947369
-36.545406341552734	45.225948333740234	0.5052631578947369
-40.326637268066406	46.05731964111328	0.4421052631578948
-30.990558624267578	-23.64252471923828	0.5473684210526316
-20.572254180908203	-18.935508728027344	0.5157894736842106
-2.6930787563323975	27.89739418029785	0.43157894736842106
5.173164367675781	16.6793270111084	0.1473684210526316
-72.52130889892578	48.69587707519531	0.6105263157894737
103.02925109863281	-15.991927146911621	0.1578947368421053
-73.85424041748047	29.6014347076416	0.5473684210526316
-98.13768768310547	18.176156997680664	0.8631578947368421
-95.37933349609375	19.414628982543945	0.6842105263157895
-94.76988220214844	32.44094467163086	0.5684210526315789
-92.5835189819336	31.117149353027344	0.4736842105263158
-19.527639389038086	-29.032276153564453	0.5473684210526316
13.799360275268555	2.6734085083007812	0.43157894736842106
15.461725234985352	-3.250457525253296	0.4842105263157895
-12.32312297821045	-8.194506645202637	0.4210526315789474
24.27252197265625	10.732453346252441	0.24210526315789477
-19.773601531982422	-23.847232818603516	0.4842105263157895
-16.907915115356445	-55.836936950683594	0.4210526315789474
15.418660163879395	-3.2911202907562256	0.4736842105263158
-48.86933517456055	-24.551780700683594	0.4631578947368421
-32.67914581298828	-29.31485366821289	0.5052631578947369
-18.128170013427734	-19.85960578918457	0.5052631578947369
-9.73139476776123	-20.377477645874023	0.5473684210526316
-28.117387771606445	-17.97408676147461	0.4947368421052632
16.920059204101562	2.7690768241882324	0.368421052631579
14.374661445617676	3.8492541313171387	0.4
-8.011363983154297	-35.05774688720703	0.4631578947368421
5.683569431304932	15.638406753540039	0.28421052631578947
33.694740295410156	3.0206329822540283	0.4105263157894737
-23.6116886138916	-42.1473274230957	0.4421052631578948
-5.800841331481934	-35.5973014831543	0.43157894736842106
4.173431873321533	-21.304197311401367	0.4842105263157895
-17.222126007080078	-56.613075256347656	0.4105263157894737
-29.152263641357422	-61.80522537231445	0.4631578947368421
-15.61667251586914	-41.26021957397461	0.4947368421052632
-20.933115005493164	-57.08444595336914	0.4736842105263158
13.187413215637207	6.160146713256836	0.37894736842105264
21.757999420166016	5.363894939422607	0.35789473684210527
64.49240112304688	-50.96797561645508	0.3894736842105263
-83.35820770263672	11.39655590057373	0.5473684210526316
-16.854148864746094	-41.28388977050781	0.4842105263157895
16.546388626098633	6.562489986419678	0.35789473684210527
-13.472419738769531	-33.48249053955078	0.4736842105263158
-17.86733627319336	-56.7779655456543	0.4
-31.993101119995117	-63.860496520996094	0.45263157894736844
-19.877981185913086	-22.485095977783203	0.5368421052631579
-17.273160934448242	-24.90298843383789	0.4210526315789474
-13.573369979858398	-36.54958724975586	0.4947368421052632
-57.22603225708008	47.45902633666992	0.5052631578947369
-43.15611267089844	-17.103851318359375	0.43157894736842106
17.225521087646484	-24.928308486938477	0.4210526315789474
21.25661277770996	-54.02608871459961	0.4947368421052632
-41.9345588684082	4.180330753326416	0.4421052631578948
18.393272399902344	-48.543758392333984	0.3157894736842105
96.15306854248047	-6.107587814331055	0.2
55.123016357421875	-6.108201503753662	0.4
90.80310821533203	-8.168264389038086	0.3157894736842105
40.44410705566406	2.758842945098877	0.3157894736842105
-5.147228717803955	-3.736166477203369	0.5578947368421052
0.05728142336010933	-45.59537124633789	0.5578947368421052
-30.867746353149414	-34.369056701660156	0.5052631578947369
-117.28782653808594	45.075340270996094	0.8526315789473684
-118.37041473388672	48.1861686706543	0.9473684210526316
-118.23786163330078	42.871864318847656	0.5263157894736842
-118.45010375976562	48.45978546142578	0.9578947368421052
-119.34562683105469	47.780914306640625	1.0
-118.31563568115234	48.66758346557617	0.9789473684210526
-119.05659484863281	48.336341857910156	1.0
-119.186279296875	48.19289016723633	0.9578947368421052
-118.37342834472656	47.2568359375	0.9578947368421052
-118.50736999511719	48.87380599975586	0.9894736842105263
-118.61913299560547	48.726165771484375	0.968421052631579
-119.05784606933594	45.00868225097656	0.9157894736842105
-118.24951934814453	46.836326599121094	0.9789473684210526
41.54886245727539	-39.64598083496094	0.45263157894736844
-56.58275604248047	7.529577732086182	0.35789473684210527
-119.50572204589844	45.06438064575195	0.9263157894736842
-119.60916900634766	44.742610931396484	0.9368421052631579
-118.35149383544922	46.26991653442383	0.9368421052631579
-117.4239730834961	46.3776969909668	0.9263157894736842
-117.75166320800781	45.53982925415039	0.8947368421052632
-118.33894348144531	45.445152282714844	0.9052631578947368
-119.07200622558594	45.07537841796875	0.9157894736842105
-83.91242980957031	19.544483184814453	0.5578947368421052
-48.18191146850586	-12.28575325012207	0.5894736842105264
10.866912841796875	-61.70309066772461	0.5157894736842106
60.818519592285156	-19.343252182006836	0.4
66.16027069091797	-43.745548248291016	0.4
-17.827648162841797	-62.366939544677734	0.368421052631579
18.979814529418945	-48.7082405090332	0.28421052631578947
94.36804962158203	-5.688713550567627	0.35789473684210527
21.08944320678711	-52.93019104003906	0.45263157894736844
-11.8425931930542	-39.117252349853516	0.5473684210526316
16.202497482299805	-77.28282165527344	0.25263157894736843
12.957756042480469	-32.24700927734375	0.3157894736842105
84.96697235107422	1.3553141355514526	0.25263157894736843
-41.80256271362305	-4.024784564971924	0.5578947368421052
-42.50538635253906	-37.49895095825195	0.4631578947368421
3.1399126052856445	-66.7828140258789	0.5052631578947369
-7.146476745605469	-44.023406982421875	0.4736842105263158
-64.9262924194336	46.728759765625	0.5368421052631579
-10.147006034851074	-61.68386459350586	0.4421052631578948
-10.094056129455566	-52.213863372802734	0.4842105263157895
-13.751411437988281	-55.88555908203125	0.4421052631578948
33.45957565307617	-43.893680572509766	0.5052631578947369
-30.518545150756836	-14.695196151733398	0.5052631578947369
41.881935119628906	-45.06771469116211	0.4947368421052632
24.130952835083008	-22.14836883544922	0.35789473684210527
-16.170730590820312	-62.384193420410156	0.33684210526315794
-63.06562805175781	2.1395151615142822	0.5157894736842106
-6.73855447769165	-10.681032180786133	0.4947368421052632
2.5276589393615723	1.4363515377044678	0.368421052631579
-84.62675476074219	20.738815307617188	0.5263157894736842
-116.16293334960938	49.143463134765625	0.6210526315789474
-116.02861785888672	49.20281219482422	0.6105263157894737
-116.11857604980469	49.17350769042969	0.6
-115.89872741699219	46.40814208984375	0.736842105263158
-116.01741027832031	46.03181457519531	0.7263157894736842
-115.99372100830078	46.26605987548828	0.7684210526315789
-90.86746215820312	5.064939022064209	0.3894736842105263
-28.842578887939453	-21.22644805908203	0.5368421052631579
-20.599348068237305	-55.778785705566406	0.4947368421052632
21.263843536376953	-36.011653900146484	0.45263157894736844
-30.620922088623047	-22.1358585357666	0.45263157894736844
-20.428071975708008	-25.84474754333496	0.5157894736842106
1.536404013633728	-31.763757705688477	0.3263157894736842
31.39082908630371	-4.402876377105713	0.3263157894736842
56.467716217041016	-16.813432693481445	0.3473684210526316
5.825785160064697	-49.19225311279297	0.4947368421052632
49.25981903076172	-6.625635147094727	0.3263157894736842
42.338260650634766	-7.467774868011475	0.4
27.435606002807617	9.536925315856934	0.45263157894736844
-12.938846588134766	-31.091875076293945	0.5052631578947369
30.757986068725586	10.217110633850098	0.4105263157894737
0.16079136729240417	-3.5877785682678223	0.4421052631578948
-80.29613494873047	32.84133529663086	0.5684210526315789
-1.6775259971618652	-32.90349197387695	0.3473684210526316
25.938411712646484	-45.05757141113281	0.4421052631578948
42.85094451904297	-12.855002403259277	0.26315789473684215
-3.279844284057617	-40.993499755859375	0.45263157894736844
-43.05425262451172	-57.82842254638672	0.4631578947368421
95.90526580810547	-13.516496658325195	0.2947368421052632
65.08863830566406	4.085550308227539	0.33684210526315794
91.60957336425781	1.9804528951644897	0.17894736842105263
-12.203651428222656	-7.74788761138916	0.4210526315789474
-33.837364196777344	-28.119009017944336	0.5157894736842106
-15.980823516845703	-10.690126419067383	0.5157894736842106
-54.9150505065918	30.680252075195312	0.4842105263157895
-43.74953079223633	-18.738428115844727	0.3894736842105263
-16.57953453063965	-49.59113311767578	0.45263157894736844
29.526033401489258	-8.702887535095215	0.28421052631578947
71.21369171142578	-43.59608840942383	0.3473684210526316
-14.377415657043457	-68.92728424072266	0.4105263157894737
20.710973739624023	-65.0809555053711	0.4947368421052632
22.3853816986084	-16.147050857543945	0.368421052631579
19.245983123779297	-28.002845764160156	0.37894736842105264
43.584632873535156	-50.27867889404297	0.4
-69.28755187988281	36.46310806274414	0.4842105263157895
-32.30451202392578	-7.331243515014648	0.4947368421052632
-80.57238006591797	18.713592529296875	0.4947368421052632
18.937265396118164	-19.615373611450195	0.3894736842105263
16.83873176574707	-49.60879135131836	0.33684210526315794
21.647367477416992	-19.033245086669922	0.37894736842105264
16.761308670043945	-27.696792602539062	0.45263157894736844
69.84333801269531	-26.166704177856445	0.4947368421052632
41.48018264770508	-13.833184242248535	0.368421052631579
20.58855628967285	5.288265705108643	0.35789473684210527
71.03866577148438	18.713178634643555	0.3473684210526316
17.59073829650879	0.9445956349372864	0.4421052631578948
-9.220867156982422	-13.480191230773926	0.4947368421052632
19.87358283996582	8.257150650024414	0.3473684210526316
2.4610044956207275	-45.50970458984375	0.6
-37.20171356201172	-7.29344367980957	0.5894736842105264
32.658504486083984	-12.439701080322266	0.4210526315789474
28.47136688232422	-37.92866134643555	0.3473684210526316
71.9681625366211	-6.834295749664307	0.33684210526315794
-2.3628201484680176	-66.5360107421875	0.4947368421052632
9.410409927368164	-71.14471435546875	0.35789473684210527
79.44622039794922	22.616716384887695	0.26315789473684215
-12.039137840270996	-34.545955657958984	0.4842105263157895
-28.02752113342285	-10.599926948547363	0.4421052631578948
17.644363403320312	-24.366918563842773	0.4421052631578948
34.558284759521484	-44.851402282714844	0.5052631578947369
-78.19156646728516	5.953423976898193	0.5578947368421052
-3.0900168418884277	-40.39306640625	0.4842105263157895
15.110857963562012	-50.8144645690918	0.4
15.28603458404541	1.6195080280303955	0.33684210526315794
13.47435474395752	-31.07837677001953	0.2947368421052632
50.053707122802734	-43.42619705200195	0.3894736842105263
35.07603073120117	-4.198819160461426	0.3263157894736842
34.6020622253418	-4.1299638748168945	0.3052631578947369
32.79197692871094	-1.8218778371810913	0.3052631578947369
-23.393539428710938	-21.18992805480957	0.4736842105263158
-20.50108528137207	-33.55104446411133	0.5263157894736842
-34.50421905517578	0.21987782418727875	0.4842105263157895
17.4410400390625	-23.66830062866211	0.4631578947368421
-33.03281021118164	-1.955925703048706	0.5052631578947369
-22.329259872436523	-40.897247314453125	0.4421052631578948
29.434831619262695	-8.383879661560059	0.24210526315789477
60.036170959472656	4.851531505584717	0.25263157894736843
11.866072654724121	-51.45732879638672	0.368421052631579
58.144386291503906	-46.00707244873047	0.3263157894736842
22.285539627075195	-28.16345977783203	0.4631578947368421
-4.482419490814209	-25.36802101135254	0.45263157894736844
-24.90345001220703	-45.410091400146484	0.4947368421052632
-30.062633514404297	-27.239789962768555	0.5052631578947369
21.388647079467773	4.099776744842529	0.37894736842105264
-2.4525296688079834	-39.22318649291992	0.5789473684210527
-11.653183937072754	1.4174729585647583	0.4631578947368421
19.285858154296875	-22.00125503540039	0.4
-6.436543941497803	-62.9667854309082	0.4105263157894737
41.67877960205078	-37.06067657470703	0.4421052631578948
33.53495788574219	5.279643535614014	0.37894736842105264
49.34672927856445	-39.75522994995117	0.5052631578947369
87.51213836669922	16.12582778930664	0.18947368421052635
-14.58717155456543	-34.05810546875	0.5157894736842106
-64.88263702392578	-6.7995734214782715	0.5263157894736842
-32.141510009765625	-20.01433563232422	0.45263157894736844
29.0667781829834	44.131126403808594	0.3263157894736842
-0.3613344132900238	-25.45672607421875	0.4
-5.787795543670654	9.024548530578613	0.4631578947368421
75.42645263671875	20.60565948486328	0.3052631578947369
83.56367492675781	21.521772384643555	0.28421052631578947
67.08910369873047	-24.433984756469727	0.3894736842105263
52.47864532470703	-37.46105194091797	0.4210526315789474
38.33831024169922	-49.88578796386719	0.45263157894736844
50.94542694091797	-31.89668846130371	0.37894736842105264
99.20193481445312	-13.852376937866211	0.1578947368421053
-89.27819061279297	29.73409080505371	0.4
-63.13065719604492	52.36172866821289	0.4421052631578948
62.66853332519531	-42.34921646118164	0.4105263157894737
57.87112808227539	-47.300994873046875	0.33684210526315794
-92.30296325683594	28.0440673828125	0.35789473684210527
66.69292449951172	6.970137119293213	0.23157894736842105
44.21079635620117	47.81900405883789	0.33684210526315794
50.25958251953125	-39.5327033996582	0.5052631578947369
1.0849303007125854	-18.979249954223633	0.5368421052631579
-24.34476089477539	-10.641924858093262	0.4
19.86351203918457	-36.45634078979492	0.4105263157894737
-4.999969482421875	-8.066554069519043	0.4842105263157895
-22.872526168823242	35.25496292114258	0.5473684210526316
96.80616760253906	-12.722234725952148	0.18947368421052635
30.687179565429688	11.497788429260254	0.3473684210526316
74.24325561523438	42.63093948364258	0.010526315789473717
36.08070755004883	-42.86833953857422	0.5263157894736842
96.90020751953125	-10.549891471862793	0.17894736842105263
98.4573745727539	-20.97556495666504	0.2947368421052632
-31.173070907592773	15.747174263000488	0.3157894736842105
-41.74257278442383	-6.018405437469482	0.5368421052631579
72.37499237060547	7.264315128326416	0.2947368421052632
48.73575210571289	53.459503173828125	0.17894736842105263
53.7181282043457	10.647058486938477	0.24210526315789477
28.99543571472168	6.405220031738281	0.2210526315789474
18.234031677246094	-18.545021057128906	0.4
40.16596603393555	53.53827667236328	0.2210526315789474
27.725881576538086	1.2345006465911865	0.17894736842105263
-14.3969087600708	-9.205338478088379	0.4210526315789474
63.90348434448242	11.910975456237793	0.3473684210526316
44.08037567138672	16.61001205444336	0.45263157894736844
36.445960998535156	20.500629425048828	0.4736842105263158
-79.26494598388672	43.21806716918945	0.5578947368421052
-15.564395904541016	25.03359603881836	0.4631578947368421
9.395241737365723	-48.683773040771484	0.5157894736842106
65.48371124267578	-51.654502868652344	0.368421052631579
36.3977165222168	-2.8308820724487305	0.26315789473684215
52.928897857666016	-47.889915466308594	0.4736842105263158
15.832305908203125	47.72775650024414	0.3052631578947369
56.890010833740234	-33.22212600708008	0.3894736842105263
100.62783813476562	-14.075154304504395	0.23157894736842105
93.6353988647461	3.0188710689544678	0.18947368421052635
84.31099700927734	19.873207092285156	0.23157894736842105
55.551639556884766	-39.406917572021484	0.43157894736842106
-8.20838451385498	-1.177944540977478	0.5684210526315789
-45.837223052978516	14.885177612304688	0.5157894736842106
-13.942931175231934	-34.76665115356445	0.5684210526315789
44.42940902709961	-3.1493351459503174	0.3894736842105263
-7.298677921295166	39.283103942871094	0.4105263157894737
-5.463983058929443	-36.5720329284668	0.4736842105263158
72.57091522216797	15.2929105758667	0.23157894736842105
-0.4316560924053192	-43.101783752441406	0.5263157894736842
11.18679428100586	-41.93696594238281	0.4421052631578948
93.18008422851562	2.298051118850708	0.1473684210526316
-66.95275115966797	25.12217140197754	0.4105263157894737
-20.324106216430664	-19.946575164794922	0.5052631578947369
-36.86935043334961	-24.038972854614258	0.4947368421052632
43.49224090576172	-30.744340896606445	0.4631578947368421
64.63523864746094	1.7107341289520264	0.3473684210526316
86.53490447998047	25.620193481445312	0.2
-0.6775439381599426	-6.144284725189209	0.5263157894736842
19.25431251525879	-39.183250427246094	0.368421052631579
55.28357696533203	47.023136138916016	0.2736842105263158
-24.021095275878906	34.80294418334961	0.4842105263157895
62.57426452636719	-35.65824508666992	0.2
13.642875671386719	-32.53617477416992	0.37894736842105264
36.60891342163086	24.854055404663086	0.3894736842105263
61.6552734375	11.964587211608887	0.33684210526315794
6.3194260597229	58.82569885253906	0.4947368421052632
-13.36786937713623	-36.22979736328125	0.5052631578947369
62.744144439697266	-4.806309700012207	0.24210526315789477
42.90207290649414	46.771995544433594	0.3263157894736842
57.535343170166016	-47.924468994140625	0.3263157894736842
36.17809295654297	-0.9473277926445007	0.35789473684210527
-86.36772155761719	39.80881881713867	0.5578947368421052
-64.05183410644531	41.76570510864258	0.5368421052631579
101.98910522460938	-18.11159896850586	0.1578947368421053
53.3458251953125	41.721622467041016	0.21052631578947373
39.97600555419922	46.52644348144531	0.33684210526315794
-8.205940246582031	-7.042270660400391	0.4947368421052632
-18.488557815551758	-30.274497985839844	0.5473684210526316
-37.901466369628906	9.649301528930664	0.5473684210526316
-61.5738639831543	38.047245025634766	0.5052631578947369
-85.7121353149414	42.57686233520508	0.6526315789473685
96.6375961303711	-11.00020980834961	0.13684210526315793
62.16725158691406	-1.838510274887085	0.2947368421052632
65.11611938476562	-2.5383238792419434	0.3052631578947369
19.014965057373047	-44.19174575805664	0.1473684210526316
82.8271255493164	3.0176751613616943	0.3052631578947369
84.84711456298828	1.3267614841461182	0.23157894736842105
60.183311462402344	53.65169906616211	0.17894736842105263
35.60100173950195	42.930789947509766	0.33684210526315794
-27.234981536865234	-6.904779434204102	0.4947368421052632
-17.885517120361328	-37.7775764465332	0.5157894736842106
-13.026565551757812	-15.498006820678711	0.4736842105263158
-0.9426679611206055	-16.26706314086914	0.4947368421052632
58.26998519897461	-45.59784698486328	0.3263157894736842
66.3614730834961	-51.8450813293457	0.4631578947368421
-3.4895834922790527	52.470088958740234	0.24210526315789477
52.283878326416016	-47.81441116333008	0.4947368421052632
47.05083084106445	-46.17000198364258	0.4736842105263158
77.2506332397461	-32.590213775634766	0.368421052631579
75.02449035644531	26.290109634399414	0.2947368421052632
-1.0391905307769775	63.11332702636719	0.4210526315789474
44.01642990112305	14.227907180786133	0.4947368421052632
-23.688053131103516	-17.131656646728516	0.5578947368421052
-15.129610061645508	-31.34760284423828	0.5157894736842106
3.6876590251922607	-4.247775077819824	0.4210526315789474
-22.49972915649414	-10.036833763122559	0.4
4.597152233123779	-36.40245056152344	0.5157894736842106
70.20391845703125	15.404407501220703	0.1578947368421053
34.417945861816406	-42.95351028442383	0.5368421052631579
-1.1981627941131592	-38.8929443359375	0.5263157894736842
88.96076965332031	-0.19313140213489532	0.24210526315789477
-66.95632934570312	25.13511085510254	0.4421052631578948
-4.24485969543457	68.88052368164062	0.3263157894736842
28.295103073120117	50.97323989868164	0.26315789473684215
12.577348709106445	23.73736572265625	0.3263157894736842
-5.200150489807129	6.874969482421875	0.368421052631579
63.8293571472168	54.90709686279297	0.24210526315789477
-15.324299812316895	-35.96257019042969	0.5578947368421052
3.705068826675415	-50.0454216003418	0.5368421052631579
70.02664184570312	33.12109375	0.3157894736842105
53.08088684082031	-48.44838333129883	0.45263157894736844
53.373409271240234	-48.27341079711914	0.4947368421052632
51.66495132446289	-42.94990158081055	0.4
-8.481910705566406	68.1490707397461	0.4105263157894737
32.308937072753906	15.4313383102417	0.35789473684210527
32.50618362426758	65.5453872680664	0.368421052631579
-2.640331745147705	69.2354507446289	0.4421052631578948
67.89908599853516	6.940278053283691	0.21052631578947373
-17.06014633178711	54.589359283447266	0.3894736842105263
62.05184555053711	-54.206783294677734	0.368421052631579
64.10487365722656	-42.03274154663086	0.4105263157894737
-17.315595626831055	54.03208541870117	0.4105263157894737
-91.13592529296875	31.841829299926758	0.4842105263157895
-35.028072357177734	10.364370346069336	0.5578947368421052
-76.83751678466797	41.43327713012695	0.5789473684210527
-24.315629959106445	63.18107604980469	0.4842105263157895
-70.89302825927734	26.252347946166992	0.4421052631578948
-32.81890106201172	-18.76252555847168	0.4736842105263158
-12.126145362854004	-1.363388180732727	0.3894736842105263
-8.193068504333496	55.89833068847656	0.43157894736842106
58.3923225402832	28.60049057006836	0.3894736842105263
66.13280487060547	-50.323814392089844	0.3894736842105263
54.136146545410156	-9.639687538146973	0.37894736842105264
-53.37886428833008	-25.687963485717773	0.3157894736842105
106.43888092041016	8.006326675415039	0.0
5.794051170349121	2.1703405380249023	0.4
-90.67532348632812	-1.6628023386001587	0.3157894736842105
51.16768264770508	11.0154390335083	0.368421052631579
59.55830001831055	15.76270866394043	0.2947368421052632
9.799068450927734	-36.89828872680664	0.4421052631578948
-17.835227966308594	-37.87120056152344	0.5473684210526316
56.21770095825195	-49.56087875366211	0.33684210526315794
51.4019660949707	-38.40109634399414	0.4421052631578948
6.149299621582031	-42.46836853027344	0.5473684210526316
-8.142845153808594	-33.43133544921875	0.4210526315789474
64.95828247070312	1.2426164150238037	0.3263157894736842
26.115812301635742	-47.29109573364258	0.4631578947368421
61.51361083984375	-43.67247772216797	0.4631578947368421
35.31945037841797	-38.680381774902344	0.4631578947368421
45.56423568725586	65.51011657714844	0.25263157894736843
-20.850252151489258	22.088436126708984	0.43157894736842106
-41.11545944213867	25.140745162963867	0.3894736842105263
-5.623204708099365	-0.2580861747264862	0.4631578947368421
15.590400695800781	65.50361633300781	0.43157894736842106
65.09239959716797	38.20500564575195	0.3263157894736842
83.26847076416016	-30.98038101196289	0.4210526315789474
84.10639953613281	-30.808378219604492	0.45263157894736844
-64.25605773925781	53.06549835205078	0.5052631578947369
-74.21357727050781	41.24270248413086	0.5789473684210527
46.79975509643555	-46.356807708740234	0.4421052631578948
48.08948516845703	-35.272361755371094	0.4947368421052632
-22.138559341430664	77.23411560058594	0.26315789473684215
16.85987091064453	67.7138442993164	0.4
32.906341552734375	54.413089752197266	0.24210526315789477
-81.53764343261719	19.03128433227539	0.5263157894736842
-32.15892791748047	-29.281599044799805	0.5052631578947369
-9.308086395263672	-11.552273750305176	0.4842105263157895
0.42283397912979126	-31.62293243408203	0.368421052631579
64.803466796875	-50.728572845458984	0.4105263157894737
25.59535789489746	0.3970634341239929	0.3052631578947369
58.5095329284668	-4.497596263885498	0.4105263157894737
-36.39054870605469	-20.024091720581055	0.5052631578947369
-38.642974853515625	8.411178588867188	0.4842105263157895
-46.30672836303711	1.707215428352356	0.5894736842105264
-59.45686340332031	5.886813163757324	0.4421052631578948
-75.452880859375	-20.873018264770508	0.5368421052631579
-70.58082580566406	-20.69062042236328	0.5052631578947369
64.03077697753906	-23.36178970336914	0.4421052631578948
46.219783782958984	3.0367066860198975	0.4105263157894737
-38.666656494140625	8.301840782165527	0.37894736842105264
-72.16299438476562	18.79747772216797	0.3894736842105263
17.498605728149414	40.713134765625	0.28421052631578947
84.33832550048828	36.86532974243164	0.0
61.37268829345703	3.552588939666748	0.17894736842105263
100.95487213134766	-16.605735778808594	0.17894736842105263
16.39138412475586	7.785345554351807	0.3473684210526316
-20.17057991027832	-16.33041763305664	0.3894736842105263
-24.902658462524414	-28.925865173339844	0.4842105263157895
-53.72676086425781	36.57821273803711	0.43157894736842106
17.98349952697754	-20.48710823059082	0.35789473684210527
-5.142741680145264	40.459815979003906	0.3894736842105263
57.52642822265625	-16.656295776367188	0.3157894736842105
101.3569107055664	-15.534554481506348	0.10526315789473689
57.971397399902344	5.927968502044678	0.16842105263157897
57.67274475097656	7.8808913230896	0.12631578947368421
15.745033264160156	31.109785079956055	0.13684210526315793
-56.95626449584961	41.0823974609375	0.4842105263157895
56.838584899902344	3.8579752445220947	0.2210526315789474
6.212013244628906	12.95244312286377	0.37894736842105264
-24.38421630859375	-43.632240295410156	0.4631578947368421
60.32977294921875	3.094207286834717	0.2947368421052632
99.45314025878906	-13.004297256469727	0.24210526315789477
81.17168426513672	33.657928466796875	0.1473684210526316
28.824234008789062	51.10371780395508	0.2210526315789474
23.61162567138672	32.176204681396484	0.3052631578947369
20.369197845458984	31.731788635253906	0.28421052631578947
9.233091354370117	20.715089797973633	0.18947368421052635
-23.780418395996094	73.9792251586914	0.4105263157894737
34.13814163208008	6.574110984802246	0.3052631578947369
12.949649810791016	2.576150417327881	0.4
-22.240739822387695	-28.829330444335938	0.5473684210526316
-49.54385757446289	31.52385711669922	0.4947368421052632
-36.89214324951172	24.555177688598633	0.4736842105263158
12.92842960357666	1.3301196098327637	0.5052631578947369
-24.79132843017578	-40.63216018676758	0.4
16.57391929626465	14.901534080505371	0.33684210526315794
18.76077651977539	17.831432342529297	0.35789473684210527
-4.4618330001831055	69.11348724365234	0.3473684210526316
39.765316009521484	55.32726287841797	0.10526315789473689
99.01494598388672	-17.357421875	0.21052631578947373
99.27574920654297	-13.820568084716797	0.21052631578947373
48.902828216552734	-15.356731414794922	0.28421052631578947
60.28428649902344	-7.579150676727295	0.25263157894736843
-81.57472229003906	39.346435546875	0.6210526315789474
-46.57172393798828	43.62888717651367	0.4947368421052632
29.00171661376953	21.755352020263672	0.3263157894736842
28.636783599853516	12.689973831176758	0.33684210526315794
19.254804611206055	36.52198028564453	0.2210526315789474
29.48952865600586	22.69696807861328	0.33684210526315794
59.091373443603516	14.635573387145996	0.2210526315789474
46.57822036743164	51.77725601196289	0.10526315789473689
17.76000213623047	17.026479721069336	0.368421052631579
55.70533752441406	4.336741924285889	0.2947368421052632
33.71323776245117	5.171018123626709	0.26315789473684215
100.18597412109375	-13.627745628356934	0.18947368421052635
98.91911315917969	-17.812517166137695	0.28421052631578947
101.40415954589844	-13.10673999786377	0.26315789473684215
102.73302459716797	-15.106575965881348	0.11578947368421055
81.00504302978516	32.96904754638672	0.11578947368421055
23.017818450927734	29.449230194091797	0.3157894736842105
17.351764678955078	24.593772888183594	0.2736842105263158
46.678688049316406	56.904998779296875	0.23157894736842105
32.40028762817383	49.933937072753906	0.28421052631578947
79.60505676269531	43.369651794433594	0.11578947368421055
56.039649963378906	4.636244297027588	0.25263157894736843
-13.315675735473633	-23.23996353149414	0.33684210526315794
-0.37086376547813416	-31.121362686157227	0.368421052631579
53.56414794921875	-49.44929885864258	0.35789473684210527
-12.67475700378418	-10.7081298828125	0.4421052631578948
63.671966552734375	2.3513875007629395	0.368421052631579
48.70437240600586	53.42083740234375	0.18947368421052635
33.834388732910156	41.638710021972656	0.1473684210526316
59.380104064941406	7.460914134979248	0.21052631578947373
52.68292999267578	49.280242919921875	0.1578947368421053
30.423791885375977	43.7569694519043	0.3052631578947369
52.60003662109375	49.09010696411133	0.23157894736842105
15.725942611694336	31.09769630432129	0.23157894736842105
57.331581115722656	4.083887100219727	0.26315789473684215
31.729063034057617	5.928893089294434	0.37894736842105264
-33.739418029785156	63.69192123413086	0.368421052631579
43.022254943847656	-4.050655841827393	0.33684210526315794
33.4957160949707	23.913843154907227	0.4631578947368421
25.68573570251465	24.757173538208008	0.2736842105263158
33.45856475830078	41.24912643432617	0.23157894736842105
-85.86661529541016	34.71318817138672	0.5368421052631579
17.623363494873047	9.074813842773438	0.3052631578947369
2.3789422512054443	19.596813201904297	0.3157894736842105
15.018647193908691	1.27718985080719	0.3894736842105263
29.211111068725586	-3.1590664386749268	0.3894736842105263
17.63985824584961	7.060568809509277	0.3052631578947369
13.42094898223877	-24.309614181518555	0.5052631578947369
-66.60311889648438	41.68362045288086	0.5052631578947369
16.144344329833984	8.65460205078125	0.3473684210526316
33.470638275146484	4.291324615478516	0.37894736842105264
56.82279968261719	11.666328430175781	0.2947368421052632
20.32895278930664	9.523110389709473	0.3052631578947369
21.657621383666992	7.718472003936768	0.3473684210526316
-89.55296325683594	17.631315231323242	0.4421052631578948
-90.3485107421875	4.248425006866455	0.3263157894736842
21.124574661254883	9.85290241241455	0.2736842105263158
16.148252487182617	-11.627074241638184	0.35789473684210527
-25.387712478637695	-39.8399543762207	0.43157894736842106
15.439620971679688	4.761399269104004	0.3263157894736842
-24.867414474487305	69.36405944824219	0.45263157894736844
-18.70197105407715	-26.160215377807617	0.45263157894736844
0.555675745010376	-42.14149856567383	0.5263157894736842
-5.65370512008667	15.21679973602295	0.3894736842105263
-89.81423950195312	9.253631591796875	0.4421052631578948
18.5990047454834	8.823234558105469	0.3263157894736842
4.345517635345459	20.09920310974121	0.1578947368421053
-86.52652740478516	19.261028289794922	0.5894736842105264
13.546211242675781	13.461155891418457	0.2947368421052632
-91.34490203857422	34.52832794189453	0.5052631578947369
-36.73416519165039	-20.39043617248535	0.43157894736842106
-24.994653701782227	-29.5412540435791	0.4210526315789474
-18.38190269470215	-24.952713012695312	0.45263157894736844
12.674554824829102	-18.152637481689453	0.35789473684210527
25.102054595947266	-23.404560089111328	0.368421052631579
20.571046829223633	4.692849159240723	0.368421052631579
-1.1671974658966064	5.429351806640625	0.4105263157894737
18.83514404296875	12.704633712768555	0.3157894736842105
31.49758529663086	8.970808029174805	0.3263157894736842
-92.4305648803711	32.655887603759766	0.5789473684210527
16.81221580505371	32.724098205566406	0.2736842105263158
42.16178894042969	6.1178178787231445	0.3263157894736842
-15.809181213378906	74.8296127319336	0.37894736842105264
-22.044017791748047	-10.07518196105957	0.43157894736842106
-10.409219741821289	-36.0833625793457	0.4947368421052632
-66.17124938964844	48.24913024902344	0.5157894736842106
13.95996379852295	-39.614192962646484	0.45263157894736844
-23.861143112182617	-27.507402420043945	0.4842105263157895
-22.34162139892578	-23.8593807220459	0.5473684210526316
-7.824929714202881	-32.53607177734375	0.4105263157894737
10.07300853729248	35.08428192138672	0.2
17.142539978027344	22.49205207824707	0.23157894736842105
-9.710716247558594	69.97904968261719	0.35789473684210527
27.43880271911621	-22.376609802246094	0.43157894736842106
16.995872497558594	6.558710098266602	0.2947368421052632
-18.191146850585938	-19.978816986083984	0.4842105263157895
-14.07866382598877	-36.56849670410156	0.5052631578947369
-16.6278018951416	-21.583715438842773	0.4842105263157895
-17.616151809692383	-40.219242095947266	0.5368421052631579
16.749614715576172	7.885879039764404	0.3473684210526316
-40.21307373046875	0.06515811383724213	0.5368421052631579
20.884429931640625	-19.00139808654785	0.4210526315789474
57.29713439941406	38.73860549926758	0.3052631578947369
18.787124633789062	-27.651750564575195	0.3473684210526316
19.564937591552734	-20.404613494873047	0.4105263157894737
26.54885482788086	-23.367490768432617	0.4842105263157895
33.52410125732422	-5.515080451965332	0.3473684210526316
79.82289123535156	38.88676071166992	0.26315789473684215
60.06627655029297	36.474552154541016	0.24210526315789477
64.98905944824219	30.809396743774414	0.24210526315789477
48.25495147705078	4.224243640899658	0.5263157894736842
56.80564880371094	-0.3628871440887451	0.33684210526315794
-12.48180103302002	-66.07672882080078	0.35789473684210527
-4.860101699829102	-45.371639251708984	0.5052631578947369
44.99795913696289	-3.684469223022461	0.28421052631578947
-34.8409309387207	9.44737434387207	0.4947368421052632
20.709388732910156	-18.92203140258789	0.4631578947368421
25.69466209411621	-11.923428535461426	0.368421052631579
88.26285552978516	-4.150868892669678	0.33684210526315794
60.600196838378906	35.39242172241211	0.26315789473684215
-49.80046844482422	14.961621284484863	0.5263157894736842
-89.5150375366211	18.009859085083008	0.5473684210526316
-33.88511657714844	5.869569778442383	0.5052631578947369
26.93385887145996	2.3191561698913574	0.2736842105263158
-36.685970306396484	1.2635219097137451	0.4947368421052632
-10.851284980773926	-31.290922164916992	0.4947368421052632
35.272178649902344	-42.77009201049805	0.4947368421052632
-43.35292053222656	-42.39628601074219	0.5263157894736842
19.667694091796875	-22.69855499267578	0.43157894736842106
81.00927734375	-11.716151237487793	0.28421052631578947
83.4774169921875	12.83631706237793	0.3157894736842105
37.1585807800293	2.131071090698242	0.2947368421052632
-15.071226119995117	11.07908821105957	0.5578947368421052
50.82070541381836	-19.31368637084961	0.3473684210526316
19.224809646606445	41.078792572021484	0.3157894736842105
40.42751693725586	-2.888669967651367	0.37894736842105264
-13.885565757751465	-35.807308197021484	0.4947368421052632
6.701689720153809	-46.610816955566406	0.5052631578947369
33.63427734375	-37.623592376708984	0.5157894736842106
15.794748306274414	-23.83212661743164	0.5157894736842106
19.192583084106445	-16.70220184326172	0.4210526315789474
26.787311553955078	-22.510866165161133	0.4210526315789474
39.279544830322266	-3.8459768295288086	0.3473684210526316
41.887264251708984	-15.443220138549805	0.3473684210526316
54.46085739135742	32.08150863647461	0.3894736842105263
35.43585205078125	-13.46924114227295	0.28421052631578947
57.055572509765625	39.00152587890625	0.33684210526315794
47.462974548339844	2.8410708904266357	0.4
-19.165599822998047	-22.498748779296875	0.4947368421052632
53.87010192871094	-43.43681335449219	0.43157894736842106
47.09062576293945	-59.06525802612305	0.4631578947368421
-27.743606567382812	-66.5564956665039	0.4421052631578948
7.615084171295166	-23.83004379272461	0.35789473684210527
76.08995056152344	-33.393470764160156	0.37894736842105264
-5.625226974487305	-32.6163444519043	0.4421052631578948
-34.56037139892578	-11.001961708068848	0.5052631578947369
-51.58560562133789	-46.4299201965332	0.5894736842105264
12.060441017150879	24.04676628112793	0.35789473684210527
17.288297653198242	-63.91923141479492	0.5263157894736842
-37.109432220458984	-63.63029479980469	0.45263157894736844
45.08897018432617	-56.300750732421875	0.4210526315789474
40.41111373901367	-43.16156768798828	0.4947368421052632
42.40647506713867	-55.01560592651367	0.4105263157894737
-43.61076736450195	-53.91094207763672	0.35789473684210527
23.37796401977539	-69.11518096923828	0.4631578947368421
45.80121994018555	-45.403499603271484	0.5052631578947369
-6.573084354400635	-51.835304260253906	0.4947368421052632
-23.64059066772461	-51.337501525878906	0.5052631578947369
-12.166096687316895	-37.17382049560547	0.5263157894736842
10.297483444213867	-42.6067008972168	0.5052631578947369
-7.538045406341553	-53.70518112182617	0.5263157894736842
20.31572151184082	-63.44880294799805	0.5157894736842106
28.693479537963867	-51.46182632446289	0.5157894736842106
52.84514236450195	-34.4755859375	0.4210526315789474
77.63663482666016	-33.306190490722656	0.45263157894736844
8.99594497680664	-26.11569595336914	0.45263157894736844
37.03058624267578	-52.51502227783203	0.4947368421052632
5.099997520446777	-20.384246826171875	0.4421052631578948
98.02916717529297	-23.022600173950195	0.3263157894736842
104.08587646484375	-13.241564750671387	0.2210526315789474
63.1004638671875	-48.813140869140625	0.368421052631579
49.86037063598633	-50.413818359375	0.4631578947368421
-54.09877395629883	-13.27950382232666	0.4736842105263158
40.700313568115234	-61.26200866699219	0.4421052631578948
71.17611694335938	-1.4699249267578125	0.25263157894736843
67.55853271484375	4.487467288970947	0.368421052631579
22.681608200073242	-36.11405944824219	0.3894736842105263
-31.23516845703125	-68.73674011230469	0.4105263157894737
84.41680145263672	-31.767860412597656	0.37894736842105264
50.33888626098633	-39.54917907714844	0.5052631578947369
-16.02193260192871	-42.1217155456543	0.5052631578947369
-12.453143119812012	-41.44526672363281	0.4736842105263158
-87.08172607421875	-3.5250160694122314	0.45263157894736844
49.424922943115234	-53.75741958618164	0.45263157894736844
-1.3782914876937866	21.881473541259766	0.17894736842105263
41.88213348388672	-42.13127517700195	0.4736842105263158
10.413652420043945	-15.644906997680664	0.4736842105263158
35.74837112426758	23.590925216674805	0.4421052631578948
69.37560272216797	-35.250492095947266	0.28421052631578947
-29.76797866821289	-68.04795837402344	0.2947368421052632
1.2988896369934082	-22.31891441345215	0.4421052631578948
42.356109619140625	-15.733436584472656	0.3894736842105263
-16.422739028930664	-44.13863754272461	0.5052631578947369
11.304009437561035	-15.740488052368164	0.4947368421052632
22.106891632080078	-26.03171157836914	0.4
19.55072021484375	-5.0415568351745605	0.3052631578947369
53.103187561035156	45.041011810302734	0.3263157894736842
-46.379600524902344	-68.80707550048828	0.43157894736842106
70.57080841064453	-12.852675437927246	0.3052631578947369
43.53532791137695	-59.158348083496094	0.4631578947368421
67.19183349609375	0.041513122618198395	0.2947368421052632
99.10565185546875	-3.5412628650665283	0.24210526315789477
20.30371856689453	-16.002635955810547	0.43157894736842106
38.912628173828125	-32.12268829345703	0.3894736842105263
-7.3837432861328125	-42.9708366394043	0.4210526315789474
-44.76207733154297	-41.403560638427734	0.4947368421052632
21.558597564697266	-22.592449188232422	0.5157894736842106
-25.338069915771484	-44.17499923706055	0.4736842105263158
35.15547180175781	-27.657207489013672	0.4
5.347452640533447	-28.675390243530273	0.4631578947368421
66.62443542480469	-35.06378936767578	0.4
-1.0780324935913086	-11.608501434326172	0.4947368421052632
92.41512298583984	-9.031636238098145	0.368421052631579
99.15861511230469	-3.586289167404175	0.1473684210526316
-5.555064678192139	-13.14396858215332	0.45263157894736844
70.8413314819336	-12.061043739318848	0.3473684210526316
19.095300674438477	-61.94413375854492	0.5157894736842106
-19.85027313232422	8.729019165039062	0.4421052631578948
-41.717952728271484	-63.86311340332031	0.3894736842105263
8.3712158203125	-64.27127838134766	0.4421052631578948
27.96345329284668	-12.566824913024902	0.368421052631579
-36.40520477294922	-58.79822540283203	0.5052631578947369
44.825653076171875	17.460424423217773	0.43157894736842106
-23.416120529174805	46.17628860473633	0.43157894736842106
4.215733051300049	-20.853816986083984	0.45263157894736844
69.68472290039062	-33.611324310302734	0.4210526315789474
60.62579345703125	-48.518150329589844	0.4421052631578948
62.305973052978516	0.7810634970664978	0.25263157894736843
5.478677749633789	64.05066680908203	0.3894736842105263
19.76407814025879	27.213048934936523	0.3894736842105263
15.873123168945312	-23.155885696411133	0.4947368421052632
18.01306915283203	-23.766151428222656	0.43157894736842106
76.7223129272461	8.85063362121582	0.3052631578947369
-24.051097869873047	-52.29060363769531	0.4736842105263158
-15.185962677001953	-4.5196003913879395	0.4947368421052632
71.95687103271484	-28.702106475830078	0.368421052631579
58.26456069946289	-17.789485931396484	0.3473684210526316
76.45575714111328	-31.524736404418945	0.37894736842105264
91.95569610595703	-9.31227970123291	0.28421052631578947
59.3615608215332	18.996339797973633	0.4421052631578948
-24.839990615844727	-21.933990478515625	0.43157894736842106
21.089801788330078	4.1210713386535645	0.3473684210526316
95.37796020507812	-9.225821495056152	0.1473684210526316
41.12495422363281	-2.0404553413391113	0.3263157894736842
-2.158859968185425	-0.3834821879863739	0.4736842105263158
89.48198699951172	-9.611278533935547	0.3052631578947369
2.7945590019226074	-23.055530548095703	0.368421052631579
90.04067993164062	-3.8410849571228027	0.23157894736842105
90.20809173583984	-7.422412395477295	0.3894736842105263
72.88948059082031	-28.4786376953125	0.3263157894736842
68.53009796142578	25.770782470703125	0.3052631578947369
94.29137420654297	2.342602491378784	0.2210526315789474
-32.507240295410156	-27.624465942382812	0.5578947368421052
-36.34553527832031	12.114984512329102	0.5473684210526316
-11.903982162475586	19.135547637939453	0.43157894736842106
-54.292877197265625	-26.940881729125977	0.368421052631579
62.26583480834961	-53.169219970703125	0.3894736842105263
37.28795623779297	-32.52666473388672	0.45263157894736844
76.29659271240234	-34.62810516357422	0.4421052631578948
90.34394073486328	0.8249623775482178	0.23157894736842105
48.19858169555664	-39.02748489379883	0.4947368421052632
102.41294860839844	-3.299025774002075	0.12631578947368421
90.3630142211914	-5.776100158691406	0.35789473684210527
24.252452850341797	20.83635902404785	0.2736842105263158
44.0933837890625	-24.795942306518555	0.4736842105263158
-22.16952896118164	29.773462295532227	0.4
-79.61219024658203	13.143908500671387	0.4736842105263158
-83.90399169921875	-11.24995231628418	0.4736842105263158
-73.71334075927734	-21.18644905090332	0.5368421052631579
63.09309005737305	-47.293060302734375	0.3894736842105263
6.869300842285156	-20.00692367553711	0.3263157894736842
67.45392608642578	-49.71089553833008	0.37894736842105264
26.964946746826172	-70.57620239257812	0.4947368421052632
80.12931823730469	-25.538862228393555	0.37894736842105264
91.52479553222656	-10.155084609985352	0.2736842105263158
34.86282730102539	21.255224227905273	0.4947368421052632
6.9815239906311035	14.969009399414062	0.35789473684210527
19.9993896484375	11.237346649169922	0.2947368421052632
28.089391708374023	44.78803634643555	0.33684210526315794
18.655122756958008	-8.027800559997559	0.33684210526315794
-44.44971466064453	-42.60103988647461	0.5157894736842106
15.415878295898438	-7.622477054595947	0.26315789473684215
52.4736328125	-30.521989822387695	0.2947368421052632
62.162322998046875	5.453658580780029	0.28421052631578947
84.24829864501953	-35.31155776977539	0.2947368421052632
83.6668472290039	5.871912002563477	0.24210526315789477
90.17256927490234	-6.5025763511657715	0.33684210526315794
80.40152740478516	22.29179573059082	0.2736842105263158
22.25605583190918	3.4231796264648438	0.3894736842105263
-24.792001724243164	1.4546722173690796	0.4421052631578948
48.5323371887207	-54.08069610595703	0.4842105263157895
19.063888549804688	12.082198143005371	0.3473684210526316
64.05797576904297	-10.50199031829834	0.4210526315789474
16.699392318725586	-9.033974647521973	0.3473684210526316
-52.23387908935547	40.58218002319336	0.5263157894736842
9.183545112609863	26.02117919921875	0.2947368421052632
6.00523567199707	32.4976921081543	0.28421052631578947
2.3341798782348633	26.683250427246094	0.2
31.186803817749023	-0.9108362197875977	0.2736842105263158
95.79312133789062	-5.747686386108398	0.2210526315789474
95.76737976074219	5.842365264892578	0.12631578947368421
91.86151885986328	-12.339181900024414	0.18947368421052635
30.898168563842773	-16.352005004882812	0.3473684210526316
80.79310607910156	-5.111636638641357	0.28421052631578947
50.23299026489258	55.00141143798828	0.17894736842105263
3.7368221282958984	27.278446197509766	0.28421052631578947
10.565340995788574	15.76473617553711	0.43157894736842106
-87.71002960205078	33.75297546386719	0.4842105263157895
5.8802008628845215	32.337886810302734	0.3894736842105263
-38.38206100463867	35.23080825805664	0.25263157894736843
86.50408172607422	27.163646697998047	0.17894736842105263
96.97356414794922	-9.726346015930176	0.08421052631578951
60.63611602783203	-5.8763909339904785	0.3052631578947369
88.05513000488281	14.673583984375	0.24210526315789477
77.33671569824219	-9.943282127380371	0.26315789473684215
52.61185073852539	-1.4860777854919434	0.368421052631579
25.092132568359375	1.5413694381713867	0.35789473684210527
3.5433151721954346	30.768718719482422	0.4210526315789474
13.809595108032227	8.091784477233887	0.3157894736842105
17.772977828979492	10.892051696777344	0.2736842105263158
2.7832419872283936	25.48064422607422	0.26315789473684215
-37.177955627441406	36.04213333129883	0.26315789473684215
24.823772430419922	-2.789287805557251	0.37894736842105264
41.5568962097168	-4.33256721496582	0.33684210526315794
92.9267349243164	-7.133745193481445	0.25263157894736843
85.35486602783203	-4.325320720672607	0.33684210526315794
9.11727237701416	-61.128692626953125	0.5263157894736842
21.02401351928711	-16.832090377807617	0.37894736842105264
33.483375549316406	-12.34345817565918	0.4210526315789474
24.769695281982422	1.8694230318069458	0.28421052631578947
4.504007339477539	27.715574264526367	0.4
14.865745544433594	8.300492286682129	0.3157894736842105
9.050581932067871	25.815567016601562	0.26315789473684215
-37.158538818359375	31.71202278137207	0.3473684210526316
19.418718338012695	11.736178398132324	0.3052631578947369
21.571256637573242	-18.839412689208984	0.4
31.04024314880371	-42.51914596557617	0.45263157894736844
41.07468032836914	-61.688106536865234	0.3894736842105263
35.05631637573242	-7.262310028076172	0.4631578947368421
26.07184410095215	59.54091262817383	0.17894736842105263
61.745765686035156	36.08184814453125	0.2210526315789474
18.268505096435547	10.109476089477539	0.25263157894736843
-40.92341995239258	33.258079528808594	0.3894736842105263
13.004914283752441	16.194665908813477	0.37894736842105264
4.31287145614624	20.219186782836914	0.17894736842105263
-82.64295196533203	4.406479835510254	0.3052631578947369
23.77625274658203	3.335360527038574	0.24210526315789477
15.963013648986816	21.47308349609375	0.3894736842105263
102.05402374267578	-14.146214485168457	0.1578947368421053
34.61934280395508	-49.836326599121094	0.4947368421052632
-3.174861431121826	-51.00325393676758	0.5263157894736842
-0.02972465008497238	-67.42139434814453	0.43157894736842106
16.451513290405273	26.69852638244629	0.23157894736842105
19.17635726928711	11.932913780212402	0.3263157894736842
-88.3878402709961	9.225749015808105	0.43157894736842106
2.0346226692199707	20.212085723876953	0.18947368421052635
-59.267005920410156	42.98233413696289	0.4736842105263158
-5.354635238647461	24.723779678344727	0.4
15.104281425476074	-23.828989028930664	0.4842105263157895
19.899023056030273	6.292807579040527	0.33684210526315794
25.710206985473633	-1.5872396230697632	0.3052631578947369
21.564804077148438	-10.117779731750488	0.3473684210526316
32.30390167236328	-59.37314987182617	0.4842105263157895
94.77579498291016	-5.979676723480225	0.28421052631578947
61.4646110534668	37.03926086425781	0.25263157894736843
22.42726707458496	7.886183738708496	0.26315789473684215
-49.73139572143555	55.0094108581543	0.4421052631578948
-72.16542053222656	33.8608512878418	0.5052631578947369
0.46271267533302307	18.581626892089844	0.23157894736842105
-78.99073028564453	6.193200588226318	0.5263157894736842
16.22197723388672	10.991896629333496	0.2736842105263158
-7.533409595489502	-60.269622802734375	0.45263157894736844
26.17352867126465	-5.993271350860596	0.3052631578947369
13.083731651306152	5.931466579437256	0.3894736842105263
6.910461902618408	-66.91092681884766	0.4421052631578948
-9.632702827453613	-20.26563262939453	0.5368421052631579
2.57171893119812	-67.058349609375	0.4842105263157895
15.66680908203125	16.39687156677246	0.3157894736842105
-40.05464172363281	33.959922790527344	0.3473684210526316
-74.98562622070312	18.811126708984375	0.45263157894736844
2.1842005252838135	20.559301376342773	0.17894736842105263
-71.32569885253906	18.28022003173828	0.23157894736842105
18.826265335083008	7.441635608673096	0.3263157894736842
23.957197189331055	-5.715410232543945	0.3473684210526316
69.586181640625	-8.837662696838379	0.2947368421052632
25.075950622558594	-14.09150505065918	0.4105263157894737
40.29069137573242	-2.9889495372772217	0.33684210526315794
-3.915947437286377	-51.319881439208984	0.4947368421052632
21.974260330200195	-15.128554344177246	0.4210526315789474
17.890199661254883	13.217315673828125	0.2210526315789474
-39.50921630859375	37.878074645996094	0.3157894736842105
-83.45516204833984	5.989396095275879	0.37894736842105264
5.5957465171813965	29.265762329101562	0.3894736842105263
-72.13801574707031	13.229626655578613	0.37894736842105264
17.760339736938477	4.036081314086914	0.37894736842105264
12.745647430419922	-53.86799240112305	0.5052631578947369
39.957454681396484	-49.365325927734375	0.4
-7.852018356323242	-62.819480895996094	0.35789473684210527
24.22200584411621	-59.306461334228516	0.5578947368421052
32.50386047363281	-14.696113586425781	0.37894736842105264
35.52793884277344	-0.7046331763267517	0.37894736842105264
16.12175941467285	23.55065155029297	0.35789473684210527
-75.93534851074219	-4.913930892944336	0.4631578947368421
-83.61357879638672	6.404569149017334	0.43157894736842106
-86.96756744384766	3.9917795658111572	0.45263157894736844
-81.33660888671875	-16.565752029418945	0.17894736842105263
-29.736230850219727	-6.309685230255127	0.3894736842105263
-17.21611213684082	-40.79118347167969	0.5473684210526316
-27.180082321166992	-28.01607322692871	0.4210526315789474
68.5177001953125	-37.25215530395508	0.4105263157894737
-14.392276763916016	-56.14554214477539	0.4947368421052632
13.113911628723145	23.105133056640625	0.3894736842105263
35.25809860229492	-14.478076934814453	0.43157894736842106
-81.02706146240234	8.261186599731445	0.45263157894736844
-76.28218841552734	17.159658432006836	0.3473684210526316
-1.8176369667053223	22.780723571777344	0.25263157894736843
2.645388126373291	21.441043853759766	0.24210526315789477
-76.23751068115234	12.788482666015625	0.3473684210526316
12.792763710021973	-16.01101303100586	0.45263157894736844
49.94157409667969	-17.73055076599121	0.25263157894736843
16.156064987182617	-55.977596282958984	0.4842105263157895
12.719438552856445	-71.50312805175781	0.4631578947368421
27.036252975463867	-3.104593515396118	0.3263157894736842
34.0345573425293	-63.7808723449707	0.3894736842105263
19.577415466308594	6.875613212585449	0.35789473684210527
20.50108528137207	8.963394165039062	0.3263157894736842
-83.1039810180664	2.542689323425293	0.23157894736842105
14.361601829528809	34.07797622680664	0.3052631578947369
-48.87016677856445	54.38943099975586	0.3894736842105263
-74.14344787597656	20.102033615112305	0.43157894736842106
13.903221130371094	3.0935869216918945	0.4210526315789474
-13.257031440734863	-42.15776824951172	0.5578947368421052
32.25518798828125	-48.58440017700195	0.4105263157894737
-20.200822830200195	15.437138557434082	0.4947368421052632
15.584802627563477	-54.899566650390625	0.4421052631578948
33.805843353271484	-3.445418119430542	0.33684210526315794
26.01223373413086	-1.2435222864151	0.28421052631578947
21.459463119506836	8.170683860778809	0.3052631578947369
-90.72167205810547	5.032792568206787	0.4105263157894737
-46.351009368896484	15.400331497192383	0.5157894736842106
8.366378784179688	26.943958282470703	0.2736842105263158
-76.45738220214844	8.817757606506348	0.4736842105263158
26.989715576171875	-0.9991570115089417	0.3473684210526316
26.522066116333008	-70.7919921875	0.43157894736842106
11.203022003173828	-65.09211730957031	0.4947368421052632
14.866701126098633	-51.37123107910156	0.4
7.894919395446777	-66.13371276855469	0.4210526315789474
34.2030143737793	-63.973838806152344	0.35789473684210527
22.477502822875977	-7.757025241851807	0.33684210526315794
13.543486595153809	8.605868339538574	0.3157894736842105
-46.847660064697266	14.066741943359375	0.5157894736842106
-80.30715942382812	19.274845123291016	0.5052631578947369
-70.5772705078125	19.418546676635742	0.3157894736842105
-54.77505111694336	37.734779357910156	0.4842105263157895
16.788347244262695	-26.981340408325195	0.4421052631578948
3.936194658279419	-70.39463806152344	0.5368421052631579
50.714508056640625	-8.452657699584961	0.43157894736842106
-12.301773071289062	-69.6836166381836	0.4210526315789474
-30.929048538208008	-59.576019287109375	0.5473684210526316
32.43623352050781	-5.863062381744385	0.3263157894736842
27.05603790283203	-0.5775269865989685	0.368421052631579
4.427995681762695	30.961511611938477	0.37894736842105264
-70.99522399902344	14.226571083068848	0.4
-66.30780029296875	35.84063720703125	0.5157894736842106
-36.49401092529297	57.336917877197266	0.3894736842105263
3.9136481285095215	20.60173797607422	0.2210526315789474
27.295690536499023	-0.8332291841506958	0.35789473684210527
22.85531234741211	-42.78102111816406	0.4105263157894737
20.5797176361084	-13.923040390014648	0.4105263157894737
94.39944458007812	3.1690797805786133	0.17894736842105263
26.24117660522461	-5.745568752288818	0.28421052631578947
25.51612091064453	-2.647097587585449	0.33684210526315794
26.3485164642334	1.0882498025894165	0.3157894736842105
13.727407455444336	13.602078437805176	0.33684210526315794
3.1434497833251953	22.280366897583008	0.2947368421052632
15.762246131896973	21.243038177490234	0.4
4.670759677886963	24.752155303955078	0.2210526315789474
-45.997474670410156	57.440120697021484	0.3263157894736842
23.82705307006836	-11.730318069458008	0.3894736842105263
19.423477172851562	6.09922981262207	0.3894736842105263
21.245302200317383	-44.81517028808594	0.3473684210526316
26.233497619628906	0.510699450969696	0.3157894736842105
21.908681869506836	-55.16801071166992	0.5263157894736842
3.630488157272339	-68.04096221923828	0.5052631578947369
28.422391891479492	-4.580267906188965	0.35789473684210527
17.514713287353516	11.280435562133789	0.28421052631578947
-80.51152038574219	10.238548278808594	0.5473684210526316
-85.4144058227539	9.657085418701172	0.4736842105263158
1.3525506258010864	22.025747299194336	0.2947368421052632
5.794628143310547	23.137462615966797	0.24210526315789477
-82.63959503173828	14.518712997436523	0.4736842105263158
22.240848541259766	-17.387725830078125	0.4
20.848819732666016	-13.632513046264648	0.368421052631579
-15.610345840454102	-70.3687515258789	0.43157894736842106
15.998353004455566	-57.5849609375	0.4736842105263158
66.20259857177734	-36.23651123046875	0.4736842105263158
20.884056091308594	27.412553787231445	0.3052631578947369
16.369028091430664	14.020088195800781	0.37894736842105264
6.5293684005737305	29.696949005126953	0.368421052631579
15.212258338928223	-6.406748294830322	0.2736842105263158
14.012284278869629	23.51448631286621	0.33684210526315794
57.54834747314453	7.929129600524902	0.0736842105263158
27.73383903503418	-14.44558334350586	0.4
16.147871017456055	-32.83747482299805	0.4736842105263158
18.343626022338867	-22.880952835083008	0.4421052631578948
-7.513478755950928	-59.609066009521484	0.4421052631578948
66.76686096191406	-13.368820190429688	0.33684210526315794
31.07780647277832	-1.3195297718048096	0.33684210526315794
5.03294038772583	-6.194324493408203	0.5052631578947369
13.719706535339355	23.679025650024414	0.3263157894736842
-71.87635803222656	32.45475769042969	0.5157894736842106
-60.55463409423828	42.15140914916992	0.4736842105263158
-63.02044677734375	34.98106002807617	0.4947368421052632
-68.1182861328125	34.682010650634766	0.4947368421052632
-62.4053840637207	36.676849365234375	0.5052631578947369
-85.41622924804688	37.23439407348633	0.5684210526315789
-76.30372619628906	17.1802978515625	0.37894736842105264
-82.90620422363281	34.81748962402344	0.5052631578947369
-35.822933197021484	49.313812255859375	0.5052631578947369
-36.39702224731445	43.69197082519531	0.4421052631578948
-88.99601745605469	31.959300994873047	0.26315789473684215
-59.35974884033203	51.93718338012695	0.5263157894736842
-71.44171905517578	36.35379409790039	0.5578947368421052
-89.72350311279297	33.41281509399414	0.4210526315789474
-41.58666229248047	49.733272552490234	0.5789473684210527
-15.030754089355469	34.5790901184082	0.43157894736842106
-61.59885025024414	37.32082748413086	0.4947368421052632
-60.958526611328125	37.35611343383789	0.5052631578947369
-62.34126281738281	37.18388748168945	0.5052631578947369
-59.73780822753906	42.029273986816406	0.4947368421052632
-37.069602966308594	46.1364860534668	0.4631578947368421
-36.6245231628418	49.61872863769531	0.45263157894736844
-38.64461898803711	49.603065490722656	0.4736842105263158
-38.28974914550781	44.745418548583984	0.5684210526315789
-89.59707641601562	35.393611907958984	0.5894736842105264
-85.0610580444336	43.522823333740234	0.6105263157894737
-61.09714889526367	36.775367736816406	0.5052631578947369
-85.02291870117188	43.27097702026367	0.5684210526315789
-62.5196418762207	37.49207305908203	0.5052631578947369
-63.37117004394531	36.8231086730957	0.5052631578947369
-39.14385223388672	48.88472366333008	0.5368421052631579
-39.718536376953125	49.09211730957031	0.4947368421052632
-32.73739242553711	48.335479736328125	0.4
-39.03990173339844	48.96950149536133	0.5263157894736842
-39.00716018676758	48.663665771484375	0.4947368421052632
-71.34883117675781	35.384918212890625	0.5263157894736842
-89.85917663574219	34.992427825927734	0.5157894736842106
-60.8148078918457	37.0324821472168	0.4947368421052632
-62.19110870361328	36.528709411621094	0.5052631578947369
-85.0817642211914	43.46013259887695	0.6105263157894737
-40.361270904541016	46.56755828857422	0.4631578947368421
-40.06850051879883	49.401268005371094	0.4947368421052632
-39.72949981689453	49.037261962890625	0.5157894736842106
-37.9569091796875	51.06987762451172	0.5157894736842106
36.462894439697266	10.442855834960938	0.3263157894736842
-41.1003532409668	48.06935119628906	0.5263157894736842
-89.94628143310547	34.889774322509766	0.5684210526315789
-76.49687957763672	34.671836853027344	0.5578947368421052
-89.71048736572266	35.21977996826172	0.5578947368421052
-61.02607727050781	36.212074279785156	0.5052631578947369
-60.041873931884766	37.88290023803711	0.5052631578947369
-60.439544677734375	39.46566390991211	0.4947368421052632
-61.311851501464844	36.09944534301758	0.5052631578947369
-65.23481750488281	40.461692810058594	0.5473684210526316
-44.170921325683594	49.46232986450195	0.5894736842105264
-35.02952575683594	48.30048370361328	0.4631578947368421
-34.85447311401367	50.79643249511719	0.37894736842105264
-34.72473907470703	49.73139190673828	0.4
-75.75554656982422	21.03828239440918	0.4105263157894737
-60.04255294799805	37.88421630859375	0.5052631578947369
-43.57266616821289	46.92266845703125	0.4210526315789474
-62.56202697753906	34.75343704223633	0.4947368421052632
-86.94365692138672	43.397586822509766	0.6631578947368422
-85.72547149658203	41.8789176940918	0.5684210526315789
-62.56291198730469	34.75358200073242	0.4947368421052632
-62.56267166137695	34.75369644165039	0.4947368421052632
-42.1623649597168	44.732872009277344	0.4210526315789474
-42.380069732666016	49.98997116088867	0.631578947368421
-40.137062072753906	47.19369888305664	0.5263157894736842
36.7352180480957	8.864928245544434	0.3157894736842105
102.12114715576172	-20.208232879638672	0.13684210526315793
-45.150150299072266	49.42142105102539	0.4105263157894737
-85.9854736328125	40.406524658203125	0.5789473684210527
-43.64975357055664	51.2601318359375	0.8
-41.80601119995117	46.64588928222656	0.5578947368421052
-86.474365234375	42.972023010253906	0.631578947368421
-43.78570556640625	51.53773880004883	0.7894736842105263
-45.477779388427734	49.477745056152344	0.3894736842105263
-75.69915008544922	21.830625534057617	0.37894736842105264
101.918701171875	-22.101806640625	0.3894736842105263
-34.470619201660156	51.355796813964844	0.3473684210526316
-35.97415542602539	50.81208038330078	0.4947368421052632
-33.890533447265625	45.31037521362305	0.4736842105263158
101.67391967773438	-21.024316787719727	0.368421052631579
-85.52088928222656	41.63845443725586	0.5684210526315789
-89.40999603271484	12.853629112243652	0.4842105263157895
-81.37532806396484	-33.958290100097656	0.5578947368421052
-115.89972686767578	44.08590316772461	0.6105263157894737
-92.1677017211914	12.177090644836426	0.3263157894736842
-92.22709655761719	12.207576751708984	0.2947368421052632
-52.15250015258789	-19.09379768371582	0.4947368421052632
27.286128997802734	76.64668273925781	0.37894736842105264
87.47810363769531	-24.566835403442383	0.3052631578947369
65.52298736572266	7.705420970916748	0.2736842105263158
100.03742980957031	-21.100221633911133	0.2947368421052632
103.2685317993164	-17.26191520690918	0.18947368421052635
-65.0243911743164	-6.657042026519775	0.4842105263157895
-71.38063049316406	41.600826263427734	0.4842105263157895
-21.232391357421875	32.06962585449219	0.43157894736842106
-5.903972148895264	63.80156707763672	0.43157894736842106
-7.7550153732299805	-39.59614181518555	0.5684210526315789
37.717403411865234	21.526229858398438	0.43157894736842106
29.527469635009766	-35.76304626464844	0.368421052631579
30.62050437927246	-34.404762268066406	0.37894736842105264
8.421028137207031	-66.73634338378906	0.5052631578947369
75.46302032470703	3.106691360473633	0.35789473684210527
16.266550064086914	-17.426584243774414	0.4210526315789474
-10.56877326965332	61.22348403930664	0.4842105263157895
-72.48603820800781	48.0726432800293	0.5473684210526316
-46.05080032348633	37.340152740478516	0.4631578947368421
12.46296501159668	73.48165893554688	0.33684210526315794
-62.94976806640625	50.494808197021484	0.5473684210526316
22.131196975708008	-26.17458724975586	0.37894736842105264
-22.64809226989746	-13.7117280960083	0.4842105263157895
20.53277015686035	-51.212806701660156	0.3473684210526316
97.54632568359375	2.133357286453247	0.2947368421052632
99.45964813232422	26.461544036865234	0.21052631578947373
84.44146728515625	22.790027618408203	0.2
20.107032775878906	-43.16940689086914	0.26315789473684215
-29.653860092163086	12.3865385055542	0.35789473684210527
-25.837135314941406	36.77481460571289	0.5263157894736842
-15.59382438659668	58.62489318847656	0.4631578947368421
-37.31254577636719	19.032686233520508	0.5052631578947369
-70.87190246582031	27.23727798461914	0.45263157894736844
-18.42526626586914	-8.394730567932129	0.368421052631579
-3.9673781394958496	-47.33564758300781	0.4947368421052632
-15.891176223754883	-56.49174880981445	0.5052631578947369
67.23097229003906	-24.438806533813477	0.43157894736842106
69.61204528808594	-36.191986083984375	0.3263157894736842
49.49343490600586	-9.578736305236816	0.3473684210526316
26.662811279296875	-42.192440032958984	0.4947368421052632
-31.217426300048828	14.038979530334473	0.4421052631578948
-23.171119689941406	70.01910400390625	0.45263157894736844
-43.67399597167969	11.472590446472168	0.4842105263157895
-22.55286407470703	62.095375061035156	0.3263157894736842
-21.23386001586914	74.7395248413086	0.4
-17.694923400878906	-64.12345886230469	0.4105263157894737
4.673700332641602	-48.07276153564453	0.5368421052631579
70.52101135253906	-8.253874778747559	0.28421052631578947
73.12230682373047	-32.597293853759766	0.33684210526315794
-84.23593139648438	-10.579864501953125	0.45263157894736844
7.741287708282471	-72.98111724853516	0.43157894736842106
25.31983757019043	18.108457565307617	0.368421052631579
7.606492519378662	73.53793334960938	0.33684210526315794
-59.203189849853516	29.058839797973633	0.5368421052631579
43.43471908569336	30.846012115478516	0.4
-15.234345436096191	42.228233337402344	0.5052631578947369
-21.272748947143555	74.78125762939453	0.35789473684210527
62.183109283447266	-41.48190689086914	0.43157894736842106
56.149837493896484	-29.623228073120117	0.4105263157894737
21.014450073242188	-52.61101531982422	0.4105263157894737
24.117855072021484	-11.26977252960205	0.3052631578947369
50.64686965942383	-34.99408721923828	0.4
64.89344024658203	-33.041526794433594	0.33684210526315794
83.72014617919922	15.827068328857422	0.3052631578947369
6.583801746368408	74.25431060791016	0.3263157894736842
-50.865936279296875	45.73971176147461	0.4210526315789474
-18.20585823059082	69.48677825927734	0.4105263157894737
-5.007404327392578	43.39422607421875	0.45263157894736844
-19.466161727905273	70.92503356933594	0.35789473684210527
-18.379648208618164	-12.463973999023438	0.5473684210526316
19.742910385131836	-62.334495544433594	0.4736842105263158
58.436912536621094	-29.528032302856445	0.2947368421052632
26.808483123779297	-57.998348236083984	0.43157894736842106
67.64863586425781	-25.888357162475586	0.4210526315789474
75.05372619628906	20.303367614746094	0.2947368421052632
45.87996292114258	-0.4272177815437317	0.26315789473684215
44.69912338256836	3.512028217315674	0.3052631578947369
-89.79914855957031	7.607156753540039	0.4
-12.700995445251465	56.805416107177734	0.4842105263157895
-58.75273895263672	43.355674743652344	0.4736842105263158
-85.85594177246094	9.284913063049316	0.4631578947368421
9.303760528564453	-40.69995880126953	0.4736842105263158
-5.906375885009766	-23.08869171142578	0.4736842105263158
80.99156188964844	-5.252503395080566	0.28421052631578947
86.59808349609375	-1.5376570224761963	0.35789473684210527
81.60346984863281	13.049857139587402	0.3052631578947369
80.29151153564453	6.463841438293457	0.3473684210526316
50.228145599365234	22.267112731933594	0.43157894736842106
-30.69524383544922	38.11786651611328	0.43157894736842106
-84.40713500976562	6.948230266571045	0.4631578947368421
-41.4273567199707	57.19916915893555	0.5157894736842106
-23.25005531311035	17.668428421020508	0.4631578947368421
-78.2795639038086	7.60463809967041	0.4631578947368421
9.975147247314453	-46.33173370361328	0.6
39.75032043457031	-49.98359298706055	0.4421052631578948
40.09063720703125	-49.30442428588867	0.43157894736842106
-5.273747444152832	-62.46346664428711	0.4
73.40909576416016	-29.712221145629883	0.368421052631579
90.55554962158203	28.715051651000977	0.09473684210526317
49.57645034790039	12.629244804382324	0.2947368421052632
31.578962326049805	18.302257537841797	0.2947368421052632
-88.42338562011719	7.006091594696045	0.37894736842105264
4.134855270385742	7.625201225280762	0.45263157894736844
-26.199745178222656	30.582223892211914	0.4947368421052632
-52.4503059387207	52.91167449951172	0.5263157894736842
-11.615859031677246	-12.214059829711914	0.4631578947368421
33.76948547363281	-31.049800872802734	0.4736842105263158
8.062883377075195	-51.424808502197266	0.5052631578947369
29.022384643554688	-38.78194046020508	0.45263157894736844
96.5320053100586	4.900792598724365	0.2
68.671142578125	-0.49008575081825256	0.4210526315789474
69.9062271118164	18.660831451416016	0.35789473684210527
17.00522232055664	59.26406478881836	0.26315789473684215
-49.95328903198242	41.2828369140625	0.4947368421052632
-11.363730430603027	19.510143280029297	0.3473684210526316
-34.529666900634766	12.94571304321289	0.45263157894736844
-82.77664184570312	11.51752758026123	0.5157894736842106
13.303873062133789	-53.490814208984375	0.4947368421052632
59.50199508666992	5.392987251281738	0.28421052631578947
-42.2417106628418	-35.549278259277344	0.33684210526315794
79.03263854980469	-14.401225090026855	0.28421052631578947
83.93801879882812	8.906454086303711	0.43157894736842106
56.93067169189453	-19.948654174804688	0.2947368421052632
2.9436194896698	73.0871810913086	0.3473684210526316
50.967437744140625	15.228802680969238	0.25263157894736843
-55.958412170410156	38.2395133972168	0.5263157894736842
-30.68157386779785	-0.7151455283164978	0.5789473684210527
-30.887311935424805	37.970149993896484	0.4
-89.31867218017578	8.539935111999512	0.3894736842105263
12.452554702758789	-44.40638732910156	0.5052631578947369
-25.324556350708008	-43.11056900024414	0.4421052631578948
41.67799377441406	-40.2532844543457	0.4736842105263158
19.57206916809082	-50.79058074951172	0.33684210526315794
72.34697723388672	-33.16539764404297	0.33684210526315794
92.98392486572266	10.91848087310791	0.35789473684210527
30.97209358215332	-41.73727798461914	0.43157894736842106
21.777856826782227	45.25129699707031	0.24210526315789477
-63.13068771362305	2.648165225982666	0.4736842105263158
-48.06282424926758	35.302486419677734	0.4421052631578948
-68.58231353759766	36.375919342041016	0.45263157894736844
5.69780158996582	28.121692657470703	0.4
64.11187744140625	-41.50669860839844	0.4842105263157895
66.5457763671875	-10.048747062683105	0.2947368421052632
73.9932861328125	-35.6451301574707	0.3052631578947369
74.64349365234375	-39.46367263793945	0.17894736842105263
-28.91512680053711	-56.69609832763672	0.368421052631579
51.02016830444336	-32.65876007080078	0.3894736842105263
84.61701965332031	-11.057454109191895	0.21052631578947373
24.734649658203125	43.865543365478516	0.3157894736842105
-76.851806640625	34.674434661865234	0.5263157894736842
-67.05565643310547	37.780738830566406	0.5157894736842106
-2.8183279037475586	46.32981491088867	0.2947368421052632
8.438300132751465	24.127840042114258	0.23157894736842105
0.12107150256633759	-42.59331512451172	0.5473684210526316
59.041629791259766	-4.1995320320129395	0.3473684210526316
72.31615447998047	-33.973472595214844	0.3263157894736842
92.82483673095703	-12.275202751159668	0.28421052631578947
34.32139205932617	-62.0429573059082	0.4210526315789474
61.74074935913086	-10.74599552154541	0.3473684210526316
82.2650375366211	12.596436500549316	0.3473684210526316
-5.4198899269104	39.75861740112305	0.33684210526315794
-39.516639709472656	28.224075317382812	0.4947368421052632
-42.769954681396484	21.929506301879883	0.5578947368421052
-36.065834045410156	57.11897659301758	0.4842105263157895
-63.659706115722656	51.66448211669922	0.5578947368421052
62.33646011352539	-38.322998046875	0.3473684210526316
51.21214294433594	26.317110061645508	0.368421052631579
72.69940185546875	-48.32322311401367	0.35789473684210527
61.44825744628906	-10.735925674438477	0.33684210526315794
22.30524253845215	-47.04121780395508	0.4210526315789474
32.74972152709961	-3.1655848026275635	0.28421052631578947
69.17149353027344	3.416543483734131	0.3052631578947369
65.1677474975586	40.390926361083984	0.2210526315789474
-66.85709381103516	44.85428237915039	0.5789473684210527
-68.63429260253906	27.127187728881836	0.4631578947368421
-2.862650156021118	44.997127532958984	0.2947368421052632
-63.76253890991211	6.8877363204956055	0.43157894736842106
12.336309432983398	-32.263057708740234	0.28421052631578947
27.2205867767334	-48.64249801635742	0.4842105263157895
31.627267837524414	-49.69394302368164	0.4210526315789474
26.501510620117188	-36.76481628417969	0.4421052631578948
20.668020248413086	-51.8487434387207	0.368421052631579
18.27271270751953	-38.28404235839844	0.4
73.17591094970703	22.45208740234375	0.2
36.906490325927734	-3.5406789779663086	0.25263157894736843
-69.48238372802734	33.56187057495117	0.4736842105263158
3.7356631755828857	-4.2709736824035645	0.4421052631578948
-40.248756408691406	29.83250617980957	0.43157894736842106
-48.79399871826172	29.742050170898438	0.5263157894736842
27.455554962158203	-35.62492752075195	0.45263157894736844
32.43230438232422	-48.295047760009766	0.45263157894736844
29.263870239257812	-33.35334014892578	0.37894736842105264
-10.944772720336914	-61.839752197265625	0.4
-6.0563788414001465	-71.39104461669922	0.4842105263157895
18.382638931274414	-38.545501708984375	0.35789473684210527
83.820556640625	2.41481614112854	0.23157894736842105
-4.303443431854248	-25.548664093017578	0.4210526315789474
-65.0339584350586	-55.901206970214844	0.4210526315789474
-50.318359375	61.96522903442383	0.4842105263157895
-27.288904190063477	55.91737365722656	0.5052631578947369
-60.85146713256836	-26.291101455688477	0.4
25.187171936035156	53.49502182006836	0.3157894736842105
37.05894088745117	68.42457580566406	0.43157894736842106
3.393735885620117	57.165184020996094	0.5263157894736842
67.91100311279297	-25.163753509521484	0.4842105263157895
-79.32520294189453	-39.61588668823242	0.45263157894736844
-32.63385772705078	-79.77476501464844	0.24210526315789477
-47.575172424316406	-38.05491256713867	0.5789473684210527
-24.555301666259766	37.743045806884766	0.5473684210526316
-59.16914367675781	5.215807914733887	0.4105263157894737
-30.0907039642334	67.23607635498047	0.43157894736842106
-9.031611442565918	51.82575225830078	0.43157894736842106
-62.1554069519043	0.020559826865792274	0.368421052631579
62.62533950805664	39.26325225830078	0.2947368421052632
44.52558517456055	62.47700881958008	0.24210526315789477
-48.52545928955078	-41.07412338256836	0.5473684210526316
29.95353126525879	71.54887390136719	0.3894736842105263
-44.574161529541016	-38.31829833984375	0.4842105263157895
-83.46493530273438	-6.344552516937256	0.43157894736842106
-87.6361083984375	3.213685989379883	0.368421052631579
-37.510677337646484	0.5399030447006226	0.4947368421052632
-17.593746185302734	26.63764762878418	0.4631578947368421
34.000633239746094	61.78746032714844	0.25263157894736843
-52.886199951171875	-6.534460067749023	0.4631578947368421
-70.1186294555664	9.771571159362793	0.35789473684210527
-21.53826141357422	20.436342239379883	0.4105263157894737
-44.46689987182617	-1.0774325132369995	0.4947368421052632
-25.093664169311523	6.411562919616699	0.4
-59.907989501953125	-14.407736778259277	0.4842105263157895
-54.834251403808594	-27.577022552490234	0.4105263157894737
-49.784141540527344	-44.042545318603516	0.5368421052631579
-60.91284942626953	-36.99360275268555	0.5157894736842106
-46.844993591308594	-2.3036351203918457	0.5684210526315789
-76.36495971679688	-32.42440414428711	0.5263157894736842
-61.001060485839844	-27.30118179321289	0.4421052631578948
-85.4419174194336	14.827601432800293	0.5368421052631579
-58.839454650878906	1.7716630697250366	0.45263157894736844
24.745136260986328	18.8354549407959	0.3894736842105263
-55.10888671875	-30.29112434387207	0.33684210526315794
-21.077585220336914	37.53518295288086	0.43157894736842106
5.8884124755859375	-77.84982299804688	0.5578947368421052
-34.776611328125	-77.91024017333984	0.43157894736842106
-57.55253219604492	-44.451751708984375	0.5052631578947369
-33.1287956237793	-77.94651794433594	0.37894736842105264
5.411083221435547	-51.52821350097656	0.4947368421052632
-65.68238067626953	8.765802383422852	0.3157894736842105
-66.18708038330078	-1.1209620237350464	0.4210526315789474
-49.18632507324219	0.912550151348114	0.5578947368421052
-44.415828704833984	1.0059363842010498	0.4842105263157895
-27.43611717224121	4.97978401184082	0.33684210526315794
46.030799865722656	62.93675231933594	0.23157894736842105
35.511138916015625	62.78458786010742	0.3052631578947369
2.807629108428955	-40.90304946899414	0.5052631578947369
-14.843481063842773	12.574187278747559	0.5052631578947369
-51.989166259765625	-44.638729095458984	0.5894736842105264
-32.45308303833008	3.3112754821777344	0.5157894736842106
6.188324928283691	43.621864318847656	0.4105263157894737
-65.0369644165039	3.6311137676239014	0.4631578947368421
-61.25257110595703	-27.984622955322266	0.3894736842105263
-51.346435546875	20.235595703125	0.5052631578947369
-72.37127685546875	-31.10550308227539	0.4210526315789474
-92.91336822509766	30.642683029174805	0.4842105263157895
-89.7034683227539	30.475250244140625	0.4421052631578948
-77.21846008300781	8.070022583007812	0.4842105263157895
-24.629003524780273	11.420247077941895	0.5052631578947369
-82.47822570800781	-15.58802604675293	0.3894736842105263
-5.551492691040039	-49.88310623168945	0.5263157894736842
-18.633485794067383	-12.708541870117188	0.5789473684210527
-37.55240249633789	21.437883377075195	0.5368421052631579
-69.8231430053711	-36.82101058959961	0.3894736842105263
-53.211952209472656	-52.339630126953125	0.5473684210526316
-6.5194411277771	59.02812194824219	0.45263157894736844
-56.76096725463867	3.0589845180511475	0.368421052631579
22.10129165649414	39.9929084777832	0.4210526315789474
11.734748840332031	47.09125518798828	0.2736842105263158
51.625389099121094	10.876729965209961	0.4210526315789474
2.0388433933258057	-64.86885833740234	0.5263157894736842
-54.940670013427734	-41.57841873168945	0.4842105263157895
-50.76366424560547	-36.21232223510742	0.3894736842105263
12.253809928894043	-15.20610237121582	0.43157894736842106
-48.89870834350586	0.659875214099884	0.5473684210526316
-55.24630355834961	4.785774230957031	0.4421052631578948
35.063655853271484	18.721506118774414	0.368421052631579
-46.008155822753906	-6.653283596038818	0.5052631578947369
-16.225669860839844	-2.9853122234344482	0.45263157894736844
7.873421669006348	54.70296859741211	0.4105263157894737
37.651798248291016	65.220703125	0.3157894736842105
-3.894174575805664	-15.300848960876465	0.33684210526315794
21.146244049072266	-65.57635498046875	0.4947368421052632
37.63255310058594	-33.389244079589844	0.4947368421052632
-38.448421478271484	-50.446048736572266	0.5052631578947369
21.351171493530273	-60.366031646728516	0.4947368421052632
-45.79607009887695	-45.098358154296875	0.4421052631578948
-60.68716049194336	-25.92181968688965	0.4421052631578948
-29.532629013061523	67.3089370727539	0.3894736842105263
-86.72021484375	-5.252632141113281	0.3894736842105263
-28.47886085510254	60.19900131225586	0.4
31.959518432617188	61.5268440246582	0.28421052631578947
11.72641658782959	21.217851638793945	0.4105263157894737
-4.5385613441467285	-46.759464263916016	0.4842105263157895
-88.84815979003906	0.2624480426311493	0.4210526315789474
-69.79341888427734	-40.17346954345703	0.4736842105263158
-74.08812713623047	-37.94609069824219	0.5578947368421052
-50.95710372924805	-28.76442527770996	0.4
-48.497291564941406	-0.23995868861675262	0.5368421052631579
-63.92110824584961	-25.15279769897461	0.3157894736842105
-26.44858169555664	55.93088150024414	0.4736842105263158
-74.8839111328125	-6.7014055252075195	0.4736842105263158
-60.74612045288086	3.7912116050720215	0.4842105263157895
33.66497039794922	62.020172119140625	0.2736842105263158
-15.59668254852295	29.149335861206055	0.3157894736842105
-61.248016357421875	-8.259977340698242	0.4421052631578948
-46.91132736206055	-58.77294158935547	0.5052631578947369
0.29268398880958557	-18.839481353759766	0.5052631578947369
-12.52214527130127	-49.461002349853516	0.5473684210526316
55.75556182861328	-55.14210510253906	0.35789473684210527
-35.977882385253906	-30.28484535217285	0.5157894736842106
-24.495315551757812	53.108158111572266	0.4
-61.27336883544922	36.7365608215332	0.4947368421052632
-51.243080139160156	20.346176147460938	0.4947368421052632
-63.44181442260742	38.03715515136719	0.5052631578947369
-61.773746490478516	37.28586196899414	0.5052631578947369
-63.95430374145508	41.58122253417969	0.5157894736842106
90.86734008789062	3.865492582321167	0.2
67.08181762695312	1.8271164894104004	0.2736842105263158
-58.0380859375	-24.678190231323242	0.37894736842105264
-70.44830322265625	37.31486892700195	0.5368421052631579
25.784704208374023	36.03997802734375	0.4210526315789474
-74.56137084960938	-33.08054733276367	0.4947368421052632
-63.29473876953125	37.96710205078125	0.5052631578947369
-75.69236755371094	44.24726104736328	0.6526315789473685
25.207735061645508	48.69347381591797	0.28421052631578947
47.0196418762207	70.91797637939453	0.1578947368421053
-62.1935920715332	37.62114334106445	0.5052631578947369
-61.772884368896484	36.48943328857422	0.5052631578947369
-22.1047420501709	41.82304763793945	0.5157894736842106
-68.40076446533203	26.223812103271484	0.43157894736842106
-52.334896087646484	61.93875503540039	0.43157894736842106
-2.3887522220611572	-14.790412902832031	0.3157894736842105
45.60090637207031	-51.72877502441406	0.4210526315789474
-8.724782943725586	-2.2056851387023926	0.5052631578947369
57.5999641418457	2.270756721496582	0.2947368421052632
59.3189697265625	4.188766956329346	0.21052631578947373
-16.703210830688477	28.125749588012695	0.45263157894736844
40.1436882019043	48.44778823852539	0.3263157894736842
23.51606559753418	48.01163101196289	0.368421052631579
100.05030059814453	-6.550166606903076	0.13684210526315793
54.95903396606445	-47.51354217529297	0.4
-24.142133712768555	47.099456787109375	0.35789473684210527
-66.06121826171875	16.189130783081055	0.3894736842105263
-79.03324890136719	39.06212615966797	0.5894736842105264
61.482643127441406	8.598993301391602	0.26315789473684215
62.817970275878906	10.034411430358887	0.37894736842105264
-29.161712646484375	62.211814880371094	0.368421052631579
-3.788325548171997	61.31843185424805	0.4421052631578948
59.222145080566406	5.654405117034912	0.21052631578947373
34.67407989501953	41.689231872558594	0.09473684210526317
24.041656494140625	37.000221252441406	0.33684210526315794
50.99977493286133	-26.205486297607422	0.37894736842105264
-28.973894119262695	62.12702560424805	0.3473684210526316
-67.00064086914062	57.106346130371094	0.4947368421052632
-65.7482681274414	-3.9609951972961426	0.4736842105263158
-72.80976104736328	-11.189334869384766	0.6105263157894737
46.893978118896484	-59.313602447509766	0.5473684210526316
-15.027503967285156	-5.183248043060303	0.4631578947368421
33.514041900634766	19.807247161865234	0.368421052631579
64.40166473388672	30.003923416137695	0.2947368421052632
-10.326032638549805	39.58050537109375	0.4842105263157895
32.24996566772461	10.519927024841309	0.37894736842105264
34.604827880859375	18.689729690551758	0.3157894736842105
31.93973731994629	55.08802032470703	0.23157894736842105
62.85219192504883	10.074188232421875	0.33684210526315794
-73.20314025878906	-19.765005111694336	0.4736842105263158
-13.343647003173828	-5.532909393310547	0.5684210526315789
-79.29041290283203	38.43037033081055	0.5684210526315789
-65.30345153808594	-58.30915451049805	0.4210526315789474
-16.18995475769043	46.847198486328125	0.45263157894736844
33.2672004699707	46.081138610839844	0.21052631578947373
104.2411880493164	-18.96310806274414	0.3157894736842105
55.516231536865234	46.555076599121094	0.25263157894736843
20.122844696044922	32.15119171142578	0.10526315789473689
76.14476013183594	3.0749399662017822	0.26315789473684215
101.12478637695312	-16.08563995361328	0.12631578947368421
-4.305825710296631	-14.761775970458984	0.35789473684210527
-66.1830062866211	16.33367347717285	0.368421052631579
-53.634220123291016	3.8816676139831543	0.43157894736842106
49.069854736328125	-56.98137664794922	0.37894736842105264
-42.086769104003906	-23.44568634033203	0.4421052631578948
-60.0833740234375	-14.212318420410156	0.4842105263157895
10.780689239501953	14.001370429992676	0.35789473684210527
51.424678802490234	43.88444519042969	0.2947368421052632
32.008541107177734	39.31096267700195	0.23157894736842105
-15.490021705627441	-26.290008544921875	0.4105263157894737
24.975692749023438	65.74038696289062	0.2947368421052632
32.94900131225586	19.946556091308594	0.4210526315789474
52.7901496887207	44.816749572753906	0.3473684210526316
-35.14173126220703	67.76509857177734	0.4421052631578948
-64.96456909179688	4.135156154632568	0.4421052631578948
-37.987300872802734	-23.309280395507812	0.4631578947368421
-2.027578353881836	-23.39739227294922	0.4210526315789474
31.380252838134766	12.500649452209473	0.2947368421052632
33.84628677368164	15.180496215820312	0.3157894736842105
51.31467819213867	43.52821731567383	0.18947368421052635
29.583629608154297	56.46875762939453	0.3157894736842105
14.574231147766113	30.630197525024414	0.1473684210526316
-15.217987060546875	68.09685516357422	0.4105263157894737
98.3589859008789	-15.586636543273926	0.21052631578947373
70.19329071044922	1.9978684186935425	0.25263157894736843
61.0660285949707	9.807456016540527	0.3157894736842105
-61.277427673339844	47.63790512084961	0.5263157894736842
-16.993616104125977	20.429454803466797	0.4947368421052632
22.87295150756836	38.63185119628906	0.3473684210526316
33.050453186035156	40.6384162902832	0.24210526315789477
26.34557342529297	23.70098114013672	0.3263157894736842
25.346649169921875	48.39756393432617	0.26315789473684215
67.54525756835938	33.64008712768555	0.2
31.811229705810547	59.021785736083984	0.23157894736842105
68.51461029052734	29.959087371826172	0.16842105263157897
54.652462005615234	2.8045387268066406	0.26315789473684215
34.47260665893555	18.832401275634766	0.25263157894736843
-5.363540172576904	65.74022674560547	0.4421052631578948
-78.22518920898438	-30.106884002685547	0.5578947368421052
-76.84025573730469	-21.71751594543457	0.5473684210526316
-72.60621643066406	-22.11284065246582	0.5052631578947369
28.6691951751709	56.927818298339844	0.3473684210526316
-31.886707305908203	-34.30156707763672	0.4947368421052632
1.1109780073165894	-14.799120903015137	0.4842105263157895
-18.37727165222168	-40.984649658203125	0.4947368421052632
-29.745344161987305	-34.962242126464844	0.5052631578947369
-53.965126037597656	-52.002567291259766	0.5263157894736842
-34.732269287109375	-67.13504791259766	0.3894736842105263
8.77524185180664	-20.568519592285156	0.3263157894736842
-15.005526542663574	-0.6762368679046631	0.5263157894736842
-36.049556732177734	-81.19363403320312	0.4421052631578948
5.619064807891846	-76.63421630859375	0.5052631578947369
-27.901504516601562	-47.85429763793945	0.4210526315789474
-38.33544921875	-41.1782112121582	0.5263157894736842
46.69607925415039	-46.75554275512695	0.5052631578947369
-16.199565887451172	-50.243553161621094	0.43157894736842106
16.023178100585938	-2.005270004272461	0.35789473684210527
20.564212799072266	-1.5199609994888306	0.25263157894736843
-28.869274139404297	-45.1699333190918	0.5473684210526316
-35.60499572753906	-42.87799835205078	0.5578947368421052
-34.96251678466797	-26.542545318603516	0.4736842105263158
-53.10972595214844	-46.109500885009766	0.631578947368421
-45.54751205444336	-23.0980281829834	0.5789473684210527
-28.603837966918945	-78.61431884765625	0.35789473684210527
-50.267765045166016	-35.255374908447266	0.4421052631578948
-2.130890369415283	-52.27399444580078	0.5157894736842106
-26.404611587524414	-44.36458969116211	0.4842105263157895
-33.78739547729492	-22.880481719970703	0.4210526315789474
3.2204511165618896	-16.708282470703125	0.4421052631578948
-14.049534797668457	33.9111328125	0.3894736842105263
-17.862895965576172	-51.95029067993164	0.3894736842105263
-36.58568572998047	-63.26693344116211	0.5263157894736842
-31.64144515991211	-57.43809127807617	0.4842105263157895
-29.55552101135254	-78.2514419555664	0.43157894736842106
-19.689960479736328	-49.87923049926758	0.37894736842105264
-88.42398834228516	28.999408721923828	0.35789473684210527
-83.05266571044922	13.941486358642578	0.4736842105263158
-97.54667663574219	31.00707244873047	0.5473684210526316
-73.6697006225586	-23.550243377685547	0.4631578947368421
-76.8995590209961	-23.719371795654297	0.5368421052631579
15.06453800201416	-1.5913258790969849	0.43157894736842106
-25.125747680664062	41.062889099121094	0.5368421052631579
-11.99262523651123	-51.16678237915039	0.5473684210526316
19.324810028076172	-71.2967300415039	0.5157894736842106
-63.43193435668945	-14.049674034118652	0.5157894736842106
-64.54276275634766	-5.243782997131348	0.4947368421052632
-33.07273864746094	-83.4727783203125	0.2947368421052632
-11.505531311035156	-75.59269714355469	0.2947368421052632
-91.5887451171875	33.860103607177734	0.5473684210526316
-95.33480072021484	30.3006649017334	0.5684210526315789
-94.95729064941406	36.57981491088867	0.8526315789473684
-96.24066925048828	29.168622970581055	0.5473684210526316
-20.973081588745117	5.532042980194092	0.4210526315789474
-90.15816497802734	2.0834009647369385	0.3894736842105263
-73.22772216796875	-19.735488891601562	0.4631578947368421
-74.96756744384766	-31.43042755126953	0.4947368421052632
-56.48136520385742	-43.46070098876953	0.5157894736842106
-35.354713439941406	22.574220657348633	0.5052631578947369
-49.435569763183594	-68.2781982421875	0.33684210526315794
42.85820770263672	-64.26493072509766	0.368421052631579
3.7077534198760986	-72.52621459960938	0.5052631578947369
-64.83460998535156	-49.036373138427734	0.28421052631578947
-85.84130859375	-10.424087524414062	0.43157894736842106
-85.30876159667969	-12.287958145141602	0.5473684210526316
-76.08272552490234	-5.74140739440918	0.4842105263157895
-88.15254211425781	-3.22763991355896	0.4
-30.62180519104004	-59.32395553588867	0.5157894736842106
39.050025939941406	-62.8961181640625	0.45263157894736844
-45.744625091552734	-34.71576690673828	0.4842105263157895
-61.702545166015625	-26.490440368652344	0.3894736842105263
71.44512939453125	3.083976984024048	0.2947368421052632
71.66577911376953	-2.866135835647583	0.3894736842105263
-17.449918746948242	-69.8310546875	0.43157894736842106
-61.2121467590332	-11.902016639709473	0.5789473684210527
-66.70330810546875	-37.809268951416016	0.5052631578947369
-48.725276947021484	-24.999515533447266	0.4947368421052632
-82.30754852294922	-8.95148754119873	0.4421052631578948
-74.83624267578125	-25.231538772583008	0.5789473684210527
-38.957088470458984	-49.7143669128418	0.4736842105263158
-4.779395580291748	-75.37884521484375	0.4947368421052632
-16.074522018432617	-75.11277770996094	0.4210526315789474
18.82476234436035	-7.74274206161499	0.3263157894736842
103.88251495361328	-1.8603780269622803	0.25263157894736843
66.35718536376953	-11.25930118560791	0.368421052631579
7.58336067199707	-68.80327606201172	0.4736842105263158
-65.42533111572266	-49.8216552734375	0.33684210526315794
-75.201171875	-27.64466094970703	0.5052631578947369
-65.649658203125	-51.472293853759766	0.4105263157894737
-63.54795837402344	-17.564830780029297	0.45263157894736844
-90.42707824707031	-1.0411911010742188	0.3894736842105263
-43.891727447509766	-49.657657623291016	0.5052631578947369
-57.61317825317383	-47.15470886230469	0.4947368421052632
0.6579731106758118	-73.34796905517578	0.4105263157894737
16.101730346679688	-11.049813270568848	0.2210526315789474
43.42082977294922	-58.68253707885742	0.4736842105263158
88.82988739013672	-11.474093437194824	0.26315789473684215
18.22624969482422	-8.164875984191895	0.3052631578947369
-2.0215249061584473	-64.40613555908203	0.4842105263157895
-89.05523681640625	5.360584735870361	0.4105263157894737
-67.14688110351562	-32.06684494018555	0.4947368421052632
-83.54331970214844	-7.771851539611816	0.4421052631578948
-87.43634033203125	-3.808638095855713	0.4210526315789474
70.64359283447266	-13.425853729248047	0.368421052631579
-65.3124771118164	-32.864784240722656	0.4842105263157895
-34.346519470214844	-45.12898254394531	0.5368421052631579
-9.678801536560059	-73.86315155029297	0.4421052631578948
47.519203186035156	-34.51890182495117	0.4631578947368421
-4.930100440979004	-77.48211669921875	0.4210526315789474
18.29945182800293	-66.7424545288086	0.5684210526315789
-65.73468780517578	-54.00640106201172	0.37894736842105264
-77.58574676513672	-8.271858215332031	0.4947368421052632
-34.17540740966797	-27.98045539855957	0.5263157894736842
-53.770965576171875	-13.050680160522461	0.45263157894736844
-7.927478790283203	-34.26762390136719	0.4421052631578948
-73.78260803222656	-38.53936767578125	0.6631578947368422
-34.295753479003906	-58.07094192504883	0.4736842105263158
-43.78998565673828	-46.61198043823242	0.4421052631578948
27.695581436157227	-66.0135498046875	0.43157894736842106
-22.454355239868164	-65.18778228759766	0.4210526315789474
24.141630172729492	-69.37079620361328	0.5052631578947369
-54.68613815307617	-64.02811431884766	0.4947368421052632
-53.40556716918945	-14.302201271057129	0.4736842105263158
-86.65352630615234	4.615720272064209	0.45263157894736844
-47.119781494140625	-53.29011154174805	0.368421052631579
-66.55540466308594	-32.96649169921875	0.4631578947368421
-87.048828125	-11.162979125976562	0.4421052631578948
40.136592864990234	-45.94546890258789	0.5894736842105264
-16.747224807739258	-62.38735580444336	0.35789473684210527
17.196184158325195	-9.020535469055176	0.368421052631579
-46.491416931152344	-68.9833755493164	0.35789473684210527
83.57325744628906	-31.720802307128906	0.4105263157894737
77.21646118164062	-9.088976860046387	0.3052631578947369
73.89459991455078	-3.0402421951293945	0.28421052631578947
-37.701175689697266	-52.64594650268555	0.4421052631578948
-65.7303695678711	-21.337305068969727	0.4947368421052632
-21.968225479125977	-26.230154037475586	0.4947368421052632
-65.22630310058594	-16.791101455688477	0.4631578947368421
-88.33682250976562	-0.6881858706474304	0.4631578947368421
-85.10248565673828	-12.698163032531738	0.4947368421052632
-48.40167999267578	-47.203006744384766	0.4736842105263158
-55.589908599853516	-48.13020706176758	0.5263157894736842
-45.88774871826172	-68.71906280517578	0.37894736842105264
28.67713737487793	-9.689955711364746	0.368421052631579
84.095458984375	-34.77316665649414	0.43157894736842106
19.6409854888916	-10.73480224609375	0.35789473684210527
-1.3001834154129028	-63.858924865722656	0.4631578947368421
-65.6689224243164	-11.430023193359375	0.5052631578947369
-77.55821990966797	-9.615211486816406	0.5157894736842106
-84.08045959472656	-9.76972484588623	0.45263157894736844
-89.93913269042969	1.809887409210205	0.368421052631579
-44.46477508544922	-56.749942779541016	0.5157894736842106
-11.718109130859375	-52.75020980834961	0.5052631578947369
-48.94045639038086	-39.6867561340332	0.6105263157894737
-58.26288604736328	-17.575502395629883	0.4
24.702356338500977	-69.77555847167969	0.45263157894736844
68.93936157226562	-2.991029739379883	0.2947368421052632
29.12679672241211	-4.167794704437256	0.3263157894736842
-10.950221061706543	-76.99690246582031	0.3894736842105263
-2.0876624584198	24.50242042541504	0.4
-19.448213577270508	-20.6878662109375	0.4842105263157895
12.228014945983887	-14.740058898925781	0.4210526315789474
-68.58573913574219	20.708904266357422	0.4105263157894737
16.242387771606445	-7.674087047576904	0.368421052631579
16.896883010864258	-9.427526473999023	0.3263157894736842
-6.026576995849609	-27.351102828979492	0.45263157894736844
-78.9239273071289	-39.216678619384766	0.4
29.64466094970703	-70.0169906616211	0.5789473684210527
-42.88985824584961	-49.5036735534668	0.5052631578947369
19.704875946044922	-7.520977020263672	0.33684210526315794
17.496395111083984	-8.7233304977417	0.368421052631579
-64.10125732421875	-86.53971099853516	0.6947368421052632
42.09170150756836	27.70119285583496	0.4105263157894737
-7.910254001617432	-42.14654541015625	0.368421052631579
-30.05637550354004	21.31654930114746	0.4631578947368421
-22.46489715576172	36.272422790527344	0.5368421052631579
58.81008529663086	-34.47526168823242	0.4
-46.792808532714844	-38.361968994140625	0.5368421052631579
63.456565856933594	24.092361450195312	0.3263157894736842
77.87960052490234	33.14442443847656	0.2210526315789474
66.97933197021484	40.17243957519531	0.23157894736842105
41.76374053955078	60.50495910644531	0.24210526315789477
48.435546875	23.22117805480957	0.5157894736842106
-8.290684700012207	24.81012725830078	0.3052631578947369
8.409174919128418	-39.88850021362305	0.4947368421052632
-29.076107025146484	-31.150741577148438	0.4947368421052632
-41.70878982543945	48.7689208984375	0.5368421052631579
61.39838790893555	-40.55167007446289	0.45263157894736844
49.84770584106445	-51.43240737915039	0.43157894736842106
50.43687057495117	24.66099739074707	0.5052631578947369
75.67723083496094	27.142574310302734	0.33684210526315794
98.2533950805664	-18.818180084228516	0.33684210526315794
28.845388412475586	12.604405403137207	0.33684210526315794
64.85183715820312	9.207003593444824	0.2210526315789474
-31.866853713989258	48.152244567871094	0.4210526315789474
1.0093097686767578	62.98923873901367	0.3894736842105263
41.24013137817383	31.396093368530273	0.4210526315789474
5.464397430419922	-39.10451126098633	0.5052631578947369
-1.5755207538604736	3.6691739559173584	0.37894736842105264
27.289356231689453	-42.217872619628906	0.5263157894736842
74.88771057128906	-46.10796356201172	0.3473684210526316
27.4012451171875	-60.88468933105469	0.5368421052631579
69.07717895507812	43.69395065307617	0.24210526315789477
90.85009002685547	25.445222854614258	0.13684210526315793
86.96221923828125	31.42529296875	0.10526315789473689
68.33016967773438	41.20277404785156	0.2210526315789474
-19.76084327697754	-12.918700218200684	0.5473684210526316
-31.875839233398438	24.109752655029297	0.4947368421052632
59.666542053222656	-53.90988540649414	0.4842105263157895
12.29001235961914	-49.124351501464844	0.5157894736842106
-53.839805603027344	12.743359565734863	0.5052631578947369
15.82046890258789	-50.10588073730469	0.4105263157894737
13.17934513092041	-53.54932403564453	0.4947368421052632
64.99713897705078	-26.532930374145508	0.45263157894736844
75.00554656982422	26.253225326538086	0.28421052631578947
41.81276321411133	63.55286407470703	0.3052631578947369
-6.347075462341309	17.372560501098633	0.43157894736842106
101.41643524169922	-17.74516487121582	0.21052631578947373
35.65085983276367	-36.52064895629883	0.45263157894736844
-82.99276733398438	-3.9881162643432617	0.35789473684210527
-18.194387435913086	-21.660940170288086	0.4736842105263158
-10.23426628112793	-9.402349472045898	0.4736842105263158
-5.644951820373535	-43.221797943115234	0.4736842105263158
-21.97673225402832	-2.371551990509033	0.4105263157894737
66.70527648925781	-48.01029968261719	0.4
68.1396255493164	-27.433494567871094	0.45263157894736844
78.30943298339844	15.342097282409668	0.2736842105263158
85.62125396728516	32.92629623413086	0.18947368421052635
54.898040771484375	67.36975860595703	0.33684210526315794
49.23323440551758	54.10627746582031	0.16842105263157897
-3.4346535205841064	-4.989362716674805	0.5473684210526316
-4.472072601318359	-41.022605895996094	0.4421052631578948
-4.198448181152344	-39.36100769042969	0.4210526315789474
-33.24730682373047	4.717874050140381	0.5368421052631579
-31.309911727905273	6.547116756439209	0.6105263157894737
9.775068283081055	-41.8712272644043	0.5263157894736842
26.9105281829834	-53.472293853759766	0.4947368421052632
27.884023666381836	-54.62110137939453	0.4736842105263158
-28.220842361450195	12.745309829711914	0.4
23.718395233154297	77.33580017089844	0.43157894736842106
85.53558349609375	33.692161560058594	0.21052631578947373
-18.04224967956543	69.7954330444336	0.45263157894736844
-26.491424560546875	24.661365509033203	0.4947368421052632
-39.824066162109375	-0.2532135248184204	0.5052631578947369
5.90669584274292	-45.07612991333008	0.4947368421052632
-27.96877098083496	15.704517364501953	0.4
-67.02980041503906	6.141313552856445	0.4736842105263158
-3.3968141078948975	12.757929801940918	0.4105263157894737
-5.767697811126709	-70.26609802246094	0.4631578947368421
-47.27526092529297	-43.26675033569336	0.5368421052631579
78.32158660888672	15.376246452331543	0.2210526315789474
-8.802620887756348	10.884981155395508	0.4210526315789474
56.293670654296875	59.71862030029297	0.21052631578947373
68.0026626586914	41.699554443359375	0.23157894736842105
-19.4796199798584	-9.38213062286377	0.45263157894736844
-28.491796493530273	24.291597366333008	0.5157894736842106
55.808563232421875	-43.60161209106445	0.4947368421052632
-21.61308479309082	-25.587007522583008	0.4947368421052632
-77.50672912597656	32.94109344482422	0.5473684210526316
36.45170593261719	-38.09579849243164	0.43157894736842106
-4.69644021987915	-53.66151809692383	0.4736842105263158
-6.847275257110596	4.254572868347168	0.4736842105263158
-21.435802459716797	65.29191589355469	0.4210526315789474
-10.775413513183594	12.585358619689941	0.5052631578947369
81.88709259033203	28.886877059936523	0.3263157894736842
69.38471221923828	20.656278610229492	0.2736842105263158
8.495637893676758	-43.129905700683594	0.5368421052631579
33.45731735229492	-46.45534896850586	0.5578947368421052
47.63933563232422	-59.06043243408203	0.4210526315789474
-17.05617904663086	-14.763225555419922	0.4947368421052632
-11.948141098022461	-45.68387985229492	0.4947368421052632
43.865299224853516	-51.34771728515625	0.43157894736842106
26.04480743408203	-52.71946334838867	0.5368421052631579
44.17279052734375	-55.334896087646484	0.4421052631578948
79.32870483398438	17.966650009155273	0.368421052631579
53.688812255859375	26.170513153076172	0.37894736842105264
51.54825210571289	26.82879638671875	0.3894736842105263
66.73362731933594	55.13084030151367	0.28421052631578947
-23.607398986816406	6.784716606140137	0.45263157894736844
33.47633361816406	-43.60281753540039	0.4947368421052632
50.407325744628906	-43.66571807861328	0.45263157894736844
-12.266514778137207	-32.38567352294922	0.4842105263157895
-34.902435302734375	61.77058792114258	0.3052631578947369
14.850659370422363	-33.458518981933594	0.3894736842105263
29.242921829223633	-36.1576042175293	0.4
43.840145111083984	-50.02892303466797	0.43157894736842106
67.24650573730469	12.346146583557129	0.26315789473684215
36.63463592529297	66.29425048828125	0.368421052631579
41.8282585144043	68.14816284179688	0.2210526315789474
76.71134185791016	32.07028579711914	0.24210526315789477
-21.995058059692383	39.73310852050781	0.5052631578947369
-24.261001586914062	75.33122253417969	0.33684210526315794
-67.11121368408203	52.073028564453125	0.5368421052631579
-4.5632195472717285	8.967745780944824	0.4421052631578948
-9.819647789001465	-25.592636108398438	0.4947368421052632
2.833498954772949	5.203622341156006	0.45263157894736844
60.012821197509766	-47.132354736328125	0.4842105263157895
82.31986999511719	-30.436655044555664	0.4736842105263158
30.278636932373047	52.59198760986328	0.26315789473684215
15.837453842163086	45.02342987060547	0.25263157894736843
-10.59606647491455	40.104305267333984	0.5157894736842106
-14.58656120300293	43.37677001953125	0.5263157894736842
50.29917907714844	28.491086959838867	0.4421052631578948
-22.264856338500977	-13.979125022888184	0.5052631578947369
-12.363114356994629	-35.6403694152832	0.5368421052631579
-75.74992370605469	37.25263214111328	0.5368421052631579
-92.9576416015625	35.053184509277344	0.5473684210526316
-55.1931266784668	-10.429569244384766	0.43157894736842106
44.97431182861328	-52.90277862548828	0.4
-64.75726318359375	51.18683624267578	0.5684210526315789
-15.896862983703613	41.17361068725586	0.4736842105263158
57.128883361816406	17.02066993713379	0.28421052631578947
28.361347198486328	46.647151947021484	0.4210526315789474
81.94054412841797	37.06740951538086	0.21052631578947373
-86.19864654541016	35.2979736328125	0.5368421052631579
-20.673038482666016	-56.891998291015625	0.4842105263157895
-19.751150131225586	-57.524478912353516	0.4631578947368421
-11.823105812072754	17.771554946899414	0.4736842105263158
-15.8462495803833	-21.255897521972656	0.43157894736842106
8.066777229309082	-39.75270462036133	0.5157894736842106
42.85621643066406	-28.662761688232422	0.43157894736842106
67.75959014892578	-27.653650283813477	0.4842105263157895
83.1363754272461	16.668977737426758	0.2947368421052632
93.27776336669922	24.218568801879883	0.16842105263157897
85.7212905883789	31.77760887145996	0.2210526315789474
66.77149963378906	55.134735107421875	0.3263157894736842
48.81723403930664	22.857297897338867	0.45263157894736844
-10.818572044372559	-16.402202606201172	0.5473684210526316
-27.17906951904297	-6.768990516662598	0.45263157894736844
-31.710676193237305	2.901576280593872	0.4631578947368421
10.31196403503418	-40.511478424072266	0.6
65.61878967285156	-42.435325622558594	0.35789473684210527
25.948087692260742	-6.523193836212158	0.3157894736842105
66.06884765625	-26.1801700592041	0.45263157894736844
72.73831939697266	29.689104080200195	0.3473684210526316
62.028411865234375	59.6392822265625	0.2947368421052632
66.73484802246094	47.70800018310547	0.26315789473684215
82.9161376953125	38.068424224853516	0.11578947368421055
43.43620300292969	-38.415924072265625	0.4421052631578948
2.2317686080932617	-1.5111796855926514	0.45263157894736844
-0.37306782603263855	-6.069602966308594	0.45263157894736844
46.04235076904297	3.825968027114868	0.43157894736842106
-14.450602531433105	-16.98974609375	0.45263157894736844
66.43305969238281	-51.71065139770508	0.4842105263157895
29.820751190185547	-41.18482208251953	0.45263157894736844
88.36591339111328	-8.675960540771484	0.2947368421052632
70.07621002197266	39.27704620361328	0.21052631578947373
66.76680755615234	52.87356185913086	0.16842105263157897
67.77892303466797	51.88042449951172	0.2
83.75798797607422	29.069063186645508	0.25263157894736843
58.45233917236328	28.63493537902832	0.3894736842105263
54.0091438293457	-50.09615707397461	0.4105263157894737
-20.45331382751465	-41.53254318237305	0.5473684210526316
11.713644027709961	-43.889225006103516	0.45263157894736844
-33.21355438232422	-1.678013563156128	0.5157894736842106
0.1313037872314453	-4.105521202087402	0.4736842105263158
42.60331726074219	-43.332305908203125	0.4842105263157895
9.378884315490723	-37.30665969848633	0.4736842105263158
58.09965896606445	64.9978256225586	0.2736842105263158
61.23649597167969	59.67182159423828	0.23157894736842105
86.45320892333984	28.169462203979492	0.13684210526315793
62.263214111328125	41.16142272949219	0.3157894736842105
80.73052215576172	4.850229263305664	0.2736842105263158
-26.95659828186035	-6.65848445892334	0.4421052631578948
10.004658699035645	-51.4249267578125	0.4842105263157895
28.68012046813965	-38.24484634399414	0.45263157894736844
7.3772196769714355	-39.356807708740234	0.43157894736842106
69.83718872070312	-28.66714096069336	0.43157894736842106
68.693603515625	-33.609676361083984	0.4
30.541040420532227	-61.98770523071289	0.35789473684210527
91.1007080078125	-2.0530247688293457	0.26315789473684215
93.65741729736328	22.344818115234375	0.12631578947368421
48.362754821777344	3.192096471786499	0.4736842105263158
85.34027862548828	32.529273986816406	0.1578947368421053
-24.822420120239258	25.05075454711914	0.4736842105263158
5.694247245788574	-43.39201354980469	0.5052631578947369
-19.171789169311523	-42.77275848388672	0.5578947368421052
-61.409942626953125	-88.6843032836914	0.7894736842105263
-61.439231872558594	-88.8172378540039	0.8631578947368421
6.9965291023254395	-56.628421783447266	0.5052631578947369
41.59868621826172	-54.28538513183594	0.4736842105263158
12.246443748474121	-63.1104850769043	0.4842105263157895
75.66558074951172	19.035797119140625	0.2210526315789474
102.20128631591797	22.887828826904297	0.16842105263157897
103.39456176757812	21.929758071899414	0.23157894736842105
39.39545822143555	39.72011184692383	0.4
-58.975154876708984	-84.45001220703125	0.5789473684210527
-64.20357513427734	-85.34029388427734	0.736842105263158
-61.32646560668945	-88.42780303955078	0.7157894736842105
3.0873172283172607	1.802688479423523	0.45263157894736844
43.72928237915039	31.241615295410156	0.4947368421052632
-60.49753189086914	-87.22227478027344	0.6947368421052632
-59.128231048583984	-87.90902709960938	0.631578947368421
-61.60272979736328	-87.65167999267578	0.7052631578947368
-56.37968826293945	-88.11394500732422	0.5263157894736842
-63.45145797729492	-86.04208374023438	0.6947368421052632
-56.425628662109375	-88.19340515136719	0.5789473684210527
-63.5158805847168	-86.5699462890625	0.6631578947368422
15.574712753295898	-22.090892791748047	0.5578947368421052
-61.01554489135742	22.48454475402832	0.4947368421052632
-41.39655685424805	-41.95063400268555	0.5473684210526316
-39.8891716003418	-41.3401985168457	0.5473684210526316
-9.35820484161377	11.528124809265137	0.4736842105263158
57.91796875	-38.2960090637207	0.45263157894736844
22.858810424804688	-48.27878189086914	0.4105263157894737
66.52425384521484	-25.653732299804688	0.4421052631578948
90.10652160644531	-1.6133325099945068	0.28421052631578947
47.98765563964844	57.3752326965332	0.23157894736842105
66.77012634277344	52.28288269042969	0.11578947368421055
85.47083282470703	30.535120010375977	0.1578947368421053
46.46992874145508	61.454959869384766	0.25263157894736843
-27.14959716796875	-6.654564380645752	0.45263157894736844
-20.891000747680664	-30.304210662841797	0.4947368421052632
-31.182064056396484	-5.683879375457764	0.4421052631578948
-3.9955005645751953	47.95030212402344	0.4842105263157895
65.49050903320312	-44.39286422729492	0.4210526315789474
74.93575286865234	-47.10247039794922	0.3263157894736842
65.5822982788086	-24.58681297302246	0.4631578947368421
69.80418395996094	47.35550308227539	0.3263157894736842
64.3519515991211	39.04667663574219	0.2947368421052632
43.8293571472168	26.492902755737305	0.4736842105263158
69.23783874511719	40.37969970703125	0.25263157894736843
3.5996172428131104	-7.207859039306641	0.4842105263157895
-116.49227905273438	45.127132415771484	0.7894736842105263
-117.43814086914062	45.67324447631836	0.8105263157894738
50.61560821533203	-48.073875427246094	0.5157894736842106
-5.884546279907227	-9.215740203857422	0.5157894736842106
-117.0678939819336	45.745487213134766	0.7894736842105263
-117.54781341552734	44.89151382446289	0.7894736842105263
-118.03634643554688	44.9622917175293	0.8210526315789474
-117.45161437988281	44.654239654541016	0.7263157894736842
90.0838851928711	29.147220611572266	0.11578947368421055
86.76455688476562	25.79798126220703	0.17894736842105263
72.44810485839844	25.12164306640625	0.25263157894736843
43.807125091552734	24.09914207458496	0.4842105263157895
6.995517253875732	73.51814270019531	0.3263157894736842
39.33836364746094	26.99196434020996	0.3894736842105263
5.521234512329102	73.88268280029297	0.18947368421052635
2.866513252258301	74.01930236816406	0.28421052631578947
-18.669017791748047	-12.334260940551758	0.5368421052631579
52.16476821899414	-36.84742736816406	0.45263157894736844
74.6212158203125	-30.293365478515625	0.2947368421052632
64.81397247314453	58.42110061645508	0.2210526315789474
96.08334350585938	-12.441394805908203	0.28421052631578947
43.519508361816406	63.439727783203125	0.26315789473684215
40.6282958984375	32.40232849121094	0.35789473684210527
61.37199401855469	-26.98434066772461	0.24210526315789477
-19.498563766479492	25.96405792236328	0.4
5.080455303192139	64.74443817138672	0.4210526315789474
5.745672702789307	-39.619441986083984	0.45263157894736844
13.632866859436035	73.75250244140625	0.35789473684210527
31.912384033203125	19.7628231048584	0.3473684210526316
-56.056217193603516	-9.58541488647461	0.4
-3.0026679039001465	-59.29474639892578	0.4
64.19453430175781	55.35100555419922	0.26315789473684215
79.4570541381836	17.99822425842285	0.3052631578947369
56.02825927734375	20.598236083984375	0.4631578947368421
42.25564956665039	6.046769618988037	0.3052631578947369
27.320409774780273	-36.28422164916992	0.5052631578947369
-28.31536865234375	69.30048370361328	0.4842105263157895
40.16659164428711	-38.27654266357422	0.4210526315789474
72.54237365722656	25.65663719177246	0.3473684210526316
-14.388213157653809	63.841854095458984	0.35789473684210527
-37.97288131713867	-14.648066520690918	0.4210526315789474
51.430931091308594	-31.925025939941406	0.33684210526315794
74.73389434814453	-23.818082809448242	0.37894736842105264
76.45271301269531	-30.381460189819336	0.3157894736842105
54.67829895019531	27.19399642944336	0.4105263157894737
65.26118469238281	17.503803253173828	0.3263157894736842
34.6391716003418	40.60165786743164	0.26315789473684215
66.7837142944336	-49.60002517700195	0.3473684210526316
-81.46072387695312	14.946569442749023	0.45263157894736844
-21.885210037231445	-13.385003089904785	0.4947368421052632
57.71954345703125	-33.962100982666016	0.35789473684210527
-40.97243881225586	25.01075553894043	0.3894736842105263
-9.27365493774414	68.18386840820312	0.45263157894736844
76.52841186523438	-37.284820556640625	0.4210526315789474
72.51426696777344	-28.686294555664062	0.37894736842105264
15.311038970947266	-60.76511764526367	0.4947368421052632
79.74640655517578	27.94025421142578	0.16842105263157897
87.63851165771484	27.213016510009766	0.09473684210526317
47.47425842285156	-28.96270179748535	0.43157894736842106
47.08536148071289	-30.180112838745117	0.45263157894736844
-28.56488037109375	-15.931968688964844	0.5052631578947369
61.36722946166992	-53.413063049316406	0.37894736842105264
5.051577568054199	2.659719467163086	0.4210526315789474
2.637749671936035	-7.171091079711914	0.4631578947368421
-52.25550842285156	-19.1212215423584	0.4842105263157895
70.22695922851562	-44.4774055480957	0.3894736842105263
71.37308502197266	-29.628311157226562	0.4736842105263158
45.722389221191406	24.6033878326416	0.368421052631579
25.09934425354004	72.15343475341797	0.3473684210526316
53.61875534057617	26.027990341186523	0.33684210526315794
29.66053009033203	74.26517486572266	0.3473684210526316
56.63093185424805	-32.8350944519043	0.3473684210526316
-46.176055908203125	-14.889514923095703	0.5894736842105264
38.355621337890625	26.985326766967773	0.37894736842105264
50.88825607299805	-31.894554138183594	0.35789473684210527
-9.41080093383789	67.96117401123047	0.45263157894736844
29.515911102294922	15.513951301574707	0.4421052631578948
70.03787231445312	-31.070871353149414	0.4
65.55966186523438	-24.4732666015625	0.4421052631578948
39.49074935913086	28.707019805908203	0.37894736842105264
41.120723724365234	12.947726249694824	0.3263157894736842
82.65469360351562	31.782468795776367	0.26315789473684215
88.25687408447266	5.717310905456543	0.3052631578947369
74.91077423095703	-47.226112365722656	0.2947368421052632
45.12981414794922	-38.89057540893555	0.43157894736842106
-9.904749870300293	-14.031451225280762	0.5157894736842106
-3.4588112831115723	-15.243864059448242	0.3157894736842105
4.008232593536377	-44.89963912963867	0.5368421052631579
-27.346080780029297	-29.645965576171875	0.45263157894736844
54.57449722290039	-48.35917282104492	0.3894736842105263
35.982845306396484	-0.6834052205085754	0.35789473684210527
31.601503372192383	25.211238861083984	0.37894736842105264
45.79756546020508	13.929389953613281	0.4421052631578948
84.64523315429688	31.735427856445312	0.2
63.776100158691406	18.674087524414062	0.24210526315789477
73.17543029785156	20.451129913330078	0.2
-26.664257049560547	-24.51584243774414	0.7052631578947368
54.437984466552734	-52.26765823364258	0.7789473684210526
-6.525753498077393	-10.261425971984863	0.4842105263157895
-9.71729850769043	-17.486709594726562	0.631578947368421
59.245426177978516	-39.67767333984375	0.4631578947368421
52.94281768798828	0.3712189197540283	0.2210526315789474
103.07498168945312	-5.5530829429626465	0.18947368421052635
76.54332733154297	-30.377059936523438	0.33684210526315794
66.92572021484375	17.082237243652344	0.3894736842105263
61.74371337890625	11.75953197479248	0.35789473684210527
2.8582708835601807	50.79935073852539	0.4105263157894737
67.24081420898438	-50.70241165161133	0.368421052631579
-96.48541259765625	17.863021850585938	0.6842105263157895
-96.7745132446289	18.183124542236328	0.6842105263157895
23.5817813873291	36.843719482421875	0.3473684210526316
-21.061738967895508	69.16337585449219	0.4842105263157895
-96.79652404785156	18.394807815551758	0.6631578947368422
-96.32565307617188	17.82453155517578	0.6631578947368422
104.04219818115234	-18.762189865112305	0.26315789473684215
83.60874938964844	27.907852172851562	0.2
74.06230163574219	-23.344694137573242	0.4
54.3340950012207	-9.792969703674316	0.43157894736842106
96.45852661132812	-10.612448692321777	0.21052631578947373
67.53484344482422	0.9890391230583191	0.26315789473684215
-10.930642127990723	-39.83558654785156	0.4842105263157895
-38.02476501464844	-20.007518768310547	0.4421052631578948
-38.63053894042969	-1.6003870964050293	0.4842105263157895
-25.538593292236328	-40.67359161376953	0.4210526315789474
-35.4464225769043	-26.06458282470703	0.5052631578947369
-54.72713088989258	-29.457801818847656	0.4105263157894737
35.91959762573242	-36.513885498046875	0.4736842105263158
73.70025634765625	-22.343236923217773	0.4105263157894737
99.54705047607422	23.381465911865234	0.24210526315789477
86.71759033203125	30.07061004638672	0.12631578947368421
71.3302993774414	19.03195571899414	0.24210526315789477
6.331277370452881	-44.035118103027344	0.4947368421052632
-87.76445007324219	4.049753189086914	0.4421052631578948
-27.895002365112305	-59.38734817504883	0.4842105263157895
8.186333656311035	17.135942459106445	0.3052631578947369
-87.74034118652344	-1.8716336488723755	0.45263157894736844
-48.49021530151367	-33.28845977783203	0.4210526315789474
17.390352249145508	-15.533292770385742	0.43157894736842106
13.723761558532715	-11.370107650756836	0.4421052631578948
-49.63620376586914	-65.80560302734375	0.368421052631579
-63.23483657836914	-58.8740119934082	0.4210526315789474
-45.0954704284668	-65.63276672363281	0.43157894736842106
-24.33302879333496	-65.0926284790039	0.4105263157894737
-15.322173118591309	-71.59630584716797	0.4
-37.98741912841797	3.2992663383483887	0.5052631578947369
18.05955696105957	5.045706272125244	0.3473684210526316
-87.29655456542969	5.604142189025879	0.4210526315789474
-46.472938537597656	-31.282583236694336	0.4842105263157895
17.89472007751465	-5.851932525634766	0.37894736842105264
84.04238891601562	-35.895362854003906	0.4421052631578948
61.700313568115234	-31.217769622802734	0.3263157894736842
-24.35732078552246	44.906925201416016	0.4947368421052632
-68.4309310913086	1.0386464595794678	0.43157894736842106
-34.34464645385742	-64.05289459228516	0.5052631578947369
-25.400712966918945	-46.11457824707031	0.4631578947368421
-28.883188247680664	-38.989505767822266	0.4736842105263158
-88.22291564941406	9.2604341506958	0.4421052631578948
6.815250396728516	15.08975601196289	0.3473684210526316
12.604748725891113	-9.391746520996094	0.3894736842105263
7.889957427978516	20.308128356933594	0.18947368421052635
16.6732177734375	-8.02739429473877	0.4210526315789474
21.22015380859375	-10.165109634399414	0.3473684210526316
-55.02656173706055	-51.718421936035156	0.4947368421052632
5.573173999786377	-28.147058486938477	0.37894736842105264
-53.89149856567383	-55.92803192138672	0.5052631578947369
-13.090529441833496	-56.734806060791016	0.37894736842105264
-27.135589599609375	-63.266841888427734	0.4631578947368421
-31.88549041748047	-50.971961975097656	0.4842105263157895
-42.97825622558594	32.02427673339844	0.4105263157894737
19.36268424987793	-4.690371036529541	0.4105263157894737
7.896146297454834	18.530967712402344	0.24210526315789477
-86.34776306152344	7.29749059677124	0.4421052631578948
-30.5153865814209	-24.68995475769043	0.4631578947368421
17.008384704589844	-3.422213554382324	0.4105263157894737
-14.738264083862305	-72.42691040039062	0.33684210526315794
7.2017717361450195	-28.280752182006836	0.24210526315789477
-64.8625717163086	-58.8732795715332	0.37894736842105264
-66.32566833496094	-60.73090362548828	0.2736842105263158
-50.26969528198242	-67.07221221923828	0.3052631578947369
-54.63054656982422	-50.9827995300293	0.4947368421052632
7.213280200958252	21.183992385864258	0.26315789473684215
-40.74327850341797	-29.458518981933594	0.6105263157894737
5.5213117599487305	15.865937232971191	0.25263157894736843
-25.5429630279541	-31.64318084716797	0.4842105263157895
-94.08116149902344	29.377731323242188	0.5684210526315789
-20.474956512451172	-3.54077410697937	0.33684210526315794
-82.68102264404297	39.293766021728516	0.5368421052631579
-39.80035400390625	-23.61094093322754	0.368421052631579
-35.65765380859375	-16.571428298950195	0.4842105263157895
-49.45138168334961	-66.0606918334961	0.35789473684210527
-45.092838287353516	-65.87164306640625	0.4
-33.02843475341797	-53.014095306396484	0.43157894736842106
-84.7255859375	4.079685688018799	0.4842105263157895
1.230333685874939	-26.326950073242188	0.4421052631578948
8.265894889831543	15.400788307189941	0.368421052631579
0.9315484166145325	30.69291114807129	0.37894736842105264
16.571115493774414	-8.02652645111084	0.37894736842105264
-14.69521427154541	-76.05845642089844	0.4631578947368421
-45.0738410949707	-58.964874267578125	0.45263157894736844
-47.28684997558594	-70.7347640991211	0.3052631578947369
30.48879051208496	11.065408706665039	0.37894736842105264
-76.76168823242188	-7.958932399749756	0.5263157894736842
42.24250030517578	-55.330623626708984	0.4421052631578948
-80.1288833618164	-29.08521270751953	0.4421052631578948
-43.45070266723633	-18.183597564697266	0.45263157894736844
-66.3319320678711	-18.530359268188477	0.4947368421052632
-65.06077575683594	-0.29201212525367737	0.4105263157894737
-89.5469741821289	3.4769530296325684	0.3473684210526316
-22.418676376342773	-45.70541763305664	0.5263157894736842
-53.42994689941406	-49.49886703491211	0.5157894736842106
-19.512836456298828	-72.9070816040039	0.4
-22.050630569458008	-62.841522216796875	0.4105263157894737
-65.6495590209961	-59.77445983886719	0.368421052631579
-49.59060287475586	-67.47216796875	0.3157894736842105
45.794864654541016	-54.20712661743164	0.25263157894736843
22.88702392578125	-42.77459716796875	0.4631578947368421
-86.56071472167969	2.8028666973114014	0.43157894736842106
-20.6261043548584	-55.124298095703125	0.4736842105263158
15.887386322021484	-7.244958400726318	0.3157894736842105
-88.80667114257812	5.0312066078186035	0.3894736842105263
-45.72819137573242	-32.82493209838867	0.4210526315789474
-33.910675048828125	-60.74628829956055	0.4947368421052632
-44.83721923828125	-66.09928131103516	0.4210526315789474
-23.173452377319336	-70.38272857666016	0.368421052631579
-65.0367431640625	-58.61036682128906	0.37894736842105264
-43.349273681640625	-61.77824020385742	0.4736842105263158
-62.501914978027344	-56.290931701660156	0.4421052631578948
22.527175903320312	0.9109813570976257	0.35789473684210527
-79.38765716552734	-9.486625671386719	0.4947368421052632
23.195661544799805	-12.062296867370605	0.368421052631579
-76.0181884765625	19.488502502441406	0.4736842105263158
-83.02847290039062	13.252840042114258	0.4842105263157895
-34.53575897216797	-61.626949310302734	0.5052631578947369
-33.23748779296875	-74.18376922607422	0.4
-32.177162170410156	-32.394100189208984	0.4842105263157895
-48.987796783447266	-66.678955078125	0.35789473684210527
-47.80239486694336	-67.06122589111328	0.4
-62.32267761230469	-58.813453674316406	0.45263157894736844
-14.030257225036621	-69.34650421142578	0.4
-11.536724090576172	-67.56888580322266	0.4
27.101726531982422	16.934293746948242	0.45263157894736844
-50.4545783996582	-20.767288208007812	0.5052631578947369
-70.77532958984375	-20.36925506591797	0.5157894736842106
-57.02132797241211	-57.31331253051758	0.6210526315789474
10.538089752197266	17.711408615112305	0.37894736842105264
19.102718353271484	-18.450410842895508	0.4421052631578948
-35.772071838378906	-65.04290771484375	0.4947368421052632
-48.44370651245117	-69.96805572509766	0.28421052631578947
53.48598861694336	-56.063655853271484	0.3263157894736842
-30.513090133666992	-34.42298126220703	0.5052631578947369
-19.25642967224121	-26.601032257080078	0.4947368421052632
-28.590381622314453	-17.331005096435547	0.5052631578947369
-46.23565673828125	-32.974761962890625	0.5157894736842106
19.25422477722168	10.424633979797363	0.368421052631579
-18.486234664916992	-71.6008071899414	0.4
-67.27327728271484	9.648614883422852	0.3263157894736842
15.655887603759766	-6.783134460449219	0.2947368421052632
19.81848907470703	-6.1765289306640625	0.3894736842105263
12.482003211975098	-7.401003837585449	0.37894736842105264
-30.30061149597168	-68.70797729492188	0.37894736842105264
-24.732830047607422	-71.60224914550781	0.33684210526315794
-68.47967529296875	-4.355751037597656	0.5157894736842106
-49.2309455871582	-66.98702239990234	0.3473684210526316
-12.313206672668457	-49.767784118652344	0.5578947368421052
-39.09786605834961	-33.819580078125	0.4736842105263158
-23.068809509277344	-20.38908576965332	0.4736842105263158
-84.58833312988281	4.448490619659424	0.4631578947368421
-1.2355842590332031	28.50913429260254	0.4421052631578948
30.58748435974121	-3.233978748321533	0.25263157894736843
-46.42169189453125	-22.797744750976562	0.4842105263157895
-0.276264488697052	-25.827457427978516	0.37894736842105264
5.546936511993408	-27.86294937133789	0.3157894736842105
-65.72201538085938	-58.72722625732422	0.4105263157894737
-45.832340240478516	-62.58822250366211	0.4842105263157895
-19.70061492919922	-54.953887939453125	0.5263157894736842
-9.519593238830566	-75.02145385742188	0.4210526315789474
-84.6494369506836	-13.649493217468262	0.43157894736842106
-44.11776351928711	15.564379692077637	0.4947368421052632
-29.43899917602539	-23.826818466186523	0.4842105263157895
-16.09231185913086	-24.529342651367188	0.368421052631579
-34.87947463989258	-61.30715560913086	0.4842105263157895
-46.9102783203125	-46.454566955566406	0.4842105263157895
-19.649333953857422	-70.5649642944336	0.3894736842105263
-63.157833099365234	4.179826259613037	0.3894736842105263
-28.86313247680664	-38.91065979003906	0.4947368421052632
-28.088167190551758	-65.02687072753906	0.4105263157894737
-50.875179290771484	-51.54456329345703	0.4736842105263158
-43.19169998168945	-46.2899055480957	0.4947368421052632
-12.996745109558105	32.99619674682617	0.33684210526315794
16.533334732055664	17.06932258605957	0.37894736842105264
-39.50585174560547	31.304176330566406	0.4631578947368421
-34.6901969909668	61.287841796875	0.3052631578947369
69.02886199951172	5.046149730682373	0.25263157894736843
41.31208419799805	1.6055339574813843	0.3263157894736842
81.57049560546875	-11.420431137084961	0.25263157894736843
93.8753433227539	13.39075756072998	0.2736842105263158
39.83340835571289	-64.39940643310547	0.3894736842105263
-6.251168251037598	-42.95187759399414	0.4210526315789474
26.67865562438965	23.3482666015625	0.4105263157894737
22.832130432128906	30.081499099731445	0.25263157894736843
-44.105735778808594	32.91652297973633	0.43157894736842106
15.195197105407715	7.441990375518799	0.368421052631579
11.273500442504883	14.777056694030762	0.4
-21.406774520874023	75.5645751953125	0.4
41.92158508300781	-1.024626612663269	0.2210526315789474
37.648170471191406	-1.2581164836883545	0.28421052631578947
40.7318229675293	12.816024780273438	0.23157894736842105
35.78330612182617	-57.47638702392578	0.25263157894736843
64.0078353881836	27.66370964050293	0.2947368421052632
23.333168029785156	36.84579849243164	0.3263157894736842
74.71137237548828	15.540854454040527	0.21052631578947373
18.77689552307129	31.96706199645996	0.3052631578947369
-16.21840476989746	43.74580001831055	0.5263157894736842
29.655397415161133	9.244558334350586	0.3473684210526316
34.4706916809082	49.43690872192383	0.17894736842105263
-40.084598541259766	30.847070693969727	0.45263157894736844
59.2451057434082	44.62327575683594	0.1473684210526316
12.503074645996094	16.353456497192383	0.43157894736842106
70.27899932861328	-37.3636589050293	0.3157894736842105
68.06232452392578	-37.378761291503906	0.368421052631579
82.4710922241211	22.439144134521484	0.26315789473684215
46.7081298828125	-20.168235778808594	0.33684210526315794
32.07575988769531	38.85150909423828	0.24210526315789477
38.82282257080078	53.97645568847656	0.21052631578947373
-44.15906524658203	27.50200843811035	0.21052631578947373
14.527389526367188	8.01617431640625	0.33684210526315794
26.804471969604492	40.52669906616211	0.368421052631579
-70.6151123046875	12.693378448486328	0.4631578947368421
97.78177642822266	-10.622763633728027	0.16842105263157897
20.565534591674805	18.133079528808594	0.3473684210526316
96.20146179199219	3.5897607803344727	0.2210526315789474
67.1308822631836	-10.124893188476562	0.2947368421052632
93.74675750732422	13.852974891662598	0.3263157894736842
98.54491424560547	-8.652664184570312	0.1578947368421053
82.63053894042969	27.944944381713867	0.25263157894736843
32.69611740112305	41.80854034423828	0.2210526315789474
-46.074092864990234	42.33673095703125	0.5052631578947369
-46.373416900634766	38.703346252441406	0.4947368421052632
-51.8757209777832	19.53101348876953	0.5263157894736842
-66.14531707763672	8.249338150024414	0.2736842105263158
20.0744686126709	7.309312343597412	0.3473684210526316
27.102306365966797	-3.261744499206543	0.3052631578947369
76.6548080444336	-3.3834750652313232	0.2736842105263158
65.6816635131836	-11.761528015136719	0.4
103.41918182373047	-17.466163635253906	0.21052631578947373
-9.05451488494873	23.8709716796875	0.21052631578947373
-27.60236930847168	-4.868175029754639	0.4210526315789474
18.013097763061523	36.53103256225586	0.16842105263157897
-90.85050201416016	33.305599212646484	0.5368421052631579
-64.45022583007812	-12.802568435668945	0.5052631578947369
30.660560607910156	40.782527923583984	0.368421052631579
-28.708309173583984	-16.24024200439453	0.4947368421052632
-91.96861267089844	29.36001205444336	0.5473684210526316
-53.778564453125	63.76063919067383	0.4
52.21174240112305	-36.67991638183594	0.43157894736842106
58.20177459716797	-54.5606689453125	0.35789473684210527
63.17230987548828	-2.1077215671539307	0.26315789473684215
92.7085189819336	1.3626054525375366	0.21052631578947373
74.93949890136719	15.527826309204102	0.24210526315789477
29.016788482666016	28.97525978088379	0.33684210526315794
-20.00025749206543	32.47359085083008	0.4105263157894737
-8.77542495727539	37.012596130371094	0.45263157894736844
-1.9207991361618042	33.59212875366211	0.2947368421052632
-68.44595336914062	-1.8274894952774048	0.4736842105263158
-15.367098808288574	59.618316650390625	0.4631578947368421
58.371524810791016	-48.57605743408203	0.45263157894736844
-11.145930290222168	-2.3786356449127197	0.45263157894736844
81.6358871459961	-13.539196968078613	0.2
-0.1793469786643982	-18.055850982666016	0.4947368421052632
72.81880187988281	34.108978271484375	0.24210526315789477
92.8463363647461	-3.0447540283203125	0.3052631578947369
34.21552276611328	49.21784591674805	0.21052631578947373
-52.95214080810547	41.26172637939453	0.5052631578947369
59.84920883178711	22.624034881591797	0.368421052631579
-4.455249786376953	40.46783447265625	0.3157894736842105
-20.0615291595459	71.52618408203125	0.37894736842105264
92.95096588134766	-0.22768741846084595	0.25263157894736843
-1.2541913986206055	-12.657341957092285	0.4421052631578948
92.49708557128906	1.6736259460449219	0.21052631578947373
93.91339111328125	17.920501708984375	0.26315789473684215
68.04914855957031	10.548266410827637	0.21052631578947373
92.93629455566406	15.668828964233398	0.23157894736842105
-57.29737091064453	-4.358807563781738	0.3263157894736842
63.31306076049805	21.14362907409668	0.35789473684210527
-68.5479965209961	-8.114739418029785	0.5052631578947369
54.926841735839844	17.46360969543457	0.4736842105263158
-11.769121170043945	43.6019401550293	0.4105263157894737
-47.20185089111328	32.50571823120117	0.45263157894736844
-13.219809532165527	42.75546646118164	0.4736842105263158
50.940860748291016	-17.04386329650879	0.3894736842105263
-1.9196932315826416	-57.62187576293945	0.4
35.062538146972656	-3.6103458404541016	0.2736842105263158
95.0239486694336	4.019393444061279	0.21052631578947373
26.65747833251953	54.082359313964844	0.28421052631578947
13.572797775268555	-36.0129280090332	0.3157894736842105
48.48935317993164	55.66510009765625	0.17894736842105263
-55.66838455200195	46.30021286010742	0.5473684210526316
-11.15433406829834	42.99721908569336	0.4421052631578948
-60.18470001220703	-7.607502460479736	0.4631578947368421
-91.04476928710938	33.44052505493164	0.5052631578947369
78.83778381347656	10.654459953308105	0.16842105263157897
27.495195388793945	-65.9926986694336	0.37894736842105264
92.69644927978516	12.849809646606445	0.33684210526315794
67.06427001953125	16.977863311767578	0.3473684210526316
92.04846954345703	3.924389600753784	0.23157894736842105
85.52626037597656	-26.869611740112305	0.368421052631579
22.05926513671875	53.100990295410156	0.33684210526315794
58.83214569091797	11.579848289489746	0.2736842105263158
-14.769668579101562	42.822227478027344	0.5052631578947369
-7.645435333251953	67.81358337402344	0.4
-16.025320053100586	32.184486389160156	0.28421052631578947
-53.58562088012695	34.71403121948242	0.5368421052631579
-10.765983581542969	-4.2606000900268555	0.4736842105263158
38.09572219848633	-39.18932342529297	0.4842105263157895
103.50389862060547	6.907317638397217	0.2210526315789474
74.93065643310547	-5.146084785461426	0.35789473684210527
73.59463500976562	-43.37748336791992	0.4105263157894737
86.59368133544922	-5.04269552230835	0.43157894736842106
81.0550537109375	24.8670654296875	0.3263157894736842
59.35334396362305	14.294164657592773	0.25263157894736843
-11.957646369934082	34.73677444458008	0.37894736842105264
-14.099479675292969	-24.520721435546875	0.33684210526315794
9.415369987487793	30.46681022644043	0.3157894736842105
-58.811981201171875	21.989225387573242	0.4947368421052632
84.42080688476562	25.984752655029297	0.26315789473684215
-15.206002235412598	-3.257207155227661	0.45263157894736844
70.08976745605469	-38.06195068359375	0.368421052631579
45.47801971435547	-63.84828567504883	0.3157894736842105
90.82494354248047	4.004068374633789	0.21052631578947373
95.591552734375	11.806634902954102	0.2
19.820236206054688	23.27593421936035	0.37894736842105264
15.029135704040527	35.07246398925781	0.3473684210526316
-49.43415069580078	31.490934371948242	0.4947368421052632
-29.69285774230957	13.823225975036621	0.37894736842105264
-4.408336639404297	67.39484405517578	0.4210526315789474
-19.496246337890625	70.18978118896484	0.4105263157894737
70.69446563720703	0.024096515029668808	0.28421052631578947
12.05443000793457	15.258968353271484	0.3894736842105263
58.331092834472656	1.725070834159851	0.33684210526315794
80.73728942871094	32.740623474121094	0.17894736842105263
69.43488311767578	4.8216471672058105	0.26315789473684215
-9.014555931091309	-74.7746353149414	0.37894736842105264
61.39825439453125	15.38026237487793	0.2947368421052632
50.68699264526367	47.045597076416016	0.26315789473684215
-21.241308212280273	70.37176513671875	0.45263157894736844
-9.338603973388672	66.98285675048828	0.45263157894736844
20.895469665527344	44.42012405395508	0.4
-61.738677978515625	-7.893439769744873	0.4421052631578948
55.010013580322266	3.1461849212646484	0.24210526315789477
38.37492752075195	-6.552089214324951	0.3894736842105263
97.1377944946289	4.308377742767334	0.21052631578947373
46.99885177612305	-19.144102096557617	0.24210526315789477
73.71878814697266	-30.286365509033203	0.3263157894736842
76.89639282226562	-19.30638885498047	0.368421052631579
27.349262237548828	18.37125587463379	0.4421052631578948
26.91641616821289	21.917057037353516	0.33684210526315794
-65.32215118408203	0.04030890390276909	0.3157894736842105
2.931325912475586	-23.145397186279297	0.4105263157894737
33.516170501708984	57.468772888183594	0.28421052631578947
-41.03578567504883	36.026119232177734	0.33684210526315794
32.812217712402344	-56.622764587402344	0.43157894736842106
101.68553924560547	-16.68206024169922	0.18947368421052635
70.31371307373047	-0.8976114988327026	0.3052631578947369
87.23993682861328	-5.236330509185791	0.37894736842105264
93.06487274169922	5.232382774353027	0.21052631578947373
82.684814453125	36.95658874511719	0.1578947368421053
67.24427032470703	37.63667678833008	0.2947368421052632
13.437891960144043	25.45486068725586	0.26315789473684215
-0.9085321426391602	-38.207496643066406	0.5157894736842106
5.895104885101318	-41.24958038330078	0.4947368421052632
-20.064037322998047	-57.61481475830078	0.4736842105263158
-20.353191375732422	-59.31155776977539	0.3263157894736842
56.82404327392578	-51.209651947021484	0.33684210526315794
-24.684419631958008	-33.8961296081543	0.5157894736842106
16.952608108520508	-30.929594039916992	0.4
-8.234950065612793	-6.829376697540283	0.4736842105263158
55.33701705932617	20.559980392456055	0.4
43.8100700378418	25.162097930908203	0.4631578947368421
24.347305297851562	29.017011642456055	0.3052631578947369
-20.974645614624023	43.410064697265625	0.4842105263157895
57.67425537109375	-54.788875579833984	0.3894736842105263
57.607295989990234	-51.32596969604492	0.2736842105263158
-16.101337432861328	-65.03619384765625	0.3894736842105263
-16.43767547607422	-65.47894287109375	0.2947368421052632
3.356024980545044	-68.08067321777344	0.5263157894736842
23.834447860717773	-35.45401382446289	0.4210526315789474
75.3044662475586	-32.92262649536133	0.37894736842105264
40.3570556640625	66.15003967285156	0.3052631578947369
53.695701599121094	19.367216110229492	0.4105263157894737
64.4875717163086	50.26751708984375	0.26315789473684215
61.64975357055664	38.943084716796875	0.24210526315789477
67.69318389892578	42.39295196533203	0.2947368421052632
-22.508808135986328	16.775800704956055	0.5263157894736842
4.496728420257568	-20.681100845336914	0.4421052631578948
-42.31488800048828	-23.972450256347656	0.43157894736842106
-14.127065658569336	-63.80963134765625	0.3894736842105263
70.96126556396484	-44.19576644897461	0.37894736842105264
69.75680541992188	-43.944297790527344	0.37894736842105264
81.04357147216797	3.25799298286438	0.2736842105263158
74.1342544555664	35.566036224365234	0.24210526315789477
69.42121887207031	46.979393005371094	0.33684210526315794
38.98912048339844	31.547618865966797	0.45263157894736844
-24.05550193786621	-20.349760055541992	0.4842105263157895
59.41935348510742	-0.4593828022480011	0.4210526315789474
-36.150760650634766	68.28767395019531	0.5578947368421052
64.29288482666016	-41.71858596801758	0.43157894736842106
-51.94487380981445	-12.660319328308105	0.35789473684210527
41.981876373291016	20.00785255432129	0.4947368421052632
-40.099037170410156	-50.01289367675781	0.4947368421052632
-4.661993503570557	-71.07841491699219	0.4631578947368421
76.85752868652344	20.216773986816406	0.3052631578947369
82.30902099609375	29.45228385925293	0.368421052631579
71.67759704589844	36.06682586669922	0.26315789473684215
-3.5179195404052734	64.18563842773438	0.43157894736842106
19.312177658081055	58.401058197021484	0.37894736842105264
-26.265066146850586	-2.0659801959991455	0.5473684210526316
-32.19574737548828	-30.20203971862793	0.5052631578947369
-42.45048904418945	-46.412471771240234	0.5052631578947369
-4.919602394104004	-29.276397705078125	0.5157894736842106
-63.430946350097656	-10.93188190460205	0.5052631578947369
-21.756303787231445	-62.881988525390625	0.4421052631578948
-44.55011749267578	-56.77010726928711	0.5157894736842106
51.94038009643555	11.894499778747559	0.4
65.39865112304688	38.45298767089844	0.3157894736842105
-7.057041645050049	11.187615394592285	0.4736842105263158
69.29165649414062	39.10938262939453	0.24210526315789477
-8.7629976272583	-9.716232299804688	0.5157894736842106
64.3427963256836	-25.187265396118164	0.43157894736842106
-16.335865020751953	-14.716980934143066	0.4947368421052632
56.87705993652344	-54.08012008666992	0.33684210526315794
-15.657830238342285	25.53955078125	0.4842105263157895
-23.62677764892578	-3.7535228729248047	0.37894736842105264
19.774362564086914	-50.80260467529297	0.3263157894736842
24.79973030090332	-76.32982635498047	0.4
43.279850006103516	-16.15792465209961	0.35789473684210527
32.27820587158203	26.696928024291992	0.5157894736842106
63.295013427734375	41.35321044921875	0.33684210526315794
40.5440788269043	65.74842071533203	0.37894736842105264
35.710968017578125	52.86972427368164	0.18947368421052635
-3.3951058387756348	65.69652557373047	0.4
11.135540962219238	-8.224044799804688	0.4421052631578948
-8.44317626953125	-0.7536684274673462	0.5473684210526316
-4.657322406768799	-41.91814422607422	0.4631578947368421
-13.144286155700684	-3.530956268310547	0.4736842105263158
57.13192367553711	-53.85563278198242	0.3473684210526316
4.964524745941162	-61.09531784057617	0.4
24.03006362915039	31.244522094726562	0.25263157894736843
72.33710479736328	34.851619720458984	0.2947368421052632
68.52465057373047	51.776363372802734	0.16842105263157897
67.51602172851562	43.429107666015625	0.3263157894736842
76.04489135742188	35.43781661987305	0.23157894736842105
36.72818374633789	61.80509948730469	0.3473684210526316
-4.2762556076049805	9.08841323852539	0.4421052631578948
-30.2782039642334	-33.5578498840332	0.5052631578947369
-13.142925262451172	-15.663717269897461	0.4631578947368421
-2.895110607147217	-5.753246784210205	0.5578947368421052
-17.183740615844727	-59.63125228881836	0.4421052631578948
57.681854248046875	-27.86586570739746	0.33684210526315794
-21.114465713500977	8.17935848236084	0.4631578947368421
46.97779083251953	35.84009552001953	0.37894736842105264
86.70604705810547	-1.5146336555480957	0.3052631578947369
-8.493639945983887	0.6253481507301331	0.5052631578947369
-1.0309429168701172	0.3472885489463806	0.4105263157894737
37.52754211425781	68.55265808105469	0.35789473684210527
-11.379722595214844	-8.733736038208008	0.4736842105263158
-7.178262710571289	-22.101612091064453	0.4947368421052632
5.909459590911865	4.82860803604126	0.4842105263157895
60.57851791381836	-48.58344650268555	0.4947368421052632
75.06181335449219	-45.98778533935547	0.3894736842105263
73.67932891845703	-43.76494598388672	0.43157894736842106
98.48038482666016	5.907577991485596	0.21052631578947373
66.09391784667969	53.39754867553711	0.2210526315789474
71.45377349853516	39.3188362121582	0.2
-16.732070922851562	-18.936105728149414	0.4842105263157895
69.6104507446289	34.477176666259766	0.21052631578947373
34.89053726196289	62.08378982543945	0.3157894736842105
5.887794494628906	2.482879877090454	0.4105263157894737
57.645591735839844	-55.329959869384766	0.37894736842105264
-20.497196197509766	-3.5374128818511963	0.4105263157894737
51.020294189453125	15.000112533569336	0.25263157894736843
44.99663162231445	-56.206050872802734	0.4
75.0073471069336	-44.54450607299805	0.43157894736842106
53.61574935913086	-9.383864402770996	0.368421052631579
72.61549377441406	40.19585418701172	0.3894736842105263
97.95760345458984	26.615320205688477	0.13684210526315793
30.280067443847656	52.45506286621094	0.2947368421052632
70.84850311279297	14.108943939208984	0.18947368421052635
74.56334686279297	28.050518035888672	0.33684210526315794
-21.24506950378418	-9.525139808654785	0.4631578947368421
59.608726501464844	-52.814735412597656	0.4210526315789474
54.875980377197266	-55.400848388671875	0.368421052631579
2.7650890350341797	9.498490333557129	0.4210526315789474
73.74423217773438	-44.57697677612305	0.3263157894736842
39.44642639160156	-43.71540832519531	0.5578947368421052
50.05233383178711	13.477579116821289	0.4
52.8762092590332	19.53921890258789	0.43157894736842106
57.3908805847168	63.100582122802734	0.24210526315789477
-33.127750396728516	4.254795551300049	0.4842105263157895
7.986742973327637	-23.848670959472656	0.4
48.051822662353516	-50.9852180480957	0.45263157894736844
-22.311479568481445	-17.37177085876465	0.5263157894736842
-17.31143569946289	-63.08562469482422	0.4631578947368421
44.58604431152344	14.614884376525879	0.5157894736842106
58.1439323425293	-36.13273239135742	0.368421052631579
-4.948091983795166	-74.35919952392578	0.4947368421052632
65.52527618408203	-40.37738037109375	0.37894736842105264
23.538984298706055	77.17071533203125	0.4105263157894737
64.31837463378906	58.09056091308594	0.26315789473684215
-24.87294578552246	24.744516372680664	0.5157894736842106
-33.78562927246094	7.004056453704834	0.5157894736842106
68.58452606201172	1.3413769006729126	0.3052631578947369
43.81760787963867	19.873584747314453	0.4736842105263158
-15.289229393005371	23.024660110473633	0.45263157894736844
58.87809371948242	-28.449989318847656	0.3157894736842105
-69.132568359375	-22.016727447509766	0.5052631578947369
-11.031869888305664	18.58176040649414	0.4
-5.198773384094238	-44.874855041503906	0.4736842105263158
37.73576354980469	-33.60371780395508	0.5263157894736842
22.60823631286621	76.87017822265625	0.4105263157894737
45.445289611816406	18.53225326538086	0.4421052631578948
41.89219665527344	-34.252220153808594	0.3894736842105263
28.55547523498535	-44.39030075073242	0.4842105263157895
86.07093811035156	27.098249435424805	0.2
49.115936279296875	-35.01728439331055	0.4947368421052632
-16.5480899810791	-11.953581809997559	0.5157894736842106
58.01715087890625	-42.17456817626953	0.4631578947368421
-17.737810134887695	-60.517539978027344	0.4105263157894737
0.2706279754638672	5.871923923492432	0.43157894736842106
-22.821430206298828	-65.09440612792969	0.4421052631578948
72.38580322265625	-44.4549674987793	0.3263157894736842
48.968997955322266	30.877288818359375	0.4947368421052632
37.446014404296875	65.89556884765625	0.3263157894736842
80.09859466552734	32.28353500366211	0.2
61.6421012878418	-35.95328903198242	0.3263157894736842
63.643768310546875	35.73711395263672	0.23157894736842105
76.4437255859375	32.3537483215332	0.24210526315789477
-12.129261016845703	-45.374183654785156	0.5263157894736842
-38.1435661315918	-28.365121841430664	0.5578947368421052
40.89826202392578	-34.11973190307617	0.5052631578947369
-15.201242446899414	-62.42390441894531	0.3263157894736842
-37.794986724853516	-58.51466751098633	0.5052631578947369
-1.4357322454452515	-68.78509521484375	0.5368421052631579
-4.557600021362305	-3.4998085498809814	0.5368421052631579
82.83979797363281	29.30344009399414	0.2736842105263158
86.76776123046875	22.957080841064453	0.17894736842105263
85.75950622558594	-0.7851664423942566	0.3157894736842105
66.88479614257812	11.652632713317871	0.25263157894736843
47.7741584777832	11.582984924316406	0.4736842105263158
-72.40443420410156	-34.06340408325195	0.4947368421052632
-68.66143798828125	-10.240498542785645	0.5157894736842106
-69.30713653564453	-19.217233657836914	0.6105263157894737
-61.17411804199219	-22.904146194458008	0.4736842105263158
-67.1738510131836	-32.99252700805664	0.5052631578947369
12.524110794067383	-71.75677490234375	0.43157894736842106
-3.659067153930664	-59.03125762939453	0.33684210526315794
-24.67470359802246	17.07303237915039	0.5263157894736842
50.24454879760742	71.00605010986328	0.17894736842105263
47.119930267333984	60.240325927734375	0.17894736842105263
-35.53392791748047	12.495536804199219	0.4421052631578948
-5.854203701019287	-69.84611511230469	0.4631578947368421
-62.992652893066406	44.254032135009766	0.5052631578947369
-66.91292572021484	-12.214393615722656	0.4947368421052632
-47.02213668823242	16.581893920898438	0.5052631578947369
-64.80039978027344	-11.187334060668945	0.4947368421052632
-4.696372032165527	-46.106842041015625	0.4736842105263158
-4.66841983795166	-55.584190368652344	0.4421052631578948
6.269341945648193	-73.28302001953125	0.45263157894736844
-18.17658042907715	11.217090606689453	0.4947368421052632
29.58405113220215	60.2067756652832	0.3157894736842105
10.125842094421387	42.867225646972656	0.2
37.73518371582031	62.82246017456055	0.26315789473684215
2.639096736907959	-51.4694709777832	0.5789473684210527
-74.24458312988281	-6.101137161254883	0.4631578947368421
-32.830116271972656	69.25525665283203	0.4421052631578948
32.27604293823242	-43.77662658691406	0.4631578947368421
-61.0161247253418	-23.684219360351562	0.4105263157894737
-11.324593544006348	-62.46963119506836	0.3894736842105263
0.9794292449951172	-67.61075592041016	0.4842105263157895
1.9504605531692505	-62.24081039428711	0.4421052631578948
31.51846694946289	-16.660526275634766	0.35789473684210527
50.49665832519531	64.56133270263672	0.12631578947368421
19.217208862304688	59.2227897644043	0.4
-5.499017238616943	28.332275390625	0.368421052631579
16.212039947509766	-49.068050384521484	0.4421052631578948
-26.933063507080078	36.00303649902344	0.5789473684210527
-46.78086853027344	-5.408382892608643	0.4842105263157895
-69.74177551269531	-22.29442596435547	0.4947368421052632
-23.16618537902832	65.17076110839844	0.45263157894736844
4.182273864746094	-75.73709869384766	0.5157894736842106
9.880906105041504	-56.51944351196289	0.45263157894736844
12.882375717163086	-59.99778747558594	0.4421052631578948
-47.70516586303711	-39.73009490966797	0.5368421052631579
30.481122970581055	56.93381118774414	0.3157894736842105
44.74144744873047	54.62732696533203	0.16842105263157897
-27.647661209106445	20.942323684692383	0.4736842105263158
-18.807165145874023	-43.40291213989258	0.5368421052631579
-67.48060607910156	-31.961030960083008	0.5052631578947369
-68.11946105957031	-28.156370162963867	0.4736842105263158
-65.56542205810547	-30.165435791015625	0.4105263157894737
-32.97537612915039	31.104354858398438	0.2947368421052632
-59.221519470214844	-22.98656463623047	0.43157894736842106
-39.75072479248047	-51.51692199707031	0.4736842105263158
-70.58485412597656	10.220829010009766	0.4210526315789474
-70.61066436767578	-29.958608627319336	0.5263157894736842
44.30112075805664	54.292606353759766	0.3263157894736842
49.65241241455078	63.56068801879883	0.1578947368421053
12.683756828308105	-63.46529769897461	0.4421052631578948
-10.969435691833496	-60.20738220214844	0.4421052631578948
-36.777584075927734	66.67535400390625	0.4631578947368421
-26.193334579467773	68.7453842163086	0.4842105263157895
-78.53211212158203	-7.329058647155762	0.4631578947368421
-85.96662902832031	4.692789077758789	0.4842105263157895
-57.025665283203125	5.535561561584473	0.45263157894736844
-12.354837417602539	-62.79501724243164	0.4
-35.22542190551758	-40.68962478637695	0.5578947368421052
-39.8383903503418	16.84203338623047	0.5473684210526316
46.721134185791016	66.47517395019531	0.2210526315789474
50.30042266845703	72.1889877319336	0.21052631578947373
4.397302150726318	59.7615852355957	0.45263157894736844
-11.176613807678223	-64.26734924316406	0.3157894736842105
-52.67998123168945	32.79860305786133	0.45263157894736844
-57.2478141784668	4.831489562988281	0.37894736842105264
-64.29356384277344	-4.985650062561035	0.5157894736842106
-64.0283432006836	6.221092224121094	0.368421052631579
-60.3360710144043	-0.950251579284668	0.4842105263157895
-10.22982120513916	-71.31169128417969	0.4
6.246295928955078	-56.8512077331543	0.4736842105263158
-10.5228910446167	10.922351837158203	0.5052631578947369
45.04291534423828	51.73738098144531	0.3157894736842105
48.2839241027832	56.55721664428711	0.2
45.10982894897461	64.50779724121094	0.2
29.157957077026367	-34.15159225463867	0.37894736842105264
-64.86827850341797	5.810056209564209	0.4
-59.308990478515625	-29.504199981689453	0.2947368421052632
-12.617626190185547	-64.77623748779297	0.4105263157894737
-33.70633316040039	65.21853637695312	0.43157894736842106
-47.890220642089844	-59.81744384765625	0.4842105263157895
-5.048917293548584	-58.4016227722168	0.3894736842105263
0.10612071305513382	-63.414222717285156	0.5157894736842106
-4.83872127532959	53.959327697753906	0.3157894736842105
51.01591110229492	63.850502014160156	0.08421052631578951
48.614959716796875	70.07646942138672	0.17894736842105263
14.988068580627441	60.063018798828125	0.43157894736842106
-8.884649276733398	-65.07160186767578	0.35789473684210527
-36.955448150634766	56.038368225097656	0.45263157894736844
-75.40838623046875	34.5772819519043	0.5368421052631579
-45.8832893371582	-3.866391658782959	0.5473684210526316
-65.6707534790039	-20.6214599609375	0.5052631578947369
52.00902557373047	-27.893875122070312	0.368421052631579
-2.1218602657318115	-49.1840934753418	0.4947368421052632
26.444686889648438	-47.38926696777344	0.4842105263157895
14.687858581542969	60.106937408447266	0.4842105263157895
48.010292053222656	60.845333099365234	0.21052631578947373
42.80794143676758	61.16407012939453	0.2947368421052632
-22.160829544067383	8.495318412780762	0.4736842105263158
-50.072166442871094	-16.300037384033203	0.4736842105263158
-70.89041900634766	-7.61742639541626	0.5473684210526316
-58.55119323730469	0.8211538791656494	0.43157894736842106
-65.65242004394531	-30.637495040893555	0.45263157894736844
0.30956199765205383	26.72702407836914	0.4736842105263158
-37.178466796875	-22.618301391601562	0.5157894736842106
-10.267814636230469	-73.73648071289062	0.3894736842105263
-4.19299840927124	-58.767826080322266	0.35789473684210527
-54.59450912475586	-34.9632682800293	0.5473684210526316
41.38936233520508	70.15165710449219	0.21052631578947373
49.148624420166016	62.34089279174805	0.17894736842105263
22.02526092529297	61.01366424560547	0.33684210526315794
-43.95993423461914	-13.606080055236816	0.5578947368421052
-61.295684814453125	-56.801422119140625	0.45263157894736844
-36.48889923095703	-18.518754959106445	0.4631578947368421
-64.85953521728516	-56.89345932006836	0.4210526315789474
-64.29077911376953	36.49177932739258	0.5052631578947369
13.124920845031738	-55.71585464477539	0.5473684210526316
-8.953333854675293	-74.6848373413086	0.4
-45.80803680419922	-34.849552154541016	0.5263157894736842
-27.93058204650879	5.864078521728516	0.37894736842105264
1.2130029201507568	57.719154357910156	0.4631578947368421
8.972027778625488	55.35272979736328	0.4842105263157895
-22.047494888305664	-49.024993896484375	0.5368421052631579
-7.0638580322265625	-56.64718246459961	0.4842105263157895
-80.52136993408203	-21.256399154663086	0.7263157894736842
-73.55565643310547	1.9867072105407715	0.7684210526315789
-55.03589630126953	-35.089229583740234	0.5473684210526316
-71.03705596923828	-11.502238273620605	0.5684210526315789
-68.35504150390625	-32.951141357421875	0.4947368421052632
-16.94420623779297	-76.47831726074219	0.3263157894736842
-9.742663383483887	-60.03385543823242	0.4947368421052632
-13.87346076965332	9.746045112609863	0.5052631578947369
27.3546199798584	59.044776916503906	0.2947368421052632
41.61358642578125	66.28295135498047	0.26315789473684215
-36.569305419921875	5.743459224700928	0.5157894736842106
22.777660369873047	-59.92060089111328	0.4947368421052632
-63.075660705566406	43.98308181762695	0.5052631578947369
-74.6530532836914	-7.211517333984375	0.4421052631578948
-39.17709732055664	11.463455200195312	0.4947368421052632
-35.87519836425781	27.282602310180664	0.5052631578947369
-43.500816345214844	0.3151666522026062	0.45263157894736844
-37.58000946044922	-48.60035705566406	0.4631578947368421
16.263883590698242	-73.83042907714844	0.35789473684210527
-18.84012794494629	11.965078353881836	0.4105263157894737
28.480377197265625	61.39695358276367	0.4947368421052632
11.949453353881836	45.325782775878906	0.28421052631578947
38.64458084106445	62.40757369995117	0.2736842105263158
4.391724586486816	-49.90451431274414	0.5368421052631579
-76.36663818359375	-3.9573516845703125	0.45263157894736844
-32.37054443359375	68.4200439453125	0.368421052631579
34.331851959228516	-45.400413513183594	0.5578947368421052
-60.77021408081055	-24.272130966186523	0.2736842105263158
-10.576299667358398	-62.44468307495117	0.37894736842105264
3.837110996246338	-66.16004180908203	0.4947368421052632
3.34017276763916	-64.42929077148438	0.4947368421052632
25.036996841430664	-16.302223205566406	0.45263157894736844
73.62074279785156	-23.171768188476562	0.37894736842105264
13.60769271850586	63.634124755859375	0.3263157894736842
-54.740753173828125	61.93846130371094	0.4210526315789474
15.800518035888672	-49.07518768310547	0.45263157894736844
-41.406822204589844	18.745786666870117	0.5789473684210527
-23.693775177001953	64.40645599365234	0.45263157894736844
-68.843994140625	-21.823091506958008	0.5052631578947369
-65.37743377685547	20.298921585083008	0.33684210526315794
-32.424930572509766	-73.50582122802734	0.43157894736842106
9.658476829528809	-55.2397575378418	0.4421052631578948
13.082270622253418	-60.07413101196289	0.43157894736842106
-37.376617431640625	14.669554710388184	0.43157894736842106
33.34316635131836	47.053035736083984	0.2947368421052632
44.98686981201172	54.633426666259766	0.1473684210526316
-27.57411766052246	20.984134674072266	0.4842105263157895
-21.463375091552734	-62.53091049194336	0.4
-55.73463439941406	-41.57286834716797	0.4947368421052632
-67.80093383789062	-28.287832260131836	0.4631578947368421
-44.60729217529297	-49.408477783203125	0.5157894736842106
-39.8328971862793	2.3870697021484375	0.4842105263157895
-59.27126693725586	-23.018657684326172	0.4421052631578948
8.207632064819336	-68.74066925048828	0.4842105263157895
-57.300140380859375	-4.390347003936768	0.3052631578947369
-71.4188461303711	-33.507076263427734	0.5157894736842106
24.608356475830078	53.346195220947266	0.2736842105263158
49.74945068359375	63.66360855102539	0.17894736842105263
-19.882965087890625	13.833917617797852	0.43157894736842106
4.995365142822266	-50.95534133911133	0.5157894736842106
-35.57710647583008	66.26282501220703	0.5052631578947369
-66.38662719726562	19.32082748413086	0.2947368421052632
-41.18539810180664	-20.46536636352539	0.43157894736842106
-27.306800842285156	-18.774415969848633	0.5052631578947369
-14.730559349060059	-63.76591110229492	0.4210526315789474
6.744250297546387	-50.21567916870117	0.45263157894736844
-35.34706497192383	-41.03670883178711	0.5894736842105264
-37.865848541259766	-3.745682954788208	0.5263157894736842
47.257659912109375	66.82537841796875	0.13684210526315793
50.30815124511719	71.11202239990234	0.2
-26.348207473754883	21.066715240478516	0.5052631578947369
-9.34925651550293	-64.87457275390625	0.35789473684210527
-53.0713005065918	33.48746109008789	0.4736842105263158
-57.53874969482422	4.756465911865234	0.4210526315789474
-39.10307312011719	-20.239715576171875	0.4736842105263158
-71.03660583496094	26.761690139770508	0.5052631578947369
-65.94696807861328	-20.897432327270508	0.5052631578947369
13.963888168334961	-70.79962921142578	0.4947368421052632
8.278314590454102	-60.32256317138672	0.4631578947368421
25.736713409423828	-23.27764892578125	0.45263157894736844
-8.232978820800781	-6.886120796203613	0.4842105263157895
18.97048568725586	62.03693389892578	0.3263157894736842
-23.99148941040039	21.99148941040039	0.3894736842105263
-14.630756378173828	9.402629852294922	0.5894736842105264
-66.72474670410156	-10.677757263183594	0.5157894736842106
-63.61789321899414	-26.359037399291992	0.37894736842105264
-12.525189399719238	-65.0614013671875	0.4
-37.29560470581055	66.23421478271484	0.4421052631578948
-61.12395095825195	-58.18925476074219	0.43157894736842106
10.175943374633789	-58.69096755981445	0.4947368421052632
20.132646560668945	-14.741741180419922	0.4631578947368421
-4.87208366394043	53.936710357666016	0.33684210526315794
51.011985778808594	63.92499542236328	0.08421052631578951
48.39741134643555	69.9549331665039	0.1578947368421053
52.61151123046875	12.551368713378906	0.368421052631579
12.796884536743164	-50.756507873535156	0.4421052631578948
-37.019859313964844	55.75583267211914	0.43157894736842106
-72.53143310546875	34.2782096862793	0.5052631578947369
-47.101768493652344	-2.4905216693878174	0.5789473684210527
-52.047462463378906	-2.6589043140411377	0.5052631578947369
-2.9202349185943604	-20.61336326599121	0.5157894736842106
0.717488706111908	-60.340091705322266	0.4842105263157895
29.48772430419922	-49.55144119262695	0.5052631578947369
-30.562850952148438	-0.8034377694129944	0.5157894736842106
48.82488250732422	59.3765754699707	0.2210526315789474
48.006690979003906	57.02327346801758	0.25263157894736843
46.399658203125	7.53471565246582	0.4421052631578948
-84.59982299804688	4.079133987426758	0.4736842105263158
-68.6579360961914	1.2947025299072266	0.35789473684210527
-58.39927291870117	0.6656004190444946	0.43157894736842106
-85.56245422363281	-8.055533409118652	0.4210526315789474
-20.78956413269043	-22.64927101135254	0.5157894736842106
-39.98876953125	-23.403247833251953	0.4210526315789474
-10.868390083312988	-73.60438537597656	0.33684210526315794
-5.07567834854126	-58.30902862548828	0.4
-54.94790267944336	-33.91412353515625	0.4736842105263158
41.354888916015625	70.21186828613281	0.2210526315789474
49.28409957885742	61.01698303222656	0.17894736842105263
22.236961364746094	60.81815719604492	0.3052631578947369
-38.730709075927734	-40.68604278564453	0.5684210526315789
-76.82908630371094	-29.07200050354004	0.4947368421052632
-52.56917190551758	3.126328468322754	0.35789473684210527
-61.72258377075195	-25.965356826782227	0.4
-72.10954284667969	19.21003532409668	0.37894736842105264
12.950261116027832	-55.74319076538086	0.5052631578947369
10.052114486694336	-72.41394805908203	0.4631578947368421
-45.789756774902344	-34.83467102050781	0.5368421052631579
-27.989360809326172	6.843376159667969	0.37894736842105264
-17.81108856201172	23.38096046447754	0.4947368421052632
25.407581329345703	55.36548614501953	0.3263157894736842
-2.274092674255371	-53.61042404174805	0.4842105263157895
-7.055534362792969	-56.53806686401367	0.5263157894736842
-71.55743408203125	-33.329124450683594	0.5263157894736842
-69.28573608398438	-9.46753215789795	0.4947368421052632
-65.09178161621094	-20.351747512817383	0.5368421052631579
-69.62174224853516	-11.416975975036621	0.4631578947368421
-61.05585861206055	-37.98122787475586	0.5052631578947369
14.692736625671387	-71.31668853759766	0.4421052631578948
-6.12389612197876	-59.94517135620117	0.37894736842105264
-15.220793724060059	9.222709655761719	0.5473684210526316
9.678498268127441	58.964088439941406	0.4631578947368421
30.07071876525879	45.06524658203125	0.35789473684210527
-36.54337692260742	5.62049674987793	0.5368421052631579
28.694459915161133	-51.20027160644531	0.5368421052631579
-63.34153366088867	43.613304138183594	0.5157894736842106
-61.989105224609375	31.84390640258789	0.4842105263157895
-46.18522644042969	16.350759506225586	0.5052631578947369
-65.10649871826172	-11.149371147155762	0.4947368421052632
-43.044105529785156	-4.165322303771973	0.5052631578947369
-27.08379554748535	-52.36323928833008	0.4210526315789474
69.29317474365234	-12.579438209533691	0.3263157894736842
-18.5775089263916	11.689079284667969	0.45263157894736844
28.50355339050293	57.04235076904297	0.35789473684210527
-25.926071166992188	36.90971374511719	0.5263157894736842
26.53085708618164	-22.811031341552734	0.4105263157894737
2.748002290725708	-47.85542678833008	0.6105263157894737
-74.35391235351562	-6.277896881103516	0.4736842105263158
-30.64305305480957	67.03650665283203	0.4105263157894737
36.69685363769531	-43.136558532714844	0.5684210526315789
-76.0002212524414	-21.623872756958008	0.5578947368421052
-7.948984146118164	-60.85457992553711	0.45263157894736844
5.750431060791016	-66.57942199707031	0.4421052631578948
2.7025837898254395	-63.64402389526367	0.4736842105263158
25.012432098388672	-16.225322723388672	0.45263157894736844
73.94668579101562	-23.27422332763672	0.3894736842105263
18.00958251953125	72.30848693847656	0.368421052631579
-71.4773178100586	-18.671316146850586	0.4842105263157895
15.350027084350586	-49.19479751586914	0.45263157894736844
-49.923004150390625	16.11231231689453	0.5263157894736842
-26.337438583374023	57.04733657836914	0.4105263157894737
-59.28618240356445	-27.115825653076172	0.4421052631578948
-32.44298553466797	55.38654708862305	0.4
-32.4977912902832	-73.43753814697266	0.4421052631578948
9.052295684814453	-57.776885986328125	0.4842105263157895
23.97768211364746	-18.19415855407715	0.3052631578947369
-20.750513076782227	5.471149921417236	0.4631578947368421
31.17190170288086	47.46756362915039	0.368421052631579
48.28757095336914	68.7313461303711	0.10526315789473689
-27.306283950805664	21.084903717041016	0.4842105263157895
-15.950932502746582	-48.14023208618164	0.4736842105263158
-55.982086181640625	-41.5409049987793	0.5052631578947369
-48.19676971435547	-33.075286865234375	0.4210526315789474
-44.462772369384766	-49.703269958496094	0.5052631578947369
-40.9527473449707	-6.278397083282471	0.5578947368421052
-67.32286071777344	-11.089147567749023	0.4947368421052632
8.65969467163086	-68.87947845458984	0.4947368421052632
-43.423179626464844	-10.767091751098633	0.4947368421052632
-70.34978485107422	-33.376953125	0.5263157894736842
24.083660125732422	53.396766662597656	0.3157894736842105
41.246124267578125	58.63730239868164	0.23157894736842105
-19.97285270690918	13.68840217590332	0.45263157894736844
5.039250373840332	-51.1649169921875	0.4947368421052632
-35.77018737792969	66.62739562988281	0.4631578947368421
-31.472503662109375	66.81767272949219	0.4
-50.64458465576172	-18.975460052490234	0.5263157894736842
-20.424278259277344	39.637001037597656	0.5157894736842106
-14.694625854492188	-63.734134674072266	0.4
-8.725913047790527	-62.06865692138672	0.4
-37.22407531738281	-42.58857727050781	0.5052631578947369
-38.08003234863281	-4.5795979499816895	0.5789473684210527
37.86861801147461	66.6374740600586	0.3157894736842105
50.956321716308594	72.78648376464844	0.25263157894736843
-57.80427169799805	-36.465797424316406	0.5263157894736842
-11.86449146270752	-64.23934936523438	0.37894736842105264
-63.9677734375	44.8243522644043	0.5368421052631579
-57.864803314208984	4.2647294998168945	0.43157894736842106
-50.45148849487305	-18.836917877197266	0.4947368421052632
-64.32162475585938	5.257843017578125	0.4421052631578948
-65.98599243164062	-21.24069595336914	0.4947368421052632
19.670686721801758	-64.53707885742188	0.4842105263157895
10.607999801635742	-62.05519485473633	0.4736842105263158
12.798531532287598	-45.17497634887695	0.5263157894736842
-30.687210083007812	21.56104278564453	0.4736842105263158
18.434656143188477	59.67863845825195	0.4421052631578948
-23.33913230895996	20.85760498046875	0.37894736842105264
-14.534318923950195	2.377265214920044	0.5052631578947369
-67.01353454589844	-11.712974548339844	0.5052631578947369
-63.17643356323242	-26.396879196166992	0.43157894736842106
-9.74162483215332	-68.21592712402344	0.43157894736842106
-36.555877685546875	60.397064208984375	0.4105263157894737
-45.19448471069336	-27.61366081237793	0.5368421052631579
8.311524391174316	-59.53402328491211	0.5368421052631579
21.360118865966797	-13.485876083374023	0.4
-5.344665050506592	54.04084777832031	0.3894736842105263
50.761295318603516	64.06179809570312	0.08421052631578951
48.32683181762695	69.88822174072266	0.1473684210526316
-28.561452865600586	2.75083589553833	0.4105263157894737
12.389897346496582	-50.65409469604492	0.4631578947368421
-63.474918365478516	8.171003341674805	0.37894736842105264
-72.02780151367188	38.624698638916016	0.5368421052631579
-44.79092025756836	-12.159235954284668	0.6210526315789474
-65.9422378540039	-13.048137664794922	0.5052631578947369
-1.656122088432312	-20.802894592285156	0.5368421052631579
-0.8950228691101074	-60.06145095825195	0.4210526315789474
27.766042709350586	-47.569732666015625	0.4947368421052632
8.72827434539795	-46.43178939819336	0.5368421052631579
13.989524841308594	68.42025756835938	0.4631578947368421
47.041290283203125	61.08705139160156	0.2
-4.4358086585998535	54.48006057739258	0.35789473684210527
-49.548370361328125	-17.49817657470703	0.4842105263157895
-70.54694366455078	-7.6656904220581055	0.4842105263157895
-60.349891662597656	4.616447448730469	0.3894736842105263
-65.79686737060547	-30.66304588317871	0.45263157894736844
-30.637060165405273	-14.484272956848145	0.5263157894736842
-49.336219787597656	-20.558225631713867	0.5052631578947369
6.118329048156738	-69.90523529052734	0.5578947368421052
7.115090847015381	-58.97789764404297	0.5052631578947369
-47.16623306274414	-53.96733474731445	0.4210526315789474
47.9312629699707	64.38469696044922	0.16842105263157897
49.40333557128906	61.434814453125	0.2
-23.226409912109375	9.139348030090332	0.5263157894736842
-15.72358226776123	-51.218502044677734	0.5157894736842106
-77.15852355957031	-29.286014556884766	0.5052631578947369
-62.365257263183594	5.817275524139404	0.37894736842105264
-75.70427703857422	-29.80314064025879	0.4947368421052632
-67.73699188232422	28.681310653686523	0.5157894736842106
13.526189804077148	-55.71592330932617	0.5684210526315789
4.849391460418701	-66.89218139648438	0.4842105263157895
-33.0774040222168	-78.85775756835938	0.3473684210526316
-25.287002563476562	1.3503849506378174	0.368421052631579
-65.93074035644531	-28.299253463745117	0.4736842105263158
31.551315307617188	60.773372650146484	0.3157894736842105
-45.78691482543945	-4.548828601837158	0.5157894736842106
-3.6798412799835205	-50.615909576416016	0.5052631578947369
-73.51714324951172	1.9885281324386597	0.8210526315789474
-71.88539123535156	-38.71098709106445	0.5157894736842106
-59.102928161621094	-18.820884704589844	0.2947368421052632
-83.0560531616211	-8.954850196838379	0.43157894736842106
-64.244384765625	-60.81798553466797	0.3263157894736842
-16.82597541809082	-68.5465087890625	0.2947368421052632
2.4503047466278076	-18.69536018371582	0.4842105263157895
26.318359375	-76.40229034423828	0.4210526315789474
42.870365142822266	-64.43302917480469	0.3157894736842105
65.15142822265625	-13.354705810546875	0.4842105263157895
39.040042877197266	39.82078552246094	0.3473684210526316
-64.63606262207031	-33.69512176513672	0.4736842105263158
-53.530670166015625	-13.284415245056152	0.4842105263157895
-43.709930419921875	-53.6361198425293	0.4421052631578948
-78.31668090820312	-27.6889591217041	0.5052631578947369
-67.72228240966797	-42.91742706298828	0.3473684210526316
3.3368844985961914	-75.64328002929688	0.4947368421052632
-37.73720169067383	-65.85476684570312	0.45263157894736844
-64.64828491210938	-48.769474029541016	0.3894736842105263
34.24947738647461	-70.76355743408203	0.4105263157894737
-46.83503723144531	-71.83787536621094	0.368421052631579
-24.249794006347656	-65.03594207763672	0.43157894736842106
-3.305877447128296	-20.045917510986328	0.5157894736842106
-55.341888427734375	-30.507802963256836	0.35789473684210527
-76.10366821289062	-26.866622924804688	0.4947368421052632
-55.65394592285156	-41.27912139892578	0.4947368421052632
-68.65342712402344	-31.092348098754883	0.5578947368421052
-77.36598205566406	-34.72905731201172	0.4842105263157895
-39.085243225097656	-47.45849609375	0.5052631578947369
-1.3507541418075562	-67.80728149414062	0.5052631578947369
-12.374420166015625	-69.6631851196289	0.43157894736842106
-57.18128204345703	-47.43626022338867	0.5157894736842106
-29.12046241760254	-75.26070404052734	0.4210526315789474
20.112133026123047	-8.727405548095703	0.37894736842105264
11.836956977844238	-7.47416353225708	0.4
-52.127323150634766	-56.07469940185547	0.4421052631578948
-75.53150939941406	-31.526620864868164	0.5052631578947369
-78.02700805664062	-32.865638732910156	0.6105263157894737
-75.1483383178711	-32.63908767700195	0.5052631578947369
-70.34334564208984	-21.92398452758789	0.4947368421052632
-44.062381744384766	-59.46064376831055	0.4421052631578948
-35.100215911865234	-63.955039978027344	0.5368421052631579
-34.09364700317383	-59.06547164916992	0.45263157894736844
8.505048751831055	-20.836122512817383	0.4
25.742433547973633	-71.28453063964844	0.4105263157894737
30.18705177307129	-71.92749786376953	0.4947368421052632
-2.18548583984375	-23.078296661376953	0.4210526315789474
-55.95124435424805	-34.70733642578125	0.5263157894736842
-76.00425720214844	-27.615001678466797	0.5368421052631579
-52.01482391357422	-2.7941367626190186	0.5052631578947369
-71.78252410888672	-38.77286911010742	0.4947368421052632
-65.08672332763672	-53.95281219482422	0.43157894736842106
-34.0459098815918	-41.60429000854492	0.5894736842105264
-34.71257781982422	-42.28304672241211	0.5684210526315789
-43.89402770996094	0.1352481245994568	0.5052631578947369
72.37853240966797	8.597140312194824	0.3473684210526316
-36.57428741455078	-58.524967193603516	0.4947368421052632
25.302711486816406	-71.42292022705078	0.4421052631578948
-57.55766677856445	-37.567623138427734	0.5578947368421052
-67.90396881103516	-29.733375549316406	0.5263157894736842
-67.22299194335938	-16.777400970458984	0.5368421052631579
-67.31163024902344	-31.369888305664062	0.5157894736842106
-68.15087127685547	-23.75442886352539	0.5263157894736842
-78.5845947265625	-8.169958114624023	0.4736842105263158
-43.76636505126953	-53.543819427490234	0.4421052631578948
34.59706497192383	-18.405254364013672	0.4
-61.72811508178711	-39.41181182861328	0.4736842105263158
72.60919189453125	-11.832462310791016	0.3157894736842105
44.90784454345703	-63.655818939208984	0.368421052631579
35.47883987426758	-27.912038803100586	0.45263157894736844
-61.91940689086914	-33.68939208984375	0.4947368421052632
-64.8013687133789	-49.060455322265625	0.3473684210526316
-63.3711051940918	-3.7620630264282227	0.4421052631578948
-46.3177375793457	-49.119686126708984	0.5578947368421052
-9.91565990447998	30.523563385009766	0.3894736842105263
-81.27892303466797	-6.836552619934082	0.4842105263157895
-55.63679122924805	-43.5530891418457	0.4947368421052632
-52.44270324707031	-45.77219772338867	0.5684210526315789
-49.841453552246094	-51.94745635986328	0.4631578947368421
-17.046533584594727	-55.40394973754883	0.4421052631578948
-30.223581314086914	-68.59854888916016	0.33684210526315794
76.3471908569336	-1.9680631160736084	0.28421052631578947
3.9595210552215576	-74.73578643798828	0.5052631578947369
-61.71870803833008	-43.67374038696289	0.4947368421052632
-72.21739959716797	-34.87580108642578	0.4736842105263158
-76.25879669189453	-37.9434814453125	0.4947368421052632
-61.67083740234375	-59.035587310791016	0.4105263157894737
-65.1053695678711	-39.14125442504883	0.4631578947368421
-41.092262268066406	-50.69729995727539	0.4947368421052632
-35.149471282958984	-66.91738891601562	0.43157894736842106
-1.8233808279037476	-63.116275787353516	0.43157894736842106
-47.896541595458984	-69.53472900390625	0.368421052631579
-10.824443817138672	4.032720565795898	0.4631578947368421
44.39759826660156	-63.223228454589844	0.4210526315789474
1.7177598476409912	-70.89396667480469	0.4947368421052632
-0.21381105482578278	-25.20824432373047	0.4421052631578948
-70.2886734008789	-34.49448776245117	0.5263157894736842
-48.773353576660156	-66.32990264892578	0.368421052631579
-72.7497787475586	-23.44997787475586	0.5052631578947369
-85.6963882446289	-8.494531631469727	0.4
-47.64116668701172	-40.36962890625	0.5157894736842106
18.20913314819336	-67.16622924804688	0.5578947368421052
34.980072021484375	-18.17401695251465	0.3894736842105263
45.76870346069336	-25.660520553588867	0.4105263157894737
31.068824768066406	-71.37174987792969	0.4842105263157895
37.167484283447266	-22.173954010009766	0.5052631578947369
-33.23854064941406	-60.7901496887207	0.4842105263157895
-73.91165924072266	-35.120609283447266	0.45263157894736844
-75.44108581542969	-31.96904182434082	0.4947368421052632
-64.15774536132812	-39.97481155395508	0.4631578947368421
-76.8223648071289	-27.33165740966797	0.5157894736842106
-76.31936645507812	-36.024906158447266	0.4421052631578948
-41.22971725463867	-50.68220520019531	0.4947368421052632
-56.68787384033203	-47.031734466552734	0.5263157894736842
8.354454040527344	-78.96470642089844	0.4736842105263158
6.851907730102539	-22.302217483520508	0.4105263157894737
27.55466079711914	-71.60568237304688	0.43157894736842106
66.63967895507812	29.758052825927734	0.33684210526315794
15.452737808227539	-8.771944999694824	0.4210526315789474
-67.66529846191406	-23.935279846191406	0.4736842105263158
-21.344961166381836	-9.661869049072266	0.45263157894736844
-66.1775894165039	-28.25503921508789	0.4421052631578948
-66.26476287841797	-37.409873962402344	0.4736842105263158
-85.2413558959961	-9.923025131225586	0.4210526315789474
-38.694698333740234	-61.82357406616211	0.4631578947368421
29.00514793395996	-69.84069061279297	0.5157894736842106
25.821170806884766	-70.10389709472656	0.45263157894736844
-13.15415096282959	-58.35741424560547	0.4105263157894737
42.04253387451172	-62.239295959472656	0.4210526315789474
-48.02394485473633	-71.29975891113281	0.3263157894736842
27.823307037353516	-14.412569046020508	0.4210526315789474
-61.55729293823242	-44.899356842041016	0.45263157894736844
-63.63595962524414	-18.016271591186523	0.4947368421052632
-70.62681579589844	-29.81954002380371	0.5473684210526316
-81.13893127441406	-7.748158931732178	0.5052631578947369
42.98942184448242	-36.20613479614258	0.4
-64.1019287109375	-38.01133346557617	0.4736842105263158
-45.149070739746094	-59.50187683105469	0.45263157894736844
-33.27902603149414	-45.925819396972656	0.5052631578947369
46.472347259521484	-26.261154174804688	0.4421052631578948
41.70445251464844	-63.19075393676758	0.4105263157894737
-34.96171188354492	-64.59675598144531	0.4947368421052632
-48.217716217041016	-69.70355987548828	0.28421052631578947
-35.966041564941406	-50.705230712890625	0.45263157894736844
-68.88758850097656	-11.764375686645508	0.5263157894736842
-31.62598419189453	-46.80324935913086	0.5052631578947369
-74.65789031982422	-30.449430465698242	0.4421052631578948
-65.3646240234375	-39.28570556640625	0.4631578947368421
-47.186161041259766	-59.0620002746582	0.4736842105263158
-16.22953987121582	-42.55959701538086	0.5052631578947369
23.22809410095215	-71.55992126464844	0.43157894736842106
-54.35645294189453	-64.29421997070312	0.4
22.745527267456055	-44.6961784362793	0.4421052631578948
49.71234130859375	-56.32905197143555	0.4736842105263158
19.0884952545166	-10.39806842803955	0.35789473684210527
-64.40434265136719	-52.632781982421875	0.3894736842105263
-75.80451202392578	-27.131973266601562	0.5263157894736842
-13.642271995544434	-30.8441219329834	0.5368421052631579
-68.41729736328125	-22.586063385009766	0.5157894736842106
-54.15752410888672	-38.03461456298828	0.4
-85.9129867553711	-10.68505859375	0.43157894736842106
-33.974483489990234	-43.121986389160156	0.6210526315789474
34.4169807434082	-71.0589828491211	0.35789473684210527
-49.45722961425781	-69.81648254394531	0.3052631578947369
72.90535736083984	2.0791003704071045	0.33684210526315794
-35.07368850708008	-68.49459838867188	0.45263157894736844
104.20045471191406	-1.0566214323043823	0.24210526315789477
-62.01982498168945	-57.14777755737305	0.4105263157894737
-67.6229248046875	-9.887211799621582	0.4947368421052632
-56.37311553955078	-40.59650421142578	0.5052631578947369
-74.88832092285156	-33.26434326171875	0.4842105263157895
-47.61826705932617	-23.74142074584961	0.4842105263157895
-64.38267517089844	-28.95924949645996	0.45263157894736844
-35.95509719848633	-58.76917266845703	0.5052631578947369
-35.50530242919922	-42.64387893676758	0.5473684210526316
33.16814041137695	-28.64767074584961	0.33684210526315794
74.62042999267578	-10.411430358886719	0.4421052631578948
-9.315330505371094	0.7943224310874939	0.4947368421052632
32.93464660644531	-12.4332914352417	0.4
-65.13504028320312	-52.575199127197266	0.3894736842105263
-58.12205505371094	-39.06120681762695	0.5052631578947369
-21.185640335083008	-34.759727478027344	0.5368421052631579
-5.602351665496826	30.51105499267578	0.33684210526315794
-36.12031173706055	67.34010314941406	0.4842105263157895
-76.70198822021484	-34.45985794067383	0.4947368421052632
-54.3684196472168	-42.937095642089844	0.5473684210526316
-21.425691604614258	-35.967079162597656	0.5473684210526316
6.955214023590088	-21.745328903198242	0.4210526315789474
41.23090744018555	39.361412048339844	0.4421052631578948
76.94961547851562	-10.211670875549316	0.3473684210526316
-2.3815765380859375	-19.934009552001953	0.4947368421052632
-54.867340087890625	-50.432167053222656	0.4947368421052632
-112.00138854980469	40.27912902832031	0.5157894736842106
-112.03546905517578	40.29084014892578	0.5368421052631579
-17.47844886779785	-61.60499572753906	0.4210526315789474
-45.54829406738281	13.076998710632324	0.5263157894736842
-112.32450103759766	40.4873161315918	0.5368421052631579
-113.08289337158203	41.03652572631836	0.6842105263157895
98.36184692382812	-10.593844413757324	0.1473684210526316
92.86617279052734	-8.190834045410156	0.26315789473684215
91.66936492919922	12.382377624511719	0.2736842105263158
68.93360137939453	43.99507141113281	0.23157894736842105
41.2136344909668	64.91461944580078	0.3157894736842105
41.15364074707031	-23.506126403808594	0.35789473684210527
-57.69519805908203	38.577877044677734	0.5052631578947369
-49.04933166503906	20.888675689697266	0.4947368421052632
-54.84375762939453	12.585912704467773	0.5052631578947369
-57.0986328125	15.453734397888184	0.5263157894736842
-33.71335983276367	5.8249077796936035	0.4947368421052632
-3.6652510166168213	-51.1420783996582	0.5052631578947369
80.22081756591797	-19.25628089904785	0.4
49.16674041748047	29.89476203918457	0.43157894736842106
74.02765655517578	27.88034439086914	0.33684210526315794
56.62006378173828	23.756288528442383	0.3894736842105263
57.22572708129883	-7.919734001159668	0.2947368421052632
6.725430011749268	73.33983612060547	0.3263157894736842
-66.61136627197266	41.48274230957031	0.5263157894736842
-35.90718460083008	-0.1476902961730957	0.5052631578947369
-9.784262657165527	50.70722961425781	0.4631578947368421
-18.72096061706543	29.779460906982422	0.43157894736842106
7.698327541351318	-43.168067932128906	0.5052631578947369
37.602813720703125	-30.464431762695312	0.5263157894736842
35.921810150146484	18.96480941772461	0.35789473684210527
54.923336029052734	19.447484970092773	0.26315789473684215
-5.088888645172119	61.5088005065918	0.4210526315789474
5.315784454345703	-3.4112560749053955	0.45263157894736844
-13.90997314453125	12.215771675109863	0.45263157894736844
61.71403884887695	-35.846954345703125	0.26315789473684215
-13.344541549682617	63.72042465209961	0.4
43.32097625732422	27.522926330566406	0.5157894736842106
3.348008155822754	54.119102478027344	0.45263157894736844
-87.13677978515625	5.398226737976074	0.43157894736842106
-3.8263931274414062	-29.007728576660156	0.4210526315789474
47.84856033325195	-27.293785095214844	0.4421052631578948
84.31002807617188	8.721756935119629	0.3473684210526316
-20.32185935974121	10.5962553024292	0.4210526315789474
53.805118560791016	26.347726821899414	0.3473684210526316
92.552734375	15.028585433959961	0.24210526315789477
49.79147720336914	36.175228118896484	0.3052631578947369
5.8085408210754395	-28.2761287689209	0.3263157894736842
-44.2762565612793	-1.881978988647461	0.4947368421052632
-55.80023956298828	8.700303077697754	0.4842105263157895
-20.169328689575195	69.00858306884766	0.43157894736842106
-42.943660736083984	13.255128860473633	0.4947368421052632
-26.085935592651367	-34.00904846191406	0.4736842105263158
76.12939453125	-25.705718994140625	0.37894736842105264
67.9084701538086	-26.166532516479492	0.4105263157894737
61.87640380859375	-31.20269012451172	0.3157894736842105
80.40718078613281	29.294078826904297	0.21052631578947373
81.22154235839844	18.228660583496094	0.3473684210526316
68.42497253417969	26.687726974487305	0.3263157894736842
-2.6633834838867188	9.832813262939453	0.37894736842105264
-34.281673431396484	0.10473395884037018	0.4947368421052632
3.3289711475372314	-42.479759216308594	0.4842105263157895
-4.8882551193237305	17.6953067779541	0.368421052631579
-5.91375207901001	18.34577751159668	0.3894736842105263
-55.26115417480469	-10.30311107635498	0.45263157894736844
66.05890655517578	-34.188140869140625	0.43157894736842106
76.4413070678711	-35.16343307495117	0.37894736842105264
60.11685562133789	-26.386547088623047	0.26315789473684215
57.073936462402344	-9.097311973571777	0.33684210526315794
-28.951120376586914	3.870671272277832	0.4
50.54201889038086	11.813616752624512	0.368421052631579
70.54244995117188	45.177040100097656	0.25263157894736843
-17.84980010986328	21.727781295776367	0.5052631578947369
-38.10480880737305	5.131023406982422	0.4947368421052632
-44.626739501953125	-36.73954772949219	0.4842105263157895
12.91794490814209	-45.16489791870117	0.5473684210526316
-1.3056691884994507	-50.921409606933594	0.4842105263157895
-4.037545204162598	-43.17424774169922	0.5263157894736842
83.0846176147461	-7.998861312866211	0.2736842105263158
69.30935668945312	38.88861846923828	0.25263157894736843
29.049758911132812	-29.83988380432129	0.4
13.83813190460205	-35.69693374633789	0.3263157894736842
89.32012176513672	23.38227081298828	0.16842105263157897
51.51267623901367	28.99635887145996	0.37894736842105264
-34.479644775390625	-16.938434600830078	0.45263157894736844
-43.87705993652344	-36.47182083129883	0.4842105263157895
2.2348439693450928	-1.1752444505691528	0.4421052631578948
-8.949846267700195	59.402156829833984	0.45263157894736844
4.56967306137085	4.9162821769714355	0.45263157894736844
74.27979278564453	-4.830254077911377	0.3052631578947369
99.68080139160156	3.0079739093780518	0.28421052631578947
59.57614517211914	-18.49326515197754	0.3052631578947369
49.581844329833984	29.758275985717773	0.4210526315789474
27.303422927856445	-35.26852035522461	0.45263157894736844
73.19710540771484	-21.297168731689453	0.3894736842105263
-15.438342094421387	24.361820220947266	0.45263157894736844
-29.972637176513672	-18.918537139892578	0.5684210526315789
-37.38264465332031	1.7616209983825684	0.5263157894736842
-21.230361938476562	30.76270866394043	0.3894736842105263
-58.37824630737305	38.88980484008789	0.5052631578947369
-10.859748840332031	-25.136653900146484	0.45263157894736844
8.367363929748535	-77.99340057373047	0.5052631578947369
51.69647216796875	-9.903219223022461	0.37894736842105264
63.52254104614258	-47.461814880371094	0.3473684210526316
84.41107940673828	1.8269994258880615	0.3052631578947369
86.11550903320312	24.556941986083984	0.2210526315789474
3.9579200744628906	64.95482635498047	0.4210526315789474
-13.037008285522461	12.456605911254883	0.4421052631578948
-49.57685470581055	31.173734664916992	0.4947368421052632
-53.03424835205078	-13.469042778015137	0.4947368421052632
-23.10866355895996	13.478404998779297	0.5263157894736842
-5.7154059410095215	9.090497016906738	0.45263157894736844
-45.87059783935547	-8.90793514251709	0.5052631578947369
38.76817321777344	-38.86119079589844	0.4210526315789474
56.75884246826172	-10.19591236114502	0.3473684210526316
65.37345886230469	4.825564384460449	0.3263157894736842
48.29024124145508	29.549365997314453	0.43157894736842106
63.80855941772461	18.66251564025879	0.25263157894736843
-48.42668151855469	-26.344131469726562	0.4947368421052632
57.85780715942383	-37.414249420166016	0.3894736842105263
-9.610553741455078	50.86811447143555	0.5157894736842106
-16.8598690032959	-29.957910537719727	0.5052631578947369
-35.71268081665039	-2.4353935718536377	0.4947368421052632
-59.32109451293945	17.296791076660156	0.6842105263157895
-54.28516387939453	9.20130443572998	0.4210526315789474
-18.516172409057617	3.477745294570923	0.45263157894736844
34.85149002075195	-37.97126770019531	0.4631578947368421
-1.9567277431488037	-46.90127944946289	0.5052631578947369
-17.698087692260742	36.790740966796875	0.4736842105263158
-11.468413352966309	12.113072395324707	0.5052631578947369
34.06331253051758	-6.005553245544434	0.3473684210526316
-20.2634334564209	7.8842854499816895	0.4421052631578948
-61.875709533691406	32.271331787109375	0.5052631578947369
-32.99139404296875	-19.16026496887207	0.5052631578947369
-35.67624282836914	22.68669891357422	0.5157894736842106
-61.01323318481445	23.971284866333008	0.45263157894736844
-30.10176658630371	-15.918149948120117	0.4842105263157895
-24.55782699584961	-44.85759353637695	0.4842105263157895
7.758337020874023	-56.083587646484375	0.4947368421052632
41.175315856933594	-35.716392517089844	0.4421052631578948
-7.987208366394043	15.361335754394531	0.4105263157894737
79.66663360595703	20.33772850036621	0.3473684210526316
51.40837478637695	-18.2571964263916	0.3473684210526316
2.911776065826416	73.93743133544922	0.3157894736842105
-49.96760559082031	20.090099334716797	0.4736842105263158
-10.682355880737305	-25.708845138549805	0.4842105263157895
-47.714473724365234	17.134111404418945	0.4947368421052632
-47.97846221923828	17.631336212158203	0.4947368421052632
10.511051177978516	-45.3900146484375	0.5052631578947369
45.33592987060547	-29.292381286621094	0.4210526315789474
-47.64567947387695	-51.22862243652344	0.4947368421052632
83.66527557373047	8.49761962890625	0.33684210526315794
91.79685974121094	-7.537264347076416	0.2736842105263158
0.9204380512237549	28.99268341064453	0.4631578947368421
7.476616382598877	68.82881927490234	0.16842105263157897
75.53170013427734	-48.10698699951172	0.24210526315789477
-49.15470504760742	24.147544860839844	0.4947368421052632
-32.33680725097656	-29.25432777404785	0.5052631578947369
-66.37626647949219	-10.206762313842773	0.4947368421052632
-55.53548812866211	38.54087448120117	0.4947368421052632
-36.318363189697266	-50.660343170166016	0.5157894736842106
4.317526817321777	-47.92989730834961	0.5052631578947369
51.39495086669922	-25.12651252746582	0.35789473684210527
77.77438354492188	18.887699127197266	0.3263157894736842
46.166866302490234	19.437854766845703	0.4
26.877914428710938	-22.57193374633789	0.35789473684210527
9.703343391418457	-48.226158142089844	0.5473684210526316
-35.89566421508789	11.376289367675781	0.5052631578947369
-52.85303497314453	40.8475227355957	0.5052631578947369
-36.03274154663086	2.1400840282440186	0.5157894736842106
5.764909267425537	44.24932861328125	0.37894736842105264
-48.62562942504883	17.071243286132812	0.5052631578947369
-18.346763610839844	3.050112724304199	0.43157894736842106
-10.60100269317627	-30.040454864501953	0.4842105263157895
63.567420959472656	-41.45620346069336	0.4421052631578948
78.88613891601562	19.364086151123047	0.3473684210526316
85.71697998046875	30.18852996826172	0.16842105263157897
72.01243591308594	21.290395736694336	0.18947368421052635
74.78548431396484	20.79640007019043	0.18947368421052635
41.94200134277344	-36.56861114501953	0.4105263157894737
-49.10038757324219	19.94255256652832	0.4947368421052632
-49.60504913330078	19.18813133239746	0.5052631578947369
-33.53522491455078	9.477119445800781	0.5052631578947369
-33.040653228759766	21.732961654663086	0.5157894736842106
63.104393005371094	-40.67094039916992	0.45263157894736844
9.485584259033203	-52.11785125732422	0.5052631578947369
24.60430145263672	-50.0777473449707	0.4736842105263158
30.860200881958008	61.98112869262695	0.4
-31.83424949645996	6.367568016052246	0.5473684210526316
-35.093894958496094	10.80788516998291	0.5263157894736842
-13.517292976379395	71.77144622802734	0.4
-22.641712188720703	54.227081298828125	0.4736842105263158
-39.814659118652344	10.421483993530273	0.4947368421052632
17.01874542236328	-25.870464324951172	0.4631578947368421
-59.69840621948242	6.54401159286499	0.5052631578947369
-50.65321731567383	19.94223976135254	0.5052631578947369
-41.271236419677734	-2.266556739807129	0.5473684210526316
4.188173294067383	-65.40644836425781	0.5052631578947369
34.8371467590332	-28.964752197265625	0.45263157894736844
-12.880020141601562	11.68072509765625	0.4631578947368421
-19.567523956298828	15.145618438720703	0.4842105263157895
26.58578109741211	-41.428741455078125	0.4947368421052632
-16.578134536743164	18.26123046875	0.5052631578947369
3.0791025161743164	-7.273830413818359	0.4842105263157895
-63.46418380737305	44.492801666259766	0.5052631578947369
13.21039867401123	-40.24198913574219	0.5157894736842106
-45.3968391418457	10.13117790222168	0.5368421052631579
-46.36676788330078	39.1237907409668	0.4736842105263158
63.339439392089844	-40.82147979736328	0.4631578947368421
41.21315002441406	-37.792362213134766	0.4631578947368421
4.307745456695557	-55.37944412231445	0.37894736842105264
51.913780212402344	27.407548904418945	0.37894736842105264
-4.531433582305908	61.68108367919922	0.4210526315789474
-35.5875244140625	9.144598007202148	0.4947368421052632
-36.160091400146484	3.988067626953125	0.5263157894736842
-7.4641218185424805	18.810373306274414	0.33684210526315794
-27.926586151123047	-16.45501708984375	0.5368421052631579
-13.838540077209473	-13.054851531982422	0.4947368421052632
-41.610679626464844	12.416101455688477	0.4947368421052632
-42.757957458496094	8.125205993652344	0.5684210526315789
-30.542577743530273	-26.931119918823242	0.4947368421052632
80.12184143066406	-31.06949806213379	0.4105263157894737
30.80620765686035	-34.05677032470703	0.3894736842105263
65.47354888916016	-44.47579574584961	0.4421052631578948
67.131591796875	-22.84905242919922	0.4105263157894737
41.197486877441406	-2.145686388015747	0.2947368421052632
-6.54730224609375	17.762529373168945	0.4210526315789474
2.364201545715332	-0.8580717444419861	0.4210526315789474
-64.21894073486328	-14.613520622253418	0.5052631578947369
-9.245438575744629	-75.79686737060547	0.43157894736842106
-30.0931396484375	-43.180084228515625	0.5263157894736842
-46.39200210571289	-31.64516258239746	0.4631578947368421
-24.407888412475586	-44.9743537902832	0.4631578947368421
-29.96359634399414	-44.664955139160156	0.5368421052631579
-46.18593978881836	-69.06298065185547	0.4105263157894737
-31.54045867919922	-53.280670166015625	0.5052631578947369
1.2328028678894043	-72.62223052978516	0.4421052631578948
12.770160675048828	-70.67648315429688	0.4421052631578948
-6.427627086639404	-53.448211669921875	0.5263157894736842
-56.77161407470703	-20.307279586791992	0.4421052631578948
-47.53115463256836	-49.1377067565918	0.5052631578947369
-19.044944763183594	-41.96280288696289	0.5684210526315789
-78.52336883544922	-24.87622833251953	0.5263157894736842
-30.2369327545166	-62.53867721557617	0.4947368421052632
-34.50751495361328	-60.98442840576172	0.4947368421052632
-77.88568115234375	-38.84477233886719	0.4631578947368421
-37.61417770385742	-36.36598205566406	0.4631578947368421
-14.363779067993164	-43.761051177978516	0.6105263157894737
-32.97529602050781	-41.38400650024414	0.5263157894736842
10.581029891967773	-79.81359100341797	0.4631578947368421
-1.6883984804153442	-27.053539276123047	0.3157894736842105
-64.83800506591797	3.0826380252838135	0.37894736842105264
-79.66645050048828	-37.22095489501953	0.5473684210526316
-33.04473114013672	-43.31786346435547	0.6
-11.283954620361328	29.23089027404785	0.4736842105263158
-32.37019348144531	-63.035667419433594	0.5473684210526316
-33.54389190673828	-55.90174102783203	0.37894736842105264
-37.994266510009766	-66.37150573730469	0.5052631578947369
-29.29481315612793	-63.19980239868164	0.4631578947368421
-31.916152954101562	-75.91480255126953	0.4210526315789474
-25.119020462036133	-48.675724029541016	0.33684210526315794
-62.7421875	-40.966556549072266	0.5684210526315789
22.060514450073242	-5.506405353546143	0.26315789473684215
13.573030471801758	-10.987313270568848	0.4105263157894737
-45.64735794067383	-57.95651626586914	0.5263157894736842
-77.3134765625	-38.32294464111328	0.5368421052631579
36.42545700073242	19.99593734741211	0.4421052631578948
24.774208068847656	14.879415512084961	0.35789473684210527
-49.845542907714844	-55.14952850341797	0.4105263157894737
-51.19527053833008	-58.168235778808594	0.4
-21.516769409179688	-62.32096862792969	0.4105263157894737
52.56755828857422	-29.827770233154297	0.24210526315789477
-22.528823852539062	-45.33101272583008	0.5052631578947369
9.193781852722168	-81.80243682861328	0.4
22.999801635742188	-12.897795677185059	0.33684210526315794
10.07528018951416	14.627226829528809	0.43157894736842106
50.34205627441406	-51.11516571044922	0.43157894736842106
3.1196212768554688	-71.02597045898438	0.5052631578947369
-67.8111572265625	-3.5939078330993652	0.4842105263157895
-36.44146728515625	-64.40049743652344	0.45263157894736844
-43.997955322265625	-48.83085250854492	0.4947368421052632
-60.13840866088867	-18.77684211730957	0.4105263157894737
-50.53519058227539	-62.16374206542969	0.4
-36.521087646484375	-36.29430389404297	0.4736842105263158
-15.221907615661621	-0.15288878977298737	0.5578947368421052
-52.03390121459961	-40.65702819824219	0.4842105263157895
-58.89112091064453	-30.2329158782959	0.35789473684210527
-45.2472038269043	-27.55672264099121	0.5368421052631579
-53.72529220581055	-29.19515037536621	0.4947368421052632
-30.297889709472656	-43.729530334472656	0.5157894736842106
-66.58026123046875	-18.15878677368164	0.5052631578947369
-49.58433151245117	-56.98154067993164	0.45263157894736844
-45.53757858276367	-69.0074691772461	0.4
-75.66063690185547	-37.82413101196289	0.5052631578947369
-9.143467903137207	-76.51807403564453	0.4421052631578948
-5.612285137176514	-62.559730529785156	0.4631578947368421
-36.38584899902344	-44.36134338378906	0.5789473684210527
1.898893117904663	-73.9416275024414	0.4
-51.979042053222656	-31.622827529907227	0.4421052631578948
-44.31658172607422	-42.94305419921875	0.5263157894736842
-52.79855728149414	-31.004823684692383	0.43157894736842106
5.295047283172607	-73.2719955444336	0.4842105263157895
-66.7761459350586	-15.874672889709473	0.5052631578947369
-32.51840591430664	-77.2855224609375	0.35789473684210527
-45.492713928222656	-50.17337417602539	0.5368421052631579
-54.815025329589844	-49.91790771484375	0.4947368421052632
-66.48856353759766	-60.68096923828125	0.25263157894736843
-32.950435638427734	-42.84834671020508	0.6210526315789474
-33.21302032470703	-58.12721252441406	0.5052631578947369
-56.110958099365234	-43.06499481201172	0.5052631578947369
-57.87831497192383	-36.5565185546875	0.4736842105263158
-54.10588836669922	-14.165826797485352	0.45263157894736844
-71.9122085571289	-25.749540328979492	0.5052631578947369
-51.816307067871094	-20.88846778869629	0.4842105263157895
-53.55043411254883	-50.24576950073242	0.5157894736842106
-42.92044448852539	-51.12101364135742	0.4842105263157895
-71.33039093017578	-39.736629486083984	0.4947368421052632
-32.491424560546875	-79.7563247680664	0.3263157894736842
-75.7207260131836	-26.390380859375	0.5157894736842106
-65.92527770996094	-4.451421737670898	0.5157894736842106
-52.5412483215332	-44.90989685058594	0.6105263157894737
-67.35696411132812	-33.80127716064453	0.4842105263157895
-38.653629302978516	-35.28760528564453	0.45263157894736844
-8.384031295776367	-19.339841842651367	0.5052631578947369
-73.59840393066406	-31.916339874267578	0.4736842105263158
-32.513301849365234	-62.47174835205078	0.4947368421052632
-33.08913040161133	-83.50569152832031	0.28421052631578947
-50.421653747558594	-35.166473388671875	0.37894736842105264
-32.97042465209961	-73.8282699584961	0.368421052631579
-31.14763641357422	-40.897239685058594	0.5263157894736842
-44.18783950805664	-65.76072692871094	0.3894736842105263
10.968232154846191	-33.039337158203125	0.3263157894736842
4.837496280670166	-77.97776794433594	0.5473684210526316
-35.18742370605469	-36.26118850708008	0.5157894736842106
-31.875425338745117	-24.26597023010254	0.5157894736842106
-3.1666343212127686	28.17725372314453	0.4210526315789474
-68.05897521972656	-6.09417724609375	0.4736842105263158
1.9076159000396729	-19.747730255126953	0.5368421052631579
-26.830713272094727	-46.60581588745117	0.4736842105263158
-72.68238830566406	-34.50800323486328	0.4947368421052632
-31.635683059692383	-57.35573196411133	0.5157894736842106
-76.2201156616211	-33.66523361206055	0.5052631578947369
-77.21427154541016	-29.662336349487305	0.4947368421052632
-55.699134826660156	-34.877777099609375	0.5578947368421052
2.9776151180267334	-77.88070678710938	0.6
19.22671890258789	-73.84275817871094	0.4736842105263158
-55.68021774291992	-26.852272033691406	0.4421052631578948
-74.00594329833984	-44.38072967529297	0.37894736842105264
-55.17331314086914	-55.349124908447266	0.5368421052631579
-19.89779281616211	-41.91328048706055	0.5578947368421052
-58.995052337646484	3.033764362335205	0.4736842105263158
-43.93317413330078	-45.15095520019531	0.4947368421052632
-57.133731842041016	-51.2464485168457	0.5684210526315789
-33.91563415527344	-58.50599670410156	0.5157894736842106
-62.23784255981445	-23.2390193939209	0.4
-51.75067138671875	-19.49555778503418	0.5368421052631579
-73.87351989746094	-37.58218002319336	0.5894736842105264
-28.674476623535156	-78.9230728149414	0.2947368421052632
-31.810773849487305	-77.39955139160156	0.4
19.077899932861328	-9.908050537109375	0.37894736842105264
-118.9471206665039	46.174896240234375	0.968421052631579
-118.50204467773438	46.00574493408203	0.9052631578947368
8.949857711791992	74.21862030029297	0.3052631578947369
-42.3360595703125	14.496471405029297	0.4736842105263158
-119.88302612304688	45.067718505859375	0.9578947368421052
-119.57337188720703	45.7338752746582	0.9473684210526316
-119.51022338867188	45.96845626831055	0.968421052631579
65.31751251220703	-46.21754837036133	0.37894736842105264
62.254844665527344	34.53593444824219	0.24210526315789477
62.85051727294922	38.72113800048828	0.17894736842105263
39.29634475708008	22.220869064331055	0.4842105263157895
58.4586296081543	-27.159610748291016	0.3263157894736842
-11.072729110717773	29.11842155456543	0.4842105263157895
-41.28187561035156	-56.49284362792969	0.4421052631578948
-23.765003204345703	17.66411781311035	0.4631578947368421
-44.16428756713867	2.0535073280334473	0.5368421052631579
47.11311340332031	-14.555521011352539	0.3052631578947369
0.6773846745491028	0.5262437462806702	0.45263157894736844
-24.881088256835938	-46.5534553527832	0.4736842105263158
52.79433822631836	30.129093170166016	0.3263157894736842
75.09437561035156	25.65057945251465	0.28421052631578947
26.522212982177734	78.52303314208984	0.35789473684210527
59.694278717041016	68.10189056396484	0.2210526315789474
42.73385238647461	32.05329132080078	0.4210526315789474
-62.71297836303711	50.20275115966797	0.5578947368421052
-43.82344055175781	-41.5777473449707	0.4947368421052632
-7.935590744018555	59.73113250732422	0.5263157894736842
-24.056978225708008	65.74120330810547	0.4947368421052632
-1.8920507431030273	-46.381317138671875	0.5368421052631579
-31.437786102294922	-39.10084533691406	0.4842105263157895
29.874773025512695	-60.1048583984375	0.4631578947368421
47.83472442626953	-27.98017692565918	0.43157894736842106
27.270275115966797	79.35332489013672	0.37894736842105264
51.219337463378906	33.84769821166992	0.2736842105263158
73.26898956298828	39.35480880737305	0.37894736842105264
9.5877685546875	65.98615264892578	0.37894736842105264
-35.3480339050293	-25.608989715576172	0.5052631578947369
-17.449583053588867	29.499418258666992	0.4210526315789474
-8.214069366455078	54.47304153442383	0.4105263157894737
-1.692636251449585	68.7938232421875	0.4421052631578948
38.49998092651367	27.006366729736328	0.4105263157894737
9.032341957092285	-78.83065032958984	0.5368421052631579
72.1155776977539	-20.371442794799805	0.4421052631578948
6.614445209503174	-75.58067321777344	0.45263157894736844
74.24847412109375	-18.89929962158203	0.33684210526315794
52.26815414428711	27.236774444580078	0.368421052631579
24.153240203857422	75.54291534423828	0.4210526315789474
7.432301044464111	68.87850189208984	0.28421052631578947
-14.57974624633789	43.32096481323242	0.5368421052631579
-10.434283256530762	5.982594966888428	0.4631578947368421
-4.50667667388916	62.98164749145508	0.4631578947368421
54.60459899902344	-51.83414077758789	0.5052631578947369
-43.40012741088867	0.25189515948295593	0.4842105263157895
-13.286383628845215	8.605225563049316	0.4736842105263158
76.70628356933594	-34.933380126953125	0.4631578947368421
4.024900436401367	65.55500030517578	0.4105263157894737
25.074691772460938	74.44670867919922	0.368421052631579
62.07676696777344	55.37260437011719	0.11578947368421055
36.6419563293457	70.6103515625	0.3052631578947369
67.16731262207031	23.6546630859375	0.1473684210526316
29.872520446777344	71.69868469238281	0.5052631578947369
49.09638214111328	-47.30955123901367	0.4842105263157895
-14.67587661743164	38.444976806640625	0.4105263157894737
-24.512943267822266	18.642662048339844	0.5473684210526316
-2.8724288940429688	9.577587127685547	0.45263157894736844
-23.64898681640625	-64.88526916503906	0.4
57.93243408203125	-27.631847381591797	0.368421052631579
1.9372400045394897	-19.5389461517334	0.4631578947368421
7.740443229675293	66.9269027709961	0.3473684210526316
75.63514709472656	-21.394424438476562	0.33684210526315794
86.22415924072266	11.943410873413086	0.3157894736842105
6.455028533935547	72.04158782958984	0.368421052631579
-64.86552429199219	4.220343589782715	0.4736842105263158
-48.91497802734375	60.35689926147461	0.45263157894736844
-45.21635437011719	-89.50244903564453	0.7157894736842105
-44.76637649536133	-91.28732299804688	0.7473684210526316
-29.5549373626709	-18.406034469604492	0.5368421052631579
-40.035221099853516	-15.290637016296387	0.33684210526315794
43.03342819213867	-59.612945556640625	0.4842105263157895
45.899391174316406	-26.7547550201416	0.4421052631578948
52.19233322143555	33.71080017089844	0.21052631578947373
87.77178192138672	24.167970657348633	0.16842105263157897
0.43880006670951843	-54.90650939941406	0.5684210526315789
-44.804237365722656	-90.08685302734375	0.7263157894736842
-45.486820220947266	-90.4563980102539	0.7157894736842105
-44.80821228027344	-91.05171203613281	0.7157894736842105
-45.47541046142578	-90.19961547851562	0.7157894736842105
-45.56214141845703	-91.64595031738281	0.7578947368421053
-44.854278564453125	-90.89984893798828	0.7052631578947368
-44.3759651184082	-90.43212127685547	0.7263157894736842
-44.627296447753906	-88.46572875976562	0.6947368421052632
-44.15998458862305	-90.6802978515625	0.7157894736842105
-44.73129653930664	-89.94251251220703	0.7157894736842105
-46.06254959106445	-89.42815399169922	0.6842105263157895
-44.67550277709961	-88.4302749633789	0.7052631578947368
-44.55923080444336	-90.68767547607422	0.7157894736842105
-62.361846923828125	36.99496841430664	0.4947368421052632
-62.21645736694336	37.857662200927734	0.4947368421052632
-57.739990234375	10.750662803649902	0.4421052631578948
-33.119205474853516	16.949094772338867	0.3052631578947369
-60.51742172241211	34.67668533325195	0.5052631578947369
-61.2701301574707	37.66792297363281	0.5052631578947369
-45.84272766113281	-48.46282196044922	0.4947368421052632
-20.4238224029541	6.015252590179443	0.45263157894736844
40.73695373535156	33.39727020263672	0.35789473684210527
17.986175537109375	-2.898016929626465	0.368421052631579
-28.63843536376953	62.332759857177734	0.33684210526315794
19.696874618530273	-20.03378677368164	0.368421052631579
-54.363895416259766	32.784027099609375	0.45263157894736844
52.507171630859375	-49.59309387207031	0.4210526315789474
-49.4672966003418	13.682419776916504	0.5157894736842106
-27.09092140197754	-14.510622024536133	0.5263157894736842
39.566280364990234	-40.02685546875	0.4631578947368421
54.66836929321289	-48.46770477294922	0.4105263157894737
-7.3070759773254395	-43.86555862426758	0.4105263157894737
84.34467315673828	12.665056228637695	0.368421052631579
-11.61315631866455	47.67869567871094	0.4736842105263158
-5.9267144203186035	16.12319564819336	0.33684210526315794
-68.80956268310547	28.182743072509766	0.5368421052631579
-33.0467643737793	14.792221069335938	0.45263157894736844
-39.33340072631836	57.53988265991211	0.4421052631578948
-29.102746963500977	-32.91666030883789	0.4631578947368421
-47.41239929199219	16.228044509887695	0.5157894736842106
-51.03940963745117	40.306007385253906	0.4947368421052632
-8.827295303344727	-51.7689208984375	0.5052631578947369
-15.442709922790527	-75.52656555175781	0.4105263157894737
29.320877075195312	-34.2508430480957	0.3894736842105263
-13.440893173217773	3.824413776397705	0.4631578947368421
59.94331741333008	-24.548261642456055	0.2
65.84134674072266	11.841721534729004	0.2736842105263158
-42.06536865234375	-8.288850784301758	0.5263157894736842
11.875385284423828	-49.134830474853516	0.5368421052631579
61.50566482543945	-43.658729553222656	0.5368421052631579
39.849002838134766	-9.08534049987793	0.33684210526315794
-39.50799560546875	-35.40088653564453	0.4631578947368421
20.535171508789062	-1.4914647340774536	0.28421052631578947
44.01719665527344	-41.647220611572266	0.3894736842105263
74.45950317382812	9.958044052124023	0.2736842105263158
72.08394622802734	5.478790283203125	0.2736842105263158
-66.68987274169922	-59.263221740722656	0.3052631578947369
-65.9351806640625	-58.25078201293945	0.43157894736842106
-74.83905792236328	-12.795637130737305	0.5578947368421052
-51.83336639404297	-68.57054901123047	0.28421052631578947
-63.0536994934082	-25.84716033935547	0.37894736842105264
52.53519821166992	-30.47242546081543	0.33684210526315794
57.453548431396484	-48.90435028076172	0.35789473684210527
5.096865177154541	-43.30320358276367	0.4947368421052632
-12.778727531433105	-37.51465606689453	0.5052631578947369
19.097599029541016	-3.8945250511169434	0.37894736842105264
96.6526870727539	-0.9582374691963196	0.28421052631578947
3.190178632736206	60.03041458129883	0.45263157894736844
-65.94111633300781	-8.42951488494873	0.5157894736842106
-28.093910217285156	-64.2823715209961	0.43157894736842106
-39.45343780517578	-66.7530288696289	0.5894736842105264
-64.00688934326172	-59.16155242919922	0.4105263157894737
-70.98204803466797	-27.90576171875	0.4947368421052632
-0.6549099087715149	-16.571941375732422	0.5052631578947369
0.5931881666183472	-14.70730972290039	0.5052631578947369
7.914602279663086	-43.99351119995117	0.5263157894736842
-36.85505294799805	-11.746255874633789	0.4210526315789474
50.52523422241211	-26.330183029174805	0.3263157894736842
-24.255970001220703	47.21056365966797	0.43157894736842106
-23.860830307006836	-70.3088150024414	0.368421052631579
-65.22642517089844	-58.92716598510742	0.3894736842105263
-75.1498794555664	-34.59786605834961	0.4842105263157895
-50.17060089111328	-68.57007598876953	0.3473684210526316
-51.76852035522461	-31.81732749938965	0.4421052631578948
-49.05835723876953	-22.148897171020508	0.45263157894736844
-67.62428283691406	46.48405456542969	0.5263157894736842
-25.525184631347656	-16.284509658813477	0.5368421052631579
-45.80152130126953	-46.20232391357422	0.4736842105263158
-9.389368057250977	-33.9229736328125	0.4210526315789474
49.059268951416016	-6.670306205749512	0.28421052631578947
64.10176849365234	-10.500004768371582	0.4
80.14881896972656	-4.323564052581787	0.2947368421052632
29.569774627685547	-66.04591369628906	0.4842105263157895
-64.8421401977539	-56.69453811645508	0.4105263157894737
-68.8080825805664	-57.650360107421875	0.4210526315789474
1.4678548574447632	-26.58243751525879	0.4421052631578948
-35.18015670776367	-65.5613784790039	0.5157894736842106
6.22033166885376	-50.106895446777344	0.5052631578947369
-8.241981506347656	-16.992759704589844	0.5684210526315789
6.51295280456543	-46.859962463378906	0.4947368421052632
-19.213401794433594	-58.36872100830078	0.4105263157894737
-26.56882095336914	-65.99730682373047	0.45263157894736844
73.84699249267578	-20.732126235961914	0.4210526315789474
23.454675674438477	39.986202239990234	0.4
-42.05025863647461	-23.330415725708008	0.43157894736842106
-65.83849334716797	-4.205149173736572	0.4947368421052632
-78.71804809570312	-35.05705642700195	0.4947368421052632
-75.83018493652344	-36.47185134887695	0.4842105263157895
-53.22926712036133	-30.74762535095215	0.4842105263157895
14.700819969177246	0.7461106777191162	0.4105263157894737
101.49079895019531	-13.387211799621582	0.18947368421052635
-44.0423469543457	-12.45277214050293	0.5684210526315789
4.0878825187683105	-50.333866119384766	0.5473684210526316
3.341465711593628	59.28938293457031	0.4210526315789474
22.644670486450195	76.80455780029297	0.35789473684210527
-77.00888061523438	-25.984119415283203	0.45263157894736844
-47.938697814941406	-64.8235092163086	0.3473684210526316
-54.566078186035156	-53.6685791015625	0.5473684210526316
-78.9571762084961	-29.73241424560547	0.5473684210526316
-37.42338943481445	-35.35770034790039	0.5263157894736842
-49.303749084472656	-52.39085388183594	0.4736842105263158
-32.66033172607422	-43.467952728271484	0.5684210526315789
-8.557414054870605	-15.703557014465332	0.5473684210526316
-20.658279418945312	-41.792266845703125	0.5473684210526316
-10.646902084350586	-26.85526466369629	0.5157894736842106
7.705715179443359	15.145878791809082	0.368421052631579
8.38171100616455	42.62621307373047	0.3263157894736842
-10.395238876342773	-11.952570915222168	0.45263157894736844
-67.8025894165039	-58.96156692504883	0.35789473684210527
-62.67939376831055	-56.67123031616211	0.45263157894736844
-77.42855072021484	-22.166105270385742	0.5684210526315789
-77.97821044921875	-26.855640411376953	0.5052631578947369
-46.18067932128906	-24.3427791595459	0.5368421052631579
-32.84558868408203	-10.401350021362305	0.5052631578947369
21.21442413330078	-16.754671096801758	0.368421052631579
-1.151996374130249	-17.173742294311523	0.4842105263157895
-0.6898545026779175	-32.226436614990234	0.4210526315789474
37.13996887207031	21.315887451171875	0.45263157894736844
-69.47669219970703	-15.003185272216797	0.43157894736842106
-76.19320678710938	-18.414846420288086	0.3894736842105263
-43.21830749511719	-64.67426300048828	0.43157894736842106
-62.1209831237793	-58.797203063964844	0.4421052631578948
-62.29631805419922	-57.320220947265625	0.4631578947368421
-53.31966018676758	-55.082210540771484	0.5052631578947369
-25.835176467895508	-18.743688583374023	0.5157894736842106
-60.582054138183594	-18.23603630065918	0.4736842105263158
16.70616912841797	-64.13327026367188	0.5263157894736842
42.70759582519531	-42.38166427612305	0.45263157894736844
10.78217887878418	-33.124610900878906	0.3473684210526316
53.53940963745117	-32.233524322509766	0.368421052631579
78.66159057617188	-2.4692726135253906	0.3157894736842105
70.12215423583984	-23.134021759033203	0.4421052631578948
-83.34629821777344	-13.22131633758545	0.4736842105263158
-65.07393646240234	-59.823402404785156	0.35789473684210527
-68.09123992919922	-60.363040924072266	0.2947368421052632
7.559031009674072	-23.935291290283203	0.33684210526315794
-31.984128952026367	-39.43557357788086	0.4947368421052632
49.256107330322266	-47.725826263427734	0.4947368421052632
31.994028091430664	7.208317756652832	0.3052631578947369
-16.816951751708984	-42.833770751953125	0.5052631578947369
-34.42252731323242	22.80881118774414	0.4947368421052632
26.280258178710938	-51.76839065551758	0.5578947368421052
-6.770308971405029	-0.03376173973083496	0.4842105263157895
75.40650939941406	9.088399887084961	0.24210526315789477
-0.428944855928421	-18.701570510864258	0.5263157894736842
-55.28303146362305	29.254690170288086	0.4736842105263158
-66.53573608398438	-57.909339904785156	0.4210526315789474
-66.79129791259766	-57.43808364868164	0.4105263157894737
0.6137657761573792	-54.91867446899414	0.5789473684210527
-10.016227722167969	-30.34808349609375	0.45263157894736844
41.09199523925781	-35.820247650146484	0.4631578947368421
29.0229434967041	-44.93962097167969	0.5473684210526316
-7.100170612335205	-15.2086181640625	0.4947368421052632
59.386783599853516	-41.924190521240234	0.4842105263157895
37.20547866821289	-33.47242736816406	0.5052631578947369
-63.78955078125	-18.13438606262207	0.4631578947368421
6.961861610412598	-19.826885223388672	0.26315789473684215
-68.20154571533203	-58.03670883178711	0.4105263157894737
-47.469425201416016	-23.89478302001953	0.4842105263157895
-34.992401123046875	-67.31805419921875	0.4210526315789474
-37.67984390258789	-35.86112594604492	0.45263157894736844
58.00020980834961	-51.204490661621094	0.24210526315789477
18.987436294555664	-5.805390357971191	0.3263157894736842
1.4406592845916748	-22.411087036132812	0.4210526315789474
-39.33026885986328	-15.714592933654785	0.43157894736842106
41.71772384643555	-38.4656867980957	0.4105263157894737
4.590996742248535	59.78995895385742	0.4421052631578948
-19.720041275024414	-73.1915512084961	0.3894736842105263
84.07933807373047	-35.62983703613281	0.35789473684210527
-38.99591064453125	-66.49006652832031	0.4842105263157895
-67.42573547363281	-5.324037075042725	0.5368421052631579
-32.80117416381836	-80.52519989013672	0.3052631578947369
-77.2785873413086	-31.647064208984375	0.45263157894736844
-44.758541107177734	-43.062522888183594	0.4947368421052632
7.980189800262451	-51.16008758544922	0.5052631578947369
25.257186889648438	-12.290863990783691	0.3894736842105263
-11.253754615783691	-36.67830276489258	0.5157894736842106
27.02247428894043	-70.56455993652344	0.4842105263157895
8.49907112121582	65.0020980834961	0.33684210526315794
-65.54593658447266	-6.604314804077148	0.4631578947368421
-76.59484100341797	-32.99825668334961	0.5052631578947369
-55.84805679321289	-56.75236892700195	0.5157894736842106
-48.59701156616211	-68.8414535522461	0.3894736842105263
-50.95996856689453	-29.066011428833008	0.4421052631578948
-42.496192932128906	-45.64097213745117	0.5052631578947369
-29.488513946533203	-31.583791732788086	0.5052631578947369
-23.57927703857422	-3.7878711223602295	0.33684210526315794
35.479209899902344	23.639467239379883	0.4105263157894737
61.54951858520508	-54.03840637207031	0.43157894736842106
37.37299728393555	-44.96174240112305	0.4947368421052632
42.41712188720703	-59.65686798095703	0.4947368421052632
31.44500732421875	-49.92174530029297	0.4421052631578948
46.569541931152344	1.533006191253662	0.3894736842105263
60.02729415893555	-30.1551570892334	0.368421052631579
89.12346649169922	30.881887435913086	0.28421052631578947
53.54396057128906	45.925697326660156	0.2
34.252986907958984	17.633543014526367	0.33684210526315794
-89.30180358886719	2.355475902557373	0.4
49.452571868896484	-49.40517044067383	0.45263157894736844
-36.0906982421875	-30.15298080444336	0.5368421052631579
-16.70201301574707	58.101837158203125	0.4842105263157895
58.96443176269531	-54.04207229614258	0.4736842105263158
44.398372650146484	-55.81943130493164	0.5052631578947369
21.480913162231445	-60.58550262451172	0.4842105263157895
41.48848342895508	31.18170166015625	0.4105263157894737
68.43632507324219	23.245208740234375	0.24210526315789477
64.38207244873047	54.59041213989258	0.23157894736842105
59.602867126464844	52.65972900390625	0.18947368421052635
42.07616424560547	-45.67826461791992	0.4842105263157895
-67.28365325927734	-31.514345169067383	0.4947368421052632
-28.073970794677734	-18.43472671508789	0.4947368421052632
-32.316959381103516	-44.663169860839844	0.5368421052631579
-36.928321838378906	-0.6553447246551514	0.45263157894736844
-16.567691802978516	-44.52814865112305	0.5052631578947369
-22.228130340576172	-64.32868194580078	0.45263157894736844
-10.47641372680664	-68.42084503173828	0.4105263157894737
70.50110626220703	33.744178771972656	0.2736842105263158
68.69947052001953	25.38131332397461	0.26315789473684215
45.1124267578125	20.40188217163086	0.4
59.261085510253906	52.28415298461914	0.21052631578947373
-3.776169776916504	52.45424270629883	0.26315789473684215
-31.138832092285156	-33.7236442565918	0.4947368421052632
-32.48892593383789	-28.083288192749023	0.4947368421052632
-30.884817123413086	14.852252006530762	0.3894736842105263
-19.14512062072754	21.874908447265625	0.45263157894736844
-21.485248565673828	-30.331037521362305	0.4842105263157895
-46.99960708618164	-66.7660903930664	0.3894736842105263
12.545524597167969	-62.81015396118164	0.4105263157894737
71.94429779052734	-14.84982681274414	0.33684210526315794
93.64893341064453	21.970855712890625	0.2
29.983644485473633	44.55216979980469	0.368421052631579
82.39817810058594	7.153980731964111	0.28421052631578947
-13.765313148498535	15.148539543151855	0.4631578947368421
-27.42474365234375	-19.726438522338867	0.5368421052631579
-34.783447265625	-10.638176918029785	0.5052631578947369
-33.84636688232422	-15.304405212402344	0.4
-27.155006408691406	71.11261749267578	0.43157894736842106
-0.2295665740966797	-6.243993282318115	0.4736842105263158
-14.25749397277832	-54.83066940307617	0.5368421052631579
68.3572769165039	-43.60930252075195	0.368421052631579
-31.250141143798828	-51.981605529785156	0.4421052631578948
87.6839828491211	18.397605895996094	0.21052631578947373
73.31104278564453	22.420272827148438	0.17894736842105263
-29.60842514038086	55.18268966674805	0.5473684210526316
23.030067443847656	39.79170227050781	0.35789473684210527
-22.230825424194336	-26.594087600708008	0.5052631578947369
-85.09534454345703	34.860015869140625	0.4842105263157895
-17.726835250854492	30.18482208251953	0.37894736842105264
-39.04977798461914	9.896903038024902	0.5157894736842106
-41.9340705871582	-2.552743434906006	0.5368421052631579
-40.80197525024414	-52.0648307800293	0.4947368421052632
-13.516005516052246	-49.45563507080078	0.5157894736842106
40.56877136230469	30.67595863342285	0.43157894736842106
53.467403411865234	-27.204687118530273	0.3473684210526316
88.01361846923828	29.44529151916504	0.17894736842105263
53.321189880371094	41.64028549194336	0.16842105263157897
-4.783377647399902	69.40373229980469	0.368421052631579
-47.80156707763672	17.018362045288086	0.5052631578947369
-12.7400484085083	-37.905460357666016	0.4947368421052632
-38.43281555175781	-20.32490348815918	0.4842105263157895
-34.86320877075195	10.161543846130371	0.4842105263157895
35.80297088623047	-44.50400161743164	0.5263157894736842
-13.834636688232422	-53.27431869506836	0.5263157894736842
30.658140182495117	-41.01624298095703	0.45263157894736844
40.83229446411133	31.77603530883789	0.368421052631579
-21.513927459716797	4.864938259124756	0.5052631578947369
69.24211883544922	51.32414245605469	0.1578947368421053
77.42610168457031	45.46070861816406	0.16842105263157897
-7.389130115509033	-22.97620391845703	0.5052631578947369
-32.59376525878906	-29.351646423339844	0.4947368421052632
-0.10319273173809052	-16.1396484375	0.5157894736842106
-56.96510314941406	6.28735876083374	0.43157894736842106
-13.555475234985352	-29.285696029663086	0.5052631578947369
-13.812942504882812	-13.137328147888184	0.4947368421052632
55.59638977050781	-45.448368072509766	0.43157894736842106
-38.43365478515625	-61.8323860168457	0.5157894736842106
44.7703971862793	75.60384368896484	0.368421052631579
82.49311065673828	6.717309474945068	0.28421052631578947
2.9081809520721436	-9.76482105255127	0.4631578947368421
47.683570861816406	72.08745574951172	0.21052631578947373
30.492443084716797	25.52992820739746	0.3473684210526316
-56.586795806884766	46.117740631103516	0.5052631578947369
-13.621275901794434	-38.09125900268555	0.5052631578947369
-61.187232971191406	5.127378940582275	0.37894736842105264
-6.428689479827881	-13.654305458068848	0.4947368421052632
50.2349853515625	-51.095088958740234	0.45263157894736844
-18.142559051513672	-64.51475524902344	0.3263157894736842
72.57599639892578	-8.249312400817871	0.4210526315789474
73.40581512451172	11.62088394165039	0.3157894736842105
66.31736755371094	3.5094447135925293	0.3894736842105263
-11.155436515808105	-30.851755142211914	0.4842105263157895
70.61661529541016	3.912874460220337	0.2736842105263158
-1.3397570848464966	-17.155742645263672	0.43157894736842106
-20.529043197631836	-27.043689727783203	0.5052631578947369
-26.02736473083496	-33.67526626586914	0.4421052631578948
-33.545597076416016	-32.886016845703125	0.4631578947368421
-19.51997947692871	-27.244400024414062	0.5052631578947369
-53.04369354248047	-54.02988815307617	0.5157894736842106
44.231998443603516	-54.56599807739258	0.3894736842105263
-33.81190872192383	-71.45167541503906	0.3894736842105263
50.41573715209961	-16.536968231201172	0.3157894736842105
83.22693634033203	24.945079803466797	0.2210526315789474
86.3143539428711	30.788522720336914	0.1473684210526316
64.68636322021484	55.16310501098633	0.26315789473684215
72.33865356445312	25.12103271484375	0.368421052631579
-19.608430862426758	-9.16139030456543	0.4736842105263158
5.769927024841309	-49.1348991394043	0.4947368421052632
0.28011032938957214	-4.822007656097412	0.45263157894736844
-26.209644317626953	39.06553268432617	0.5157894736842106
-47.78670120239258	-27.242137908935547	0.4947368421052632
82.77349853515625	-34.97447204589844	0.37894736842105264
-11.295551300048828	-13.551858901977539	0.5052631578947369
98.80929565429688	-8.698086738586426	0.2
73.09436798095703	35.55209732055664	0.23157894736842105
64.17743682861328	52.50643539428711	0.1473684210526316
77.3450698852539	42.464515686035156	0.2210526315789474
-48.39982986450195	9.998210906982422	0.4842105263157895
-47.87078857421875	-26.871713638305664	0.5052631578947369
-31.103229522705078	-15.666901588439941	0.4736842105263158
-0.524934709072113	1.6762927770614624	0.4
-0.8490325808525085	5.188417434692383	0.4210526315789474
57.4738883972168	-54.4660758972168	0.4210526315789474
10.006672859191895	-51.448974609375	0.5052631578947369
2.61838960647583	-48.67088317871094	0.6
81.55366516113281	-14.217019081115723	0.2736842105263158
63.23523712158203	24.058101654052734	0.35789473684210527
78.1328125	31.980865478515625	0.24210526315789477
63.94438552856445	53.85737609863281	0.18947368421052635
-4.145202159881592	63.533992767333984	0.43157894736842106
-56.75339889526367	46.118682861328125	0.4842105263157895
-2.0197865962982178	2.76123309135437	0.4736842105263158
-33.90021514892578	-11.238175392150879	0.4947368421052632
-9.86936092376709	15.509186744689941	0.4736842105263158
-63.70491027832031	-29.32131004333496	0.45263157894736844
28.293649673461914	-11.788637161254883	0.4
-17.740291595458984	-23.05063247680664	0.43157894736842106
-1.8725799322128296	62.3659553527832	0.43157894736842106
92.95418548583984	0.23248621821403503	0.21052631578947373
60.59899139404297	7.805158615112305	0.23157894736842105
90.16512298583984	18.095474243164062	0.2
35.60076904296875	23.181060791015625	0.368421052631579
-56.241031646728516	8.360676765441895	0.4421052631578948
-12.3390531539917	-13.302970886230469	0.4947368421052632
-37.41617965698242	6.070289134979248	0.5052631578947369
-84.13299560546875	8.062256813049316	0.45263157894736844
-2.3488528728485107	-8.913681983947754	0.4631578947368421
40.32992935180664	-38.85683822631836	0.43157894736842106
47.492591857910156	-33.888206481933594	0.43157894736842106
55.14127731323242	-5.997228622436523	0.3894736842105263
56.53104782104492	-21.63507652282715	0.18947368421052635
-34.2816162109375	-15.688989639282227	0.4210526315789474
56.493465423583984	52.61880874633789	0.21052631578947373
55.895538330078125	13.692806243896484	0.35789473684210527
-71.37394714355469	37.9189453125	0.5263157894736842
-29.970542907714844	-34.09945297241211	0.5157894736842106
38.658138275146484	-38.81035232543945	0.4947368421052632
-13.83336353302002	-16.424768447875977	0.4631578947368421
-26.109851837158203	-33.95924758911133	0.4736842105263158
-32.00363540649414	-50.98526382446289	0.4842105263157895
56.15359878540039	-46.34952926635742	0.4421052631578948
52.45264434814453	30.2584171295166	0.4105263157894737
95.8071517944336	26.649898529052734	0.17894736842105263
73.16332244873047	15.1470947265625	0.21052631578947373
67.58350372314453	40.44375991821289	0.21052631578947373
41.90499496459961	24.082977294921875	0.4421052631578948
-37.69501495361328	35.849525451660156	0.2736842105263158
-50.31460952758789	42.66770935058594	0.45263157894736844
18.798744201660156	71.80401611328125	0.3157894736842105
-5.960788726806641	63.93486404418945	0.45263157894736844
16.27007293701172	72.95521545410156	0.4
48.02408218383789	62.57160186767578	0.17894736842105263
46.664329528808594	70.22395324707031	0.2
13.265887260437012	74.24079132080078	0.2736842105263158
-27.847328186035156	20.756271362304688	0.4631578947368421
26.63412857055664	-57.66514205932617	0.4736842105263158
19.602598190307617	-35.53098678588867	0.4421052631578948
-7.651331901550293	43.125125885009766	0.5157894736842106
-19.518251419067383	17.681543350219727	0.4736842105263158
-11.838126182556152	59.69550323486328	0.5157894736842106
-3.822145938873291	38.39491653442383	0.3052631578947369
10.343297004699707	39.443397521972656	0.1578947368421053
8.698121070861816	73.95623016357422	0.33684210526315794
-17.310976028442383	54.41356658935547	0.3894736842105263
-10.585291862487793	5.011038303375244	0.4105263157894737
28.29448127746582	74.1080322265625	0.43157894736842106
-12.912997245788574	3.5005836486816406	0.4421052631578948
54.455718994140625	31.24165153503418	0.45263157894736844
34.13335418701172	-13.070459365844727	0.4105263157894737
-13.00798225402832	41.581939697265625	0.4736842105263158
16.3257999420166	36.94552230834961	0.2947368421052632
39.3737678527832	55.23930358886719	0.11578947368421055
-32.985572814941406	6.955063819885254	0.5263157894736842
-49.42530059814453	38.928375244140625	0.4421052631578948
55.1491584777832	49.122283935546875	0.2
29.60077476501465	48.89559555053711	0.368421052631579
83.43645477294922	37.271759033203125	0.11578947368421055
42.18031311035156	66.76466369628906	0.21052631578947373
64.20926666259766	-23.743616104125977	0.4631578947368421
68.05297088623047	-27.747953414916992	0.5157894736842106
-4.153781890869141	-5.6654205322265625	0.5894736842105264
50.37030792236328	24.881511688232422	0.4631578947368421
-14.798542022705078	44.01273727416992	0.5473684210526316
-2.6021885871887207	14.49387264251709	0.4105263157894737
-10.459155082702637	62.238250732421875	0.4947368421052632
14.24310302734375	64.33672332763672	0.37894736842105264
-24.27050018310547	34.937076568603516	0.4842105263157895
46.98200988769531	18.210525512695312	0.28421052631578947
-21.327119827270508	1.5100526809692383	0.5263157894736842
18.050378799438477	75.03755187988281	0.4
52.04397201538086	64.81072998046875	0.1473684210526316
47.465728759765625	66.47480010986328	0.2210526315789474
48.699005126953125	63.78329849243164	0.13684210526315793
46.737220764160156	52.72378921508789	0.17894736842105263
-47.34354019165039	65.28628540039062	0.5157894736842106
53.383365631103516	20.643869400024414	0.43157894736842106
29.237842559814453	40.40117263793945	0.26315789473684215
-52.58555603027344	52.81120300292969	0.4842105263157895
46.82569122314453	22.467979431152344	0.43157894736842106
24.368980407714844	69.34893798828125	0.3894736842105263
57.09091567993164	63.05181884765625	0.21052631578947373
70.29179382324219	45.060569763183594	0.24210526315789477
7.789305210113525	58.87575912475586	0.5368421052631579
85.04853057861328	-29.280567169189453	0.5368421052631579
-15.856431007385254	11.965402603149414	0.5578947368421052
32.54862594604492	40.42820358276367	0.2947368421052632
-59.303863525390625	11.858139038085938	0.4421052631578948
-32.39271926879883	65.81473541259766	0.45263157894736844
-75.18380737304688	44.4028434753418	0.5368421052631579
-17.85990333557129	42.271507263183594	0.5789473684210527
-44.91654586791992	39.69405746459961	0.5052631578947369
-29.025802612304688	-11.558871269226074	0.5052631578947369
56.14499282836914	-29.703651428222656	0.4631578947368421
38.8661994934082	-44.21324920654297	0.5157894736842106
31.187854766845703	-68.36579132080078	0.5263157894736842
48.43339157104492	23.870807647705078	0.5684210526315789
47.170719146728516	26.16668128967285	0.5052631578947369
-2.1194679737091064	70.4817123413086	0.5157894736842106
-58.80954360961914	51.728515625	0.4947368421052632
34.08696365356445	41.26957321166992	0.16842105263157897
-10.632582664489746	63.40567398071289	0.4736842105263158
11.353919982910156	73.46070861816406	0.23157894736842105
18.403005599975586	61.07326126098633	0.3473684210526316
33.08671951293945	58.03126525878906	0.2736842105263158
22.02924919128418	75.5723648071289	0.33684210526315794
34.0753173828125	63.03990936279297	0.28421052631578947
28.690534591674805	74.83917999267578	0.4
39.44485092163086	-65.3037109375	0.4
-14.469197273254395	10.019183158874512	0.5578947368421052
53.42494583129883	20.67950439453125	0.45263157894736844
-64.60685729980469	8.545427322387695	0.37894736842105264
-26.291772842407227	32.512874603271484	0.5368421052631579
-12.261971473693848	44.80062484741211	0.4736842105263158
0.6691054701805115	8.866738319396973	0.4
42.98716354370117	20.853572845458984	0.4
-3.78275728225708	-5.537500858306885	0.5789473684210527
57.9642448425293	-36.34806823730469	0.4210526315789474
52.29890060424805	24.763690948486328	0.368421052631579
39.258113861083984	67.46265411376953	0.26315789473684215
31.46784210205078	60.960140228271484	0.3052631578947369
78.551025390625	42.76610565185547	0.09473684210526317
43.363121032714844	46.91576385498047	0.26315789473684215
-49.429466247558594	24.79435157775879	0.5368421052631579
-14.208268165588379	37.93519592285156	0.45263157894736844
15.80606460571289	48.95421600341797	0.368421052631579
-21.6384334564209	69.64073944091797	0.4947368421052632
-3.8223631381988525	65.0125503540039	0.368421052631579
62.58861541748047	60.872894287109375	0.35789473684210527
72.77395629882812	39.7942008972168	0.3473684210526316
46.057464599609375	61.03202438354492	0.1473684210526316
11.72493839263916	64.53328704833984	0.4210526315789474
27.61431121826172	-51.19447326660156	0.5684210526315789
-46.37944793701172	-12.904037475585938	0.5578947368421052
-15.612238883972168	58.8924674987793	0.5157894736842106
-33.227867126464844	63.308231353759766	0.3157894736842105
0.5765143036842346	62.06492233276367	0.4210526315789474
1.2538325786590576	47.605995178222656	0.3894736842105263
-38.5325927734375	35.36732864379883	0.2947368421052632
-13.99898910522461	19.410751342773438	0.4631578947368421
0.8423420786857605	-44.905677795410156	0.631578947368421
-15.473161697387695	9.324687957763672	0.5894736842105264
-6.696201801300049	-0.06124288961291313	0.45263157894736844
42.99665832519531	19.939809799194336	0.5368421052631579
51.289466857910156	28.227771759033203	0.43157894736842106
-6.069413661956787	-42.409122467041016	0.4105263157894737
22.882701873779297	72.24935150146484	0.4105263157894737
27.0499210357666	16.926565170288086	0.45263157894736844
-29.716384887695312	-1.6042383909225464	0.4947368421052632
-15.950138092041016	-44.09740447998047	0.4947368421052632
65.53424835205078	-49.126441955566406	0.45263157894736844
-19.46221923828125	39.933921813964844	0.4421052631578948
25.918590545654297	60.493858337402344	0.17894736842105263
-69.16268157958984	-27.299556732177734	0.5473684210526316
-37.301456451416016	-37.20148849487305	0.4842105263157895
-31.481521606445312	-34.100379943847656	0.5157894736842106
-78.35405731201172	-27.132587432861328	0.5263157894736842
-33.92655944824219	-80.99964141845703	0.21052631578947373
-76.465087890625	-41.85301971435547	0.5157894736842106
66.1549072265625	18.70289421081543	0.33684210526315794
29.742420196533203	48.52348709106445	0.2736842105263158
-18.117616653442383	-23.243144989013672	0.4421052631578948
19.678754806518555	-2.053677558898926	0.33684210526315794
-6.139349937438965	58.37661361694336	0.43157894736842106
44.27552795410156	55.48746871948242	0.2
-36.406463623046875	-46.1065559387207	0.5684210526315789
-78.40235900878906	-32.115562438964844	0.5789473684210527
22.59457778930664	39.870628356933594	0.4
-77.56498718261719	-20.356447219848633	0.5894736842105264
-73.66992950439453	-27.301210403442383	0.4736842105263158
-59.313716888427734	-29.607303619384766	0.368421052631579
6.780710697174072	3.988560438156128	0.4631578947368421
97.15773010253906	-13.890941619873047	0.2210526315789474
7.5181097984313965	-49.551876068115234	0.4842105263157895
-12.628007888793945	-38.406654357910156	0.5052631578947369
33.97174835205078	56.24966049194336	0.25263157894736843
91.149169921875	13.592596054077148	0.28421052631578947
-66.89960479736328	-24.059158325195312	0.45263157894736844
-73.90699005126953	-15.933387756347656	0.5684210526315789
-30.940153121948242	-59.93336486816406	0.4947368421052632
-33.15651321411133	-75.48162078857422	0.368421052631579
-47.02421951293945	-31.16382598876953	0.43157894736842106
-46.49233627319336	-32.56119155883789	0.45263157894736844
36.65238571166992	22.46717643737793	0.4842105263157895
-28.995847702026367	-33.515655517578125	0.45263157894736844
41.55573654174805	25.7106876373291	0.45263157894736844
-56.158836364746094	22.440309524536133	0.5684210526315789
24.84634017944336	68.19358825683594	0.3473684210526316
-61.872772216796875	-11.291695594787598	0.5368421052631579
-35.094459533691406	-43.56412887573242	0.5894736842105264
-32.526817321777344	-32.93228530883789	0.4736842105263158
-75.43775939941406	-17.27484130859375	0.5578947368421052
-73.82781982421875	-43.31146240234375	0.4947368421052632
-52.15680694580078	-31.520137786865234	0.4210526315789474
-23.943655014038086	-45.044464111328125	0.4631578947368421
33.18891143798828	40.1531867980957	0.23157894736842105
47.609615325927734	-38.604610443115234	0.4421052631578948
1.6501671075820923	-58.70268249511719	0.3263157894736842
-16.591678619384766	-30.518054962158203	0.4421052631578948
17.15951156616211	60.03742599487305	0.23157894736842105
80.26211547851562	35.94586944580078	0.12631578947368421
60.489463806152344	19.82453155517578	0.3894736842105263
5.442416667938232	-71.62885284423828	0.5052631578947369
-74.29800415039062	-21.446435928344727	0.5263157894736842
-64.78853607177734	-59.484291076660156	0.3894736842105263
-35.183780670166016	-79.31075286865234	0.4105263157894737
-31.62264060974121	-79.05915832519531	0.368421052631579
2.9058573246002197	-46.12803268432617	0.6
15.428974151611328	7.013370513916016	0.3263157894736842
-55.46482849121094	12.41562271118164	0.5157894736842106
-82.22601318359375	4.38929557800293	0.368421052631579
5.577629089355469	-25.906646728515625	0.4
84.78508758544922	10.04713249206543	0.3157894736842105
-41.355247497558594	-27.5831241607666	0.5789473684210527
-42.6963005065918	-27.65261459350586	0.5473684210526316
-46.29921340942383	-24.86065101623535	0.5052631578947369
-77.69852447509766	-35.619590759277344	0.5052631578947369
-77.94808959960938	-36.52621841430664	0.4842105263157895
-57.612518310546875	-25.4560489654541	0.368421052631579
-26.90022087097168	-15.808012962341309	0.5157894736842106
5.5999674797058105	-47.664581298828125	0.5263157894736842
-42.08163833618164	-12.703336715698242	0.5578947368421052
19.332759857177734	-36.717979431152344	0.4631578947368421
27.158170700073242	64.19390106201172	0.2210526315789474
65.78797912597656	42.96744155883789	0.37894736842105264
-59.57999801635742	-24.82381248474121	0.33684210526315794
-38.977020263671875	-66.46781921386719	0.4947368421052632
-32.75114440917969	-63.681114196777344	0.5052631578947369
-78.68912506103516	-28.05569076538086	0.4947368421052632
-45.845375061035156	-31.59773826599121	0.5368421052631579
-33.93706130981445	-79.4399642944336	0.3473684210526316
-23.24285888671875	-70.1241683959961	0.37894736842105264
-13.223012924194336	-34.87583541870117	0.5263157894736842
-18.955373764038086	-48.33511734008789	0.4210526315789474
-8.821796417236328	-47.845706939697266	0.35789473684210527
61.1834831237793	-5.155154228210449	0.3157894736842105
-53.312740325927734	-55.07831573486328	0.4736842105263158
-33.273048400878906	-38.657596588134766	0.5473684210526316
-24.12832260131836	-70.77450561523438	0.35789473684210527
-75.36405944824219	-38.36269760131836	0.5157894736842106
-77.87516784667969	-28.262014389038086	0.5052631578947369
-78.0813980102539	-26.789230346679688	0.4736842105263158
-56.1242790222168	-23.872447967529297	0.3894736842105263
32.05699157714844	21.613845825195312	0.368421052631579
19.25967025756836	4.979162693023682	0.33684210526315794
-13.03144359588623	-12.75637149810791	0.4947368421052632
21.604639053344727	-33.38451385498047	0.43157894736842106
-2.662869691848755	66.27776336669922	0.35789473684210527
2.011525869369507	60.20964050292969	0.4210526315789474
-75.97734832763672	-18.206619262695312	0.4842105263157895
-39.06618118286133	-34.050411224365234	0.45263157894736844
-47.06063461303711	-28.070560455322266	0.4421052631578948
-76.80140686035156	-39.76187515258789	0.4947368421052632
-33.830169677734375	-80.1023941040039	0.26315789473684215
-25.398712158203125	-20.03997230529785	0.4842105263157895
-17.2254638671875	67.03933715820312	0.45263157894736844
52.355194091796875	-36.84823989868164	0.45263157894736844
-9.687742233276367	-62.4321403503418	0.4105263157894737
-18.896602630615234	-23.61991310119629	0.5052631578947369
30.077747344970703	57.649200439453125	0.24210526315789477
74.28915405273438	34.48861312866211	0.17894736842105263
8.402941703796387	59.83741760253906	0.4842105263157895
-77.77436828613281	-23.37432289123535	0.5789473684210527
-66.67800903320312	-56.34100341796875	0.45263157894736844
-77.64500427246094	-35.95738983154297	0.5368421052631579
13.238158226013184	-7.777876377105713	0.4105263157894737
-12.043290138244629	-50.90032958984375	0.5578947368421052
54.92173767089844	-44.90416717529297	0.4
-16.421707153320312	-42.935462951660156	0.4947368421052632
31.939167022705078	11.005509376525879	0.368421052631579
-30.609392166137695	36.963836669921875	0.45263157894736844
67.0039291381836	-25.6829776763916	0.4631578947368421
41.52030944824219	25.706626892089844	0.4736842105263158
29.672855377197266	-69.72148132324219	0.5157894736842106
-51.09114074707031	-20.56827735900879	0.4842105263157895
-70.85812377929688	-13.2361421585083	0.5684210526315789
-77.12377166748047	-34.76893997192383	0.5052631578947369
-73.25310516357422	-32.02850341796875	0.5052631578947369
-40.662841796875	-43.09187698364258	0.5894736842105264
2.620636224746704	-40.400882720947266	0.5157894736842106
75.82076263427734	33.468563079833984	0.21052631578947373
-1.633901834487915	-47.31623077392578	0.5157894736842106
-12.587289810180664	-39.10063934326172	0.5789473684210527
62.152164459228516	0.883558452129364	0.2947368421052632
13.060554504394531	61.450477600097656	0.3894736842105263
-73.2774658203125	-21.35904884338379	0.5473684210526316
-32.67194366455078	-58.91554260253906	0.5157894736842106
-75.96146392822266	-32.094974517822266	0.5052631578947369
0.9838663339614868	-26.38211441040039	0.37894736842105264
-35.0380859375	-67.82258605957031	0.45263157894736844
-35.922584533691406	-36.16032028198242	0.5368421052631579
-4.7379045486450195	16.61854362487793	0.35789473684210527
3.321451187133789	60.74800109863281	0.37894736842105264
-42.42107009887695	-27.86111831665039	0.5894736842105264
-1.9553903341293335	-17.768739700317383	0.45263157894736844
27.604991912841797	44.077354431152344	0.37894736842105264
-19.331695556640625	21.91623306274414	0.4210526315789474
2.020400047302246	-65.19566345214844	0.4421052631578948
-29.331815719604492	-75.42780303955078	0.4105263157894737
-41.660865783691406	-66.57710266113281	0.3894736842105263
-46.469417572021484	-30.408653259277344	0.4421052631578948
-32.74200439453125	-80.74020385742188	0.2736842105263158
-76.5112533569336	-41.413978576660156	0.5263157894736842
-36.0207633972168	-9.750859260559082	0.5368421052631579
29.943660736083984	-30.706092834472656	0.4736842105263158
28.75075340270996	-42.50506591796875	0.5052631578947369
5.779524326324463	-40.66630554199219	0.4842105263157895
24.857351303100586	70.51458740234375	0.3263157894736842
29.484643936157227	57.325645446777344	0.2947368421052632
-71.87371063232422	-2.0387790203094482	0.5578947368421052
-76.61518859863281	-31.856618881225586	0.5263157894736842
-51.64589309692383	-56.62617111206055	0.45263157894736844
-56.37779998779297	-46.119449615478516	0.5052631578947369
-29.4814395904541	-56.93645477294922	0.45263157894736844
-40.77565002441406	-35.671241760253906	0.4105263157894737
-6.625265121459961	-11.05097770690918	0.5052631578947369
40.21144485473633	27.142202377319336	0.37894736842105264
-9.592236518859863	30.697425842285156	0.35789473684210527
-24.312761306762695	64.1103744506836	0.4421052631578948
-42.864078521728516	-3.1607484817504883	0.5473684210526316
48.18208694458008	-55.287376403808594	0.4
63.87948989868164	-23.92823600769043	0.4947368421052632
64.89656066894531	-52.5472412109375	0.4421052631578948
100.09333038330078	-20.550132751464844	0.3263157894736842
60.72803497314453	19.795122146606445	0.35789473684210527
45.393043518066406	18.081787109375	0.45263157894736844
4.8720550537109375	66.61517333984375	0.3894736842105263
-21.99230194091797	-2.3286397457122803	0.4631578947368421
-20.005626678466797	-34.479610443115234	0.5368421052631579
-22.94219207763672	49.77526092529297	0.4105263157894737
42.81266784667969	27.94045066833496	0.4105263157894737
62.74754333496094	-50.513916015625	0.368421052631579
56.99650955200195	-27.987876892089844	0.43157894736842106
20.408781051635742	-61.86370849609375	0.4842105263157895
73.39481353759766	11.605287551879883	0.3157894736842105
61.26121520996094	54.65283203125	0.2
60.457305908203125	50.27635192871094	0.3157894736842105
17.076229095458984	61.88848114013672	0.4
-3.5770158767700195	13.236795425415039	0.4421052631578948
-9.347734451293945	54.36164855957031	0.45263157894736844
66.05529022216797	-50.161766052246094	0.3894736842105263
6.514335632324219	71.96114349365234	0.33684210526315794
-13.23139762878418	38.27657699584961	0.4421052631578948
60.29280471801758	-26.505094528198242	0.25263157894736843
73.64839172363281	-36.46067810058594	0.3263157894736842
49.98255157470703	-55.41757583618164	0.5052631578947369
83.95281982421875	-10.793743133544922	0.2210526315789474
-25.78316307067871	-27.4134464263916	0.4736842105263158
66.11721801757812	19.198274612426758	0.45263157894736844
17.909786224365234	-30.51837730407715	0.4421052631578948
59.470462799072266	-34.504905700683594	0.3052631578947369
-5.709313869476318	30.56071662902832	0.3894736842105263
-12.556886672973633	21.049039840698242	0.3157894736842105
57.059715270996094	-56.31630325317383	0.3263157894736842
-17.82434844970703	28.522838592529297	0.4421052631578948
47.67854690551758	-14.593918800354004	0.23157894736842105
70.19184112548828	-45.87372970581055	0.26315789473684215
61.10688781738281	-29.235666275024414	0.26315789473684215
57.564212799072266	-18.177753448486328	0.33684210526315794
64.9607925415039	0.4382888376712799	0.2210526315789474
43.636741638183594	47.71237564086914	0.28421052631578947
49.46275329589844	64.81787872314453	0.2
49.05715560913086	21.99384880065918	0.4210526315789474
-46.18513107299805	37.43307113647461	0.5157894736842106
-3.9970109462738037	60.894317626953125	0.4421052631578948
57.963401794433594	-36.28494644165039	0.3263157894736842
55.40530776977539	-41.16856384277344	0.4947368421052632
-5.941959857940674	14.992772102355957	0.3473684210526316
52.82367706298828	-45.006351470947266	0.35789473684210527
77.36619567871094	-21.85030174255371	0.4842105263157895
84.27620697021484	-0.927740216255188	0.2736842105263158
70.88787841796875	47.87643814086914	0.24210526315789477
39.15280532836914	32.26580047607422	0.43157894736842106
71.6032485961914	34.860260009765625	0.2947368421052632
-12.420267105102539	38.364044189453125	0.4421052631578948
6.886569499969482	4.287911891937256	0.5684210526315789
-10.407511711120605	-11.88106632232666	0.4631578947368421
2.3594517707824707	3.0803139209747314	0.4105263157894737
-18.063610076904297	36.39822006225586	0.4631578947368421
57.27519226074219	-40.72938919067383	0.4631578947368421
72.9299545288086	-45.8582763671875	0.26315789473684215
70.30889892578125	-28.786762237548828	0.4210526315789474
43.82738494873047	-31.702674865722656	0.5052631578947369
68.46194458007812	19.6715030670166	0.368421052631579
66.33233642578125	18.62830924987793	0.3263157894736842
43.89408874511719	47.97963333129883	0.3473684210526316
8.039616584777832	60.764015197753906	0.4105263157894737
-16.288307189941406	75.36937713623047	0.4
48.509666442871094	8.572259902954102	0.3473684210526316
-20.38797950744629	38.16357421875	0.5052631578947369
-74.48223876953125	20.844587326049805	0.4421052631578948
-43.98920440673828	-18.897075653076172	0.37894736842105264
74.43519592285156	-44.82658004760742	0.3157894736842105
67.39195251464844	-27.85103416442871	0.4947368421052632
42.16881561279297	31.6727294921875	0.368421052631579
37.18793869018555	70.19233703613281	0.3473684210526316
53.74770736694336	65.02174377441406	0.24210526315789477
71.67115783691406	-31.314851760864258	0.45263157894736844
58.42136001586914	-35.719181060791016	0.33684210526315794
-20.054458618164062	65.68465423583984	0.4210526315789474
-15.41573715209961	74.80447387695312	0.4
-57.576107025146484	34.78434753417969	0.4947368421052632
100.80223846435547	-16.766925811767578	0.21052631578947373
57.611839294433594	-9.062750816345215	0.3263157894736842
-12.49785327911377	-66.28616333007812	0.3263157894736842
41.39956283569336	-29.93572425842285	0.4631578947368421
40.269798278808594	30.58726692199707	0.45263157894736844
13.28679370880127	67.35977172851562	0.43157894736842106
60.43727493286133	49.2938232421875	0.24210526315789477
46.23739242553711	30.745119094848633	0.37894736842105264
58.82158279418945	-26.842266082763672	0.35789473684210527
-87.6393814086914	44.12859344482422	0.6210526315789474
-87.62405395507812	44.1278190612793	0.6421052631578947
-15.896771430969238	-47.16310501098633	0.4
-34.008705139160156	2.5789778232574463	0.4736842105263158
-114.4826431274414	45.4886474609375	0.6842105263157895
-119.05899810791016	43.46337890625	0.6947368421052632
-119.11305236816406	43.42828369140625	0.6947368421052632
-118.27702331542969	43.880863189697266	0.7157894736842105
-117.42985534667969	44.39052200317383	0.7157894736842105
-117.88451385498047	43.919368743896484	0.6736842105263158
-42.763729095458984	8.141347885131836	0.5684210526315789
-6.009144306182861	-20.357044219970703	0.5157894736842106
-36.21461486816406	0.3918547034263611	0.4947368421052632
-27.691532135009766	-17.83112335205078	0.5263157894736842
-32.06996536254883	3.5965540409088135	0.4421052631578948
-27.579008102416992	5.113763809204102	0.4105263157894737
62.537498474121094	-53.392879486083984	0.3894736842105263
56.79895782470703	-9.771449089050293	0.33684210526315794
22.460050582885742	-47.495296478271484	0.3894736842105263
78.48957824707031	-25.130964279174805	0.37894736842105264
83.83199310302734	30.053804397583008	0.3052631578947369
51.92804718017578	24.29990577697754	0.45263157894736844
34.70048141479492	23.393823623657227	0.43157894736842106
46.847835540771484	-43.945106506347656	0.4631578947368421
-18.11391830444336	-32.37006759643555	0.5157894736842106
55.58953857421875	11.495502471923828	0.3263157894736842
-40.073486328125	-23.12528419494629	0.4421052631578948
-41.77286148071289	-2.5157828330993652	0.5263157894736842
8.278373718261719	-37.8835334777832	0.4421052631578948
65.7754898071289	-49.80329895019531	0.4210526315789474
22.44998550415039	-62.055564880371094	0.5157894736842106
64.73319244384766	1.747137427330017	0.28421052631578947
37.886009216308594	66.57808685302734	0.3263157894736842
47.3026237487793	28.694013595581055	0.45263157894736844
-2.07236385345459	62.33369064331055	0.4210526315789474
59.25084686279297	-35.98918914794922	0.4105263157894737
-72.29586791992188	44.13404846191406	0.5684210526315789
17.534589767456055	-28.999109268188477	0.4736842105263158
-38.951908111572266	-21.06184959411621	0.4736842105263158
-14.262479782104492	37.33700180053711	0.4842105263157895
94.36560821533203	-11.538580894470215	0.2210526315789474
29.65050506591797	8.612621307373047	0.45263157894736844
-11.469364166259766	-47.91181564331055	0.5263157894736842
79.42778778076172	18.012388229370117	0.33684210526315794
0.568315327167511	59.413692474365234	0.45263157894736844
17.51854133605957	60.49713134765625	0.35789473684210527
43.75896453857422	25.033409118652344	0.4842105263157895
-1.9713937044143677	12.924564361572266	0.45263157894736844
-63.94133758544922	5.628401756286621	0.43157894736842106
-14.094900131225586	-13.344026565551758	0.4947368421052632
4.0668158531188965	2.998508930206299	0.4736842105263158
49.06782150268555	-51.64862823486328	0.4842105263157895
40.98641586303711	-23.669544219970703	0.368421052631579
30.26094627380371	-33.75644302368164	0.37894736842105264
74.0541000366211	-22.383899688720703	0.3894736842105263
54.05086898803711	33.24230194091797	0.2
64.66980743408203	55.747562408447266	0.25263157894736843
-14.50528621673584	15.974417686462402	0.4631578947368421
71.77578735351562	24.49994659423828	0.2947368421052632
-50.896690368652344	-55.03386688232422	0.45263157894736844
4.704252243041992	-47.77811813354492	0.5263157894736842
-31.821334838867188	-43.578033447265625	0.5578947368421052
-27.38156509399414	-45.8101692199707	0.4842105263157895
-55.258270263671875	-51.91162109375	0.5157894736842106
-77.49580383300781	-38.84592056274414	0.5263157894736842
-34.95111846923828	-36.44553756713867	0.4842105263157895
-17.15202522277832	-54.030113220214844	0.43157894736842106
-19.864896774291992	-49.95526123046875	0.4210526315789474
-63.07676315307617	-40.926597595214844	0.5263157894736842
-33.009578704833984	-45.659942626953125	0.5052631578947369
-39.818538665771484	-22.613759994506836	0.4
-54.89714431762695	-54.53447341918945	0.5263157894736842
-31.392322540283203	-62.48725509643555	0.4947368421052632
-73.81864929199219	-43.378631591796875	0.43157894736842106
-36.0570068359375	-65.02291107177734	0.5368421052631579
-33.47056198120117	-62.007659912109375	0.5157894736842106
-55.76371765136719	-63.7369499206543	0.4947368421052632
-50.549339294433594	-51.56023406982422	0.4947368421052632
-36.285911560058594	-64.76455688476562	0.4736842105263158
-33.588218688964844	-81.19011688232422	0.24210526315789477
3.927119731903076	-79.6601333618164	0.5894736842105264
-31.96495246887207	-78.2111587524414	0.3894736842105263
23.784637451171875	-15.291123390197754	0.37894736842105264
-8.00724983215332	-53.25299072265625	0.5263157894736842
-51.73299026489258	-56.49233627319336	0.37894736842105264
-32.460716247558594	-81.25247955322266	0.25263157894736843
-40.780433654785156	-36.04365539550781	0.4105263157894737
-47.37907791137695	-54.327552795410156	0.4210526315789474
-55.920440673828125	-56.44876480102539	0.4842105263157895
-38.550514221191406	-22.78801727294922	0.4631578947368421
-5.869008541107178	-78.47380065917969	0.35789473684210527
-34.01264190673828	-38.98206329345703	0.5368421052631579
-71.77472686767578	-25.708494186401367	0.4736842105263158
-66.39165496826172	-38.24798583984375	0.4947368421052632
-65.09400177001953	-0.5688868165016174	0.45263157894736844
0.010943111032247543	-31.874122619628906	0.4105263157894737
2.2245607376098633	-72.51717376708984	0.5368421052631579
-51.44493103027344	-54.3365592956543	0.4947368421052632
-49.6573600769043	-56.88187789916992	0.4105263157894737
-70.91571044921875	-27.894086837768555	0.4842105263157895
-54.83737564086914	-64.00348663330078	0.4947368421052632
-33.513214111328125	-53.0963134765625	0.4421052631578948
-34.446163177490234	-79.43352508544922	0.4
-49.04558563232422	-41.75977325439453	0.5684210526315789
-52.229740142822266	-41.80215072631836	0.4947368421052632
-71.97942352294922	-25.70840072631836	0.4947368421052632
60.79651641845703	5.342466354370117	0.33684210526315794
11.90722370147705	-13.361405372619629	0.4
-29.494709014892578	-44.81393814086914	0.5157894736842106
-16.635753631591797	27.741207122802734	0.4736842105263158
-34.43597412109375	-62.53541564941406	0.5052631578947369
16.948467254638672	-5.379695892333984	0.4105263157894737
-50.60662078857422	-62.27352523803711	0.2947368421052632
-20.286834716796875	-70.02486419677734	0.3894736842105263
10.1233491897583	-72.73712921142578	0.4947368421052632
-33.34306716918945	-52.76506042480469	0.4631578947368421
-54.71406936645508	-44.78426742553711	0.5157894736842106
-51.42268371582031	-42.279762268066406	0.5473684210526316
6.206544876098633	-69.38129425048828	0.6105263157894737
-51.75669860839844	-53.455020904541016	0.5052631578947369
5.495821952819824	-74.31155395507812	0.45263157894736844
-56.37503433227539	-20.486223220825195	0.4
8.984596252441406	-26.12810707092285	0.43157894736842106
-38.25612258911133	-61.92900466918945	0.5473684210526316
-34.132816314697266	-70.88526153564453	0.4105263157894737
-56.641075134277344	-53.49675369262695	0.5368421052631579
-43.353946685791016	-28.485380172729492	0.5473684210526316
18.378868103027344	-67.17843627929688	0.5157894736842106
36.09151077270508	-19.427837371826172	0.4736842105263158
3.232121706008911	-73.293701171875	0.4631578947368421
-40.78260040283203	-6.422901630401611	0.5368421052631579
-30.981746673583984	-40.89138412475586	0.4842105263157895
-32.61275863647461	-40.06193542480469	0.5052631578947369
-27.958845138549805	-47.68327713012695	0.5052631578947369
-13.658173561096191	-52.9678840637207	0.5263157894736842
-82.93492889404297	-27.517467498779297	0.6210526315789474
-53.749141693115234	-40.71438217163086	0.4105263157894737
-76.29928588867188	-38.82056427001953	0.4947368421052632
-51.597023010253906	-53.053524017333984	0.5052631578947369
-52.55421447753906	-41.46027374267578	0.4842105263157895
-31.392805099487305	-46.37193298339844	0.4947368421052632
-34.917572021484375	-56.586429595947266	0.5052631578947369
-15.93813419342041	-46.16382598876953	0.45263157894736844
-54.29650115966797	-64.19973754882812	0.4736842105263158
-35.94724655151367	-59.69184494018555	0.5052631578947369
-26.17534828186035	-49.672218322753906	0.37894736842105264
-32.32464599609375	-45.666717529296875	0.5052631578947369
-32.85245132446289	-62.97953414916992	0.4947368421052632
-28.161882400512695	-49.0770378112793	0.368421052631579
-32.788387298583984	-79.55413055419922	0.3052631578947369
-25.982881546020508	-48.45360565185547	0.43157894736842106
3.7905681133270264	-79.69617462158203	0.5789473684210527
-59.43345642089844	-29.64837074279785	0.4105263157894737
-81.32667541503906	32.135414123535156	0.5578947368421052
-70.38114166259766	-12.965010643005371	0.5368421052631579
-19.133562088012695	-63.244468688964844	0.4736842105263158
-51.584022521972656	-68.49314880371094	0.368421052631579
-32.05838394165039	-51.06081771850586	0.4736842105263158
-44.838356018066406	-69.55561828613281	0.4421052631578948
-34.92989730834961	-43.31754684448242	0.5473684210526316
-60.671241760253906	-54.91119384765625	0.45263157894736844
-34.42545700073242	-35.75119400024414	0.4842105263157895
-48.04752731323242	-53.278289794921875	0.4736842105263158
-55.4056396484375	-46.947452545166016	0.5789473684210527
-65.1220474243164	-40.9539794921875	0.45263157894736844
-46.785980224609375	-39.641448974609375	0.5578947368421052
-74.89735412597656	-12.845006942749023	0.5578947368421052
-52.9939079284668	-48.73679733276367	0.6
-40.15361022949219	-27.317827224731445	0.5684210526315789
-35.17205810546875	-30.493389129638672	0.4736842105263158
14.73220157623291	-12.912291526794434	0.43157894736842106
-56.62367248535156	-51.70497131347656	0.5789473684210527
-32.89214324951172	-58.586544036865234	0.5052631578947369
-24.4390869140625	-71.26834869384766	0.368421052631579
-75.26465606689453	-23.868602752685547	0.5052631578947369
-54.64894485473633	-55.26203155517578	0.5473684210526316
35.339290618896484	-18.197101593017578	0.4105263157894737
102.1834716796875	-5.500512599945068	0.21052631578947373
19.1444034576416	-8.48333740234375	0.35789473684210527
16.25921630859375	-73.36841583251953	0.43157894736842106
-65.63615417480469	-39.59319305419922	0.5052631578947369
6.4065141677856445	-77.52056884765625	0.5052631578947369
102.57705688476562	10.335494041442871	0.02105263157894738
102.09334564208984	4.97178316116333	0.26315789473684215
86.33161926269531	11.837614059448242	0.3263157894736842
-45.74607467651367	10.781922340393066	0.5789473684210527
-49.645233154296875	16.026578903198242	0.5157894736842106
-42.41122817993164	-42.391754150390625	0.5157894736842106
-29.892234802246094	-36.79751205444336	0.4842105263157895
3.76045298576355	-73.97058868408203	0.5263157894736842
7.55824613571167	-76.31497955322266	0.5157894736842106
85.55972290039062	-25.243249893188477	0.37894736842105264
-51.37154769897461	-44.30260467529297	0.5473684210526316
84.53288269042969	-29.77035140991211	0.5263157894736842
83.67076110839844	-22.524030685424805	0.4105263157894737
15.06760311126709	-71.28520965576172	0.4210526315789474
84.21937561035156	-27.63908576965332	0.5368421052631579
-57.65609359741211	29.38103675842285	0.5052631578947369
-58.7568473815918	37.82433319091797	0.4947368421052632
-69.5861587524414	-22.595600128173828	0.4736842105263158
11.01496410369873	-66.48221588134766	0.5052631578947369
-31.06263542175293	-62.31534194946289	0.5263157894736842
85.36532592773438	-27.720327377319336	0.4736842105263158
4.432895183563232	-77.9903793334961	0.4736842105263158
18.552871704101562	-73.8784408569336	0.4947368421052632
-92.02285766601562	5.275764465332031	0.3263157894736842
-71.75647735595703	-16.204076766967773	0.5578947368421052
-32.358699798583984	-76.48023986816406	0.3894736842105263
0.9117274284362793	-53.964752197265625	0.5263157894736842
2.616555690765381	-45.000389099121094	0.6105263157894737
8.959738731384277	-37.7303581237793	0.4631578947368421
-48.81116485595703	2.7580292224884033	0.5368421052631579
-33.495384216308594	-43.49246597290039	0.5684210526315789
3.5875980854034424	-77.5264892578125	0.5578947368421052
-86.9132080078125	-10.383172035217285	0.4
-90.3746337890625	27.755525588989258	0.33684210526315794
-83.71036529541016	39.715118408203125	0.6
-64.1619644165039	-31.980195999145508	0.4210526315789474
106.98086547851562	6.388923645019531	0.33684210526315794
-89.60448455810547	29.661968231201172	0.4210526315789474
-88.97710418701172	28.974637985229492	0.28421052631578947
-92.32609558105469	33.86431121826172	0.5684210526315789
-44.685123443603516	-8.09347152709961	0.5473684210526316
-0.2983856201171875	-17.95376968383789	0.5052631578947369
-11.306046485900879	-0.6723170876502991	0.4631578947368421
10.43952751159668	-67.2981948852539	0.5052631578947369
2.983532190322876	-63.31831359863281	0.5473684210526316
83.3601303100586	-25.122726440429688	0.4
23.588926315307617	-69.18026733398438	0.4736842105263158
-57.85136413574219	-44.58034133911133	0.5157894736842106
-28.274024963378906	-79.17989349365234	0.2947368421052632
-62.37454605102539	-38.92927551269531	0.5157894736842106
-37.898189544677734	-44.62892532348633	0.6210526315789474
-52.79476547241211	-6.47045373916626	0.45263157894736844
-72.22647857666016	-33.840614318847656	0.4842105263157895
-65.25180053710938	-12.973638534545898	0.5473684210526316
8.082762718200684	-78.88895416259766	0.4947368421052632
-76.93203735351562	-29.205617904663086	0.5052631578947369
5.021690845489502	-78.57571411132812	0.5052631578947369
-60.29917526245117	36.610591888427734	0.5052631578947369
-61.806922912597656	36.48554992675781	0.5052631578947369
-62.74984359741211	-15.61847972869873	0.4105263157894737
7.3336663246154785	-79.93289184570312	0.5052631578947369
-61.35655212402344	37.680694580078125	0.4947368421052632
-61.71332931518555	36.96406173706055	0.5052631578947369
-86.596923828125	21.33611297607422	0.4947368421052632
-59.780616760253906	34.849395751953125	0.5052631578947369
-59.78156280517578	34.849063873291016	0.5052631578947369
-59.782020568847656	34.84846115112305	0.5052631578947369
-36.270320892333984	22.40505599975586	0.5263157894736842
-98.17681884765625	33.38349914550781	0.5473684210526316
-57.607826232910156	-31.14703369140625	0.3263157894736842
-37.83414077758789	-4.19474983215332	0.5368421052631579
-66.90599060058594	-35.537376403808594	0.5368421052631579
73.7056884765625	30.335525512695312	0.3052631578947369
-40.87841033935547	-51.81907653808594	0.5052631578947369
-54.32770538330078	-34.56218338012695	0.5157894736842106
-55.96883773803711	30.71257209777832	0.4842105263157895
-36.08852005004883	11.566255569458008	0.5157894736842106
-67.17898559570312	-10.782787322998047	0.4947368421052632
6.985095500946045	-22.885549545288086	0.4421052631578948
-72.0131607055664	-22.39467430114746	0.5473684210526316
31.5708065032959	-69.69439697265625	0.5263157894736842
37.26873016357422	-22.26520538330078	0.4842105263157895
12.484905242919922	-70.02115631103516	0.43157894736842106
7.1135430335998535	-78.72701263427734	0.5473684210526316
-81.47403717041016	-33.91249465942383	0.5473684210526316
-64.18864440917969	-37.34909439086914	0.5263157894736842
-68.46133422851562	-31.605064392089844	0.5578947368421052
-70.06474304199219	-11.763229370117188	0.5368421052631579
-47.91495895385742	15.14996337890625	0.5368421052631579
-74.96121978759766	-7.164019584655762	0.4736842105263158
-75.22950744628906	-29.40312957763672	0.5157894736842106
-24.68858528137207	11.392874717712402	0.4631578947368421
-30.37683868408203	-78.08842468261719	0.4105263157894737
104.85388946533203	9.939356803894043	0.18947368421052635
33.100337982177734	74.3005142211914	0.35789473684210527
-95.56890869140625	30.395526885986328	0.5894736842105264
-79.61329650878906	-35.11740493774414	0.4736842105263158
86.334716796875	-7.693511486053467	0.2947368421052632
-68.9977798461914	-12.00634765625	0.5157894736842106
-43.07614517211914	-16.872499465942383	0.4631578947368421
-58.42839431762695	43.58665084838867	0.4947368421052632
-45.49917984008789	-2.779033899307251	0.5684210526315789
-94.27989959716797	31.38160514831543	0.5263157894736842
-95.57105255126953	32.25349044799805	0.5263157894736842
-94.29440307617188	30.79654884338379	0.5684210526315789
21.415300369262695	-8.96887493133545	0.3473684210526316
-98.21849060058594	32.56211471557617	0.5263157894736842
36.8387565612793	-21.86209487915039	0.45263157894736844
104.8872299194336	10.458662986755371	0.2947368421052632
-61.36942672729492	-44.94612503051758	0.45263157894736844
23.114213943481445	61.677024841308594	0.4421052631578948
-29.586332321166992	55.18364334106445	0.5684210526315789
-49.95828628540039	61.12098693847656	0.43157894736842106
-52.713802337646484	15.487176895141602	0.5368421052631579
-67.74990844726562	-24.055295944213867	0.4947368421052632
-72.35163116455078	-35.683631896972656	0.4947368421052632
-54.06721115112305	-40.71199035644531	0.4105263157894737
-18.542320251464844	15.267132759094238	0.4631578947368421
8.938515663146973	-81.343017578125	0.5052631578947369
6.432252883911133	-79.24403381347656	0.5052631578947369
19.715251922607422	-11.2108793258667	0.43157894736842106
-60.5913200378418	-40.20927429199219	0.5368421052631579
22.468751907348633	-7.665523529052734	0.3052631578947369
-56.653751373291016	23.095584869384766	0.5368421052631579
-13.180549621582031	57.970550537109375	0.4947368421052632
46.053733825683594	-43.23626708984375	0.4631578947368421
-68.61288452148438	23.990140914916992	0.368421052631579
-64.28470611572266	-40.97749710083008	0.5052631578947369
-37.30177688598633	-45.151451110839844	0.5578947368421052
23.408525466918945	52.92487716674805	0.368421052631579
-69.41105651855469	-31.228086471557617	0.5894736842105264
58.80552673339844	64.77313995361328	0.28421052631578947
106.3631362915039	19.304771423339844	0.3894736842105263
-54.38507843017578	-29.919933319091797	0.43157894736842106
-76.26844787597656	-39.78913879394531	0.5263157894736842
-78.6985855102539	-33.503509521484375	0.5789473684210527
-70.4435043334961	-23.410566329956055	0.5157894736842106
-79.80397033691406	-26.55560302734375	0.5578947368421052
-71.85408020019531	-14.155838966369629	0.5263157894736842
35.27690505981445	-65.76107788085938	0.35789473684210527
35.305110931396484	-66.07950592041016	0.4631578947368421
-27.48366355895996	33.33428955078125	0.5578947368421052
58.796363830566406	34.79995346069336	0.23157894736842105
-11.596540451049805	35.17379379272461	0.37894736842105264
-57.65616989135742	29.70363998413086	0.5368421052631579
72.74344635009766	-6.546653747558594	0.28421052631578947
73.5601577758789	-4.674620151519775	0.2947368421052632
90.88422393798828	-2.142866849899292	0.2947368421052632
76.08397674560547	-33.48582458496094	0.3894736842105263
94.76241302490234	1.4813746213912964	0.25263157894736843
92.9992904663086	0.27031153440475464	0.16842105263157897
51.6614990234375	28.63278579711914	0.4
43.87302780151367	43.69292449951172	0.2947368421052632
-15.971708297729492	43.719390869140625	0.4736842105263158
58.9846076965332	38.164737701416016	0.368421052631579
-70.844970703125	13.880176544189453	0.4105263157894737
33.24327087402344	50.88898468017578	0.3263157894736842
81.79044342041016	23.0809326171875	0.26315789473684215
97.75630950927734	-21.613405227661133	0.3263157894736842
61.175689697265625	-46.47719192504883	0.3473684210526316
79.31121826171875	-30.91497039794922	0.4105263157894737
73.29277038574219	10.060555458068848	0.37894736842105264
57.95539093017578	-22.114437103271484	0.18947368421052635
67.32707214355469	11.634714126586914	0.2210526315789474
59.20599365234375	15.105836868286133	0.3052631578947369
-6.903249263763428	42.55846405029297	0.4210526315789474
-17.682880401611328	-11.034114837646484	0.4842105263157895
-22.27008628845215	36.199005126953125	0.4947368421052632
-68.99911499023438	-11.350042343139648	0.4736842105263158
50.905487060546875	10.182666778564453	0.35789473684210527
52.95818328857422	-9.596111297607422	0.368421052631579
80.81285858154297	-12.591262817382812	0.2736842105263158
51.0411262512207	-17.894859313964844	0.3157894736842105
80.61954498291016	-31.426836013793945	0.4105263157894737
83.0430679321289	-7.269946098327637	0.24210526315789477
64.54069519042969	-34.73190689086914	0.28421052631578947
59.70488357543945	6.972888946533203	0.2210526315789474
-49.949398040771484	39.162654876708984	0.4842105263157895
53.456417083740234	4.483236789703369	0.25263157894736843
28.725011825561523	37.86435317993164	0.3894736842105263
-16.45856475830078	44.658538818359375	0.43157894736842106
86.26856231689453	22.841148376464844	0.21052631578947373
73.9373779296875	19.73362159729004	0.23157894736842105
50.277156829833984	22.454391479492188	0.4105263157894737
79.24828338623047	-24.484783172607422	0.3263157894736842
87.2688217163086	0.972419023513794	0.23157894736842105
83.55653381347656	-10.750687599182129	0.17894736842105263
93.9720230102539	23.78632164001465	0.09473684210526317
63.92735290527344	14.868654251098633	0.3473684210526316
-18.943113327026367	43.233455657958984	0.4947368421052632
59.91456604003906	48.28206253051758	0.3263157894736842
36.43517303466797	13.134662628173828	0.23157894736842105
55.4622688293457	17.13359260559082	0.4210526315789474
80.1031494140625	14.319517135620117	0.2736842105263158
76.3534927368164	13.562065124511719	0.3157894736842105
-22.65217399597168	-35.37565612792969	0.5578947368421052
88.89478302001953	-1.5545527935028076	0.26315789473684215
73.4616928100586	-33.21049880981445	0.3263157894736842
74.49124145507812	-39.58369827270508	0.18947368421052635
64.49051666259766	22.818593978881836	0.35789473684210527
42.92440414428711	51.23957443237305	0.3052631578947369
-22.93326187133789	-6.613188743591309	0.3894736842105263
66.4460220336914	12.432997703552246	0.2210526315789474
-19.440582275390625	32.52781295776367	0.3894736842105263
-22.750247955322266	29.208478927612305	0.4
92.88318634033203	-12.398603439331055	0.2210526315789474
85.04668426513672	0.1768403947353363	0.26315789473684215
100.043701171875	1.9033476114273071	0.25263157894736843
41.14731979370117	-42.08073043823242	0.37894736842105264
89.26033782958984	3.243212938308716	0.26315789473684215
62.324798583984375	-48.016475677490234	0.37894736842105264
88.59268188476562	22.408191680908203	0.23157894736842105
65.30460357666016	12.332408905029297	0.33684210526315794
67.26054382324219	37.6235466003418	0.3263157894736842
-18.972227096557617	44.60335159301758	0.43157894736842106
39.697696685791016	45.745765686035156	0.3157894736842105
15.308348655700684	59.10814666748047	0.43157894736842106
60.84906005859375	-3.0258562564849854	0.3157894736842105
50.78790283203125	-1.3626755475997925	0.3157894736842105
99.94412231445312	1.9000720977783203	0.28421052631578947
1.552258849143982	-0.06108757480978966	0.5263157894736842
76.17652893066406	-37.556026458740234	0.3052631578947369
62.146522521972656	-50.58811950683594	0.3263157894736842
90.28583526611328	-12.062637329101562	0.1473684210526316
70.27490997314453	14.292801856994629	0.18947368421052635
-46.72605895996094	43.71434020996094	0.5157894736842106
-29.419641494750977	-14.871883392333984	0.4947368421052632
31.374914169311523	41.29580307006836	0.33684210526315794
-6.827502727508545	67.36564636230469	0.45263157894736844
63.29005813598633	-1.152869462966919	0.2947368421052632
84.82919311523438	19.478315353393555	0.16842105263157897
59.93731689453125	-2.3490123748779297	0.3263157894736842
7.8714189529418945	63.103355407714844	0.4105263157894737
89.7983627319336	-7.524436950683594	0.35789473684210527
58.126304626464844	-43.090633392333984	0.4947368421052632
-16.947595596313477	21.944049835205078	0.45263157894736844
70.90813446044922	3.66631817817688	0.33684210526315794
30.100492477416992	37.00993728637695	0.37894736842105264
-1.8262615203857422	8.773412704467773	0.4210526315789474
40.71209716796875	61.00051498413086	0.26315789473684215
20.23061180114746	35.61217498779297	0.28421052631578947
65.7463607788086	10.529936790466309	0.2210526315789474
90.2730484008789	-7.4838104248046875	0.3157894736842105
73.44869232177734	-35.79269790649414	0.2947368421052632
58.99644470214844	-35.13937759399414	0.35789473684210527
49.899356842041016	9.594016075134277	0.3473684210526316
89.21421813964844	23.195924758911133	0.21052631578947373
90.11550903320312	-14.960235595703125	0.17894736842105263
59.645263671875	0.06381168216466904	0.3473684210526316
-2.3467307090759277	64.96894073486328	0.4842105263157895
-8.277290344238281	15.2539701461792	0.43157894736842106
-13.519980430603027	40.942909240722656	0.4947368421052632
26.654104232788086	39.849212646484375	0.33684210526315794
2.222386598587036	-1.4172674417495728	0.4736842105263158
57.9483757019043	-17.995073318481445	0.368421052631579
-2.4901163578033447	2.4250314235687256	0.4736842105263158
46.709590911865234	-53.16085433959961	0.37894736842105264
22.847862243652344	-68.82414245605469	0.4736842105263158
57.21261978149414	4.329205513000488	0.18947368421052635
91.26415252685547	4.85158634185791	0.2210526315789474
61.66860580444336	15.305655479431152	0.2210526315789474
33.210140228271484	13.682470321655273	0.368421052631579
77.80960083007812	33.30287170410156	0.21052631578947373
13.491145133972168	16.48050308227539	0.24210526315789477
-28.166208267211914	26.710765838623047	0.45263157894736844
88.82315826416016	-1.6597429513931274	0.2736842105263158
52.92158508300781	-31.17339515686035	0.3473684210526316
65.20060729980469	0.44754788279533386	0.25263157894736843
75.85145568847656	-23.253131866455078	0.43157894736842106
89.28260803222656	0.9836838245391846	0.1578947368421053
93.5608139038086	-1.58072829246521	0.23157894736842105
76.19888305664062	0.8794052600860596	0.24210526315789477
57.37322235107422	17.997684478759766	0.2736842105263158
-4.246921539306641	39.05339813232422	0.33684210526315794
60.216697692871094	1.133554220199585	0.28421052631578947
45.742435455322266	52.16870880126953	0.2210526315789474
40.67317199707031	48.878379821777344	0.21052631578947373
62.8348274230957	0.17342115938663483	0.3157894736842105
91.81742095947266	-1.9157233238220215	0.2736842105263158
-18.269515991210938	-8.049639701843262	0.3894736842105263
91.37566375732422	-4.622688293457031	0.2
100.11871337890625	2.272714853286743	0.3157894736842105
94.4637680053711	0.6411946415901184	0.23157894736842105
86.79204559326172	22.913558959960938	0.12631578947368421
97.05319213867188	-16.052322387695312	0.21052631578947373
-7.328860759735107	43.09248733520508	0.4421052631578948
-10.057947158813477	48.74025344848633	0.4736842105263158
34.02952575683594	38.7118034362793	0.3052631578947369
-4.04902458190918	40.638282775878906	0.28421052631578947
66.96853637695312	36.994869232177734	0.3263157894736842
-45.99099349975586	5.052383899688721	0.6526315789473685
-44.0026741027832	22.20982551574707	0.6
-56.50770950317383	-63.539588928222656	0.5473684210526316
-16.0838680267334	16.61536407470703	0.4947368421052632
104.48312377929688	16.116436004638672	0.21052631578947373
64.65491485595703	-8.000096321105957	0.26315789473684215
29.663759231567383	38.44005584716797	0.2736842105263158
23.07964324951172	46.89856719970703	0.33684210526315794
-24.009140014648438	60.72915267944336	0.4210526315789474
29.237281799316406	38.19629669189453	0.3052631578947369
3.1566176414489746	57.83146286010742	0.5263157894736842
-5.243614673614502	6.9475555419921875	0.4105263157894737
71.49908447265625	-40.43528366088867	0.26315789473684215
83.70340728759766	9.559610366821289	0.3263157894736842
72.46184539794922	-36.01514434814453	0.25263157894736843
73.59793090820312	-40.45243453979492	0.25263157894736843
98.51448822021484	5.007229804992676	0.2210526315789474
90.29856872558594	23.493804931640625	0.21052631578947373
59.09480285644531	48.705711364746094	0.2736842105263158
-12.877182960510254	32.97212600708008	0.3157894736842105
54.11181640625	14.829572677612305	0.2947368421052632
-22.033327102661133	61.49245071411133	0.4631578947368421
-30.02203941345215	35.92192459106445	0.5052631578947369
75.17593383789062	15.56779670715332	0.21052631578947373
69.390869140625	-32.52837371826172	0.43157894736842106
23.220857620239258	-58.643333435058594	0.4631578947368421
81.74382781982422	-10.945268630981445	0.25263157894736843
87.2080307006836	8.38211441040039	0.3473684210526316
59.74903869628906	-23.49410629272461	0.2
70.80113220214844	-0.9402711987495422	0.3052631578947369
17.35654067993164	35.917091369628906	0.25263157894736843
-38.712364196777344	3.676492929458618	0.5052631578947369
-5.534121990203857	53.75352478027344	0.37894736842105264
21.247499465942383	33.7777099609375	0.16842105263157897
-43.37876892089844	17.464826583862305	0.5157894736842106
69.76033782958984	4.827788829803467	0.2736842105263158
-3.600572109222412	47.28934860229492	0.2947368421052632
39.567745208740234	2.4098994731903076	0.35789473684210527
84.52875518798828	24.89075469970703	0.2210526315789474
56.65830612182617	-24.038047790527344	0.3263157894736842
57.64244079589844	-23.846101760864258	0.28421052631578947
95.55376434326172	-2.7501132488250732	0.2210526315789474
61.75584411621094	10.76878833770752	0.2210526315789474
-50.72509765625	43.566368103027344	0.4631578947368421
-32.44932174682617	22.09730339050293	0.5052631578947369
78.8564224243164	27.628849029541016	0.18947368421052635
57.90876770019531	35.31108093261719	0.18947368421052635
61.90707015991211	-1.994337558746338	0.2947368421052632
63.37408447265625	-30.112606048583984	0.2947368421052632
-19.627721786499023	39.98753356933594	0.5052631578947369
47.14280700683594	-24.221515655517578	0.35789473684210527
-14.588113784790039	22.386980056762695	0.37894736842105264
97.21984100341797	-2.841648578643799	0.16842105263157897
88.53863525390625	15.041683197021484	0.23157894736842105
21.82085609436035	44.96517562866211	0.2947368421052632
-35.30295181274414	-45.3895263671875	0.5578947368421052
-14.333961486816406	-39.32261276245117	0.5052631578947369
-28.107669830322266	-16.0307674407959	0.4947368421052632
-27.459516525268555	73.18450164794922	0.3894736842105263
-6.721435546875	-51.00393295288086	0.5052631578947369
9.275847434997559	-52.524662017822266	0.5052631578947369
94.755615234375	-6.487036228179932	0.24210526315789477
4.320383071899414	-60.65594482421875	0.4421052631578948
88.28912353515625	-4.217850685119629	0.3473684210526316
38.08194351196289	-7.01238489151001	0.3473684210526316
-7.254329681396484	-62.90842056274414	0.4
14.036266326904297	-12.662578582763672	0.368421052631579
8.058860778808594	-28.13204574584961	0.3263157894736842
-25.583477020263672	-32.52763366699219	0.4842105263157895
-25.28285789489746	-24.396381378173828	0.5157894736842106
-17.56217384338379	-21.479211807250977	0.45263157894736844
-14.722824096679688	-39.85334396362305	0.5368421052631579
6.167500972747803	-51.880191802978516	0.5578947368421052
3.2636637687683105	-59.443260192871094	0.43157894736842106
47.55388259887695	-19.932697296142578	0.368421052631579
-11.412891387939453	-69.5669174194336	0.4105263157894737
31.219226837158203	-59.473388671875	0.4105263157894737
5.648105621337891	-25.8491268157959	0.35789473684210527
24.896034240722656	-33.19081497192383	0.35789473684210527
-22.384428024291992	70.94796752929688	0.43157894736842106
-15.466965675354004	-38.53986740112305	0.5052631578947369
-76.19915771484375	33.138343811035156	0.5157894736842106
-13.917567253112793	-24.66705322265625	0.33684210526315794
-10.534436225891113	-37.80038070678711	0.5052631578947369
-43.05173873901367	-58.03245162963867	0.4421052631578948
33.722618103027344	-30.381628036499023	0.45263157894736844
-3.426147222518921	-71.00238037109375	0.43157894736842106
13.639165878295898	-66.85285949707031	0.4736842105263158
27.76652717590332	-18.402570724487305	0.35789473684210527
92.26770782470703	3.808945417404175	0.23157894736842105
18.479129791259766	-16.766618728637695	0.4105263157894737
-31.08584976196289	-27.813499450683594	0.5263157894736842
-50.03789520263672	-51.300331115722656	0.4631578947368421
-33.84031677246094	21.307693481445312	0.5052631578947369
-48.03416442871094	-47.32318115234375	0.4947368421052632
-11.677811622619629	-37.935028076171875	0.5157894736842106
-6.295546054840088	-71.85218048095703	0.4947368421052632
-33.34063720703125	-64.02749633789062	0.4842105263157895
43.738258361816406	-54.87332534790039	0.35789473684210527
-5.475200653076172	-63.85111999511719	0.368421052631579
70.56063842773438	-20.541404724121094	0.3157894736842105
-16.34755516052246	-68.99496459960938	0.3473684210526316
46.832786560058594	-17.278074264526367	0.21052631578947373
-16.29693603515625	-57.71895980834961	0.4842105263157895
-6.939258575439453	-34.93944549560547	0.4210526315789474
-52.89640808105469	40.61061096191406	0.4947368421052632
-4.82056999206543	-77.54387664794922	0.4210526315789474
-11.621269226074219	-37.96045684814453	0.5052631578947369
12.111502647399902	-67.68193054199219	0.5684210526315789
22.462488174438477	-69.86383056640625	0.43157894736842106
45.75377655029297	-49.92588806152344	0.3052631578947369
85.34796142578125	-4.360207557678223	0.368421052631579
64.75228118896484	-30.293325424194336	0.35789473684210527
83.32917785644531	6.30669641494751	0.23157894736842105
23.923723220825195	-22.17572021484375	0.3894736842105263
-58.95051193237305	-18.133188247680664	0.4105263157894737
-15.143500328063965	-38.957889556884766	0.5157894736842106
-4.5414581298828125	-51.184593200683594	0.4947368421052632
-15.001760482788086	-40.67784118652344	0.5263157894736842
-14.947976112365723	-48.5394287109375	0.4736842105263158
-7.7459635734558105	-51.75341796875	0.5157894736842106
9.643993377685547	-57.33096694946289	0.5052631578947369
25.932096481323242	-36.997703552246094	0.4105263157894737
73.5776138305664	-34.03022003173828	0.3473684210526316
34.39981460571289	-5.0535993576049805	0.26315789473684215
70.3239517211914	-20.25038719177246	0.2947368421052632
3.84952449798584	-45.3558464050293	0.5684210526315789
-34.134273529052734	-14.973824501037598	0.4421052631578948
-86.9017333984375	10.740043640136719	0.3894736842105263
-6.723886489868164	-22.118619918823242	0.5157894736842106
-68.220947265625	29.005220413208008	0.5263157894736842
-16.994844436645508	-44.718162536621094	0.5157894736842106
-3.49478816986084	-71.58528900146484	0.35789473684210527
-17.796762466430664	-46.18857955932617	0.5157894736842106
20.703155517578125	-50.73650360107422	0.3473684210526316
47.85506820678711	-8.9183349609375	0.3263157894736842
33.47121047973633	-58.162776947021484	0.4
104.01844024658203	-13.099115371704102	0.12631578947368421
69.229248046875	38.626068115234375	0.25263157894736843
-39.372520446777344	60.970436096191406	0.37894736842105264
-38.91272735595703	62.13330841064453	0.4105263157894737
-15.33553695678711	73.60741424560547	0.368421052631579
6.008318901062012	36.82981491088867	0.1473684210526316
-23.101348876953125	73.52822875976562	0.4210526315789474
81.75603485107422	28.38299560546875	0.28421052631578947
60.87967300415039	64.19293975830078	0.35789473684210527
-6.942813873291016	11.061999320983887	0.4947368421052632
8.69251823425293	55.41600036621094	0.4631578947368421
99.79215240478516	23.37937355041504	0.26315789473684215
52.00279998779297	32.178062438964844	0.2947368421052632
-15.250829696655273	55.46504211425781	0.4631578947368421
6.867242336273193	36.806514739990234	0.1473684210526316
7.7885518074035645	36.414283752441406	0.25263157894736843
-36.83076095581055	8.364002227783203	0.45263157894736844
-72.03153228759766	13.29789924621582	0.2736842105263158
49.1717643737793	22.447681427001953	0.43157894736842106
13.983063697814941	66.51431274414062	0.43157894736842106
47.44094467163086	32.284629821777344	0.4105263157894737
34.1804313659668	38.53636932373047	0.35789473684210527
56.26200485229492	13.867709159851074	0.3263157894736842
100.09090423583984	-20.526771545410156	0.2736842105263158
99.28300476074219	-19.740819931030273	0.3157894736842105
34.74624252319336	-42.977210998535156	0.4631578947368421
7.830441474914551	41.33225631713867	0.18947368421052635
14.862060546875	33.72418975830078	0.25263157894736843
13.903417587280273	43.7216682434082	0.26315789473684215
22.079687118530273	-32.13728332519531	0.37894736842105264
-20.37883758544922	66.19957733154297	0.4
64.25432586669922	58.74372100830078	0.2947368421052632
-23.65713882446289	39.53219985961914	0.5263157894736842
43.9387321472168	25.95269012451172	0.43157894736842106
27.80901336669922	79.78606414794922	0.3894736842105263
58.5111083984375	66.62023162841797	0.3263157894736842
13.898486137390137	75.27005004882812	0.2947368421052632
18.398181915283203	69.0833969116211	0.3894736842105263
-78.16140747070312	14.961702346801758	0.4105263157894737
-64.31696319580078	28.49420738220215	0.5578947368421052
-20.675867080688477	74.29895782470703	0.368421052631579
4.422476768493652	23.72574806213379	0.25263157894736843
-118.1987075805664	45.74763870239258	0.8631578947368421
-66.98950958251953	-35.56545639038086	0.6947368421052632
-115.35989379882812	48.81632995605469	0.6
90.29953002929688	23.484758377075195	0.2
99.73947143554688	20.561952590942383	0.21052631578947373
101.39470672607422	9.47994327545166	0.18947368421052635
-9.165685653686523	-11.712987899780273	0.4947368421052632
60.543460845947266	45.53461837768555	0.2736842105263158
-72.90240478515625	41.91960144042969	0.5473684210526316
-16.759014129638672	53.64472579956055	0.368421052631579
13.33448600769043	46.417335510253906	0.3157894736842105
-35.35470962524414	56.49441909790039	0.4736842105263158
20.06707000732422	24.920637130737305	0.4105263157894737
50.772666931152344	25.385414123535156	0.43157894736842106
64.30619049072266	-33.31826400756836	0.35789473684210527
11.865917205810547	64.49894714355469	0.37894736842105264
74.9516372680664	-24.915769577026367	0.2947368421052632
74.84309387207031	-21.96535873413086	0.37894736842105264
79.54991912841797	20.26143455505371	0.35789473684210527
22.24591636657715	21.64276885986328	0.37894736842105264
-39.62527847290039	31.331514358520508	0.4210526315789474
62.49583435058594	37.027259826660156	0.25263157894736843
-37.856204986572266	41.3370475769043	0.24210526315789477
5.939782619476318	22.376161575317383	0.28421052631578947
62.07958221435547	34.783843994140625	0.18947368421052635
48.89894485473633	31.169231414794922	0.4210526315789474
83.97997283935547	9.868163108825684	0.368421052631579
54.332584381103516	32.92972946166992	0.3052631578947369
72.2327880859375	-27.897706985473633	0.35789473684210527
-35.254981994628906	50.918479919433594	0.4210526315789474
-34.89711380004883	49.709388732910156	0.43157894736842106
-35.173377990722656	49.79670715332031	0.4105263157894737
-43.44206619262695	47.00469970703125	0.43157894736842106
-38.10730743408203	50.939937591552734	0.5578947368421052
-37.57875442504883	49.62596893310547	0.5368421052631579
-74.63504028320312	18.43683433532715	0.4210526315789474
-38.1041374206543	45.394012451171875	0.5473684210526316
54.7472038269043	-49.9680290222168	0.35789473684210527
-35.886199951171875	46.0241584777832	0.43157894736842106
-32.5107536315918	49.46800994873047	0.368421052631579
-32.924644470214844	49.27942657470703	0.4105263157894737
-37.679786682128906	46.842308044433594	0.5368421052631579
-32.49282455444336	48.84340286254883	0.368421052631579
-32.687400817871094	48.672698974609375	0.4105263157894737
6.559689998626709	26.079896926879883	0.368421052631579
-82.94441986083984	-11.06000804901123	0.4421052631578948
14.1032133102417	43.82427978515625	0.25263157894736843
-32.161529541015625	60.15968704223633	0.13684210526315793
52.16260528564453	-0.33011341094970703	0.28421052631578947
40.6265869140625	66.91714477539062	0.28421052631578947
58.226009368896484	67.54181671142578	0.25263157894736843
47.453338623046875	32.325035095214844	0.45263157894736844
46.03129959106445	38.9112548828125	0.45263157894736844
72.61111450195312	30.14950942993164	0.3052631578947369
55.67252731323242	47.00725555419922	0.2736842105263158
-10.343464851379395	70.11552429199219	0.3473684210526316
13.739076614379883	47.402713775634766	0.3052631578947369
64.94763946533203	34.42256164550781	0.28421052631578947
62.99496078491211	58.69029998779297	0.3473684210526316
8.971835136413574	36.88447952270508	0.2210526315789474
45.83871078491211	29.923933029174805	0.368421052631579
54.04819107055664	26.941059112548828	0.368421052631579
3.745567560195923	66.12054443359375	0.4421052631578948
-23.103900909423828	22.28554916381836	0.45263157894736844
100.5421371459961	23.1873779296875	0.24210526315789477
80.12626647949219	21.003219604492188	0.3052631578947369
-10.49646282196045	8.751483917236328	0.5684210526315789
46.411617279052734	5.2038469314575195	0.43157894736842106
-55.49405288696289	16.808496475219727	0.5684210526315789
-65.75501251220703	-18.91736602783203	0.4947368421052632
-84.3714599609375	1.6287024021148682	0.3157894736842105
-83.3191146850586	0.402621865272522	0.3157894736842105
1.4694581031799316	-67.581298828125	0.4947368421052632
-5.382043838500977	-73.7361068725586	0.4842105263157895
-5.278902530670166	-20.86089515686035	0.4947368421052632
24.288484573364258	-12.907635688781738	0.4
7.576536655426025	-76.95879364013672	0.5052631578947369
5.922929286956787	-72.9585189819336	0.5052631578947369
-14.625596046447754	19.340030670166016	0.4421052631578948
-49.506317138671875	12.78516960144043	0.5263157894736842
-84.24395751953125	9.291369438171387	0.4736842105263158
-68.7977523803711	-19.48817253112793	0.5473684210526316
-35.407711029052734	0.13203704357147217	0.5052631578947369
-14.361701965332031	46.16096496582031	0.5157894736842106
-9.620017051696777	-28.816335678100586	0.5052631578947369
-16.83188247680664	-76.1766357421875	0.35789473684210527
-9.456378936767578	-46.88877487182617	0.4421052631578948
-8.948978424072266	-77.01603698730469	0.45263157894736844
84.2715072631836	-34.04777526855469	0.3157894736842105
38.93022155761719	20.89653968811035	0.4421052631578948
51.34980392456055	30.910221099853516	0.3263157894736842
24.187877655029297	52.67071533203125	0.4210526315789474
-72.81356048583984	-29.297109603881836	0.4842105263157895
-10.279154777526855	70.00129699707031	0.4
-19.82461929321289	30.928119659423828	0.4736842105263158
-59.958351135253906	4.590277194976807	0.4210526315789474
-46.309696197509766	-9.846808433532715	0.4947368421052632
47.41925048828125	-53.082889556884766	0.43157894736842106
71.45484924316406	-18.335840225219727	0.368421052631579
82.00155639648438	-33.852298736572266	0.35789473684210527
39.50961685180664	-60.80961227416992	0.4210526315789474
38.0694694519043	-32.5988883972168	0.4947368421052632
48.412349700927734	-20.877426147460938	0.4105263157894737
-32.5814094543457	-30.6754207611084	0.4736842105263158
-46.61112976074219	16.710174560546875	0.5052631578947369
-9.45015811920166	15.548498153686523	0.4736842105263158
-75.73693084716797	-29.51053810119629	0.5052631578947369
-22.8822078704834	17.92942237854004	0.4421052631578948
0.0859266147017479	-46.29168701171875	0.5789473684210527
33.619869232177734	-30.208934783935547	0.3894736842105263
51.978485107421875	-4.1395416259765625	0.2736842105263158
23.626068115234375	-76.13948059082031	0.37894736842105264
24.396207809448242	-62.18769836425781	0.4736842105263158
-17.201356887817383	0.06238846108317375	0.45263157894736844
26.90176010131836	-76.37269592285156	0.4736842105263158
-53.56156539916992	61.31270217895508	0.3894736842105263
-55.069358825683594	9.156627655029297	0.45263157894736844
-42.89484405517578	-4.468242645263672	0.5368421052631579
-19.89036750793457	23.475696563720703	0.5157894736842106
-28.83797836303711	9.75677490234375	0.4105263157894737
-62.82585906982422	-56.74567413330078	0.4631578947368421
3.796396493911743	-19.65862464904785	0.4631578947368421
1.6947858333587646	-58.69388198852539	0.368421052631579
72.3785400390625	-44.44932556152344	0.3157894736842105
22.955015182495117	-69.15528106689453	0.4736842105263158
73.429931640625	-46.2227897644043	0.3263157894736842
49.508018493652344	11.86013412475586	0.4210526315789474
-17.22203254699707	15.2234468460083	0.5263157894736842
-72.22897338867188	46.502037048339844	0.5684210526315789
-73.19944763183594	42.85512924194336	0.5684210526315789
-33.1708869934082	31.68000602722168	0.28421052631578947
-19.036706924438477	46.888572692871094	0.5157894736842106
-9.112569808959961	-27.85055160522461	0.4421052631578948
-7.789924621582031	-49.80028533935547	0.5052631578947369
81.11653900146484	-32.79240036010742	0.3894736842105263
-5.851645469665527	-70.73807525634766	0.4736842105263158
38.80365753173828	-61.320884704589844	0.4210526315789474
52.70208740234375	-28.18865966796875	0.3052631578947369
48.54327392578125	21.745922088623047	0.4421052631578948
23.09091567993164	19.500070571899414	0.2947368421052632
-59.289520263671875	11.779141426086426	0.4736842105263158
-71.30806732177734	40.58761978149414	0.5263157894736842
-67.38296508789062	-20.063732147216797	0.5052631578947369
-72.18399810791016	-13.997329711914062	0.5263157894736842
-78.07501983642578	-22.18691635131836	0.6
-18.29927635192871	-22.333030700683594	0.4631578947368421
34.825111389160156	-31.199935913085938	0.4421052631578948
-44.957305908203125	-58.52756881713867	0.4736842105263158
25.409507751464844	-76.38981628417969	0.4105263157894737
43.36122131347656	-50.9797477722168	0.4421052631578948
-11.274009704589844	0.4483414888381958	0.4947368421052632
30.6402530670166	25.336374282836914	0.4210526315789474
-31.895553588867188	23.235395431518555	0.5263157894736842
-35.72491455078125	27.242828369140625	0.4842105263157895
-74.43579864501953	43.08488082885742	0.5578947368421052
-85.98951721191406	17.797319412231445	0.6
-46.18453598022461	-8.842430114746094	0.5052631578947369
41.154605865478516	-22.21599578857422	0.2736842105263158
73.57186126708984	-17.019657135009766	0.368421052631579
39.77750015258789	-60.73908615112305	0.3894736842105263
-12.69403076171875	-56.91552734375	0.4210526315789474
-0.7884708642959595	-64.24847412109375	0.4631578947368421
74.44587707519531	-31.538238525390625	0.4
-28.48444175720215	-0.5425446033477783	0.4947368421052632
-60.292236328125	40.801570892333984	0.4947368421052632
-61.8421745300293	38.13349151611328	0.5052631578947369
-39.5089225769043	5.9649248123168945	0.5157894736842106
-87.17813873291016	4.495718002319336	0.4421052631578948
-61.93656539916992	38.12692642211914	0.5052631578947369
-62.77667999267578	-10.506017684936523	0.5052631578947369
-59.7428092956543	42.17115783691406	0.4842105263157895
-59.743125915527344	42.170387268066406	0.4842105263157895
-59.74244689941406	42.16989517211914	0.4842105263157895
-39.989585876464844	-45.39448928833008	0.5684210526315789
-1.4302847385406494	12.807737350463867	0.4210526315789474
-59.9188346862793	-9.034912109375	0.4631578947368421
-73.23747253417969	42.10360336303711	0.5894736842105264
-85.31289672851562	9.220861434936523	0.43157894736842106
-68.77770233154297	-18.59993553161621	0.5473684210526316
-85.44136810302734	-7.287383556365967	0.4210526315789474
-13.913497924804688	-12.025827407836914	0.5052631578947369
-13.699053764343262	-64.90711975097656	0.4105263157894737
-33.17319869995117	-62.798439025878906	0.4947368421052632
-14.327431678771973	-30.043804168701172	0.4947368421052632
23.50391387939453	-76.03644561767578	0.3894736842105263
-42.114437103271484	-49.69355392456055	0.4947368421052632
-61.60921859741211	-38.158180236816406	0.5052631578947369
-66.65904235839844	-21.335514068603516	0.4947368421052632
-18.957605361938477	29.734039306640625	0.4421052631578948
-82.63030242919922	-7.500171661376953	0.43157894736842106
0.46215707063674927	5.04790735244751	0.43157894736842106
-57.22174835205078	13.153468132019043	0.4842105263157895
41.2266731262207	-34.77928924560547	0.43157894736842106
-41.79672622680664	-40.18544387817383	0.4842105263157895
-38.66251754760742	-50.40135192871094	0.4947368421052632
-56.420711517333984	-45.86217498779297	0.5263157894736842
-43.10256576538086	-48.18699264526367	0.5052631578947369
-3.868354082107544	-78.42012023925781	0.4
-63.543338775634766	-37.282230377197266	0.4842105263157895
-40.192386627197266	17.990068435668945	0.5578947368421052
-79.61180877685547	-9.754183769226074	0.5473684210526316
-35.42318344116211	-5.512514591217041	0.6105263157894737
-64.216064453125	29.09624671936035	0.5052631578947369
0.34708043932914734	18.336502075195312	0.2947368421052632
-5.717498779296875	-32.6063346862793	0.5263157894736842
-16.707469940185547	-70.18701171875	0.4210526315789474
-46.24282455444336	-22.622949600219727	0.4947368421052632
-21.639286041259766	-38.189571380615234	0.5473684210526316
-29.76910400390625	-78.21444702148438	0.3894736842105263
-56.51878356933594	-51.77030944824219	0.5473684210526316
-37.61050796508789	-20.736143112182617	0.4210526315789474
-48.73800277709961	-27.315343856811523	0.5157894736842106
-84.61116027832031	19.127622604370117	0.5368421052631579
-40.51820755004883	-20.087066650390625	0.4631578947368421
-57.93791580200195	17.43848419189453	0.5789473684210527
-88.3543930053711	3.6120476722717285	0.4
-28.161449432373047	-0.8567162156105042	0.5052631578947369
-55.913818359375	-42.208675384521484	0.4947368421052632
-25.64205551147461	-48.07341766357422	0.4105263157894737
10.364333152770996	-65.498779296875	0.5052631578947369
2.81905198097229	-75.35375213623047	0.45263157894736844
-3.0254950523376465	-77.62950897216797	0.4842105263157895
-62.788997650146484	-14.770437240600586	0.4421052631578948
-75.14739227294922	-3.3915140628814697	0.4947368421052632
-84.17111206054688	-6.894291877746582	0.4736842105263158
-49.30859375	-17.887792587280273	0.5473684210526316
-38.21141815185547	10.484039306640625	0.5263157894736842
-83.95747375488281	-5.0414018630981445	0.4631578947368421
-56.21175765991211	30.565080642700195	0.4947368421052632
-5.6777777671813965	-44.446083068847656	0.4421052631578948
-21.708120346069336	-37.95256805419922	0.5368421052631579
-37.76369094848633	-22.962814331054688	0.4736842105263158
-42.15245056152344	-47.539451599121094	0.5263157894736842
-40.294776916503906	-49.75937271118164	0.5157894736842106
-58.26606750488281	-43.7548828125	0.5052631578947369
-56.173431396484375	25.46146011352539	0.5789473684210527
-54.90884017944336	16.565134048461914	0.5368421052631579
-30.59995460510254	69.9332504272461	0.4947368421052632
-73.34754180908203	30.680017471313477	0.5263157894736842
-52.33169937133789	-9.927186965942383	0.5368421052631579
-3.095184803009033	-49.265628814697266	0.5052631578947369
12.229883193969727	-72.57984924316406	0.4
-40.53885269165039	-51.21269607543945	0.5052631578947369
7.46519136428833	-69.4486312866211	0.5052631578947369
10.668864250183105	-66.91249084472656	0.4947368421052632
-43.191871643066406	-58.60459899902344	0.43157894736842106
-40.04800796508789	-49.31862258911133	0.4736842105263158
-85.50801849365234	-3.1207337379455566	0.4210526315789474
-87.27928161621094	6.3611674308776855	0.4210526315789474
-57.05644989013672	16.794288635253906	0.5473684210526316
-65.94388580322266	-14.972833633422852	0.4947368421052632
-63.868431091308594	5.8649678230285645	0.4
-46.3239631652832	-40.83108139038086	0.5263157894736842
-10.947595596313477	1.5161694288253784	0.4736842105263158
-39.83673858642578	-45.072784423828125	0.5789473684210527
-41.73951721191406	-51.36068344116211	0.4947368421052632
-54.568607330322266	-50.64963150024414	0.5052631578947369
49.30961227416992	-52.31256103515625	0.4736842105263158
22.3641414642334	-14.101540565490723	0.4631578947368421
-35.1544075012207	26.988767623901367	0.4842105263157895
-54.127708435058594	12.901598930358887	0.4947368421052632
-52.03525161743164	-13.11656665802002	0.4421052631578948
-63.82392883300781	29.943269729614258	0.5157894736842106
-87.83413696289062	-3.3951003551483154	0.4210526315789474
-46.0235710144043	-13.605113983154297	0.5263157894736842
2.481110095977783	-55.46464538574219	0.4631578947368421
-60.24171829223633	-56.645233154296875	0.4842105263157895
-15.258758544921875	-55.86355209350586	0.4421052631578948
5.739719867706299	-72.76948547363281	0.4947368421052632
-17.724763870239258	-70.78472900390625	0.4631578947368421
-8.301501274108887	-48.529869079589844	0.4631578947368421
-30.29430389404297	-19.055803298950195	0.5157894736842106
-39.3861083984375	10.514355659484863	0.5052631578947369
-32.4516487121582	-19.917814254760742	0.4736842105263158
-83.46868133544922	-12.464832305908203	0.5263157894736842
-54.034629821777344	4.226704120635986	0.4421052631578948
-41.12412643432617	-46.90922546386719	0.4736842105263158
-22.04957389831543	-48.97126388549805	0.5157894736842106
-40.496883392333984	-49.08844757080078	0.5052631578947369
-45.144412994384766	-58.45930862426758	0.4631578947368421
-4.724370002746582	-75.6907730102539	0.45263157894736844
-5.807687282562256	-59.69404602050781	0.3894736842105263
-43.49848175048828	-10.734672546386719	0.5052631578947369
-35.04256057739258	-10.43193244934082	0.5157894736842106


==> expres/realworld/fluxnet_tsne_strength_3.csv <==
x   y   col
-82.86954498291016	16.810047149658203	0.5157894736842105
-75.31764221191406	44.20731735229492	0.4105263157894737
-51.93878936767578	65.54578399658203	0.5894736842105263
-68.20882415771484	9.890409469604492	0.7157894736842105
-67.26284790039062	46.45216369628906	0.5052631578947369
26.63106918334961	68.10490417480469	0.7052631578947368
34.268089294433594	73.63375091552734	0.6526315789473685
-16.547405242919922	17.298097610473633	0.4842105263157895
29.007892608642578	76.96544647216797	0.6631578947368421
25.009244918823242	72.41261291503906	0.6421052631578947
42.14008331298828	65.36351776123047	0.7052631578947368
-0.9907615184783936	69.57215881347656	0.5157894736842105
-78.516845703125	41.14767837524414	0.3894736842105263
-61.217411041259766	47.64918518066406	0.5157894736842105
-52.352237701416016	-24.96758270263672	0.5684210526315789
-25.717546463012695	75.55701446533203	0.6631578947368421
-28.394287109375	60.289798736572266	0.6947368421052631
-1.041933536529541	66.67150115966797	0.6105263157894737
26.703310012817383	74.81837463378906	0.5894736842105263
10.182801246643066	58.78355026245117	0.5684210526315789
24.502920150756836	70.76654052734375	0.6631578947368421
24.631074905395508	66.17105865478516	0.6631578947368421
58.018707275390625	-13.160431861877441	0.6210526315789473
5.261466026306152	-0.3702850639820099	0.5684210526315789
-81.1790542602539	12.57581901550293	0.5263157894736842
-74.56932830810547	-19.00511360168457	0.4842105263157895
-44.72877883911133	59.55537796020508	0.7263157894736842
-47.4976921081543	65.45065307617188	0.4842105263157895
-58.82925033569336	2.8260297775268555	0.5684210526315789
28.7977352142334	76.78987121582031	0.6421052631578947
-15.438968658447266	-2.7276628017425537	0.5052631578947369
27.318540573120117	72.9485092163086	0.5263157894736842
24.724016189575195	72.95379638671875	0.7263157894736842
24.649213790893555	75.18260192871094	0.6
26.051406860351562	78.14315795898438	0.6210526315789473
-23.025774002075195	36.73870086669922	0.4526315789473684
-89.66597747802734	8.218793869018555	0.5789473684210527
-52.30579376220703	21.8077392578125	0.4631578947368421
-17.708946228027344	35.89446258544922	0.5368421052631579
-22.283384323120117	69.20745086669922	0.49473684210526314
-20.599876403808594	59.378150939941406	0.5157894736842105
26.114408493041992	73.75273132324219	0.49473684210526314
31.695785522460938	55.898746490478516	0.7578947368421052
48.298179626464844	25.482032775878906	0.5157894736842105
26.72740936279297	75.18424987792969	0.5789473684210527
30.12932586669922	79.5016860961914	0.5052631578947369
13.141857147216797	67.65702819824219	0.5052631578947369
-46.897212982177734	21.004295349121094	0.4526315789473684
-64.83407592773438	5.313248634338379	0.5473684210526315
-49.39426803588867	57.1866340637207	0.6210526315789473
-24.507755279541016	38.85968017578125	0.4421052631578947
-82.13651275634766	-5.50187349319458	0.5578947368421052
-24.28129005432129	51.193294525146484	0.5473684210526315
49.38222885131836	30.412206649780273	0.5894736842105263
49.92909622192383	70.96763610839844	0.8
-10.399778366088867	60.865108489990234	0.5052631578947369
27.697744369506836	74.02904510498047	0.5473684210526315
24.3310489654541	69.78716278076172	0.6105263157894737
13.089533805847168	68.185546875	0.5578947368421052
39.39676284790039	45.31193161010742	0.6631578947368421
-52.158634185791016	34.497802734375	0.5157894736842105
-30.086153030395508	24.27383804321289	0.5473684210526315
-58.53219985961914	56.35527420043945	0.5368421052631579
-77.9567642211914	15.344368934631348	0.6210526315789473
5.477715969085693	-0.4792720079421997	0.5368421052631579
18.940670013427734	75.70245361328125	0.6526315789473685
54.5543098449707	69.7086410522461	0.7789473684210526
7.997700214385986	57.725685119628906	0.5157894736842105
22.62725067138672	70.83231353759766	0.6
27.968189239501953	78.90413665771484	0.5578947368421052
46.93474578857422	38.093177795410156	0.5368421052631579
-11.111534118652344	61.37724685668945	0.4526315789473684
-54.1805419921875	63.722660064697266	0.6526315789473685
-67.0152359008789	57.11221694946289	0.4842105263157895
-53.441707611083984	56.59681701660156	0.5578947368421052
-22.07279396057129	76.75967407226562	0.7157894736842105
39.93779754638672	26.53371238708496	0.6
26.65812110900879	77.7875747680664	0.6210526315789473
-1.2997795343399048	64.31983947753906	0.5894736842105263
16.380821228027344	72.36845397949219	0.5157894736842105
34.89295196533203	74.40364074707031	0.7157894736842105
27.78094482421875	73.67764282226562	0.5368421052631579
11.81571102142334	73.29581451416016	0.6631578947368421
78.98345184326172	-30.698083877563477	0.6105263157894737
-58.78497314453125	29.604875564575195	0.42105263157894735
-39.73644256591797	28.783340454101562	0.5263157894736842
-54.54854202270508	48.78243637084961	0.5578947368421052
-64.44019317626953	30.342384338378906	0.47368421052631576
-38.383941650390625	13.211650848388672	0.5578947368421052
-70.77424621582031	-39.905921936035156	0.47368421052631576
20.43593406677246	72.81474304199219	0.6526315789473685
18.43999481201172	69.65845489501953	0.5789473684210527
35.51201629638672	72.77576446533203	0.7368421052631579
28.046672821044922	75.56634521484375	0.5473684210526315
13.98906421661377	67.33921813964844	0.5789473684210527
-15.72724723815918	49.362953186035156	0.5684210526315789
-57.083980560302734	15.68152904510498	0.47368421052631576
-52.24427795410156	63.439029693603516	0.6105263157894737
-22.9813232421875	74.5250473022461	0.6421052631578947
-58.42211151123047	56.309715270996094	0.5263157894736842
-11.54828929901123	61.8161506652832	0.5263157894736842
23.99243927001953	76.16584014892578	0.6
54.840518951416016	67.57600402832031	0.6526315789473685
5.853374004364014	58.30537796020508	0.5052631578947369
30.69709587097168	75.53527069091797	0.6736842105263158
27.88680076599121	78.02967071533203	0.5684210526315789
55.313594818115234	-39.083988189697266	0.5894736842105263
-1.3043287992477417	67.59297943115234	0.5894736842105263
-89.74958038330078	8.627542495727539	0.5263157894736842
-75.52095031738281	43.51249313354492	0.39999999999999997
-56.638675689697266	58.807918548583984	0.5473684210526315
-21.595783233642578	65.10665893554688	0.6421052631578947
-24.373088836669922	50.96047592163086	0.5263157894736842
23.099117279052734	71.93216705322266	0.5684210526315789
24.15871810913086	71.12272644042969	0.6210526315789473
28.886049270629883	76.5344467163086	0.631578947368421
54.69404983520508	69.76206970214844	0.7052631578947368
29.737707138061523	74.75191497802734	0.6421052631578947
59.29301071166992	63.47251510620117	0.7157894736842105
3.7763469219207764	65.23503875732422	0.5684210526315789
-89.52779388427734	12.380751609802246	0.6
-47.38065719604492	11.450064659118652	0.5578947368421052
-54.3565559387207	63.6683235168457	0.6421052631578947
-83.49006652832031	19.697031021118164	0.4526315789473684
-57.50351333618164	-0.4598821699619293	0.5578947368421052
26.061660766601562	64.90372467041016	0.6947368421052631
49.18428039550781	34.4517936706543	0.6947368421052631
27.68160629272461	76.15660858154297	0.5684210526315789
24.975269317626953	70.49751281738281	0.6947368421052631
28.22453498840332	74.71607971191406	0.5263157894736842
49.12672424316406	34.56600570678711	0.6842105263157895
12.863656044006348	70.12313079833984	0.5894736842105263
-57.2814826965332	-20.219690322875977	0.5473684210526315
-87.57343292236328	20.987939834594727	0.4842105263157895
-25.371841430664062	55.402217864990234	0.5263157894736842
-64.05683898925781	33.717159271240234	0.5052631578947369
-66.16409301757812	3.193244457244873	0.49473684210526314
52.97404479980469	0.41656360030174255	0.7684210526315789
47.47191619873047	73.33338165283203	0.6947368421052631
-2.6345508098602295	12.996895790100098	0.5894736842105263
8.24057674407959	56.753231048583984	0.4842105263157895
57.371116638183594	67.28594970703125	0.7684210526315789
-54.24732208251953	62.36989212036133	0.6
-60.48004913330078	40.068050384521484	0.5052631578947369
-50.668094635009766	57.47242736816406	0.6105263157894737
9.944247245788574	-13.247469902038574	0.5684210526315789
-62.35929489135742	45.905723571777344	0.49473684210526314
-32.79268264770508	19.748807907104492	0.5684210526315789
-3.068028450012207	23.921558380126953	0.6421052631578947
11.496073722839355	67.03681182861328	0.5157894736842105
30.06634521484375	56.219398498535156	0.6736842105263158
59.481876373291016	54.778358459472656	0.8210526315789474
5.66398811340332	71.02594757080078	0.6210526315789473
48.28658676147461	34.49750900268555	0.6526315789473685
74.79326629638672	8.216654777526855	0.631578947368421
70.82115936279297	41.31624221801758	0.6947368421052631
-82.99542236328125	-0.6261234879493713	0.7684210526315789
-32.399932861328125	-6.398870944976807	0.5263157894736842
-53.388431549072266	62.49943161010742	0.5894736842105263
-90.81629180908203	-2.595822811126709	0.631578947368421
-37.9164924621582	14.11717414855957	0.5684210526315789
4.504930019378662	64.43110656738281	0.5894736842105263
25.4503173828125	38.83116912841797	0.6421052631578947
53.49115753173828	23.04530143737793	0.6736842105263158
46.63002014160156	38.75981903076172	0.5263157894736842
74.97425079345703	10.331766128540039	0.6736842105263158
34.89109802246094	57.8072509765625	0.7157894736842105
-3.7753918170928955	1.8458936214447021	0.4842105263157895
-90.2999496459961	2.5101797580718994	0.6210526315789473
-83.5704116821289	0.9102540016174316	0.6210526315789473
-84.20829010009766	22.307292938232422	0.43157894736842106
-86.60411071777344	17.4644718170166	0.27368421052631575
-49.79911804199219	-3.3170855045318604	0.49473684210526314
-10.641576766967773	28.776336669921875	0.5263157894736842
29.724058151245117	58.20499801635742	0.6421052631578947
79.52176666259766	33.00686264038086	0.831578947368421
3.12719464302063	58.4060173034668	0.5157894736842105
99.2332992553711	-18.105323791503906	0.7684210526315789
102.62199401855469	-17.040464401245117	0.8526315789473684
97.84028625488281	-19.052139282226562	0.6631578947368421
-64.7122802734375	33.68976593017578	0.5578947368421052
33.04663848876953	22.58002281188965	0.6526315789473685
-42.33977508544922	44.548377990722656	0.6421052631578947
-28.54358673095703	70.75353240966797	0.5473684210526315
-58.67180633544922	23.980064392089844	0.47368421052631576
57.31953430175781	-39.59009552001953	0.5894736842105263
-9.614760398864746	15.757112503051758	0.5578947368421052
-6.650547027587891	65.7707290649414	0.5368421052631579
41.50421905517578	13.069378852844238	0.6631578947368421
59.783878326416016	9.80150032043457	0.6736842105263158
56.53141403198242	-40.16587829589844	0.5684210526315789
-21.27590560913086	52.94123840332031	0.5473684210526315
-77.60569763183594	46.89841842651367	0.4842105263157895
-70.73011016845703	44.05813217163086	0.4631578947368421
-56.77961349487305	62.28020477294922	0.5578947368421052
-77.87755584716797	-8.992630958557129	0.5263157894736842
-40.696678161621094	28.911270141601562	0.5263157894736842
31.985942840576172	41.21980667114258	0.6421052631578947
75.76640319824219	35.956565856933594	0.7052631578947368
102.17749786376953	2.871978759765625	0.6842105263157895
75.04534149169922	-25.149269104003906	0.6842105263157895
9.593862533569336	65.00857543945312	0.631578947368421
51.161136627197266	33.932918548583984	0.7052631578947368
-4.232839584350586	61.22706604003906	0.5789473684210527
-75.84007263183594	-3.5932528972625732	0.5157894736842105
-45.19003677368164	30.824018478393555	0.5157894736842105
-61.400978088378906	-18.34576416015625	0.5368421052631579
-68.24071502685547	-2.157423257827759	0.5578947368421052
-19.496849060058594	4.574644088745117	0.4842105263157895
30.026273727416992	55.919734954833984	0.6842105263157895
20.498321533203125	72.91934967041016	0.631578947368421
100.16490173339844	21.085636138916016	0.7263157894736842
42.56290054321289	11.760661125183105	0.7368421052631579
30.929075241088867	63.86284637451172	0.7052631578947368
39.20435333251953	67.62533569335938	0.7157894736842105
4.546619415283203	60.25544357299805	0.5368421052631579
-54.440345764160156	57.59764099121094	0.5684210526315789
-73.34912109375	12.437299728393555	0.5789473684210527
-39.114933013916016	39.6146125793457	0.6736842105263158
-90.75875091552734	-0.6474249958992004	0.7789473684210526
-72.82719421386719	-19.01935577392578	0.5157894736842105
42.56226348876953	20.28803825378418	0.5263157894736842
54.86977005004883	69.31351470947266	0.7052631578947368
25.192413330078125	66.93511962890625	0.7157894736842105
78.77306365966797	-31.67916488647461	0.6
89.23178100585938	14.733414649963379	0.7473684210526316
79.36038208007812	-2.058561325073242	0.7684210526315789
3.803661584854126	22.092660903930664	0.6736842105263158
-89.60382843017578	1.2508774995803833	0.6
-90.52465057373047	-2.0592756271362305	0.6421052631578947
-88.3777847290039	-8.282584190368652	0.6947368421052631
-12.31314754486084	18.57473373413086	0.5684210526315789
-20.3603572845459	66.0313720703125	0.5894736842105263
88.04631042480469	24.743656158447266	0.8105263157894737
24.519012451171875	67.71509552001953	0.6
3.7057204246520996	56.845149993896484	0.4631578947368421
26.526439666748047	66.48043060302734	0.6947368421052631
69.237548828125	20.464597702026367	0.6736842105263158
5.464943885803223	70.88949584960938	0.5894736842105263
6.47686767578125	42.215187072753906	0.6947368421052631
-34.986785888671875	-5.746492385864258	0.43157894736842106
1.553467035293579	-39.80417251586914	0.5052631578947369
-54.58473205566406	11.035186767578125	0.5473684210526315
-57.291011810302734	31.066682815551758	0.4631578947368421
-7.752684116363525	-24.681427001953125	0.5263157894736842
68.54119873046875	-25.593517303466797	0.5578947368421052
31.305768966674805	-55.17974853515625	0.5789473684210527
-41.84990310668945	-0.01142217218875885	0.5368421052631579
13.794719696044922	-60.41786575317383	0.5473684210526315
97.2677230834961	2.952193021774292	0.7368421052631579
39.7176513671875	-36.80875778198242	0.5157894736842105
-13.461543083190918	9.678739547729492	0.5052631578947369
-41.19810104370117	20.0660400390625	0.4421052631578947
-50.41526412963867	28.17681884765625	0.43157894736842106
0.457001268863678	-31.30928611755371	0.6842105263157895
-39.19729232788086	-1.999337911605835	0.5157894736842105
-15.380570411682129	-69.40340423583984	0.6210526315789473
30.064987182617188	-50.23262023925781	0.5157894736842105
66.0237808227539	-11.732728958129883	0.6
-16.228546142578125	-37.39997100830078	0.49473684210526314
-58.59369659423828	-43.182029724121094	0.4842105263157895
79.72698974609375	-19.22478485107422	0.6105263157894737
72.38456726074219	5.1480584144592285	0.7368421052631579
27.20058822631836	-13.242273330688477	0.5894736842105263
-54.63230514526367	14.986860275268555	0.47368421052631576
-4.644482612609863	-53.93701171875	0.5157894736842105
-30.01970863342285	-11.793903350830078	0.47368421052631576
-45.320770263671875	10.59384536743164	0.47368421052631576
4.623164176940918	-64.82746887207031	0.49473684210526314
-43.573917388916016	-43.81837463378906	0.5052631578947369
44.80388259887695	-30.947683334350586	0.5578947368421052
29.8006591796875	-61.01416015625	0.5578947368421052
37.13587188720703	-53.76116180419922	0.5263157894736842
79.84400939941406	-19.107847213745117	0.5894736842105263
22.175634384155273	-10.015366554260254	0.6210526315789473
47.46921157836914	-7.6668009757995605	0.6842105263157895
-18.732797622680664	-41.6378288269043	0.4842105263157895
12.653909683227539	-49.0398063659668	0.5052631578947369
-52.62992858886719	-2.432469129562378	0.5473684210526315
-55.917449951171875	13.029141426086426	0.49473684210526314
-7.269183158874512	-27.489212036132812	0.5894736842105263
21.897476196289062	-54.98948669433594	0.5263157894736842
-30.869905471801758	-31.581029891967773	0.49473684210526314
64.75713348388672	-33.79255294799805	0.6210526315789473
30.626794815063477	-62.14617156982422	0.6105263157894737
87.19306182861328	-25.292829513549805	0.7052631578947368
39.65545654296875	-0.43902817368507385	0.7684210526315789
28.68880844116211	-34.41458511352539	0.5473684210526315
-53.31137466430664	7.3473711013793945	0.5684210526315789
-15.385348320007324	-44.68777847290039	0.5052631578947369
-5.116739273071289	-28.946212768554688	0.5578947368421052
-53.71318054199219	16.87401008605957	0.4631578947368421
-22.81814956665039	-36.512210845947266	0.4421052631578947
25.521888732910156	-68.24502563476562	0.4631578947368421
8.021220207214355	-78.35227966308594	0.5052631578947369
61.090450286865234	-10.727201461791992	0.631578947368421
30.094894409179688	-66.27725982666016	0.4631578947368421
39.93657302856445	39.61085510253906	0.5894736842105263
24.856637954711914	-54.155914306640625	0.5263157894736842
-10.49172592163086	-35.42973709106445	0.5052631578947369
-52.814414978027344	17.478212356567383	0.47368421052631576
-38.09551239013672	3.889448642730713	0.5052631578947369
-41.26463317871094	-0.20808660984039307	0.4842105263157895
-77.4094467163086	46.57633972167969	0.4526315789473684
-17.57607078552246	-34.4445915222168	0.39999999999999997
-1.3557872772216797	-60.30913543701172	0.6105263157894737
7.5826616287231445	-57.83370590209961	0.5263157894736842
62.40850067138672	5.604349136352539	0.7263157894736842
91.95255279541016	7.877654552459717	0.7157894736842105
100.11058044433594	4.856166362762451	0.7368421052631579
65.1530990600586	-9.804192543029785	0.6526315789473685
24.646209716796875	-32.92045211791992	0.6
-34.54816436767578	-5.910038948059082	0.47368421052631576
26.806421279907227	-33.849342346191406	0.5157894736842105
-60.7720832824707	1.5926135778427124	0.6210526315789473
-50.02504348754883	13.425718307495117	0.43157894736842106
23.8929500579834	-35.184051513671875	0.6526315789473685
15.324872016906738	-67.11189270019531	0.42105263157894735
28.742889404296875	-62.26215744018555	0.5473684210526315
34.345672607421875	-63.364803314208984	0.5894736842105263
80.12665557861328	1.95304536819458	0.6631578947368421
-3.7298336029052734	-73.84697723388672	0.5052631578947369
8.264199256896973	-66.6249008178711	0.5052631578947369
18.47423553466797	-22.89870834350586	0.5684210526315789
-53.70591735839844	9.294800758361816	0.5578947368421052
-13.720446586608887	-29.185705184936523	0.47368421052631576
-56.958126068115234	16.836063385009766	0.4842105263157895
-58.8310661315918	39.394187927246094	0.5052631578947369
10.664010047912598	-60.230838775634766	0.5473684210526315
68.42723083496094	-33.65785598754883	0.6210526315789473
6.392457008361816	-56.0203971862793	0.5052631578947369
79.93932342529297	-22.026758193969727	0.5789473684210527
4.399156093597412	-67.1740951538086	0.49473684210526314
-47.22900390625	-53.50552749633789	0.631578947368421
68.76587677001953	-11.45457649230957	0.7789473684210526
-12.346609115600586	9.395506858825684	0.5578947368421052
-53.63529586791992	13.294873237609863	0.4842105263157895
-36.906864166259766	4.835062503814697	0.4421052631578947
-36.9451904296875	-1.980857491493225	0.4842105263157895
-64.677490234375	-55.15948486328125	0.5789473684210527
-59.22211456298828	4.6190104484558105	0.5578947368421052
-15.440693855285645	11.372594833374023	0.4842105263157895
7.262701988220215	-77.6104965209961	0.4842105263157895
20.02606964111328	-70.72564697265625	0.5052631578947369
77.4788589477539	-14.595995903015137	0.7263157894736842
32.387088775634766	-6.3607707023620605	0.7052631578947368
5.049945831298828	-51.19631576538086	0.5052631578947369
-37.12297439575195	-19.18434715270996	0.5578947368421052
-1.0331326723098755	0.6372013092041016	0.5473684210526315
-37.76902389526367	-58.538360595703125	0.49473684210526314
-57.67795944213867	-42.921451568603516	0.5473684210526315
-75.02339935302734	40.96045684814453	0.3789473684210526
32.19230270385742	-67.97246551513672	0.5473684210526315
26.083984375	-53.52373504638672	0.4842105263157895
5.48792028427124	-64.52262115478516	0.4526315789473684
-19.657732009887695	-73.1767349243164	0.6526315789473685
81.71627044677734	-18.1339054107666	0.6526315789473685
37.29082489013672	-8.278924942016602	0.6105263157894737
29.419464111328125	-49.45557403564453	0.4842105263157895
-7.165560245513916	-67.17240142822266	0.5894736842105263
-9.21366024017334	53.259033203125	0.5578947368421052
18.980825424194336	13.006173133850098	0.6947368421052631
11.746808052062988	40.134986877441406	0.8
-36.48902893066406	36.45425033569336	0.7789473684210526
31.691516876220703	31.078411102294922	0.7368421052631579
65.4988021850586	45.62791061401367	0.7578947368421052
7.309327602386475	58.80423355102539	0.4842105263157895
47.32326126098633	61.431549072265625	0.7684210526315789
57.143524169921875	67.40185546875	0.7684210526315789
51.360836029052734	32.15989303588867	0.631578947368421
42.12401580810547	61.83087921142578	0.7263157894736842
14.414944648742676	48.031158447265625	0.8
-45.36278533935547	33.85637283325195	0.5368421052631579
-19.072805404663086	72.50320434570312	0.6526315789473685
-1.042899250984192	63.99977111816406	0.6
4.211993217468262	21.267122268676758	0.8
-6.350414752960205	-19.13796043395996	0.5052631578947369
50.29849624633789	62.816917419433594	0.8421052631578947
71.75030517578125	39.21769714355469	0.7157894736842105
-48.346622467041016	-12.182169914245605	0.39999999999999997
76.42230987548828	-5.140635013580322	0.6736842105263158
-26.274194717407227	-2.033625841140747	0.4421052631578947
33.217899322509766	-37.68156814575195	0.5052631578947369
49.32781982421875	47.35167694091797	0.7052631578947368
-80.27163696289062	19.535192489624023	0.4842105263157895
-58.36737060546875	51.1652717590332	0.5368421052631579
14.143453598022461	37.710933685302734	0.6842105263157895
-45.86094284057617	57.40655517578125	0.7789473684210526
23.811227798461914	32.6236572265625	0.6842105263157895
32.334110260009766	62.47483825683594	0.6736842105263158
25.93670654296875	72.19271850585938	0.5894736842105263
40.22174072265625	68.31867218017578	0.6947368421052631
18.371829986572266	73.32610321044922	0.631578947368421
77.94515991210938	34.42086410522461	0.8
44.011287689208984	26.026947021484375	0.5684210526315789
62.77043533325195	52.99903106689453	0.8105263157894737
-37.67253875732422	59.30750274658203	0.5684210526315789
-81.80765533447266	8.652374267578125	0.5368421052631579
-38.556522369384766	62.11000061035156	0.5789473684210527
-46.20795440673828	46.233238220214844	0.5052631578947369
-76.66715240478516	9.767247200012207	0.5473684210526315
56.94479751586914	65.9788589477539	0.7052631578947368
25.085311889648438	78.02519226074219	0.6421052631578947
-47.775875091552734	10.97612190246582	0.5578947368421052
25.262741088867188	78.67605590820312	0.5789473684210527
84.73999786376953	33.7481689453125	0.8421052631578947
41.48142623901367	27.53029441833496	0.6210526315789473
53.65133285522461	22.763338088989258	0.631578947368421
-20.855518341064453	60.723846435546875	0.5894736842105263
-33.05318069458008	11.817005157470703	0.6526315789473685
-16.507627487182617	67.50050354003906	0.5473684210526315
5.809361457824707	22.283411026000977	0.7789473684210526
-20.865978240966797	64.72460174560547	0.5894736842105263
64.29046630859375	50.18783187866211	0.7894736842105263
62.98876190185547	58.72953796386719	0.6526315789473685
2.5603485107421875	-8.758670806884766	0.5368421052631579
6.3924994468688965	57.23550796508789	0.49473684210526314
54.945335388183594	68.48296356201172	0.7578947368421052
54.946136474609375	68.03294372558594	0.6842105263157895
16.43470001220703	37.06051254272461	0.6526315789473685
-45.52509307861328	59.31258010864258	0.6210526315789473
16.826854705810547	41.66476058959961	0.7789473684210526
-14.268576622009277	-23.46099090576172	0.7473684210526316
-48.71720886230469	53.740997314453125	0.6421052631578947
14.795060157775879	42.6507682800293	0.6210526315789473
-0.174009308218956	65.454833984375	0.5894736842105263
73.56735229492188	34.83188247680664	0.7684210526315789
58.65357971191406	65.14006805419922	0.7684210526315789
6.7767653465271	59.174495697021484	0.5263157894736842
31.000375747680664	73.89044952392578	0.7052631578947368
21.713912963867188	74.15106201171875	0.6736842105263158
-9.545656204223633	68.67816162109375	0.5789473684210527
-26.709274291992188	75.82281494140625	0.49473684210526314
-15.396628379821777	-20.987266540527344	0.5789473684210527
-16.433053970336914	72.61553192138672	0.6210526315789473
9.296919822692871	35.72023391723633	0.7368421052631579
-15.979352951049805	-64.59182739257812	0.5894736842105263
65.6466293334961	-24.663532257080078	0.5473684210526315
15.183687210083008	-24.07210350036621	0.5157894736842105
-8.509078025817871	62.30885696411133	0.5368421052631579
29.3165340423584	74.2183837890625	0.5894736842105263
65.04462432861328	58.583770751953125	0.8
42.29783248901367	63.37668228149414	0.6842105263157895
14.665160179138184	34.043296813964844	0.6842105263157895
-91.76880645751953	32.902896881103516	0.47368421052631576
-76.057373046875	41.72504425048828	0.4105263157894737
-94.84768676757812	30.451932907104492	0.4105263157894737
-90.47024536132812	33.95067596435547	0.4105263157894737
-92.60514068603516	32.35860824584961	0.43157894736842106
-89.26878356933594	29.290483474731445	0.6
92.40316772460938	3.0392463207244873	0.831578947368421
96.10307312011719	5.326485633850098	0.8210526315789474
98.11170196533203	-11.289661407470703	0.8210526315789474
103.04912567138672	-15.53693962097168	0.8421052631578947
32.63715362548828	9.915140151977539	0.6631578947368421
-32.28807067871094	49.79399871826172	0.7052631578947368
-78.5842514038086	39.46445083618164	0.3368421052631579
-93.66846466064453	34.7244758605957	0.39999999999999997
-72.33111572265625	25.19676399230957	0.6105263157894737
-98.32972717285156	36.028717041015625	0.42105263157894735
-94.59151458740234	35.815460205078125	0.2947368421052632
-88.80574798583984	26.193771362304688	0.5894736842105263
13.74609088897705	-35.74750900268555	0.7157894736842105
49.941123962402344	-43.26006317138672	0.6105263157894737
-13.019368171691895	-70.72550201416016	0.5473684210526315
66.54277801513672	7.310147762298584	0.8736842105263158
76.00531768798828	34.136268615722656	0.8210526315789474
70.7168197631836	13.958564758300781	0.8
-98.3122787475586	36.019683837890625	0.49473684210526314
-75.9002914428711	33.970298767089844	0.47368421052631576
-98.08905029296875	33.11945343017578	0.4842105263157895
-91.81784057617188	33.61613464355469	0.49473684210526314
-91.85209655761719	28.381832122802734	0.5473684210526315
-91.86601257324219	28.236474990844727	0.5789473684210527
47.5463752746582	-24.130542755126953	0.5894736842105263
70.2291259765625	2.8918843269348145	0.7473684210526316
70.79889678955078	-33.045616149902344	0.6
78.47074127197266	-1.147533893585205	0.7894736842105263
94.57901000976562	20.154659271240234	0.8631578947368421
78.83476257324219	43.20699691772461	0.8631578947368421
-85.42708587646484	34.867027282714844	0.49473684210526314
-94.11933898925781	34.59074401855469	0.3684210526315789
20.918699264526367	64.33356475830078	0.7789473684210526
-3.828359365463257	38.78065872192383	0.7473684210526316
-94.7487564086914	34.26318359375	0.4842105263157895
-88.60528564453125	28.324462890625	0.7578947368421052
60.922462463378906	-2.3851001262664795	0.7578947368421052
71.13813781738281	-7.575392723083496	0.631578947368421
99.8938217163086	9.29465389251709	0.8210526315789474
92.1395492553711	6.374134063720703	0.8105263157894737
25.715864181518555	20.574623107910156	0.631578947368421
92.92333984375	21.471609115600586	0.8736842105263158
-13.042243957519531	44.57145309448242	0.49473684210526314
-16.999454498291016	37.91718292236328	0.5473684210526315
58.720001220703125	11.489627838134766	0.7684210526315789
34.10631561279297	40.374900817871094	0.7263157894736842
-15.286297798156738	48.45069885253906	0.6631578947368421
69.2379150390625	-3.598965883255005	0.6526315789473685
97.54617309570312	7.7016706466674805	0.7473684210526316
96.34273529052734	-8.404403686523438	0.831578947368421
77.25373077392578	-14.687277793884277	0.6947368421052631
76.22529602050781	-1.7380446195602417	0.8105263157894737
75.2494888305664	0.36147457361221313	0.7789473684210526
10.380324363708496	26.769256591796875	0.7157894736842105
-78.67542266845703	39.66632843017578	0.39999999999999997
-52.316162109375	31.32839012145996	0.5157894736842105
36.41267395019531	57.700008392333984	0.7789473684210526
-5.574291229248047	69.61885070800781	0.6
-9.29263973236084	61.790462493896484	0.5263157894736842
99.69715118408203	-18.144208908081055	0.7578947368421052
69.97191619873047	53.543392181396484	0.8526315789473684
93.09158325195312	-1.6425135135650635	0.7894736842105263
79.55316162109375	-2.3871681690216064	0.6842105263157895
100.03511810302734	10.20432186126709	0.8842105263157894
89.53636169433594	25.882381439208984	0.8736842105263158
51.128639221191406	1.2543541193008423	0.7473684210526316
-4.384366989135742	67.94649505615234	0.6105263157894737
-13.920108795166016	-32.87645721435547	0.4842105263157895
-21.7225341796875	55.68056869506836	0.6421052631578947
14.316149711608887	20.942768096923828	0.5894736842105263
-7.269588947296143	3.56899094581604	0.5157894736842105
71.49585723876953	5.942965984344482	0.6526315789473685
51.94300079345703	-1.987160086631775	0.6
91.40557861328125	17.75096893310547	0.7789473684210526
93.84966278076172	6.001128673553467	0.8421052631578947
48.7708740234375	-26.132686614990234	0.5789473684210527
94.54118347167969	16.366025924682617	0.8210526315789474
24.783260345458984	21.18950653076172	0.6842105263157895
-23.049518585205078	55.129364013671875	0.5473684210526315
62.33930587768555	-41.80546951293945	0.5684210526315789
54.53621292114258	48.97090148925781	0.8
15.688836097717285	73.1988296508789	0.5894736842105263
26.665307998657227	-33.83618927001953	0.5473684210526315
60.514739990234375	18.984237670898438	0.6736842105263158
99.95587158203125	16.298503875732422	0.7263157894736842
93.92516326904297	12.314906120300293	0.7263157894736842
64.88944244384766	-33.23212432861328	0.6210526315789473
82.50132751464844	-9.26301097869873	0.7894736842105263
94.95133972167969	3.55291748046875	0.7894736842105263
43.906673431396484	57.189208984375	0.831578947368421
-69.48570251464844	-17.552101135253906	0.4526315789473684
-20.441335678100586	-25.39112663269043	0.47368421052631576
61.59815979003906	43.086280822753906	0.7789473684210526
-7.33737850189209	39.31257629394531	0.5684210526315789
-15.744222640991211	74.45777893066406	0.5789473684210527
43.897945404052734	-3.714179754257202	0.6526315789473685
75.45562744140625	3.5311460494995117	0.7052631578947368
70.78536224365234	1.9384829998016357	0.7368421052631579
70.46774291992188	-37.694114685058594	0.6842105263157895
71.4130859375	-40.24308395385742	0.7368421052631579
98.79668426513672	-8.275897979736328	0.8736842105263158
26.769760131835938	29.002056121826172	0.7157894736842105
-51.884159088134766	35.52202224731445	0.5368421052631579
22.114892959594727	-32.074520111083984	0.5894736842105263
51.50677490234375	48.71432876586914	0.8
-31.94249725341797	13.70384407043457	0.5789473684210527
72.94857788085938	3.776979684829712	0.7263157894736842
78.28020477294922	29.71285057067871	0.8421052631578947
61.703338623046875	16.914365768432617	0.7368421052631579
73.07728576660156	-37.794944763183594	0.7157894736842105
49.4831428527832	-21.648590087890625	0.6210526315789473
95.67243957519531	26.733306884765625	0.8210526315789474
78.25669860839844	42.04376983642578	0.8421052631578947
48.14280700683594	54.899391174316406	0.8736842105263158
-80.42578887939453	20.401390075683594	0.43157894736842106
-58.24457550048828	35.01720428466797	0.5052631578947369
-71.37300109863281	25.65806770324707	0.5052631578947369
7.210089683532715	-32.228031158447266	0.7684210526315789
-60.90684127807617	38.37131118774414	0.5052631578947369
-76.95203399658203	-34.2205810546875	0.47368421052631576
72.33028411865234	-29.145477294921875	0.5894736842105263
22.607532501220703	30.675148010253906	0.6842105263157895
92.08855438232422	-9.953857421875	0.7578947368421052
94.67058563232422	20.129348754882812	0.9052631578947368
65.0427017211914	7.043696880340576	0.7157894736842105
4.080994129180908	32.74698257446289	0.5263157894736842
-93.89802551269531	29.37667465209961	0.43157894736842106
-58.800411224365234	34.95265579223633	0.5052631578947369
-98.26749420166016	32.359397888183594	0.4421052631578947
-63.44908905029297	34.02415466308594	0.5052631578947369
-61.79722213745117	34.34652328491211	0.5052631578947369
-91.21180725097656	30.462093353271484	0.5157894736842105
-23.412872314453125	39.61979293823242	0.5157894736842105
26.794191360473633	49.45078659057617	0.7263157894736842
24.96588706970215	67.62570190429688	0.6631578947368421
95.31782531738281	28.956239700317383	0.8736842105263158
95.99695587158203	5.644481182098389	0.831578947368421
84.31983947753906	20.39017677307129	0.7789473684210526
-91.79786682128906	5.325104236602783	0.6526315789473685
-60.88218688964844	37.2170524597168	0.5052631578947369
-6.195595741271973	66.2164306640625	0.5684210526315789
-76.55855560302734	42.390411376953125	0.42105263157894735
-60.5288200378418	25.055723190307617	0.5157894736842105
-95.2669448852539	32.459693908691406	0.4631578947368421
51.63792037963867	-35.84576416015625	0.5684210526315789
77.55205535888672	35.48683547973633	0.8421052631578947
99.86549377441406	25.9908447265625	0.8421052631578947
100.31147766113281	26.49979019165039	0.8736842105263158
41.85078811645508	-5.759578227996826	0.6
85.05269622802734	19.360637664794922	0.8210526315789474
-34.765445709228516	1.2652522325515747	0.5263157894736842
-77.80138397216797	47.17136764526367	0.49473684210526314
28.67232894897461	51.06005096435547	0.7368421052631579
-48.62605285644531	57.563148498535156	0.7157894736842105
-46.52531051635742	38.49372863769531	0.5263157894736842
-18.419872283935547	-0.4841943085193634	0.5789473684210527
100.64907836914062	22.25107765197754	0.7263157894736842
86.10511779785156	33.65134048461914	0.894736842105263
3.024972915649414	54.03541946411133	0.5789473684210527
33.055885314941406	73.32524871826172	0.6526315789473685
100.4645767211914	27.767484664916992	0.831578947368421
27.470293045043945	50.7005729675293	0.7368421052631579
-67.79720306396484	40.55593490600586	0.4842105263157895
-52.07130813598633	25.266014099121094	0.5157894736842105
13.97265625	62.79324722290039	0.6736842105263158
-50.376949310302734	28.113319396972656	0.5052631578947369
-55.830421447753906	12.625103950500488	0.4526315789473684
81.61610412597656	-18.171424865722656	0.5894736842105263
93.72472381591797	22.241657257080078	0.8631578947368421
50.42009735107422	66.78775787353516	0.8631578947368421
54.34239196777344	-24.395566940307617	0.5684210526315789
101.80197143554688	23.18438148498535	0.8
83.47592163085938	38.971317291259766	0.8842105263157894
49.569129943847656	10.63010311126709	0.6210526315789473
-47.67061233520508	21.40210723876953	0.4842105263157895
-25.236202239990234	36.97881317138672	0.4631578947368421
-43.753047943115234	34.59559631347656	0.6210526315789473
-42.508689880371094	20.95223617553711	0.47368421052631576
-24.328927993774414	17.139616012573242	0.4842105263157895
47.12385559082031	16.428922653198242	0.5473684210526315
-58.312435150146484	-30.43161964416504	0.7368421052631579
101.4068603515625	26.7867488861084	0.8210526315789474
77.33309173583984	-19.503219604492188	0.6421052631578947
33.39335250854492	66.28671264648438	0.6947368421052631
50.805084228515625	72.4806900024414	0.7894736842105263
25.028635025024414	32.208740234375	0.6421052631578947
-21.5509090423584	38.24555206298828	0.5052631578947369
-42.219181060791016	14.870128631591797	0.4842105263157895
32.422332763671875	52.030277252197266	0.6842105263157895
-35.93783950805664	9.798583984375	0.47368421052631576
-39.378971099853516	16.636775970458984	0.4526315789473684
-18.043607711791992	22.085920333862305	0.5368421052631579
47.40747833251953	73.4194564819336	0.7473684210526316
98.5145492553711	26.279441833496094	0.8105263157894737
44.80914306640625	19.959108352661133	0.5578947368421052
52.35683822631836	30.71720314025879	0.6842105263157895
79.90713500976562	35.93024444580078	0.8210526315789474
43.445579528808594	56.51377487182617	0.7789473684210526
12.032984733581543	29.648988723754883	0.6736842105263158
-13.416699409484863	63.70433044433594	0.631578947368421
-45.012264251708984	24.098304748535156	0.5473684210526315
13.209600448608398	49.33917999267578	0.7684210526315789
85.48625946044922	27.052669525146484	0.8105263157894737
70.18707275390625	33.47307586669922	0.7368421052631579
59.79804611206055	-23.83281707763672	0.8105263157894737
-47.222084045410156	-42.455413818359375	0.4526315789473684
-5.328639507293701	-72.90747833251953	0.49473684210526314
-2.9396886825561523	-5.663727760314941	0.42105263157894735
-12.282978057861328	28.33289909362793	0.5368421052631579
-69.07415008544922	22.974782943725586	0.6421052631578947
-66.4906234741211	4.67656135559082	0.6526315789473685
-0.7426416873931885	58.99575424194336	0.6210526315789473
-43.0870361328125	21.73961639404297	0.43157894736842106
-20.4765567779541	2.3760452270507812	0.5368421052631579
8.730117797851562	-43.663719177246094	0.4421052631578947
74.38457489013672	-45.17882537841797	0.6421052631578947
62.67018127441406	58.8129997253418	0.6736842105263158
92.81399536132812	16.156328201293945	0.8
68.96309661865234	-23.492961883544922	0.5789473684210527
34.384765625	-45.234989166259766	0.4526315789473684
-20.200422286987305	-13.115480422973633	0.43157894736842106
-51.783756256103516	23.093564987182617	0.49473684210526314
-6.207103729248047	60.95808029174805	0.5684210526315789
2.178760528564453	49.789817810058594	0.5052631578947369
9.247028350830078	28.31634521484375	0.6105263157894737
-5.634849548339844	-3.1450843811035156	0.47368421052631576
-63.0472297668457	21.123979568481445	0.5578947368421052
44.327064514160156	67.1771011352539	0.6947368421052631
25.749393463134766	36.1138801574707	0.6421052631578947
1.307844877243042	-55.20685958862305	0.4526315789473684
-30.980222702026367	-51.65230178833008	0.5684210526315789
2.6366543769836426	-65.87889099121094	0.5157894736842105
36.47089385986328	25.65411949157715	0.6210526315789473
26.26866912841797	38.13752365112305	0.6210526315789473
-18.04412269592285	46.33298873901367	0.5684210526315789
7.492195129394531	26.60167694091797	0.7263157894736842
27.160526275634766	40.30262756347656	0.6526315789473685
-5.611206531524658	-12.52667236328125	0.4842105263157895
66.8997573852539	14.62551498413086	0.6842105263157895
98.18917083740234	26.493207931518555	0.831578947368421
57.07319641113281	65.65653991699219	0.7473684210526316
75.74539947509766	23.284652709960938	0.6947368421052631
29.590166091918945	-45.15876007080078	0.43157894736842106
-42.02152633666992	-41.50212860107422	0.4526315789473684
-35.205230712890625	-42.06315994262695	0.3894736842105263
9.500118255615234	27.607688903808594	0.6631578947368421
-50.819610595703125	45.695404052734375	0.6105263157894737
9.244159698486328	71.3388442993164	0.5789473684210527
-21.457557678222656	44.921669006347656	0.5368421052631579
63.25763702392578	20.673213958740234	0.6947368421052631
49.0575065612793	59.53043746948242	0.7789473684210526
77.91758728027344	34.83620071411133	0.8421052631578947
49.63251495361328	19.12944221496582	0.6526315789473685
-39.04623031616211	-43.7540283203125	0.39999999999999997
3.349914073944092	-53.684967041015625	0.4526315789473684
-37.82626724243164	0.2695803642272949	0.49473684210526314
-68.98310852050781	32.42829132080078	0.5578947368421052
-84.7373046875	16.639244079589844	0.47368421052631576
-16.56049346923828	46.46305847167969	0.5263157894736842
-21.817256927490234	41.527618408203125	0.4526315789473684
-24.639076232910156	44.36575698852539	0.5052631578947369
-12.586637496948242	63.6871223449707	0.5894736842105263
28.7695255279541	-47.8742561340332	0.5052631578947369
11.980073928833008	-14.787236213684082	0.6
-10.765450477600098	59.469505310058594	0.4526315789473684
8.586799621582031	53.50762939453125	0.6
24.623933792114258	56.46495819091797	0.8
34.07826614379883	36.90394973754883	0.6526315789473685
33.61156463623047	47.45608139038086	0.8
-38.99089050292969	36.9858512878418	0.7368421052631579
28.346431732177734	57.23177719116211	0.6526315789473685
-33.16562271118164	66.2857437133789	0.6210526315789473
-14.372929573059082	46.00358581542969	0.47368421052631576
60.358360290527344	4.3400983810424805	0.7684210526315789
15.852926254272461	62.756534576416016	0.6736842105263158
72.60693359375	-38.96841812133789	0.7894736842105263
9.608217239379883	60.75160217285156	0.5157894736842105
3.4831387996673584	-64.64180755615234	0.5052631578947369
27.258586883544922	-54.28133010864258	0.5157894736842105
37.01104736328125	-53.301361083984375	0.5578947368421052
37.07492446899414	-45.15348434448242	0.49473684210526314
-16.3200626373291	32.33889389038086	0.6631578947368421
4.133881568908691	5.208004474639893	0.5789473684210527
-15.704955101013184	49.19193649291992	0.631578947368421
-71.30815887451172	18.834781646728516	0.6631578947368421
64.14141845703125	4.915846824645996	0.7157894736842105
78.04181671142578	35.302467346191406	0.894736842105263
52.66136169433594	12.259330749511719	0.6631578947368421
41.35985565185547	69.78343200683594	0.831578947368421
-58.00364685058594	-35.28343200683594	0.5368421052631579
8.199695587158203	-72.00861358642578	0.49473684210526314
34.158390045166016	-46.175537109375	0.47368421052631576
-14.267925262451172	37.75922775268555	0.5368421052631579
-17.857194900512695	36.66267395019531	0.5052631578947369
-58.79072189331055	25.0875186920166	0.49473684210526314
2.849816083908081	60.05529022216797	0.5263157894736842
-63.42934036254883	46.073238372802734	0.5052631578947369
25.328397750854492	-46.85432434082031	0.6421052631578947
30.41838264465332	-66.23298645019531	0.5052631578947369
28.014188766479492	-45.42670822143555	0.47368421052631576
54.36713409423828	-6.48159646987915	0.5368421052631579
75.32926177978516	-23.591243743896484	0.6105263157894737
30.855464935302734	-69.07154846191406	0.4631578947368421
43.107418060302734	-29.066364288330078	0.5368421052631579
-18.171710968017578	42.597537994384766	0.47368421052631576
-64.75109100341797	6.855352401733398	0.5894736842105263
-66.49681091308594	23.353397369384766	0.5578947368421052
-24.01421356201172	45.39543151855469	0.5894736842105263
-67.07279968261719	-10.713394165039062	0.49473684210526314
-3.95564341545105	-8.0277738571167	0.5157894736842105
69.63904571533203	-23.04726791381836	0.6105263157894737
53.38949966430664	62.30829620361328	0.8736842105263158
19.23859214782715	68.51144409179688	0.5368421052631579
29.48480796813965	78.94766998291016	0.5157894736842105
79.12847900390625	-21.76014518737793	0.5368421052631579
-7.60467004776001	3.2591047286987305	0.4526315789473684
43.133052825927734	27.749521255493164	0.5368421052631579
-87.5260238647461	20.98372459411621	0.5473684210526315
-26.801748275756836	70.43623352050781	0.5473684210526315
-22.50029754638672	54.91950988769531	0.6105263157894737
-20.418474197387695	41.10057830810547	0.49473684210526314
34.47273635864258	-43.86717987060547	0.4842105263157895
0.12205560505390167	-46.4597282409668	0.43157894736842106
2.8954739570617676	-50.63255310058594	0.4631578947368421
22.32554054260254	-59.9483528137207	0.5263157894736842
71.96349334716797	-31.2951602935791	0.5473684210526315
-2.4269092082977295	-20.671632766723633	0.4526315789473684
-27.577415466308594	26.210905075073242	0.5368421052631579
-10.613044738769531	-4.366425037384033	0.6210526315789473
-8.923017501831055	37.46847915649414	0.5473684210526315
-25.03383445739746	71.27326202392578	0.5789473684210527
2.457921028137207	50.01016616821289	0.49473684210526314
-34.49335479736328	61.31922149658203	0.7157894736842105
74.7392349243164	-32.08545684814453	0.5789473684210527
61.0779914855957	-5.384105205535889	0.7052631578947368
59.822174072265625	18.8859920501709	0.6105263157894737
-27.10776710510254	5.721097469329834	0.6210526315789473
49.050148010253906	-36.40714645385742	0.42105263157894735
25.44186782836914	76.61685180664062	0.5894736842105263
47.55912780761719	-34.98015213012695	0.5578947368421052
60.51570129394531	17.477245330810547	0.7157894736842105
-54.02951431274414	30.1259708404541	0.5157894736842105
-61.93751907348633	23.150527954101562	0.5263157894736842
-57.16769027709961	47.85980224609375	0.5473684210526315
8.530686378479004	42.35674285888672	0.7052631578947368
-83.02002716064453	16.481950759887695	0.5052631578947369
-5.280117988586426	1.6061161756515503	0.49473684210526314
54.28046798706055	31.155208587646484	0.5789473684210527
48.671749114990234	66.49774169921875	0.831578947368421
46.579830169677734	26.409587860107422	0.5684210526315789
27.836807250976562	-42.030029296875	0.4842105263157895
-22.15718650817871	-34.936767578125	0.4526315789473684
-17.28286361694336	66.95348358154297	0.5263157894736842
-56.58842849731445	55.46186447143555	0.5263157894736842
26.101600646972656	40.554107666015625	0.7052631578947368
11.481524467468262	39.7742805480957	0.7894736842105263
-33.8958740234375	58.64548110961914	0.7894736842105263
17.87627410888672	69.62671661376953	0.5894736842105263
60.4773063659668	14.119476318359375	0.6947368421052631
49.317989349365234	68.62173461914062	0.8526315789473684
37.2718505859375	67.9301528930664	0.6947368421052631
44.129356384277344	-31.56499671936035	0.5157894736842105
-34.294654846191406	7.935986518859863	0.5157894736842105
16.10161781311035	-41.8209342956543	0.6
-15.851984977722168	67.55973052978516	0.4842105263157895
-52.232398986816406	55.66142272949219	0.5684210526315789
-44.51560592651367	59.5090446472168	0.7157894736842105
-51.657073974609375	54.63005447387695	0.5473684210526315
-3.0543975830078125	33.10675048828125	0.631578947368421
-27.10502052307129	55.921634674072266	0.49473684210526314
40.54322814941406	67.90680694580078	0.7368421052631579
57.907997131347656	64.8958969116211	0.7684210526315789
4.618253231048584	58.718624114990234	0.5157894736842105
26.6287841796875	77.86323547363281	0.6210526315789473
-5.307119369506836	1.6272064447402954	0.5052631578947369
39.74311065673828	39.6823844909668	0.6210526315789473
7.5191264152526855	66.83460235595703	0.6526315789473685
-63.780311584472656	25.311386108398438	0.5894736842105263
-41.9892463684082	20.63660430908203	0.4631578947368421
12.85728931427002	48.766868591308594	0.6736842105263158
-77.00740051269531	12.090231895446777	0.6105263157894737
25.112018585205078	43.80080795288086	0.6421052631578947
66.89503479003906	21.699329376220703	0.7263157894736842
43.30934143066406	56.084110260009766	0.7578947368421052
-14.174500465393066	15.08375072479248	0.5263157894736842
51.92985534667969	70.93353271484375	0.7894736842105263
72.96601104736328	38.50558090209961	0.7157894736842105
48.363529205322266	63.63494873046875	0.8631578947368421
-18.364013671875	72.2097396850586	0.6842105263157895
-45.63311004638672	30.86762237548828	0.5157894736842105
-43.74008560180664	9.958534240722656	0.47368421052631576
6.613437175750732	42.17538070678711	0.6736842105263158
7.372504234313965	41.896697998046875	0.7052631578947368
-20.59596061706543	59.28883743286133	0.5263157894736842
56.665550231933594	23.748701095581055	0.6736842105263158
16.659841537475586	70.61481475830078	0.5578947368421052
18.307836532592773	73.16584777832031	0.6421052631578947
6.710565090179443	57.62746810913086	0.4842105263157895
49.98418045043945	63.98295593261719	0.8631578947368421
6.29610538482666	60.307594299316406	0.49473684210526314
33.66006088256836	48.03736114501953	0.8
-29.279592514038086	71.0127944946289	0.5263157894736842
-5.364730358123779	34.59307861328125	0.6526315789473685
36.56767654418945	53.40960693359375	0.7578947368421052
-45.214290618896484	59.930572509765625	0.6526315789473685
68.5097885131836	30.756555557250977	0.7684210526315789
-16.578615188598633	53.474822998046875	0.6210526315789473
45.33249282836914	66.36732482910156	0.831578947368421
-17.256832122802734	14.78132152557373	0.4421052631578947
50.17236328125	69.857666015625	0.8526315789473684
18.821121215820312	75.62117004394531	0.6526315789473685
59.374786376953125	55.6068229675293	0.831578947368421
46.35977554321289	59.85801315307617	0.8210526315789474
-19.50160789489746	71.90850830078125	0.6631578947368421
13.10208511352539	47.72336196899414	0.6526315789473685
13.043277740478516	44.74629211425781	0.7578947368421052
39.79258728027344	58.207061767578125	0.7789473684210526
-22.744165420532227	64.2572021484375	0.5684210526315789
93.79931640625	23.728357315063477	0.9368421052631579
55.0114631652832	23.586393356323242	0.7157894736842105
46.987693786621094	36.20387268066406	0.6631578947368421
-21.612455368041992	20.825441360473633	0.5473684210526315
80.32867431640625	-27.26949119567871	0.5368421052631579
20.474079132080078	65.2433853149414	0.631578947368421
31.10102653503418	56.06977081298828	0.7578947368421052
-21.712909698486328	67.8291015625	0.49473684210526314
-28.18837547302246	5.7013678550720215	0.6526315789473685
12.320218086242676	36.1498908996582	0.7578947368421052
-91.92642211914062	8.19411849975586	0.5684210526315789
49.341033935546875	54.88562774658203	0.8210526315789474
51.929203033447266	69.70820617675781	0.7789473684210526
95.47351837158203	29.33789825439453	0.8631578947368421
82.6992416381836	36.00204849243164	0.8421052631578947
7.180616855621338	55.66145324707031	0.5052631578947369
46.165252685546875	72.50811767578125	0.8105263157894737
27.137466430664062	71.82186889648438	0.5473684210526315
34.07220458984375	57.14211654663086	0.7052631578947368
-63.81461715698242	41.253204345703125	0.49473684210526314
-53.958763122558594	22.442781448364258	0.4631578947368421
-56.23642349243164	62.87590408325195	0.6
-23.567420959472656	73.30558776855469	0.5684210526315789
-16.8907470703125	57.51718521118164	0.5473684210526315
58.68574142456055	54.558189392089844	0.7684210526315789
68.92216491699219	52.776527404785156	0.8631578947368421
22.9775333404541	70.47860717773438	0.6105263157894737
49.25068664550781	71.81908416748047	0.831578947368421
59.16251754760742	68.20265197753906	0.7157894736842105
49.399112701416016	67.3868179321289	0.8421052631578947
16.200166702270508	72.9105224609375	0.5894736842105263
-61.856937408447266	32.389793395996094	0.5157894736842105
13.829862594604492	37.96863555908203	0.7684210526315789
10.165447235107422	70.48179626464844	0.6
-32.72372817993164	62.555572509765625	0.7684210526315789
99.87886810302734	-6.709249019622803	0.8105263157894737
30.152816772460938	74.64765167236328	0.6526315789473685
46.7164192199707	69.7767562866211	0.7473684210526316
3.0208539962768555	49.92285919189453	0.47368421052631576
58.916229248046875	63.601165771484375	0.7684210526315789
22.050161361694336	73.5274887084961	0.6736842105263158
33.23793411254883	64.90524291992188	0.7263157894736842
-9.087141990661621	65.28497314453125	0.6
-21.357629776000977	71.55125427246094	0.6
1.8027912378311157	32.62370681762695	0.6210526315789473
-24.970149993896484	73.16350555419922	0.6
-22.745532989501953	74.91065979003906	0.6526315789473685
81.56419372558594	7.776598930358887	0.6947368421052631
31.31205177307129	55.27854537963867	0.7052631578947368
47.47108840942383	69.72969818115234	0.831578947368421
26.93232536315918	78.2476806640625	0.6210526315789473
-0.6650715470314026	65.57027435302734	0.5789473684210527
6.996708869934082	70.6313705444336	0.7473684210526316
48.549598693847656	71.09622955322266	0.831578947368421
10.277482032775879	66.78450012207031	0.5263157894736842
-73.95225524902344	33.469356536865234	0.5052631578947369
-3.0084948539733887	54.91407775878906	0.7157894736842105
-34.227867126464844	59.72978973388672	0.7578947368421052
10.442818641662598	39.54800033569336	0.8526315789473684
-11.770891189575195	12.04552173614502	0.5263157894736842
-4.218138694763184	63.821937561035156	0.5157894736842105
51.566802978515625	65.02352905273438	0.8526315789473684
53.936065673828125	-31.97921371459961	0.5894736842105263
32.46149826049805	66.03215789794922	0.7684210526315789
22.80879020690918	70.76326751708984	0.6
68.36504364013672	51.929447174072266	0.8736842105263158
12.761895179748535	63.543121337890625	0.7157894736842105
-2.142420768737793	30.739627838134766	0.6210526315789473
-30.438705444335938	-39.673580169677734	0.5263157894736842
39.8428955078125	53.78810119628906	0.7578947368421052
9.380292892456055	39.621761322021484	0.8105263157894737
31.238515853881836	64.61305236816406	0.7052631578947368
47.20785140991211	52.89377212524414	0.7789473684210526
51.61458969116211	65.72145080566406	0.8631578947368421
44.77833557128906	15.797026634216309	0.5157894736842105
51.61254119873047	66.44227600097656	0.8736842105263158
13.17237377166748	72.13189697265625	0.6210526315789473
52.595947265625	62.935302734375	0.8421052631578947
36.18526077270508	57.54390335083008	0.7684210526315789
-33.008609771728516	-14.93339729309082	0.5578947368421052
62.505794525146484	-48.45320129394531	0.6105263157894737
-19.936687469482422	37.65879440307617	0.47368421052631576
-76.45993041992188	4.93247652053833	0.5368421052631579
27.08749008178711	-48.894805908203125	0.5578947368421052
35.66073226928711	-32.834476470947266	0.5473684210526315
46.01368713378906	-53.439579010009766	0.6105263157894737
56.881465911865234	-23.41086769104004	0.7368421052631579
99.93345642089844	-8.539523124694824	0.9052631578947368
85.63555145263672	12.101944923400879	0.631578947368421
60.9306640625	14.739301681518555	0.8210526315789474
54.288658142089844	8.130943298339844	0.6842105263157895
4.670678615570068	8.143390655517578	0.5157894736842105
-13.560785293579102	-5.591928958892822	0.47368421052631576
-0.6719634532928467	8.321747779846191	0.5894736842105263
-60.537662506103516	29.53890037536621	0.4631578947368421
48.94194793701172	9.659926414489746	0.6105263157894737
34.741111755371094	-46.10814666748047	0.4631578947368421
42.636741638183594	-59.249977111816406	0.49473684210526314
89.79578399658203	13.693586349487305	0.8105263157894737
76.74708557128906	2.0747411251068115	0.8210526315789474
73.17213439941406	1.4819391965866089	0.7368421052631579
83.0698471069336	36.79515838623047	0.8736842105263158
-44.11983108520508	-18.944488525390625	0.6736842105263158
-22.753110885620117	49.617027282714844	0.631578947368421
5.524409770965576	5.177552700042725	0.49473684210526314
-60.714508056640625	28.71915626525879	0.4631578947368421
-84.21534729003906	11.234596252441406	0.4842105263157895
-14.134366989135742	1.7878493070602417	0.5052631578947369
51.872005462646484	-9.951364517211914	0.6736842105263158
87.67124938964844	5.40199089050293	0.6631578947368421
93.6492691040039	15.687581062316895	0.7578947368421052
100.0654067993164	9.987030029296875	0.8631578947368421
93.5277328491211	16.216846466064453	0.8
87.684326171875	26.234724044799805	0.8526315789473684
63.18651580810547	19.851795196533203	0.7052631578947368
-60.88348388671875	28.887165069580078	0.39999999999999997
-29.76386260986328	26.691532135009766	0.5578947368421052
-78.85155487060547	-11.49537181854248	0.49473684210526314
-83.71179962158203	-5.159853935241699	0.6
61.721649169921875	-53.024898529052734	0.6105263157894737
-6.359723091125488	-34.760475158691406	0.6210526315789473
44.121986389160156	-32.27125930786133	0.5263157894736842
60.92347717285156	8.334172248840332	0.7368421052631579
82.98445892333984	-10.204216003417969	0.8
-17.388660430908203	3.3305768966674805	0.5368421052631579
10.041646003723145	65.83795166015625	0.6
31.15362548828125	19.89142417907715	0.6947368421052631
4.311115264892578	8.171774864196777	0.5263157894736842
2.730465888977051	9.11191177368164	0.631578947368421
-8.016290664672852	12.348013877868652	0.5578947368421052
-24.582239151000977	32.076568603515625	0.49473684210526314
-5.485299587249756	-2.983886480331421	0.4421052631578947
61.357486724853516	-46.873260498046875	0.6
98.8197250366211	-1.2599236965179443	0.7473684210526316
82.29703521728516	-14.501178741455078	0.7894736842105263
88.21017456054688	25.11962890625	0.8421052631578947
66.57926940917969	2.1453423500061035	0.6736842105263158
68.99966430664062	3.4273128509521484	0.7157894736842105
61.534912109375	19.545167922973633	0.6842105263157895
-28.831655502319336	37.732261657714844	0.4842105263157895
0.08741377294063568	7.1339287757873535	0.5894736842105263
-11.914835929870605	19.05699348449707	0.5368421052631579
0.17395184934139252	6.981682777404785	0.6526315789473685
-54.99388122558594	-10.680803298950195	0.5157894736842105
19.616992950439453	-36.08074188232422	0.6
81.90392303466797	-8.429197311401367	0.7368421052631579
73.47943115234375	-19.642709732055664	0.6
74.72620391845703	7.103745937347412	0.6421052631578947
99.78922271728516	-9.009112358093262	0.8736842105263158
64.61244201660156	4.72591495513916	0.7263157894736842
-0.9383296966552734	3.96651554107666	0.5789473684210527
-25.908353805541992	38.0689697265625	0.47368421052631576
61.51326370239258	-54.58584213256836	0.6105263157894737
-15.574211120605469	37.95566940307617	0.6105263157894737
-54.34703063964844	48.654518127441406	0.5473684210526315
62.27265548706055	-38.32255554199219	0.6631578947368421
70.2385025024414	-45.967918395996094	0.7473684210526316
45.89303207397461	-49.95172119140625	0.6210526315789473
-8.837617874145508	2.3207404613494873	0.5157894736842105
53.657508850097656	-56.023101806640625	0.6421052631578947
102.1716079711914	-4.750694751739502	0.8
74.47673034667969	0.2558809518814087	0.7368421052631579
25.427806854248047	58.86819839477539	0.7157894736842105
5.427755355834961	6.381028652191162	0.5052631578947369
77.85173797607422	-14.840883255004883	0.6421052631578947
0.33967024087905884	8.480718612670898	0.5473684210526315
-81.78482055664062	10.889643669128418	0.5263157894736842
61.48912048339844	-48.84804153442383	0.5789473684210527
42.37726974487305	-46.21900177001953	0.5157894736842105
92.24115753173828	-2.085495710372925	0.6631578947368421
94.0657958984375	-4.3653564453125	0.7157894736842105
91.96812438964844	16.421777725219727	0.7578947368421052
93.95516967773438	21.309673309326172	0.8736842105263158
74.7610092163086	7.186948776245117	0.6526315789473685
57.061649322509766	24.909000396728516	0.6210526315789473
-13.99265193939209	43.65603256225586	0.4842105263157895
-6.5556206703186035	12.083908081054688	0.5052631578947369
4.256426811218262	8.222955703735352	0.5157894736842105
-81.70433044433594	10.684459686279297	0.4842105263157895
51.561134338378906	19.88640785217285	0.5578947368421052
75.65872955322266	-33.55828857421875	0.6
58.51502227783203	-39.51607894897461	0.5368421052631579
82.40909576416016	-9.025416374206543	0.831578947368421
73.4169692993164	-38.00046157836914	0.7368421052631579
74.1228256225586	-39.9644889831543	0.7052631578947368
85.3142318725586	27.244068145751953	0.8
4.267217636108398	5.902586460113525	0.47368421052631576
-24.462339401245117	36.70547866821289	0.5052631578947369
60.17124938964844	-54.573604583740234	0.6
1.3335444927215576	5.4098896980285645	0.5578947368421052
-18.276105880737305	29.911497116088867	0.5578947368421052
76.70873260498047	-44.256195068359375	0.7894736842105263
84.7347183227539	-28.189218521118164	0.5263157894736842
96.45452117919922	4.206907749176025	0.8
87.6624984741211	29.66769027709961	0.8210526315789474
92.1262435913086	13.000629425048828	0.7368421052631579
104.92679595947266	19.153121948242188	0.7578947368421052
100.3294906616211	27.565889358520508	0.8631578947368421
54.57903289794922	20.229049682617188	0.631578947368421
-16.85983657836914	6.142665863037109	0.6210526315789473
-51.03287124633789	18.751771926879883	0.49473684210526314
-63.825096130371094	-85.94889831542969	0.3157894736842105
-64.3572998046875	-84.0557861328125	0.2
-72.70530700683594	55.68208312988281	0.3052631578947368
-62.41398239135742	-83.9454345703125	0.3052631578947368
-59.879478454589844	-88.23138427734375	0.34736842105263155
-61.68318557739258	-84.72174072265625	0.3368421052631579
-59.15943908691406	-87.89103698730469	0.3263157894736842
-57.059513092041016	-86.9210433959961	0.4421052631578947
-57.0060920715332	-86.74163818359375	0.4421052631578947
-64.41632080078125	-85.76908874511719	0.4105263157894737
-65.01042938232422	-84.59558868408203	0.35789473684210527
-64.16417694091797	-84.7118911743164	0.2947368421052632
-62.924774169921875	-84.35527038574219	0.3052631578947368
-65.67985534667969	-84.8777847290039	0.42105263157894735
-60.247169494628906	-87.6546401977539	0.3263157894736842
-60.29911422729492	-86.60491943359375	0.27368421052631575
-60.64226150512695	-86.58844757080078	0.2421052631578947
-59.70438003540039	-87.27566528320312	0.3263157894736842
-57.340843200683594	-86.37177276611328	0.4421052631578947
-63.726661682128906	-86.25787353515625	0.34736842105263155
-58.6346435546875	-87.08385467529297	0.39999999999999997
-59.361637115478516	-84.445556640625	0.3052631578947368
-64.50326538085938	-84.53404235839844	0.3263157894736842
-62.4022102355957	-86.81648254394531	0.27368421052631575
-64.26984405517578	-84.3234634399414	0.28421052631578947
-64.58993530273438	-83.83719635009766	0.2
-59.68284606933594	-86.47612762451172	0.3894736842105263
-59.65208435058594	-84.56414794921875	0.3368421052631579
-60.3273811340332	-86.56846618652344	0.27368421052631575
-56.63578414916992	-87.43269348144531	0.4631578947368421
-58.65412521362305	-85.57235717773438	0.3684210526315789
-57.738765716552734	-86.05860900878906	0.43157894736842106
-57.16448974609375	-86.32257080078125	0.4842105263157895
-63.03274917602539	-84.67547607421875	0.3052631578947368
-22.138442993164062	56.80410385131836	0.631578947368421
-59.44655990600586	11.798605918884277	0.5473684210526315
-3.942171812057495	66.38166809082031	0.6105263157894737
-91.81155395507812	8.148852348327637	0.5263157894736842
-22.91724395751953	22.53705406188965	0.5789473684210527
51.95303726196289	47.26783752441406	0.7157894736842105
34.594581604003906	56.98782730102539	0.7473684210526316
21.74694061279297	73.9886703491211	0.6842105263157895
102.32624816894531	23.061487197875977	0.7578947368421052
74.5138168334961	-21.658151626586914	0.5789473684210527
0.21881341934204102	1.2002617120742798	0.5473684210526315
-17.553064346313477	64.28135681152344	0.4421052631578947
-53.555274963378906	18.265960693359375	0.4421052631578947
-45.698280334472656	18.76688003540039	0.5473684210526315
-55.25336837768555	63.18202209472656	0.6210526315789473
-26.18828582763672	75.60400390625	0.5789473684210527
-45.012245178222656	24.0800838470459	0.5368421052631579
41.54566192626953	66.94123840332031	0.7473684210526316
24.44424819946289	67.69172668457031	0.5684210526315789
36.37840270996094	57.64924621582031	0.7894736842105263
8.58394718170166	53.78851318359375	0.5894736842105263
30.707857131958008	-54.74951171875	0.5368421052631579
26.167726516723633	76.32994079589844	0.5473684210526315
5.997622013092041	58.118595123291016	0.4631578947368421
-56.9449577331543	56.65486145019531	0.6210526315789473
10.00600528717041	65.9589614868164	0.5894736842105263
-22.123004913330078	53.636146545410156	0.5263157894736842
-23.122844696044922	65.60603332519531	0.5473684210526315
7.831201076507568	63.10929870605469	0.5578947368421052
37.41313934326172	-30.59872055053711	0.5157894736842105
-16.063392639160156	16.564407348632812	0.4842105263157895
25.830930709838867	75.28998565673828	0.5789473684210527
50.303226470947266	69.1033706665039	0.8105263157894737
49.82929992675781	70.21375274658203	0.8736842105263158
46.236915588378906	72.75476837158203	0.7789473684210526
-19.56610679626465	31.965497970581055	0.6
-38.54439163208008	60.389564514160156	0.5368421052631579
-3.5902481079101562	65.17385864257812	0.5578947368421052
-14.364912033081055	43.128238677978516	0.5052631578947369
-36.80743408203125	10.582757949829102	0.42105263157894735
-21.452083587646484	66.59744262695312	0.5157894736842105
35.969146728515625	63.888301849365234	0.6947368421052631
64.63558197021484	-24.48189926147461	0.4842105263157895
66.2171859741211	27.956077575683594	0.8
44.528934478759766	75.76988983154297	0.6526315789473685
32.62651443481445	-70.47511291503906	0.5368421052631579
-10.024553298950195	53.8264045715332	0.5263157894736842
46.619205474853516	18.306711196899414	0.6526315789473685
-41.18888854980469	-8.957026481628418	0.4105263157894737
-46.059974670410156	-89.19127655029297	0.2631578947368421
35.22991180419922	50.98245620727539	0.7789473684210526
20.305259704589844	27.607378005981445	0.6736842105263158
58.114681243896484	8.257241249084473	0.8421052631578947
50.98494338989258	70.82030487060547	0.894736842105263
50.54937744140625	70.18172454833984	0.9157894736842105
42.240726470947266	65.08978271484375	0.7684210526315789
28.08237075805664	-68.52503967285156	0.5157894736842105
-16.51717758178711	13.413030624389648	0.43157894736842106
39.70227813720703	30.65266990661621	0.5368421052631579
20.151960372924805	72.27452087402344	0.6736842105263158
-66.14788818359375	43.598201751708984	0.49473684210526314
-53.15969467163086	25.62869644165039	0.49473684210526314
-82.82686614990234	-3.7620763778686523	0.631578947368421
-70.80976867675781	13.432966232299805	0.6526315789473685
-21.792333602905273	61.850982666015625	0.6210526315789473
49.11565017700195	71.1070556640625	0.8210526315789474
52.411739349365234	62.9314079284668	0.8842105263157894
7.320712566375732	61.50379943847656	0.5473684210526315
48.26302719116211	73.149658203125	0.7684210526315789
91.49609375	11.810026168823242	0.6526315789473685
74.62962341308594	-28.797895431518555	0.6947368421052631
-6.896234512329102	16.990028381347656	0.4842105263157895
-50.47685241699219	56.87421417236328	0.5789473684210527
-17.899879455566406	72.46598815917969	0.7263157894736842
31.97900390625	54.713050842285156	0.7894736842105263
-45.056480407714844	59.46061325073242	0.6842105263157895
31.947717666625977	55.317840576171875	0.8
29.73869514465332	72.00406646728516	0.5894736842105263
22.83686637878418	74.55704498291016	0.6631578947368421
61.103782653808594	19.414039611816406	0.6736842105263158
59.56512451171875	62.53901672363281	0.8105263157894737
8.980265617370605	-70.9798583984375	0.5578947368421052
31.527099609375	-68.21973419189453	0.5052631578947369
23.3514347076416	48.532371520996094	0.7052631578947368
-22.672121047973633	70.49787139892578	0.5578947368421052
-21.98809242248535	70.67723083496094	0.5578947368421052
-36.373680114746094	59.152610778808594	0.631578947368421
-33.429840087890625	63.15976333618164	0.7263157894736842
69.84882354736328	34.059417724609375	0.7684210526315789
50.69962692260742	-38.47136688232422	0.49473684210526314
-8.719635963439941	-72.02327728271484	0.5263157894736842
9.344609260559082	55.51416778564453	0.4631578947368421
13.263236045837402	61.542240142822266	0.5789473684210527
43.67594528198242	16.301883697509766	0.6105263157894737
26.018980026245117	59.33046340942383	0.8105263157894737
23.90298080444336	68.3781967163086	0.5684210526315789
-67.62287139892578	34.20240783691406	0.4842105263157895
-72.65961456298828	47.49378204345703	0.4421052631578947
-34.311153411865234	60.474365234375	0.7368421052631579
5.558600425720215	36.74079895019531	0.7368421052631579
-44.7440299987793	-6.735854148864746	0.4842105263157895
-43.32997512817383	7.348954200744629	0.3894736842105263
77.36640930175781	43.74675750732422	0.8
23.60716438293457	56.53599166870117	0.831578947368421
61.07078170776367	-49.96326446533203	0.6421052631578947
50.794673919677734	-23.21489143371582	0.6736842105263158
84.52447509765625	8.628445625305176	0.6210526315789473
-27.707435607910156	26.50017738342285	0.5473684210526315
-2.255490779876709	30.751771926879883	0.631578947368421
11.986215591430664	30.220687866210938	0.7473684210526316
17.707740783691406	41.862266540527344	0.7578947368421052
-45.919918060302734	59.73323059082031	0.6
31.3416690826416	61.59341812133789	0.6736842105263158
47.918941497802734	54.723976135253906	0.8631578947368421
47.94032287597656	66.4337387084961	0.8
8.160114288330078	60.006370544433594	0.5052631578947369
24.34317970275879	-60.21809768676758	0.4421052631578947
1.2544701099395752	-45.496307373046875	0.4105263157894737
47.652191162109375	25.96640968322754	0.5157894736842105
-5.359716892242432	43.87778854370117	0.5052631578947369
-50.26537322998047	42.41754913330078	0.5263157894736842
-30.259811401367188	23.127918243408203	0.5789473684210527
26.048431396484375	43.95157241821289	0.6210526315789473
-7.328849792480469	19.211029052734375	0.7368421052631579
-17.84172821044922	31.318439483642578	0.5894736842105263
96.32238006591797	29.441654205322266	0.8842105263157894
82.10954284667969	2.870288133621216	0.6947368421052631
23.165321350097656	-58.6884880065918	0.5368421052631579
65.88815307617188	-13.84911823272705	0.6105263157894737
35.30582809448242	-16.60445785522461	0.5157894736842105
28.413450241088867	46.834075927734375	0.5789473684210527
18.665807723999023	48.97819137573242	0.7789473684210526
-85.02417755126953	8.541461944580078	0.49473684210526314
-45.965187072753906	42.736480712890625	0.5157894736842105
16.86041831970215	37.44133377075195	0.7052631578947368
-31.605777740478516	64.55560302734375	0.5894736842105263
31.716062545776367	40.35893630981445	0.6947368421052631
33.28822326660156	14.829571723937988	0.6631578947368421
66.41806030273438	30.328269958496094	0.7052631578947368
27.52646255493164	26.315017700195312	0.7368421052631579
16.83278465270996	-11.277366638183594	0.6842105263157895
49.61910629272461	74.14393615722656	0.7684210526315789
32.39161682128906	62.05256652832031	0.6736842105263158
18.64057731628418	49.1145133972168	0.7157894736842105
-70.55597686767578	-8.856974601745605	0.3894736842105263
-26.563453674316406	36.275508880615234	0.4526315789473684
-15.478605270385742	-1.9993869066238403	0.5157894736842105
-45.636051177978516	45.87236022949219	0.49473684210526314
-6.460446834564209	16.387340545654297	0.5894736842105263
49.84221649169922	75.1063003540039	0.8526315789473684
50.6461067199707	60.8803825378418	0.831578947368421
68.9485855102539	-35.10421371459961	0.7157894736842105
101.83148956298828	3.913604259490967	0.7157894736842105
37.3707275390625	-14.7184419631958	0.6631578947368421
31.784137725830078	52.40804672241211	0.7578947368421052
9.500239372253418	34.203643798828125	0.6421052631578947
-20.345556259155273	53.285823822021484	0.4631578947368421
-53.15650939941406	26.761491775512695	0.4631578947368421
-67.747802734375	-10.757204055786133	0.49473684210526314
-49.978797912597656	41.24892807006836	0.49473684210526314
-11.473478317260742	-0.9915621876716614	0.5578947368421052
31.178363800048828	64.4803466796875	0.631578947368421
2.54938006401062	-67.64971923828125	0.4842105263157895
38.26099395751953	-50.774200439453125	0.49473684210526314
99.27557373046875	18.08411407470703	0.7894736842105263
34.51737594604492	-14.977664947509766	0.6210526315789473
37.2905387878418	64.5436019897461	0.6421052631578947
-57.21018981933594	35.23002624511719	0.5052631578947369
-20.466106414794922	49.18321990966797	0.4631578947368421
-14.130181312561035	63.83538818359375	0.6210526315789473
-18.019887924194336	55.695796966552734	0.5473684210526315
-63.92425537109375	7.137240886688232	0.6
7.952273845672607	62.317657470703125	0.6
33.080780029296875	17.05353355407715	0.6210526315789473
35.813907623291016	-28.747859954833984	0.5684210526315789
70.49962615966797	32.25092697143555	0.6842105263157895
25.54425811767578	20.289215087890625	0.5684210526315789
-19.91739273071289	-70.41093444824219	0.6
49.19806671142578	72.20214080810547	0.8105263157894737
6.2921061515808105	43.13200378417969	0.5894736842105263
-72.8685073852539	37.23431396484375	0.4105263157894737
-6.923986434936523	57.82560729980469	0.5368421052631579
17.30231475830078	25.99831199645996	0.6526315789473685
-55.103492736816406	65.201416015625	0.6421052631578947
-38.86329650878906	20.531448364257812	0.47368421052631576
25.468053817749023	49.941341400146484	0.7052631578947368
89.01168823242188	30.07935905456543	0.8
52.477745056152344	-33.78354263305664	0.5894736842105263
81.9515151977539	-34.10396194458008	0.6631578947368421
75.68370819091797	-9.82514476776123	0.6526315789473685
81.72865295410156	36.554161071777344	0.8105263157894737
15.294866561889648	44.906917572021484	0.831578947368421
-29.850683212280273	-16.678306579589844	0.49473684210526314
-72.00007629394531	41.519691467285156	0.4631578947368421
-45.301292419433594	-2.547165870666504	0.5052631578947369
-57.841949462890625	39.27177810668945	0.4842105263157895
25.96663475036621	57.516578674316406	0.7157894736842105
34.75075149536133	14.754981994628906	0.7157894736842105
70.73336791992188	35.03328323364258	0.7157894736842105
47.170310974121094	-19.75855255126953	0.6736842105263158
10.005531311035156	-70.07691955566406	0.47368421052631576
26.292030334472656	-0.45649221539497375	0.6210526315789473
17.900150299072266	42.09615707397461	0.7368421052631579
-38.82683181762695	28.225425720214844	0.5368421052631579
101.01968383789062	7.6550679206848145	0.8210526315789474
102.45641326904297	-5.288355350494385	0.8210526315789474
4.424011707305908	-77.33097839355469	0.4842105263157895
77.2683334350586	-5.915157794952393	0.6421052631578947
81.7781753540039	-15.439845085144043	0.6421052631578947
-46.711116790771484	25.804460525512695	0.47368421052631576
-18.380582809448242	-29.358566284179688	0.5157894736842105
-21.951353073120117	71.96922302246094	0.5684210526315789
-70.29833984375	36.891544342041016	0.4842105263157895
-46.22016906738281	42.995643615722656	0.5052631578947369
-45.30061721801758	16.986309051513672	0.4842105263157895
-39.1875	-47.48183059692383	0.47368421052631576
103.66984558105469	4.99901819229126	0.6947368421052631
100.69224548339844	-1.6011662483215332	0.7473684210526316
-71.12723541259766	-33.34171676635742	0.4421052631578947
-37.230472564697266	-44.41337966918945	0.39999999999999997
-47.55054473876953	-8.770235061645508	0.4526315789473684
-44.2514533996582	11.667978286743164	0.4842105263157895
-50.274566650390625	56.62858200073242	0.5789473684210527
-78.85881042480469	41.28692626953125	0.4421052631578947
-52.17009735107422	36.0953369140625	0.5473684210526315
-72.10840606689453	46.92035675048828	0.43157894736842106
-31.424705505371094	-30.69763946533203	0.5052631578947369
-51.44418716430664	-3.8606438636779785	0.5368421052631579
69.37883758544922	-17.748920440673828	0.6
81.9717025756836	-25.577608108520508	0.5684210526315789
-83.84378814697266	-7.134695053100586	0.5368421052631579
101.11675262451172	-1.059941291809082	0.7578947368421052
-28.633953094482422	24.237794876098633	0.49473684210526314
42.84306716918945	-28.312782287597656	0.5368421052631579
5.879695415496826	-47.1843376159668	0.49473684210526314
-37.05522918701172	-11.601117134094238	0.5578947368421052
-21.588281631469727	-35.33367156982422	0.47368421052631576
-50.92817306518555	7.151273727416992	0.5368421052631579
6.233124732971191	-55.820343017578125	0.5052631578947369
-5.600834846496582	-45.220211029052734	0.5578947368421052
103.16413879394531	5.850855827331543	0.7473684210526316
103.77169799804688	6.480767726898193	0.8210526315789474
35.84207534790039	-69.56632232666016	0.7052631578947368
35.99580764770508	-69.22551727294922	0.6526315789473685
97.93800354003906	-3.695955276489258	0.8631578947368421
-7.587926387786865	-23.05651092529297	0.4631578947368421
-35.60933303833008	64.94913482666016	0.5789473684210527
-25.55352210998535	65.07490539550781	0.5789473684210527
-26.997880935668945	-14.174643516540527	0.5263157894736842
-53.66238021850586	41.945526123046875	0.4842105263157895
-20.09437370300293	-26.744617462158203	0.5052631578947369
-45.38400650024414	-49.41420364379883	0.4631578947368421
22.80259895324707	56.28683853149414	0.6947368421052631
26.829486846923828	56.94319152832031	0.631578947368421
-61.66069793701172	-45.03977966308594	0.5473684210526315
36.82463073730469	-21.866924285888672	0.5157894736842105
96.84650421142578	15.142897605895996	0.7578947368421052
-13.141779899597168	-28.055084228515625	0.4842105263157895
0.32932642102241516	-42.30758285522461	0.47368421052631576
-72.52928161621094	48.967281341552734	0.43157894736842106
-38.62965393066406	58.65279006958008	0.5894736842105263
-22.587961196899414	70.54080963134766	0.5473684210526315
-57.24034881591797	10.389994621276855	0.5368421052631579
-12.473427772521973	17.284589767456055	0.5263157894736842
-10.80605411529541	2.2264626026153564	0.5052631578947369
96.58181762695312	16.079845428466797	0.7368421052631579
25.55669403076172	-69.57634735107422	0.49473684210526314
70.00773620605469	-34.75253677368164	0.6
51.79547882080078	-27.112815856933594	0.6631578947368421
-77.34634399414062	41.39395523071289	0.4105263157894737
-10.37179946899414	-23.10770606994629	0.49473684210526314
-18.521726608276367	-29.167078018188477	0.4842105263157895
-68.24478912353516	38.65093994140625	0.5052631578947369
-51.19234848022461	8.331947326660156	0.5157894736842105
-13.448212623596191	-31.9605655670166	0.47368421052631576
9.724677085876465	-71.8302993774414	0.5473684210526315
-46.8260612487793	-9.714092254638672	0.5052631578947369
78.97151184082031	-30.931135177612305	0.5789473684210527
-68.83904266357422	-34.8309211730957	0.5578947368421052
-47.18242645263672	-27.891080856323242	0.5263157894736842
-13.56897258758545	15.61850643157959	0.5157894736842105
-23.8326473236084	22.091623306274414	0.5157894736842105
-5.923394680023193	12.245993614196777	0.5368421052631579
-22.195892333984375	70.71714782714844	0.5578947368421052
-48.772579193115234	23.888689041137695	0.5052631578947369
-25.37918472290039	-15.287471771240234	0.47368421052631576
-42.527587890625	12.978144645690918	0.5052631578947369
-40.44640350341797	5.811705589294434	0.4842105263157895
-114.05318450927734	48.814510345458984	0.2631578947368421
-114.31246948242188	48.92005157470703	0.3263157894736842
17.523174285888672	17.989789962768555	0.6736842105263158
-31.988523483276367	-8.178628921508789	0.5157894736842105
-114.1183853149414	48.86444091796875	0.2947368421052632
-84.85047149658203	24.51569175720215	0.4631578947368421
92.2423095703125	5.090622425079346	0.7894736842105263
76.3489990234375	-3.603132486343384	0.7052631578947368
80.34174346923828	1.8678301572799683	0.7894736842105263
89.5474624633789	13.667831420898438	0.8
92.27925109863281	18.82477378845215	0.8736842105263158
79.89141082763672	44.28510665893555	0.831578947368421
-73.5488052368164	39.81976318359375	0.4526315789473684
13.362349510192871	-9.242536544799805	0.6736842105263158
-30.860071182250977	-23.982868194580078	0.49473684210526314
-49.53826904296875	2.380073070526123	0.42105263157894735
30.00719451904297	-5.69510555267334	0.7578947368421052
19.66202735900879	-6.569619178771973	0.6736842105263158
6.096762180328369	-61.370357513427734	0.5368421052631579
73.24959564208984	-32.574100494384766	0.6736842105263158
70.59304809570312	-14.922086715698242	0.6947368421052631
-9.496726036071777	2.004446506500244	0.5157894736842105
43.25936508178711	-13.39073657989502	0.6
-46.743839263916016	-5.611538410186768	0.49473684210526314
-45.52857208251953	31.70931625366211	0.5578947368421052
-61.76387405395508	-7.614576816558838	0.5578947368421052
-42.71585464477539	32.40354919433594	0.5684210526315789
-62.53447341918945	45.79182815551758	0.4842105263157895
-16.234375	-59.17112731933594	0.6105263157894737
16.562597274780273	30.810897827148438	0.7263157894736842
48.98774719238281	-15.562466621398926	0.7052631578947368
7.761275768280029	-65.46437072753906	0.6105263157894737
69.10015106201172	-9.073132514953613	0.6105263157894737
66.36587524414062	-13.79638385772705	0.6631578947368421
23.52986717224121	-12.344127655029297	0.631578947368421
11.756318092346191	26.395233154296875	0.6947368421052631
-3.95263409614563	29.202342987060547	0.6
-51.67909622192383	30.439313888549805	0.5263157894736842
26.581802368164062	38.68790817260742	0.6421052631578947
-69.66905212402344	-7.443053245544434	0.5684210526315789
24.353422164916992	-9.257397651672363	0.6842105263157895
79.07196807861328	10.440235137939453	0.7684210526315789
58.913272857666016	-44.984493255615234	0.6421052631578947
100.08822631835938	14.1632719039917	0.6736842105263158
102.23237609863281	2.8005335330963135	0.7052631578947368
68.22956848144531	-4.974337577819824	0.6
-14.852054595947266	-72.16110229492188	0.6421052631578947
-13.90575122833252	71.8847427368164	0.5684210526315789
-37.094139099121094	59.9177360534668	0.6105263157894737
-31.775650024414062	29.309415817260742	0.631578947368421
12.24560832977295	26.2816219329834	0.6947368421052631
-71.26364135742188	-11.568716049194336	0.42105263157894735
24.973859786987305	-2.9382829666137695	0.6526315789473685
37.753662109375	22.053794860839844	0.5473684210526315
-13.359078407287598	-69.35491180419922	0.6
-11.680639266967773	-74.19367980957031	0.6736842105263158
17.356420516967773	-63.88734436035156	0.4842105263157895
-9.470660209655762	-73.97979736328125	0.5894736842105263
20.898313522338867	-15.477734565734863	0.5473684210526315
67.84529113769531	31.09650993347168	0.7473684210526316
-29.88417625427246	-16.331979751586914	0.4842105263157895
-66.44270324707031	-1.8543565273284912	0.6
-28.620147705078125	69.04644775390625	0.4631578947368421
-65.6690673828125	-0.347256064414978	0.6210526315789473
-42.558387756347656	-24.616437911987305	0.6736842105263158
46.79777526855469	-17.419084548950195	0.7157894736842105
87.95001220703125	11.108626365661621	0.7157894736842105
34.67873001098633	-61.82098388671875	0.6
32.89484405517578	-60.966495513916016	0.5894736842105263
77.701416015625	-9.55525016784668	0.7578947368421052
25.584022521972656	-1.4599031209945679	0.6947368421052631
37.25765609741211	2.558170795440674	0.7368421052631579
-74.34202575683594	11.724471092224121	0.5684210526315789
-66.61210632324219	-9.680789947509766	0.49473684210526314
7.66636848449707	27.514217376708984	0.6421052631578947
-66.32182312011719	19.092382431030273	0.6526315789473685
11.717192649841309	21.190753936767578	0.7368421052631579
26.840696334838867	28.971721649169922	0.7368421052631579
105.0489501953125	3.619436264038086	0.7052631578947368
33.85852813720703	-15.0225191116333	0.6210526315789473
35.4555778503418	-64.53522491455078	0.6105263157894737
63.56776428222656	30.205623626708984	0.7263157894736842
36.67262649536133	-0.04552994295954704	0.7473684210526316
12.093182563781738	33.76246643066406	0.7052631578947368
-44.240638732910156	30.91297721862793	0.5789473684210527
-33.15637969970703	-19.81194496154785	0.5368421052631579
9.324820518493652	25.70735740661621	0.7368421052631579
7.261728763580322	24.886486053466797	0.6526315789473685
14.575956344604492	-12.733887672424316	0.5894736842105263
-17.390304565429688	-52.408329010009766	0.6105263157894737
39.406776428222656	-60.91269302368164	0.5789473684210527
-28.045194625854492	-66.32178497314453	0.5578947368421052
-3.859823226928711	-71.50743865966797	0.5578947368421052
-6.558007717132568	-74.23698425292969	0.49473684210526314
-10.4387788772583	-69.39618682861328	0.5684210526315789
19.6641788482666	8.34550666809082	0.6736842105263158
-63.35932922363281	45.107200622558594	0.49473684210526314
-61.72170639038086	44.389915466308594	0.5263157894736842
-32.38954544067383	55.12700271606445	0.5578947368421052
-74.35748291015625	-28.673065185546875	0.5052631578947369
-20.895051956176758	1.8733681440353394	0.5684210526315789
87.80368041992188	11.262506484985352	0.7263157894736842
89.25102996826172	10.779295921325684	0.7263157894736842
53.2243537902832	-34.45941162109375	0.5894736842105263
90.66796875	12.001461029052734	0.6947368421052631
66.57185363769531	-35.24138641357422	0.5684210526315789
15.444771766662598	-71.17464447021484	0.5473684210526315
12.631815910339355	-10.059784889221191	0.6842105263157895
-43.91852569580078	32.68382263183594	0.5789473684210527
-20.70112419128418	40.14948272705078	0.49473684210526314
5.485698699951172	28.121137619018555	0.631578947368421
1.621088981628418	29.387741088867188	0.5789473684210527
-1.512341022491455	33.524845123291016	0.6526315789473685
16.143163681030273	-12.101151466369629	0.6842105263157895
37.39767074584961	1.959111213684082	0.7157894736842105
9.797772407531738	-66.51485443115234	0.5157894736842105
81.80923461914062	-16.47286033630371	0.6631578947368421
95.72152709960938	0.9407966732978821	0.7263157894736842
36.72166061401367	0.7792191505432129	0.7368421052631579
16.398609161376953	32.93195343017578	0.7263157894736842
-53.65953826904297	41.01144790649414	0.49473684210526314
-30.018224716186523	-16.299760818481445	0.5157894736842105
12.419241905212402	-7.179971218109131	0.6
7.282766342163086	21.135419845581055	0.7473684210526316
-20.7925968170166	-34.10063552856445	0.47368421052631576
34.31865692138672	-32.07088088989258	0.5157894736842105
-3.3420300483703613	-66.4968032836914	0.4631578947368421
-5.534138202667236	-62.55999755859375	0.5368421052631579
2.3902151584625244	-70.645751953125	0.4421052631578947
20.163230895996094	-6.484437465667725	0.6526315789473685
42.491790771484375	-17.022977828979492	0.6210526315789473
29.17113494873047	54.88132858276367	0.6842105263157895
4.130343914031982	24.060585021972656	0.6526315789473685
-16.991857528686523	-76.53569030761719	0.7263157894736842
-38.93921661376953	3.10951566696167	0.49473684210526314
-2.2334532737731934	24.02235221862793	0.7052631578947368
44.468597412109375	-13.812691688537598	0.7052631578947368
46.889976501464844	-38.36979293823242	0.6210526315789473
-9.938703536987305	-73.06795501708984	0.6105263157894737
33.1120491027832	-60.46268844604492	0.5473684210526315
69.21070861816406	-37.04170608520508	0.631578947368421
70.04946899414062	-12.526750564575195	0.7263157894736842
94.6474380493164	18.5416202545166	0.831578947368421
50.8241081237793	46.85247039794922	0.7368421052631579
1.3285366296768188	29.042879104614258	0.5684210526315789
7.0554070472717285	28.12818717956543	0.6947368421052631
15.198033332824707	30.971628189086914	0.7578947368421052
20.71599006652832	44.40240478515625	0.7263157894736842
-16.541797637939453	-69.66392517089844	0.6210526315789473
94.35986328125	23.913259506225586	0.8526315789473684
33.113338470458984	-51.94552230834961	0.5578947368421052
83.11212921142578	-30.000699996948242	0.6
44.585872650146484	-63.600669860839844	0.631578947368421
-3.597860336303711	-77.42839813232422	0.5789473684210527
39.47707748413086	2.205047845840454	0.6421052631578947
10.721102714538574	-13.077486038208008	0.6210526315789473
-29.823835372924805	26.53666114807129	0.5157894736842105
-31.418760299682617	14.985895156860352	0.6421052631578947
19.49628257751465	32.13274002075195	0.7684210526315789
30.525440216064453	51.658470153808594	0.6947368421052631
23.130775451660156	-18.300315856933594	0.5789473684210527
81.02432250976562	-23.049400329589844	0.5894736842105263
72.52979278564453	-11.866320610046387	0.7052631578947368
52.6597900390625	-9.093318939208984	0.6105263157894737
44.113853454589844	-17.718740463256836	0.6947368421052631
102.95783233642578	3.4279468059539795	0.6631578947368421
41.760948181152344	-14.208274841308594	0.6736842105263158
18.091629028320312	42.064453125	0.7473684210526316
-61.72468948364258	23.51239585876465	0.5157894736842105
-80.18293762207031	32.89033126831055	0.43157894736842106
29.325542449951172	55.465606689453125	0.6526315789473685
-10.380948066711426	59.30789566040039	0.49473684210526314
3.8365840911865234	-40.594356536865234	0.5157894736842105
97.23007202148438	8.416698455810547	0.8105263157894737
67.59912109375	46.74662780761719	0.7789473684210526
72.29957580566406	-36.533267974853516	0.7368421052631579
81.7234115600586	-23.295059204101562	0.5894736842105263
97.2192153930664	11.069754600524902	0.7368421052631579
78.9752426147461	43.76729202270508	0.8210526315789474
64.80581665039062	34.4752197265625	0.7473684210526316
4.565129280090332	29.234193801879883	0.5684210526315789
-29.2403621673584	-17.356571197509766	0.49473684210526314
28.749853134155273	56.060028076171875	0.6526315789473685
11.993703842163086	34.67778396606445	0.7368421052631579
71.758056640625	-8.376904487609863	0.6842105263157895
49.53242492675781	-22.466327667236328	0.6
4.74696159362793	-61.1651725769043	0.5368421052631579
-11.645758628845215	-71.6649398803711	0.631578947368421
97.82290649414062	7.503997802734375	0.7789473684210526
99.09371948242188	15.51395034790039	0.6842105263157895
89.55094909667969	10.94625473022461	0.6842105263157895
51.50358963012695	44.43122863769531	0.7578947368421052
-18.317556381225586	34.937599182128906	0.5368421052631579
-43.4696044921875	17.56580924987793	0.4631578947368421
17.653223037719727	13.197818756103516	0.7368421052631579
-17.95355796813965	36.78025817871094	0.5263157894736842
72.62165069580078	3.5469276905059814	0.6947368421052631
71.25790405273438	4.498189926147461	0.6736842105263158
43.63536834716797	-18.79249382019043	0.7263157894736842
74.00045013427734	-20.02752685546875	0.5894736842105263
-5.073766708374023	-21.034263610839844	0.5052631578947369
1.305989384651184	-69.77430725097656	0.47368421052631576
99.75904083251953	15.952635765075684	0.6947368421052631
29.01007843017578	54.456336975097656	0.6842105263157895
-73.67715454101562	36.003318786621094	0.4842105263157895
-5.177927494049072	52.54703903198242	0.6631578947368421
36.49580383300781	52.145057678222656	0.8105263157894737
11.282875061035156	40.45430374145508	0.8421052631578947
-15.174703598022461	-65.25888061523438	0.6526315789473685
-0.2664431631565094	-58.50088119506836	0.5894736842105263
82.94914245605469	15.769048690795898	0.6631578947368421
30.822099685668945	-38.4577751159668	0.6631578947368421
70.14896392822266	-35.22945785522461	0.7052631578947368
56.84783172607422	-22.425931930541992	0.8
89.95543670654297	-2.975801467895508	0.7473684210526316
54.47711181640625	49.022735595703125	0.8736842105263158
-19.474618911743164	41.9664192199707	0.4842105263157895
1.0012001991271973	-14.747688293457031	0.5052631578947369
38.73532485961914	54.090362548828125	0.7684210526315789
4.647856712341309	25.626705169677734	0.6842105263157895
95.135009765625	17.705642700195312	0.8
53.64860916137695	3.675694704055786	0.6736842105263158
88.74651336669922	11.76121711730957	0.7157894736842105
70.39403533935547	-35.39558029174805	0.6526315789473685
87.9633560180664	9.71402359008789	0.6842105263157895
34.56781005859375	-49.66525650024414	0.49473684210526314
83.46372985839844	26.004844665527344	0.8210526315789474
54.14333724975586	46.97243118286133	0.7684210526315789
-81.66539001464844	4.322746753692627	0.5894736842105263
-6.386559009552002	60.88307189941406	0.6105263157894737
-33.14213943481445	64.54747009277344	0.6
-73.5880355834961	19.546018600463867	0.5684210526315789
-5.489681720733643	14.633431434631348	0.5894736842105263
27.965045928955078	-0.6498979330062866	0.6
72.37516021728516	-19.57650375366211	0.6210526315789473
34.743228912353516	-37.83208084106445	0.5263157894736842
-17.37110710144043	0.09010737389326096	0.5473684210526315
0.5274315476417542	-17.195253372192383	0.5157894736842105
-49.790077209472656	54.873291015625	0.5473684210526315
19.567480087280273	57.93968200683594	0.6421052631578947
-42.20704650878906	8.429579734802246	0.5157894736842105
-19.23014259338379	71.5685043334961	0.6105263157894737
-54.666873931884766	41.582767486572266	0.5157894736842105
-49.178829193115234	56.29851531982422	0.5894736842105263
12.29563045501709	-44.445953369140625	0.49473684210526314
44.85529327392578	4.696820259094238	0.6421052631578947
52.78860855102539	-8.69929027557373	0.5789473684210527
58.89900588989258	37.338687896728516	0.6210526315789473
33.10675048828125	-15.141879081726074	0.5684210526315789
-19.5208797454834	17.180131912231445	0.5157894736842105
43.15798568725586	62.73417663574219	0.7157894736842105
-10.144783020019531	58.24024200439453	0.5263157894736842
-88.77918243408203	8.742131233215332	0.5684210526315789
-48.9302978515625	23.827207565307617	0.49473684210526314
-61.61878204345703	21.935020446777344	0.5684210526315789
-60.497196197509766	7.4226202964782715	0.6
-19.39664077758789	14.594581604003906	0.49473684210526314
52.99736022949219	13.408968925476074	0.6631578947368421
-24.948572158813477	6.486028671264648	0.6210526315789473
66.28282928466797	45.457706451416016	0.7157894736842105
-10.797982215881348	-4.3410749435424805	0.6
17.96664047241211	0.2079724818468094	0.5157894736842105
66.94922637939453	43.74440383911133	0.631578947368421
-4.887322425842285	40.85898208618164	0.6
-40.75922393798828	12.859020233154297	0.5052631578947369
-21.102619171142578	32.17200469970703	0.6
-66.42266845703125	19.110610961914062	0.6
-53.57101821899414	28.04416275024414	0.47368421052631576
35.4652099609375	63.447452545166016	0.7368421052631579
17.891021728515625	-30.222959518432617	0.5157894736842105
-62.22041320800781	-33.5467529296875	0.47368421052631576
71.8414535522461	30.761289596557617	0.7052631578947368
48.73918533325195	57.77184295654297	0.6842105263157895
58.163368225097656	39.62467575073242	0.6
49.665828704833984	47.81342697143555	0.6736842105263158
29.779874801635742	43.348793029785156	0.6421052631578947
-51.599510192871094	32.694618225097656	0.5578947368421052
-38.64855194091797	11.486367225646973	0.5157894736842105
-33.55634689331055	63.789608001708984	0.6421052631578947
-70.90650177001953	27.771005630493164	0.5052631578947369
-40.04564666748047	5.059576034545898	0.4842105263157895
3.976457118988037	-6.9456000328063965	0.5157894736842105
-17.475460052490234	10.9661865234375	0.47368421052631576
69.24597930908203	47.016845703125	0.631578947368421
67.447509765625	8.437819480895996	0.5894736842105263
57.256351470947266	39.7736930847168	0.5894736842105263
41.30967330932617	60.05202102661133	0.7263157894736842
-16.086380004882812	71.15492248535156	0.6210526315789473
-29.761268615722656	24.783252716064453	0.5578947368421052
-46.75905227661133	27.759553909301758	0.4842105263157895
-63.54250717163086	4.602229118347168	0.631578947368421
-49.04301834106445	56.248046875	0.5684210526315789
-41.380035400390625	2.0669925212860107	0.49473684210526314
-6.427602291107178	6.0865960121154785	0.5894736842105263
80.17770385742188	6.209894180297852	0.6421052631578947
17.397159576416016	61.83563995361328	0.5578947368421052
71.66937255859375	34.1987190246582	0.7052631578947368
72.38980865478516	35.126800537109375	0.7473684210526316
50.95272445678711	13.69100570678711	0.631578947368421
-9.1052827835083	57.12757873535156	0.5789473684210527
-69.47063446044922	19.022052764892578	0.5894736842105263
46.01956558227539	26.064743041992188	0.5894736842105263
-60.777252197265625	11.218358993530273	0.631578947368421
-33.719608306884766	30.88304328918457	0.6736842105263158
-57.265621185302734	6.333268642425537	0.5894736842105263
-17.6778621673584	-11.439416885375977	0.47368421052631576
15.296109199523926	-33.78852081298828	0.5894736842105263
64.10334014892578	28.455888748168945	0.6421052631578947
71.47584533691406	30.576648712158203	0.6421052631578947
32.4113655090332	-13.7537841796875	0.6421052631578947
5.0006232261657715	29.035686492919922	0.5789473684210527
-7.057146072387695	43.729068756103516	0.5684210526315789
-28.749629974365234	70.7679672241211	0.5578947368421052
-6.387383937835693	18.170852661132812	0.6105263157894737
-21.956209182739258	30.053346633911133	0.6210526315789473
-92.16281127929688	8.547513961791992	0.6421052631578947
-25.640804290771484	29.53138542175293	0.5052631578947369
88.6174087524414	22.110279083251953	0.8842105263157894
45.2305793762207	54.55365753173828	0.8105263157894737
68.0665512084961	46.15312957763672	0.6842105263157895
77.02670288085938	45.78447341918945	0.7789473684210526
62.24488067626953	40.657470703125	0.6631578947368421
19.944639205932617	20.43479347229004	0.6421052631578947
43.86470413208008	59.68415832519531	0.7368421052631579
-38.56906509399414	60.1046028137207	0.5473684210526315
-37.48896789550781	14.55338191986084	0.5052631578947369
-4.215435981750488	42.0200309753418	0.6526315789473685
-47.19154739379883	21.70170783996582	0.49473684210526314
-20.205005645751953	-7.424804210662842	0.5157894736842105
-29.815185546875	13.186551094055176	0.5894736842105263
8.957639694213867	-54.523197174072266	0.5684210526315789
63.4676399230957	41.86331558227539	0.7052631578947368
93.29643249511719	18.493894577026367	0.8
73.84070587158203	0.5061215758323669	0.7578947368421052
37.374332427978516	62.62901306152344	0.6736842105263158
64.71633911132812	39.49296188354492	0.7052631578947368
-72.24557495117188	46.85575485229492	0.4526315789473684
2.190828800201416	1.2788398265838623	0.631578947368421
-71.0196533203125	28.27049446105957	0.4842105263157895
-43.682430267333984	34.268348693847656	0.6526315789473685
-44.51157760620117	11.966307640075684	0.47368421052631576
-8.344091415405273	4.631361961364746	0.49473684210526314
32.57931137084961	16.73830223083496	0.631578947368421
67.74360656738281	28.451993942260742	0.6631578947368421
-8.625137329101562	3.2925968170166016	0.5052631578947369
59.322505950927734	63.365447998046875	0.7263157894736842
-23.94533920288086	15.590505599975586	0.6105263157894737
-5.688616752624512	66.86920928955078	0.5368421052631579
-41.38648986816406	25.357398986816406	0.5157894736842105
-41.87279510498047	15.934723854064941	0.4631578947368421
-60.404754638671875	24.461233139038086	0.49473684210526314
-88.27379608154297	9.197484016418457	0.5578947368421052
-10.505022048950195	48.46028137207031	0.5368421052631579
-8.184935569763184	0.6806884407997131	0.5052631578947369
73.74639129638672	28.05486297607422	0.6947368421052631
60.51395797729492	16.791278839111328	0.7052631578947368
58.041908264160156	67.20205688476562	0.7789473684210526
43.20111846923828	64.29408264160156	0.7368421052631579
42.431053161621094	61.42922592163086	0.6631578947368421
-11.750068664550781	43.09623718261719	0.5894736842105263
-61.71757507324219	21.94406509399414	0.5789473684210527
-24.455081939697266	32.1380729675293	0.4842105263157895
-17.94325065612793	35.47242736816406	0.5684210526315789
-82.07313537597656	0.3766298294067383	0.8105263157894737
-20.512678146362305	-19.30828094482422	0.4631578947368421
-7.443898677825928	-31.53621482849121	0.5789473684210527
47.01930236816406	-26.335630416870117	0.6
52.351356506347656	46.02090072631836	0.6842105263157895
-13.401702880859375	2.195618152618408	0.4842105263157895
24.227611541748047	53.57514190673828	0.6526315789473685
20.046281814575195	29.162261962890625	0.5789473684210527
42.80618667602539	45.139583587646484	0.6526315789473685
-46.34786605834961	16.005481719970703	0.49473684210526314
-46.87632751464844	21.865835189819336	0.49473684210526314
-71.93301391601562	12.998847961425781	0.6842105263157895
-52.2392692565918	16.58165740966797	0.5368421052631579
14.626652717590332	68.46263122558594	0.5473684210526315
-19.938379287719727	-48.34296798706055	0.5684210526315789
27.4771728515625	45.43122482299805	0.6105263157894737
59.951568603515625	42.45372772216797	0.6842105263157895
42.840980529785156	51.15445327758789	0.631578947368421
34.78230667114258	-15.535309791564941	0.6210526315789473
67.82095336914062	7.51704740524292	0.7263157894736842
19.574365615844727	57.865596771240234	0.6526315789473685
-48.6208381652832	18.906551361083984	0.49473684210526314
-57.13676452636719	45.045658111572266	0.5263157894736842
-77.09788513183594	5.99592924118042	0.5157894736842105
-81.14451599121094	10.593437194824219	0.5157894736842105
-4.492107391357422	9.303412437438965	0.5263157894736842
32.456886291503906	-41.376861572265625	0.47368421052631576
68.95281982421875	43.696258544921875	0.7684210526315789
73.1023178100586	31.38933753967285	0.7263157894736842
44.97758102416992	-30.19298553466797	0.5578947368421052
53.25104904174805	64.57772064208984	0.8210526315789474
47.45276641845703	57.3480110168457	0.7684210526315789
-25.520082473754883	29.386184692382812	0.5157894736842105
-37.66588592529297	-11.202641487121582	0.5684210526315789
-83.10408020019531	2.5594475269317627	0.6421052631578947
-40.447200775146484	30.034454345703125	0.5789473684210527
-71.33545684814453	24.772403717041016	0.6105263157894737
-23.699853897094727	25.4848690032959	0.47368421052631576
40.360107421875	-45.66874694824219	0.43157894736842106
-32.512962341308594	3.7113606929779053	0.5157894736842105
21.548614501953125	-24.544933319091797	0.5052631578947369
66.26502227783203	-9.46706771850586	0.7789473684210526
56.58686447143555	39.52280044555664	0.6526315789473685
-32.708255767822266	27.028793334960938	0.6210526315789473
19.295183181762695	65.06927490234375	0.6736842105263158
-76.75537109375	9.822868347167969	0.5578947368421052
-25.497121810913086	31.40970230102539	0.49473684210526314
-57.02412414550781	6.821081638336182	0.5157894736842105
-87.90884399414062	8.19381046295166	0.6210526315789473
-37.878475189208984	19.24412727355957	0.4526315789473684
5.1805500984191895	-43.94493865966797	0.49473684210526314
26.104637145996094	-28.099979400634766	0.5684210526315789
64.39405059814453	42.453346252441406	0.5894736842105263
-11.06124496459961	12.451478958129883	0.49473684210526314
-14.796753883361816	16.511625289916992	0.6210526315789473
38.17903137207031	62.57938766479492	0.6842105263157895
-19.09284210205078	44.2864990234375	0.5578947368421052
-88.62820434570312	9.873075485229492	0.5578947368421052
-20.534210205078125	49.166316986083984	0.5684210526315789
17.131166458129883	58.8247184753418	0.6421052631578947
-96.48118591308594	17.35173988342285	0.4421052631578947
-76.46068572998047	5.1509246826171875	0.5473684210526315
-25.895700454711914	25.196561813354492	0.5578947368421052
73.54529571533203	-8.035226821899414	0.6842105263157895
80.93302154541016	7.6794939041137695	0.6526315789473685
44.57321548461914	15.306215286254883	0.5684210526315789
-3.6042628288269043	-46.99765396118164	0.5263157894736842
57.42534637451172	38.90733337402344	0.5894736842105263
20.25560188293457	64.96350860595703	0.7157894736842105
-68.9848403930664	45.24515151977539	0.4421052631578947
-83.47122192382812	39.087772369384766	0.5052631578947369
-63.48116683959961	21.58976936340332	0.6105263157894737
-73.26844024658203	22.16119384765625	0.5789473684210527
-74.4531021118164	21.307172775268555	0.5157894736842105
72.30094146728516	-7.958375930786133	0.6526315789473685
84.39501190185547	10.370317459106445	0.6842105263157895
86.6757583618164	7.905814170837402	0.631578947368421
31.947893142700195	26.124853134155273	0.5368421052631579
6.5976667404174805	-43.54597854614258	0.5052631578947369
46.483177185058594	2.5550599098205566	0.6105263157894737
47.156497955322266	60.56119155883789	0.7789473684210526
-69.85407257080078	11.797768592834473	0.5789473684210527
-48.611602783203125	33.94585037231445	0.5473684210526315
-33.906436920166016	65.14134216308594	0.5789473684210527
-57.436275482177734	17.087692260742188	0.4526315789473684
-33.130001068115234	-6.486245155334473	0.49473684210526314
-6.886582374572754	-69.03592681884766	0.5789473684210527
12.676926612854004	-31.36795425415039	0.6736842105263158
-2.2955026626586914	-58.18862533569336	0.5894736842105263
65.4566879272461	5.3612494468688965	0.7052631578947368
83.3450698852539	20.30865478515625	0.7789473684210526
51.628814697265625	47.68503189086914	0.7473684210526316
15.871002197265625	48.84172821044922	0.6631578947368421
-46.359622955322266	44.734439849853516	0.49473684210526314
-65.90172576904297	38.65077590942383	0.47368421052631576
-63.56928634643555	7.008242607116699	0.5578947368421052
-51.997196197509766	31.513242721557617	0.49473684210526314
-5.305039882659912	-37.03941345214844	0.4842105263157895
26.937227249145508	-36.7740364074707	0.5578947368421052
97.6934814453125	2.1443698406219482	0.7157894736842105
96.07736206054688	6.031869411468506	0.8631578947368421
91.44149017333984	12.148309707641602	0.7157894736842105
86.52033996582031	20.04001235961914	0.8210526315789474
65.18004608154297	52.55294418334961	0.9052631578947368
23.134183883666992	31.49534034729004	0.6947368421052631
-52.91507339477539	32.52800369262695	0.5473684210526315
-66.75298309326172	45.01640701293945	0.4526315789473684
-36.51675796508789	60.788455963134766	0.631578947368421
-53.80414581298828	-3.2806448936462402	0.47368421052631576
-16.66282844543457	-14.390539169311523	0.49473684210526314
53.18281173706055	-13.552566528320312	0.6947368421052631
21.307388305664062	-17.36188316345215	0.6210526315789473
43.519561767578125	-14.394975662231445	0.631578947368421
61.788352966308594	-4.420744895935059	0.7368421052631579
96.39773559570312	-8.29074478149414	0.8
21.883325576782227	-35.89608383178711	0.5368421052631579
-2.826172351837158	45.776039123535156	0.6631578947368421
-54.118709564208984	36.99250411987305	0.5368421052631579
-57.91334533691406	38.64569854736328	0.5052631578947369
-48.976158142089844	33.40620422363281	0.5894736842105263
-44.83735275268555	39.626495361328125	0.5157894736842105
-51.50748062133789	21.925926208496094	0.49473684210526314
13.989622116088867	-51.342350006103516	0.6210526315789473
49.98843765258789	9.41948127746582	0.5157894736842105
82.02703857421875	22.59478759765625	0.6842105263157895
80.7735824584961	2.778702735900879	0.7157894736842105
91.34812927246094	20.573856353759766	0.7894736842105263
59.15196228027344	37.098777770996094	0.6526315789473685
45.000160217285156	62.12327194213867	0.8105263157894737
-41.368865966796875	19.98187828063965	0.4421052631578947
-67.17616271972656	51.9563102722168	0.49473684210526314
-27.660703659057617	76.4272689819336	0.5263157894736842
-83.58383178710938	20.54917335510254	0.4526315789473684
-16.06565284729004	-15.515392303466797	0.5473684210526315
49.71348571777344	-9.827994346618652	0.5789473684210527
91.20883178710938	-12.752159118652344	0.7894736842105263
89.50090789794922	17.103425979614258	0.7578947368421052
91.0782241821289	16.314924240112305	0.7473684210526316
83.26844787597656	27.286285400390625	0.7368421052631579
82.24850463867188	37.00741195678711	0.831578947368421
-4.619638919830322	39.373451232910156	0.6947368421052631
-66.77600860595703	33.92668151855469	0.5263157894736842
-14.464044570922852	43.392181396484375	0.4631578947368421
-39.956092834472656	59.191444396972656	0.5157894736842105
-68.71277618408203	41.13700485229492	0.47368421052631576
-1.09588623046875	-11.216645240783691	0.49473684210526314
-21.322046279907227	-30.4005184173584	0.5368421052631579
75.86994171142578	0.5660697221755981	0.7684210526315789
67.12137603759766	-10.601455688476562	0.7263157894736842
76.5176010131836	1.2353821992874146	0.7578947368421052
21.531700134277344	52.62807846069336	0.7263157894736842
21.57991600036621	22.203006744384766	0.6105263157894737
-46.302425384521484	12.03173542022705	0.5578947368421052
-70.06970977783203	-8.288887023925781	0.49473684210526314
-53.22724914550781	26.819076538085938	0.4631578947368421
-38.94083786010742	59.386756896972656	0.5789473684210527
-38.46432113647461	62.034114837646484	0.5894736842105263
-35.6424446105957	-0.7378305196762085	0.5052631578947369
2.081975221633911	-49.70568084716797	0.47368421052631576
33.54543685913086	-3.9191925525665283	0.6421052631578947
99.01866912841797	5.341402053833008	0.7578947368421052
86.1725082397461	-1.7491801977157593	0.7052631578947368
70.0526351928711	37.00859069824219	0.7052631578947368
66.654052734375	14.457066535949707	0.7157894736842105
9.62542724609375	35.262939453125	0.7157894736842105
-75.79414367675781	-29.045331954956055	0.5157894736842105
-63.56603240966797	46.15955352783203	0.49473684210526314
7.012718677520752	27.3222599029541	0.6736842105263158
-65.35220336914062	-12.830108642578125	0.5052631578947369
12.506701469421387	-43.92888641357422	0.5368421052631579
3.936028003692627	-44.783241271972656	0.47368421052631576
38.09963607788086	-3.8354837894439697	0.7052631578947368
80.3558349609375	5.405230522155762	0.6842105263157895
92.55786895751953	11.96282958984375	0.7157894736842105
86.43790435791016	3.4581618309020996	0.8421052631578947
40.7678108215332	58.489376068115234	0.7578947368421052
17.389066696166992	25.87043571472168	0.7052631578947368
-69.20289611816406	46.27094650268555	0.4421052631578947
-79.9889144897461	17.153017044067383	0.5157894736842105
-53.96730422973633	33.174869537353516	0.5473684210526315
-65.07440948486328	20.03893280029297	0.6421052631578947
-22.062725067138672	-26.445768356323242	0.49473684210526314
43.129940032958984	-43.13105392456055	0.5578947368421052
47.84648513793945	-7.859752178192139	0.6842105263157895
98.63727569580078	-12.862126350402832	0.7368421052631579
62.508060455322266	3.854570150375366	0.7368421052631579
81.53547668457031	37.24187469482422	0.831578947368421
79.8659439086914	38.926048278808594	0.7578947368421052
47.38621520996094	56.73557662963867	0.7684210526315789
-68.47595977783203	50.57086181640625	0.4631578947368421
-33.1037712097168	66.3811264038086	0.5578947368421052
-75.0467300415039	34.339508056640625	0.4631578947368421
-12.71760082244873	34.16230392456055	0.5894736842105263
-32.968414306640625	-18.836305618286133	0.5052631578947369
-21.42724609375	-22.185537338256836	0.5052631578947369
67.0494155883789	-0.47687774896621704	0.7157894736842105
82.72500610351562	-1.9745665788650513	0.7789473684210526
-54.25595474243164	-38.106468200683594	0.5578947368421052
34.38284683227539	-57.78956985473633	0.5894736842105263
59.838993072509766	44.65058517456055	0.7473684210526316
-33.855037689208984	31.16941261291504	0.7263157894736842
-47.59293746948242	35.69540786743164	0.5894736842105263
-22.692609786987305	72.11354064941406	0.5894736842105263
-48.6759033203125	21.047489166259766	0.47368421052631576
-14.259764671325684	42.841941833496094	0.47368421052631576
-21.19820785522461	-39.40826416015625	0.47368421052631576
13.33209228515625	-31.245195388793945	0.6631578947368421
18.920246124267578	-26.9652042388916	0.631578947368421
51.8914794921875	-3.215078592300415	0.6631578947368421
102.2997817993164	7.062558650970459	0.7684210526315789
82.75129699707031	15.983896255493164	0.6526315789473685
59.34990692138672	37.040008544921875	0.6736842105263158
-24.111927032470703	28.273311614990234	0.6
-49.07859802246094	33.28726577758789	0.5789473684210527
-41.92873764038086	12.678543090820312	0.49473684210526314
4.284693241119385	31.069852828979492	0.6
-54.70441818237305	39.1148681640625	0.47368421052631576
-1.2074170112609863	-41.167110443115234	0.49473684210526314
60.08932876586914	-1.7471981048583984	0.7052631578947368
43.72637176513672	-16.79938507080078	0.6947368421052631
78.23109436035156	-0.14153416454792023	0.7263157894736842
90.02999877929688	12.212806701660156	0.6947368421052631
87.12858581542969	31.99644660949707	0.8736842105263158
62.286231994628906	37.57408142089844	0.7684210526315789
17.25319480895996	41.44729232788086	0.7894736842105263
-53.16408920288086	22.092689514160156	0.4842105263157895
-69.967041015625	34.81903839111328	0.49473684210526314
-41.371376037597656	34.0119514465332	0.631578947368421
-73.03080749511719	47.2950553894043	0.43157894736842106
8.700071334838867	-44.78343200683594	0.42105263157894735
-9.716459274291992	-46.20009231567383	0.4842105263157895
94.38189697265625	-4.6882171630859375	0.6947368421052631
82.8501205444336	-1.2092499732971191	0.7578947368421052
63.79707717895508	35.41889953613281	0.7473684210526316
84.55845642089844	25.558914184570312	0.7894736842105263
58.38539123535156	35.4047966003418	0.7578947368421052
16.624961853027344	24.95509910583496	0.7052631578947368
-69.0593490600586	-17.619735717773438	0.4421052631578947
-20.604379653930664	60.77640914916992	0.5473684210526315
-50.941139221191406	32.8784294128418	0.6105263157894737
-42.75635528564453	47.942771911621094	0.5052631578947369
-21.32068634033203	-27.03438949584961	0.5052631578947369
-10.651023864746094	-43.107303619384766	0.4842105263157895
37.64454650878906	-37.91089630126953	0.5368421052631579
67.37156677246094	-9.522573471069336	0.6736842105263158
25.329242706298828	-67.64256286621094	0.5052631578947369
60.16004180908203	0.3992539048194885	0.7052631578947368
31.51471519470215	32.586727142333984	0.7368421052631579
17.19000816345215	24.9234561920166	0.6842105263157895
-41.800411224365234	49.43132781982422	0.39999999999999997
-69.05452728271484	50.04021453857422	0.4421052631578947
-52.98179626464844	27.985715866088867	0.5157894736842105
-48.29151153564453	17.25667953491211	0.5052631578947369
-40.524322509765625	47.49026870727539	0.5052631578947369
-33.5662727355957	47.676239013671875	0.5684210526315789
13.741462707519531	-32.49462890625	0.6210526315789473
64.73191833496094	7.685854911804199	0.7473684210526316
97.45648193359375	-7.55410623550415	0.7894736842105263
70.24864196777344	36.69439697265625	0.7052631578947368
59.19670104980469	37.1516227722168	0.6526315789473685
17.013774871826172	37.56279373168945	0.7052631578947368
-64.13316345214844	29.75836753845215	0.49473684210526314
1.239850401878357	30.109575271606445	0.6105263157894737
-46.37226486206055	32.35145950317383	0.5052631578947369
-75.82872772216797	-22.135839462280273	0.4421052631578947
-52.62181091308594	17.8569393157959	0.47368421052631576
1.0131049156188965	-33.25851058959961	0.6105263157894737
80.3991470336914	3.9238367080688477	0.8
95.71942901611328	2.747396469116211	0.8
75.9478530883789	32.53312683105469	0.7368421052631579
87.64350891113281	34.0699462890625	0.7684210526315789
60.7525749206543	37.598472595214844	0.7368421052631579
-37.21018600463867	36.14657211303711	0.7263157894736842
-1.371506929397583	28.52555274963379	0.5473684210526315
-69.78634643554688	30.688383102416992	0.5368421052631579
-68.94951629638672	46.07279968261719	0.4526315789473684
-84.58832550048828	44.299991607666016	0.43157894736842106
-11.570650100708008	-14.13874626159668	0.49473684210526314
11.642007827758789	-46.97898864746094	0.5052631578947369
13.424802780151367	-56.787654876708984	0.47368421052631576
28.362337112426758	-9.975968360900879	0.6105263157894737
29.99947166442871	-16.470203399658203	0.6526315789473685
17.919071197509766	-48.34108352661133	0.7368421052631579
21.563879013061523	9.8399019241333	0.8
5.10298490524292	32.02769088745117	0.631578947368421
-67.93317413330078	47.32966232299805	0.49473684210526314
-27.095355987548828	-17.459484100341797	0.5052631578947369
-90.19853973388672	6.968647480010986	0.6105263157894737
-69.36105346679688	41.10579299926758	0.4631578947368421
-34.92570877075195	-8.808145523071289	0.47368421052631576
80.73278045654297	4.49661111831665	0.7684210526315789
-26.01569366455078	-58.331241607666016	0.5578947368421052
8.550127029418945	-67.53257751464844	0.4631578947368421
39.953712463378906	-0.5704079270362854	0.6421052631578947
6.768336772918701	28.112863540649414	0.6210526315789473
-31.13735008239746	16.156118392944336	0.7368421052631579
-41.1734733581543	31.071231842041016	0.5473684210526315
-60.488250732421875	-18.709775924682617	0.5263157894736842
-44.73517990112305	32.09918975830078	0.5789473684210527
-70.1986083984375	34.84626388549805	0.49473684210526314
-71.04888916015625	20.165904998779297	0.6210526315789473
-68.70710754394531	1.0820469856262207	0.631578947368421
0.9680531620979309	-42.90205764770508	0.4105263157894737
6.131893157958984	-36.522193908691406	0.6105263157894737
97.63190460205078	-21.860382080078125	0.7052631578947368
19.044281005859375	-52.21099853515625	0.6526315789473685
31.9892520904541	-2.133537530899048	0.6736842105263158
4.705413818359375	-42.81977081298828	0.47368421052631576
4.2605085372924805	23.91034698486328	0.6736842105263158
-67.59858703613281	26.137361526489258	0.5473684210526315
-52.921504974365234	59.20249938964844	0.5684210526315789
-77.31966400146484	8.010736465454102	0.49473684210526314
-65.8812255859375	9.13331413269043	0.6526315789473685
-58.086334228515625	29.083223342895508	0.5052631578947369
-53.376853942871094	7.234119892120361	0.5578947368421052
21.12374496459961	-28.123018264770508	0.6631578947368421
19.78777313232422	-24.673812866210938	0.5578947368421052
34.173240661621094	-63.90378952026367	0.5684210526315789
42.79769515991211	0.5397869944572449	0.7368421052631579
75.4080810546875	42.022579193115234	0.8
4.611578941345215	32.040855407714844	0.6210526315789473
-66.93655395507812	21.672487258911133	0.7052631578947368
-51.281551361083984	34.52179718017578	0.5368421052631579
-51.09443283081055	32.148292541503906	0.5473684210526315
-84.2117919921875	21.443153381347656	0.4842105263157895
-68.26300048828125	50.73290252685547	0.5263157894736842
-1.8062984943389893	-47.69830322265625	0.4842105263157895
22.181970596313477	-17.890073776245117	0.6421052631578947
30.921524047851562	-54.054298400878906	0.5157894736842105
51.85305404663086	-2.5438079833984375	0.6210526315789473
38.12736129760742	-0.542020320892334	0.8105263157894737
38.499149322509766	-0.4426976442337036	0.8631578947368421
-4.158936500549316	37.54680252075195	0.7263157894736842
-70.431640625	24.58985137939453	0.6105263157894737
-68.19036865234375	38.976165771484375	0.49473684210526314
-67.3618392944336	42.096683502197266	0.4526315789473684
-64.60256958007812	19.530763626098633	0.5894736842105263
-57.687992095947266	30.58559226989746	0.4421052631578947
-32.61372756958008	55.730377197265625	0.5368421052631579
11.490680694580078	-15.909379959106445	0.5052631578947369
-10.973177909851074	-71.14306640625	0.6210526315789473
-12.567363739013672	-57.0041389465332	0.6105263157894737
-29.112255096435547	-64.263671875	0.5789473684210527
24.352855682373047	2.5833756923675537	0.7052631578947368
-43.25115203857422	30.213245391845703	0.6210526315789473
-58.09965515136719	3.563197135925293	0.5789473684210527
-63.73602294921875	46.14311981201172	0.5052631578947369
-67.09441375732422	20.803117752075195	0.6842105263157895
-68.42796325683594	46.82701873779297	0.4842105263157895
-71.54878234863281	36.788475036621094	0.47368421052631576
-34.24065399169922	-39.35906982421875	0.42105263157894735
42.01036071777344	-4.929372787475586	0.631578947368421
8.417093276977539	-64.31157684326172	0.5368421052631579
82.01426696777344	15.010498046875	0.6526315789473685
43.98270034790039	-1.5216656923294067	0.6
19.992918014526367	-43.367069244384766	0.7473684210526316
-33.32339096069336	32.10245895385742	0.7578947368421052
-44.08095932006836	-8.56853199005127	0.5157894736842105
-68.23981475830078	38.71561050415039	0.5052631578947369
-64.68364715576172	19.313947677612305	0.6526315789473685
-71.03601837158203	22.2579288482666	0.6210526315789473
-40.870784759521484	-8.987776756286621	0.4631578947368421
-77.29145050048828	-23.79482650756836	0.4526315789473684
-25.746198654174805	1.3389798402786255	0.5684210526315789
29.113378524780273	-1.2926572561264038	0.631578947368421
46.39732360839844	0.9956367015838623	0.6
38.65956115722656	-3.6440553665161133	0.6947368421052631
19.68790626525879	15.138374328613281	0.7263157894736842
-33.8505744934082	30.947551727294922	0.7368421052631579
-67.54175567626953	-6.800468921661377	0.5052631578947369
-72.08589935302734	-4.017947673797607	0.4631578947368421
-88.05751037597656	25.687496185302734	0.7157894736842105
-39.846317291259766	13.837767601013184	0.5473684210526315
-55.992610931396484	22.250316619873047	0.42105263157894735
-37.28359603881836	-5.156866073608398	0.3789473684210526
21.108854293823242	-9.438356399536133	0.631578947368421
-13.05305004119873	11.001537322998047	0.49473684210526314
29.602556228637695	-46.735626220703125	0.5684210526315789
77.1383285522461	-4.561539173126221	0.6105263157894737
-33.30204391479492	32.61597442626953	0.7894736842105263
-49.24263381958008	39.700767517089844	0.5368421052631579
-82.3907470703125	12.775874137878418	0.5368421052631579
-82.9158935546875	-8.396060943603516	0.5368421052631579
-67.6025619506836	42.63040542602539	0.4421052631578947
-80.12906646728516	-37.140899658203125	0.4842105263157895
-78.39209747314453	6.299102306365967	0.4842105263157895
13.766864776611328	-47.18827819824219	0.49473684210526314
-12.708529472351074	-41.67714309692383	0.5052631578947369
25.619691848754883	-7.081846237182617	0.7052631578947368
25.684009552001953	-21.01946258544922	0.6526315789473685
45.974754333496094	3.9332351684570312	0.6210526315789473
40.73670959472656	-1.214256763458252	0.6631578947368421
-41.498374938964844	35.74364471435547	0.6421052631578947
-54.394447326660156	57.259769439697266	0.5578947368421052
-55.730255126953125	45.081111907958984	0.5368421052631579
-65.43964385986328	20.43549156188965	0.6526315789473685
-63.566856384277344	21.792686462402344	0.5684210526315789
-52.74907684326172	18.553518295288086	0.4631578947368421
-47.49286651611328	-39.90293502807617	0.43157894736842106
10.96531867980957	-54.25221633911133	0.4842105263157895
-15.285372734069824	-71.54329681396484	0.6210526315789473
82.2137222290039	12.482339859008789	0.6947368421052631
20.96249771118164	-31.05198860168457	0.6
41.99620056152344	6.168099880218506	0.7263157894736842
2.7605388164520264	25.18885612487793	0.7789473684210526
-85.3089599609375	6.272180557250977	0.6210526315789473
-91.0897216796875	12.052970886230469	0.6947368421052631
-66.24246215820312	-54.04509353637695	0.6631578947368421
-72.19207000732422	-3.8775131702423096	0.49473684210526314
-49.1365852355957	9.99482536315918	0.47368421052631576
13.463164329528809	-47.78110122680664	0.5263157894736842
14.662740707397461	-55.317081451416016	0.49473684210526314
81.61996459960938	12.492820739746094	0.6631578947368421
94.31636047363281	8.454422950744629	0.894736842105263
63.02283477783203	-31.9921817779541	0.6421052631578947
25.462594985961914	0.9297991394996643	0.7263157894736842
-46.21259307861328	13.016980171203613	0.47368421052631576
-79.28038787841797	36.59325408935547	0.4526315789473684
-72.24897766113281	22.352317810058594	0.6
-68.04515838623047	-15.141670227050781	0.4842105263157895
-75.05274963378906	21.252248764038086	0.6210526315789473
-12.564643859863281	-19.01470184326172	0.5368421052631579
10.544208526611328	-46.851295471191406	0.43157894736842106
-9.701031684875488	-53.447696685791016	0.42105263157894735
81.41976165771484	13.392884254455566	0.7263157894736842
17.16284942626953	-51.15510940551758	0.7368421052631579
25.685606002807617	-16.820581436157227	0.6105263157894737
20.346744537353516	-44.09174728393555	0.6526315789473685
-41.7120246887207	30.087148666381836	0.5894736842105263
-69.94597625732422	29.375202178955078	0.4842105263157895
-72.4320297241211	35.44257354736328	0.5052631578947369
-63.28527069091797	-26.56635284423828	0.5789473684210527
-69.10578918457031	50.004207611083984	0.4631578947368421
-84.47369384765625	12.977145195007324	0.5157894736842105
-17.373626708984375	-35.7825813293457	0.4631578947368421
64.43496704101562	45.611820220947266	0.8
67.82432556152344	-41.96570587158203	0.7684210526315789
71.21175384521484	-14.424044609069824	0.631578947368421
40.00938415527344	-36.83283233642578	0.5157894736842105
22.54604148864746	5.509792804718018	0.6947368421052631
4.581200122833252	31.04018783569336	0.6421052631578947
-80.78510284423828	5.138733863830566	0.5052631578947369
-56.924625396728516	11.198379516601562	0.49473684210526314
-26.533254623413086	-31.505165100097656	0.5894736842105263
-83.3416976928711	-0.08531194925308228	0.6947368421052631
-9.396659851074219	-57.45579147338867	0.6210526315789473
-11.0397310256958	-63.242156982421875	0.5894736842105263
-34.312591552734375	2.6926941871643066	0.5578947368421052
62.125770568847656	29.253406524658203	0.6631578947368421
-58.71320724487305	-43.843196868896484	0.5157894736842105
-40.365867614746094	-50.978145599365234	0.5052631578947369
62.00765609741211	29.153024673461914	0.6105263157894737
2.57891845703125	29.401718139648438	0.5473684210526315
-83.29265594482422	8.36695384979248	0.6
-87.39103698730469	3.8260304927825928	0.5789473684210527
-17.466327667236328	-61.608524322509766	0.5894736842105263
-80.73898315429688	5.126234531402588	0.5894736842105263
10.894745826721191	-61.6561164855957	0.49473684210526314
-42.470455169677734	-9.627167701721191	0.4526315789473684
18.72068977355957	-22.071517944335938	0.5684210526315789
-38.229007720947266	0.6063231825828552	0.5368421052631579
-11.057024955749512	1.684489369392395	0.5052631578947369
86.17868041992188	-4.8622660636901855	0.6105263157894737
9.054109573364258	-56.756771087646484	0.4842105263157895
18.80727195739746	-30.401145935058594	0.5578947368421052
-65.91118621826172	9.212237358093262	0.6842105263157895
-9.535077095031738	-57.1014404296875	0.6842105263157895
-40.70710372924805	13.013897895812988	0.5263157894736842
-72.74263000488281	11.470163345336914	0.6
-40.625328063964844	-20.203336715698242	0.5684210526315789
11.24858283996582	-53.676395416259766	0.49473684210526314
-2.3353912830352783	-58.037513732910156	0.5789473684210527
72.94964599609375	-21.472789764404297	0.5789473684210527
23.28406524658203	-61.61954879760742	0.49473684210526314
-64.10087585449219	-34.251007080078125	0.5052631578947369
-14.312376976013184	-32.59627914428711	0.5157894736842105
24.203903198242188	15.808676719665527	0.5789473684210527
-89.27035522460938	6.256608486175537	0.6
-11.860196113586426	-62.52760696411133	0.5894736842105263
-71.35525512695312	20.1557674407959	0.5473684210526315
-78.47905731201172	14.334333419799805	0.5789473684210527
10.048120498657227	-42.86328887939453	0.49473684210526314
5.059301853179932	-71.29932403564453	0.47368421052631576
26.414447784423828	-57.20602798461914	0.5789473684210527
68.04720306396484	46.59724426269531	0.6736842105263158
-58.89800262451172	-46.958438873291016	0.5473684210526315
20.43756103515625	-71.77545166015625	0.5052631578947369
-1.4581201076507568	-48.997066497802734	0.5052631578947369
24.547801971435547	16.568490982055664	0.6842105263157895
-21.447202682495117	61.36039733886719	0.5684210526315789
-30.488327026367188	-4.243123531341553	0.6631578947368421
-37.8795280456543	-17.981979370117188	0.6210526315789473
-54.86329650878906	38.597679138183594	0.5052631578947369
-2.3264241218566895	-33.87771224975586	0.6736842105263158
-9.295416831970215	-71.54955291748047	0.5473684210526315
-38.6517219543457	-1.6047029495239258	0.5157894736842105
81.48665618896484	-10.226876258850098	0.6947368421052631
52.89924240112305	-21.398212432861328	0.5157894736842105
15.423810958862305	-55.742897033691406	0.5157894736842105
42.96076965332031	-30.46394157409668	0.5157894736842105
1.786280632019043	32.677799224853516	0.6526315789473685
-74.21176147460938	13.35821533203125	0.6631578947368421
-17.759428024291992	-62.627681732177734	0.5684210526315789
-22.716154098510742	63.84711456298828	0.6105263157894737
-65.80224609375	9.565991401672363	0.6210526315789473
11.697940826416016	-50.047515869140625	0.49473684210526314
-47.3050537109375	-9.82447338104248	0.5052631578947369
-4.486017227172852	-52.43791198730469	0.5052631578947369
-3.5386581420898438	-20.821157455444336	0.5052631578947369
3.7470970153808594	-73.07532501220703	0.5052631578947369
26.5445499420166	-42.93718719482422	0.5052631578947369
-30.950359344482422	6.619287014007568	0.43157894736842106
-24.22978973388672	-21.884559631347656	0.5263157894736842
-55.29472732543945	38.448036193847656	0.5157894736842105
7.080827713012695	-43.37173080444336	0.49473684210526314
-73.56758880615234	19.75472068786621	0.5789473684210527
-54.797542572021484	9.603706359863281	0.6210526315789473
-14.890789985656738	-69.36022186279297	0.5789473684210527
2.5023305416107178	-38.23231506347656	0.5052631578947369
46.297393798828125	5.639195442199707	0.5157894736842105
-20.62034797668457	10.137808799743652	0.5368421052631579
-18.0596866607666	3.9007134437561035	0.5578947368421052
-15.647043228149414	-2.0299594402313232	0.5157894736842105
67.36306762695312	-3.693361520767212	0.6
14.809102058410645	23.303817749023438	0.631578947368421
-31.400699615478516	64.40296936035156	0.6631578947368421
-34.65117645263672	-9.090527534484863	0.49473684210526314
-41.872047424316406	8.314650535583496	0.5157894736842105
-12.241230964660645	-7.444748401641846	0.49473684210526314
-9.868757247924805	-26.96600914001465	0.5052631578947369
-8.157835960388184	-69.31544494628906	0.5789473684210527
9.399367332458496	-57.57493209838867	0.49473684210526314
-4.760632038116455	-47.09502410888672	0.5157894736842105
6.109268665313721	43.80683135986328	0.6210526315789473
-16.979997634887695	15.12205982208252	0.4631578947368421
-5.5736517906188965	-21.154903411865234	0.5157894736842105
3.0334503650665283	30.774927139282227	0.5894736842105263
-52.41360855102539	-1.5467379093170166	0.4631578947368421
-34.185150146484375	-30.312522888183594	0.5684210526315789
-32.3485107421875	20.36121940612793	0.5578947368421052
-66.68785095214844	16.891206741333008	0.6421052631578947
0.6653540730476379	-69.41536712646484	0.5052631578947369
11.678396224975586	-46.95688247680664	0.49473684210526314
80.21851348876953	2.089212656021118	0.7578947368421052
92.4371109008789	16.553192138671875	0.8
68.89277648925781	31.3857421875	0.7789473684210526
16.004554748535156	-49.60451126098633	0.5684210526315789
46.32268524169922	7.4370856285095215	0.5684210526315789
-32.604469299316406	9.499971389770508	0.5368421052631579
-39.29521942138672	36.12247848510742	0.7263157894736842
-48.87236785888672	29.265806198120117	0.47368421052631576
-77.81612396240234	7.101010799407959	0.5263157894736842
-43.74312210083008	33.918853759765625	0.6105263157894737
-28.101768493652344	15.689712524414062	0.6
46.440677642822266	-30.079509735107422	0.5263157894736842
-39.93239212036133	-47.97291946411133	0.49473684210526314
-1.2689858675003052	-38.89276885986328	0.4842105263157895
45.63591003417969	65.91080474853516	0.7684210526315789
16.18134307861328	-72.73228454589844	0.49473684210526314
8.212462425231934	-54.083465576171875	0.5157894736842105
-5.352336883544922	24.7686710357666	0.631578947368421
-23.89377212524414	28.632158279418945	0.5684210526315789
-50.480613708496094	39.17256546020508	0.47368421052631576
13.306203842163086	41.525821685791016	0.6947368421052631
7.633628845214844	40.05507278442383	0.9263157894736842
19.858705520629883	28.983867645263672	0.6736842105263158
51.06388473510742	14.20130729675293	0.6105263157894737
29.691059112548828	49.511871337890625	0.6631578947368421
-16.28506088256836	15.398837089538574	0.49473684210526314
-47.786354064941406	-37.914573669433594	0.43157894736842106
11.54215145111084	-56.44489288330078	0.49473684210526314
15.839560508728027	-67.01934051513672	0.39999999999999997
-73.07321166992188	42.74738311767578	0.43157894736842106
29.29159164428711	17.257675170898438	0.6736842105263158
9.569117546081543	26.520984649658203	0.6631578947368421
19.18122673034668	17.952924728393555	0.6210526315789473
-0.3223693072795868	35.49748229980469	0.7684210526315789
38.55970001220703	56.7282829284668	0.7578947368421052
33.94611358642578	36.57386016845703	0.6842105263157895
63.29559326171875	48.94204330444336	0.7473684210526316
-0.36655810475349426	-48.148956298828125	0.47368421052631576
-4.763440132141113	-72.0527114868164	0.5157894736842105
-1.958066463470459	-54.454463958740234	0.47368421052631576
9.078252792358398	-56.383262634277344	0.5157894736842105
59.941734313964844	-36.570838928222656	0.6105263157894737
-21.064329147338867	71.89888763427734	0.5894736842105263
-15.795768737792969	57.84324645996094	0.49473684210526314
23.32741928100586	48.85340118408203	0.7052631578947368
-57.950103759765625	25.590436935424805	0.42105263157894735
26.281383514404297	37.281429290771484	0.6105263157894737
59.834232330322266	22.753589630126953	0.6526315789473685
68.20606994628906	10.364317893981934	0.7894736842105263
73.19445037841797	-18.928606033325195	0.6421052631578947
40.51332092285156	-24.041831970214844	0.8
30.932201385498047	-15.902300834655762	0.6631578947368421
14.641867637634277	-49.62551498413086	0.5578947368421052
32.033016204833984	7.648031234741211	0.6421052631578947
-40.77001953125	32.72351837158203	0.6210526315789473
24.988483428955078	25.11703109741211	0.7684210526315789
-33.09922409057617	61.77665710449219	0.7157894736842105
14.823209762573242	38.188697814941406	0.7894736842105263
73.14474487304688	15.23214054107666	0.7368421052631579
30.57103157043457	54.212615966796875	0.7473684210526316
37.85049057006836	63.781673431396484	0.7368421052631579
89.62049865722656	29.59024429321289	0.8421052631578947
-52.881046295166016	-45.745262145996094	0.43157894736842106
84.06925964355469	-30.14849281311035	0.5684210526315789
0.6793953776359558	-53.64619445800781	0.4631578947368421
-25.127273559570312	-32.045257568359375	0.5157894736842105
-38.93402862548828	59.43732452392578	0.5894736842105263
11.79086685180664	36.4168586730957	0.8105263157894737
-2.261162281036377	29.863161087036133	0.6421052631578947
-46.06792068481445	46.224308013916016	0.5052631578947369
30.881521224975586	32.763858795166016	0.7684210526315789
30.95909309387207	63.693031311035156	0.6947368421052631
87.16624450683594	17.9919490814209	0.7894736842105263
87.96003723144531	1.0591589212417603	0.7157894736842105
28.843917846679688	-62.548744201660156	0.5368421052631579
19.020450592041016	-24.091190338134766	0.5157894736842105
-40.45572280883789	-43.69149398803711	0.42105263157894735
-2.8230037689208984	70.03237915039062	0.6
-40.7065544128418	36.686466217041016	0.631578947368421
-48.825748443603516	-21.132854461669922	0.49473684210526314
-18.216175079345703	70.5548324584961	0.6105263157894737
-32.003150939941406	60.65742492675781	0.7789473684210526
62.606929779052734	-41.27054214477539	0.5263157894736842
79.91148376464844	-4.061976909637451	0.6947368421052631
35.43543243408203	-13.273893356323242	0.6526315789473685
68.8431396484375	-3.029027223587036	0.6736842105263158
65.06495666503906	-8.076638221740723	0.7789473684210526
65.13841247558594	-7.441783905029297	0.7684210526315789
28.045427322387695	-12.3643798828125	0.6210526315789473
32.37450408935547	20.460100173950195	0.5894736842105263
15.04582691192627	27.490755081176758	0.7263157894736842
24.874479293823242	25.245100021362305	0.7578947368421052
-55.32667922973633	59.59138870239258	0.5473684210526315
10.983075141906738	14.491899490356445	0.6526315789473685
30.968658447265625	48.25489044189453	0.6842105263157895
31.324739456176758	31.91349983215332	0.7473684210526316
35.678462982177734	53.91398239135742	0.7578947368421052
72.06391143798828	30.668066024780273	0.7052631578947368
-47.07780075073242	-42.232933044433594	0.4421052631578947
0.45884135365486145	-69.47303009033203	0.5263157894736842
2.5226871967315674	-51.42522430419922	0.43157894736842106
66.96562957763672	37.845863342285156	0.6842105263157895
-53.9791259765625	54.0078125	0.5473684210526315
-30.534137725830078	-0.6986972689628601	0.4631578947368421
-2.640561103820801	46.950923919677734	0.7052631578947368
7.190229892730713	26.631717681884766	0.6947368421052631
-10.579999923706055	-28.52400016784668	0.5052631578947369
47.27959442138672	28.91293716430664	0.5789473684210527
77.77291107177734	43.114871978759766	0.7894736842105263
60.94654083251953	29.145221710205078	0.6
-75.42308044433594	-7.851222038269043	0.49473684210526314
23.07301902770996	-63.8176155090332	0.4842105263157895
55.74595260620117	13.073166847229004	0.6526315789473685
63.747684478759766	8.018401145935059	0.8526315789473684
9.116482734680176	28.5113582611084	0.6
56.671669006347656	5.875547409057617	0.8526315789473684
-20.87628936767578	43.60929870605469	0.5157894736842105
-1.3582888841629028	34.11524963378906	0.6526315789473685
25.32693099975586	55.49525833129883	0.7157894736842105
89.76718139648438	25.804574966430664	0.8105263157894737
46.78107833862305	67.06916046142578	0.8421052631578947
46.697322845458984	30.74446678161621	0.6736842105263158
10.696319580078125	-68.44969177246094	0.5052631578947369
-11.971686363220215	-61.59232711791992	0.5578947368421052
21.851842880249023	-44.90156936645508	0.631578947368421
63.59917449951172	-42.663543701171875	0.5368421052631579
17.117353439331055	40.230384826660156	0.8421052631578947
16.201007843017578	47.45515060424805	0.6631578947368421
16.888355255126953	25.106538772583008	0.6526315789473685
15.560239791870117	46.12937545776367	0.831578947368421
26.034971237182617	-11.838705062866211	0.6421052631578947
89.55503845214844	18.735027313232422	0.8105263157894737
73.18274688720703	10.52442741394043	0.6526315789473685
94.38265991210938	-5.659029483795166	0.6736842105263158
89.87752532958984	-3.2553462982177734	0.7263157894736842
81.93941497802734	-21.295896530151367	0.5894736842105263
79.24028778076172	-1.9433388710021973	0.7368421052631579
44.52566909790039	-3.50453519821167	0.6526315789473685
14.40440845489502	31.948707580566406	0.7578947368421052
19.251583099365234	22.192886352539062	0.6421052631578947
24.04903221130371	29.72413444519043	0.7263157894736842
30.181119918823242	33.00083541870117	0.8421052631578947
50.56437683105469	23.332998275756836	0.5052631578947369
46.56841278076172	22.377277374267578	0.5473684210526315
53.742835998535156	45.55940246582031	0.7157894736842105
36.709197998046875	-13.710298538208008	0.6736842105263158
73.32087707519531	-40.84501647949219	0.7894736842105263
-12.591935157775879	-47.50834655761719	0.43157894736842106
15.797850608825684	-55.709407806396484	0.5263157894736842
82.7144775390625	37.671363830566406	0.8526315789473684
17.955190658569336	35.07143020629883	0.7789473684210526
3.9640052318573	18.00279998779297	0.7473684210526316
-81.6407241821289	25.290019989013672	0.34736842105263155
-115.4287338256836	49.79899215698242	0.3894736842105263
68.32050323486328	26.71755599975586	0.6736842105263158
76.6666259765625	4.558206558227539	0.7894736842105263
90.45613861083984	3.2782206535339355	0.8105263157894737
99.4142837524414	-2.391737699508667	0.8105263157894737
99.92779541015625	-1.9399089813232422	0.831578947368421
0.4300423264503479	18.267501831054688	0.7789473684210526
-114.83440399169922	48.91735076904297	0.4631578947368421
-114.63758850097656	49.200042724609375	0.4842105263157895
-115.3211441040039	49.49196243286133	0.39999999999999997
-9.299519538879395	24.168855667114258	0.7368421052631579
17.870689392089844	36.582908630371094	0.8
11.532201766967773	30.938968658447266	0.7473684210526316
103.0807876586914	-14.095845222473145	0.894736842105263
102.19123077392578	-3.338663101196289	0.9157894736842105
103.42313385009766	-18.747549057006836	0.7157894736842105
100.51258850097656	21.424358367919922	0.6947368421052631
72.07099151611328	1.2795919179916382	0.6947368421052631
19.287548065185547	-73.8260726928711	0.5052631578947369
10.89438247680664	-68.99043273925781	0.47368421052631576
62.05577087402344	41.43296813964844	0.6842105263157895
11.34714412689209	41.39226150512695	0.7473684210526316
15.06250286102295	33.25503921508789	0.6947368421052631
33.646385192871094	51.44011688232422	0.7263157894736842
1.3593095541000366	24.035337448120117	0.7473684210526316
17.927413940429688	40.760887145996094	0.6947368421052631
61.910709381103516	35.57350158691406	0.7684210526315789
88.29039764404297	1.7451566457748413	0.6631578947368421
59.611976623535156	-23.72271728515625	0.7578947368421052
64.92141723632812	-12.700928688049316	0.5894736842105263
0.8205516338348389	-60.65360641479492	0.5157894736842105
50.14607238769531	-8.357633590698242	0.6
71.83684539794922	6.593369007110596	0.6842105263157895
-53.28273391723633	56.35237503051758	0.5473684210526315
-22.133148193359375	77.20014190673828	0.7263157894736842
-66.88805389404297	41.51161193847656	0.4842105263157895
-53.3415641784668	55.57929229736328	0.5473684210526315
-53.725101470947266	54.07426071166992	0.5157894736842105
-53.92518615722656	-26.347705841064453	0.6736842105263158
-82.41625213623047	-15.589576721191406	0.6842105263157895
-57.56521987915039	58.1284065246582	0.49473684210526314
-67.41604614257812	20.62127113342285	0.6421052631578947
-79.40847778320312	-25.92218589782715	0.43157894736842106
-23.81735610961914	-20.519817352294922	0.49473684210526314
-51.46280288696289	-2.9806575775146484	0.5473684210526315
-52.13644027709961	42.133628845214844	0.5157894736842105
16.93562889099121	2.900881052017212	0.5684210526315789
18.376253128051758	41.1954460144043	0.6947368421052631
-32.84600067138672	21.93964195251465	0.5052631578947369
18.807594299316406	6.597995281219482	0.6736842105263158
40.96772766113281	-43.577667236328125	0.5263157894736842
104.12902069091797	5.386912822723389	0.7684210526315789
32.946502685546875	-70.54438018798828	0.5157894736842105
-33.78038787841797	-45.8902473449707	0.4842105263157895
-64.46400451660156	-54.58721160888672	0.6
42.348960876464844	-44.15617752075195	0.49473684210526314
42.706729888916016	0.5485146045684814	0.7052631578947368
-22.02198600769043	-13.439082145690918	0.49473684210526314
24.98893928527832	10.54005241394043	0.6631578947368421
29.87169075012207	37.55922317504883	0.6526315789473685
-34.0238151550293	32.64516830444336	0.7052631578947368
35.95497131347656	-5.112425804138184	0.6421052631578947
96.86551666259766	-6.958399772644043	0.7684210526315789
55.89787673950195	-45.67766571044922	0.5684210526315789
76.03971099853516	-37.61368942260742	0.6947368421052631
91.08677673339844	-2.3196916580200195	0.6842105263157895
-32.071502685546875	-65.58454895019531	0.49473684210526314
72.4530029296875	-35.46796417236328	0.7789473684210526
43.835693359375	-15.292097091674805	0.631578947368421
-30.56884002685547	14.946246147155762	0.631578947368421
18.276636123657227	-27.606271743774414	0.5684210526315789
14.446168899536133	47.12226486206055	0.6842105263157895
-78.85917663574219	14.306509971618652	0.6
0.6476984620094299	-32.19156265258789	0.6210526315789473
42.05048751831055	-44.83628845214844	0.5052631578947369
71.05884552001953	-37.49007034301758	0.6736842105263158
74.31864166259766	-45.383155822753906	0.7052631578947368
-43.536956787109375	-61.520023345947266	0.5368421052631579
19.95633316040039	-63.02092742919922	0.4631578947368421
67.43184661865234	-30.952573776245117	0.6210526315789473
-12.198057174682617	1.3088124990463257	0.5157894736842105
-9.002202033996582	12.722428321838379	0.5368421052631579
17.020042419433594	-27.30772590637207	0.5789473684210527
15.314701080322266	15.144416809082031	0.6
-66.90951538085938	18.32271385192871	0.7473684210526316
-1.4631160497665405	-33.030792236328125	0.6105263157894737
41.18063735961914	-29.722787857055664	0.5052631578947369
69.19215393066406	-25.018207550048828	0.5894736842105263
41.87215042114258	-39.93513488769531	0.5368421052631579
-9.980826377868652	-72.00191497802734	0.5684210526315789
3.392613172531128	-41.565826416015625	0.4526315789473684
-45.511688232421875	-7.4241719245910645	0.5052631578947369
-0.3274027109146118	-15.223240852355957	0.5578947368421052
-80.59044647216797	18.813405990600586	0.4631578947368421
-55.67489242553711	38.608558654785156	0.5052631578947369
16.312511444091797	15.837165832519531	0.6421052631578947
-76.96685028076172	12.080985069274902	0.5894736842105263
19.43120574951172	22.382884979248047	0.6421052631578947
75.84605407714844	-32.9465217590332	0.5894736842105263
26.449811935424805	-42.56476593017578	0.49473684210526314
64.3995590209961	-13.074400901794434	0.5894736842105263
81.90251922607422	-15.020461082458496	0.6842105263157895
-10.32041072845459	1.0459463596343994	0.6105263157894737
0.5428488254547119	-16.27708625793457	0.5473684210526315
-29.95879554748535	14.92031192779541	0.6105263157894737
-54.41448974609375	40.35118865966797	0.47368421052631576
16.39602279663086	64.53607177734375	0.6105263157894737
15.378972053527832	66.04086303710938	0.5684210526315789
16.351388931274414	49.29261016845703	0.7157894736842105
27.085039138793945	-2.845825433731079	0.6947368421052631
76.99576568603516	-10.715082168579102	0.631578947368421
103.32162475585938	-3.159726619720459	0.8421052631578947
89.38252258300781	-15.368389129638672	0.7789473684210526
81.78228759765625	-18.100566864013672	0.6105263157894737
11.106600761413574	-65.256103515625	0.5052631578947369
31.06939125061035	-42.02002716064453	0.5578947368421052
-46.19172668457031	-0.1909255087375641	0.4842105263157895
45.19047927856445	58.606414794921875	0.8105263157894737
62.28053665161133	43.09408950805664	0.7684210526315789
8.896531105041504	30.82391929626465	0.5789473684210527
14.57330322265625	37.373382568359375	0.8105263157894737
67.61361694335938	46.809814453125	0.7368421052631579
32.822349548339844	3.699787139892578	0.5157894736842105
32.922142028808594	21.57052230834961	0.6210526315789473
22.487287521362305	-55.39915466308594	0.5473684210526315
-4.547499179840088	-70.69679260253906	0.5473684210526315
-41.56425857543945	-42.71380615234375	0.4421052631578947
-10.619443893432617	-43.14493179321289	0.5157894736842105
86.84937286376953	30.642616271972656	0.8526315789473684
11.68930721282959	41.43265151977539	0.7684210526315789
45.99471664428711	59.03125	0.8210526315789474
36.88747787475586	52.05314636230469	0.7578947368421052
40.41313934326172	54.52483367919922	0.8631578947368421
76.02599334716797	41.98757553100586	0.7684210526315789
70.26367950439453	7.302583694458008	0.7263157894736842
34.32992935180664	-62.20307540893555	0.5578947368421052
-4.2732133865356445	-34.58354568481445	0.5684210526315789
-44.719608306884766	-65.20991516113281	0.6
11.782125473022461	-67.80984497070312	0.4526315789473684
67.01813507080078	52.06082534790039	0.8421052631578947
54.34788131713867	49.268882751464844	0.7894736842105263
19.8540096282959	46.52480697631836	0.7789473684210526
57.15946578979492	52.24081039428711	0.7789473684210526
59.24919509887695	52.3875617980957	0.8842105263157894
34.39936065673828	51.90736389160156	0.7894736842105263
95.24207305908203	29.507946014404297	0.831578947368421
82.0185546875	15.195591926574707	0.7263157894736842
99.62179565429688	2.8641855716705322	0.6947368421052631
-22.76776885986328	-70.08419036865234	0.5473684210526315
8.882440567016602	-57.191165924072266	0.5368421052631579
-52.531864166259766	-47.73807144165039	0.35789473684210527
30.1571044921875	-55.20233917236328	0.5789473684210527
58.69921112060547	45.00501251220703	0.8
14.05142593383789	34.459537506103516	0.6631578947368421
36.757041931152344	52.711082458496094	0.7578947368421052
36.758628845214844	53.585174560546875	0.8
40.26317596435547	55.5549430847168	0.9263157894736842
92.48804473876953	31.050386428833008	0.8631578947368421
79.10201263427734	24.89516258239746	0.8421052631578947
40.12317657470703	23.902620315551758	0.6
49.84303283691406	-16.1964111328125	0.6947368421052631
-15.934961318969727	-50.921295166015625	0.5157894736842105
79.25316619873047	5.404633522033691	0.7789473684210526
64.56463623046875	45.58493423461914	0.7263157894736842
45.59410858154297	63.18888473510742	0.7894736842105263
8.819292068481445	36.21934509277344	0.7157894736842105
23.450347900390625	17.598957061767578	0.6
57.95865249633789	45.54582595825195	0.8421052631578947
14.274190902709961	30.34800148010254	0.7473684210526316
27.80366325378418	28.871627807617188	0.8
78.20626831054688	25.33359146118164	0.6842105263157895
96.34515380859375	0.32931867241859436	0.7684210526315789
-33.32557678222656	-6.179231643676758	0.5368421052631579
-47.867828369140625	-61.157325744628906	0.5578947368421052
5.412323951721191	-74.41194152832031	0.5368421052631579
-4.489262104034424	-8.023663520812988	0.5263157894736842
69.61784362792969	22.723163604736328	0.7052631578947368
61.5310173034668	43.1336784362793	0.7578947368421052
69.13153076171875	22.557823181152344	0.6526315789473685
44.212669372558594	61.58651351928711	0.8105263157894737
13.946020126342773	32.26363754272461	0.8105263157894737
83.99882507324219	34.490421295166016	0.8
81.13946533203125	23.33672523498535	0.6421052631578947
75.86112213134766	-26.218366622924805	0.5894736842105263
-8.450302124023438	-36.592472076416016	0.5473684210526315
-30.80084228515625	-64.58106231689453	0.5368421052631579
4.060769081115723	-57.218292236328125	0.4842105263157895
-24.519174575805664	1.4837547540664673	0.6210526315789473
83.7471923828125	37.67025375366211	0.9368421052631579
46.805198669433594	56.31195831298828	0.7684210526315789
49.537925720214844	74.38441467285156	0.8210526315789474
26.3851318359375	18.656965255737305	0.5789473684210527
4.877265930175781	23.913414001464844	0.6947368421052631
-13.241534233093262	41.4742317199707	0.49473684210526314
31.54762840270996	18.378292083740234	0.6842105263157895
33.50992202758789	-57.66253662109375	0.5894736842105263
83.79608154296875	22.47230339050293	0.7684210526315789
-42.825660705566406	-62.337860107421875	0.5368421052631579
-9.42244815826416	-69.08383178710938	0.5684210526315789
-28.53679847717285	2.4177167415618896	0.6842105263157895
58.063255310058594	52.20628356933594	0.8736842105263158
16.405942916870117	26.258026123046875	0.7578947368421052
46.88372039794922	62.335060119628906	0.8421052631578947
19.40949058532715	62.14791488647461	0.7157894736842105
28.177688598632812	32.869606018066406	0.7578947368421052
81.949951171875	24.15970230102539	0.7473684210526316
87.58700561523438	26.39596176147461	0.8526315789473684
96.0103988647461	1.3049980401992798	0.7263157894736842
44.8205451965332	25.42648696899414	0.5789473684210527
21.992176055908203	-59.39151382446289	0.5789473684210527
10.48464298248291	-55.29249572753906	0.6
5.688266277313232	-40.69564437866211	0.5157894736842105
2.7768805027008057	-38.67552947998047	0.4842105263157895
21.577133178710938	23.541202545166016	0.5684210526315789
12.553939819335938	48.8326416015625	0.6736842105263158
22.607431411743164	44.266117095947266	0.7473684210526316
35.204925537109375	61.25233840942383	0.8210526315789474
41.84294128417969	-15.086840629577637	0.7052631578947368
95.88301849365234	16.901288986206055	0.8
75.5999984741211	-31.27676773071289	0.6210526315789473
-6.192304611206055	-52.83952713012695	0.47368421052631576
5.323104381561279	-39.91166687011719	0.5157894736842105
-10.888250350952148	-67.91436004638672	0.6105263157894737
-16.51985740661621	-33.9079704284668	0.4105263157894737
24.46503448486328	30.773601531982422	0.6842105263157895
19.646326065063477	47.2625846862793	0.8210526315789474
23.683324813842773	3.4989404678344727	0.6631578947368421
34.047550201416016	51.93525695800781	0.7578947368421052
60.02649688720703	53.26737976074219	0.9157894736842105
80.37821960449219	38.425662994384766	0.8105263157894737
94.61255645751953	30.317276000976562	0.8210526315789474
59.05813217163086	-18.287931442260742	0.6631578947368421
90.51380920410156	1.5300259590148926	0.8210526315789474
-5.350836753845215	-50.01831817626953	0.4842105263157895
-12.962662696838379	-64.20944213867188	0.5789473684210527
9.689373970031738	-48.151214599609375	0.47368421052631576
64.04615020751953	52.4092903137207	0.8210526315789474
41.90180587768555	58.683048248291016	0.7684210526315789
31.471153259277344	57.284706115722656	0.7473684210526316
68.3739013671875	23.600189208984375	0.7894736842105263
30.386980056762695	34.42914962768555	0.7789473684210526
79.86298370361328	32.610076904296875	0.7894736842105263
12.990704536437988	42.0536003112793	0.7684210526315789
38.57225036621094	-34.92184066772461	0.5368421052631579
59.57773971557617	-29.90654182434082	0.6947368421052631
74.01020812988281	-45.00929260253906	0.6210526315789473
58.07490921020508	-23.866329193115234	0.6947368421052631
53.339168548583984	-13.97343921661377	0.6526315789473685
29.140750885009766	6.639462947845459	0.6631578947368421
32.02753448486328	32.76448059082031	0.6526315789473685
67.1533203125	23.02772331237793	0.6947368421052631
59.62903594970703	50.46322250366211	0.7578947368421052
18.766042709350586	25.17349624633789	0.7684210526315789
56.03005599975586	4.0760016441345215	0.7578947368421052
61.73605728149414	32.7391471862793	0.7473684210526316
60.45057678222656	-19.042802810668945	0.7052631578947368
82.36739349365234	-0.8100201487541199	0.7368421052631579
22.19436264038086	56.08034896850586	0.7473684210526316
-5.287106513977051	-47.55683517456055	0.5368421052631579
27.5947265625	19.514307022094727	0.6421052631578947
68.87962341308594	22.914203643798828	0.7263157894736842
12.585129737854004	45.47325897216797	0.6526315789473685
-4.86398983001709	52.61525344848633	0.6842105263157895
41.68080139160156	62.40467834472656	0.6421052631578947
38.91006851196289	54.365169525146484	0.8736842105263158
62.802947998046875	34.86846160888672	0.8105263157894737
78.6919937133789	25.047351837158203	0.7578947368421052
86.20609283447266	7.491468906402588	0.6421052631578947
80.04139709472656	6.870068073272705	0.6421052631578947
-23.104267120361328	-50.777347564697266	0.47368421052631576
32.802127838134766	-25.469816207885742	0.6210526315789473
-9.177862167358398	-30.222543716430664	0.5578947368421052
69.00505065917969	13.724323272705078	0.7789473684210526
20.03114128112793	35.84794235229492	0.6842105263157895
21.4432373046875	27.13197135925293	0.7052631578947368
66.24305725097656	40.221893310546875	0.7684210526315789
67.11447143554688	24.216882705688477	0.7789473684210526
66.83311462402344	29.045825958251953	0.7473684210526316
74.80976867675781	-6.665481090545654	0.6421052631578947
31.399394989013672	-55.10566711425781	0.6
-8.52967643737793	-71.99036407470703	0.5157894736842105
32.74980926513672	-60.90196990966797	0.5157894736842105
53.72787857055664	8.151529312133789	0.5684210526315789
-28.593151092529297	3.115143060684204	0.6210526315789473
26.217975616455078	23.795032501220703	0.6526315789473685
26.040225982666016	-28.08275032043457	0.5684210526315789
-40.75262451171875	-46.92588424682617	0.5052631578947369
-16.37571144104004	0.044979676604270935	0.49473684210526314
27.099735260009766	-61.0228157043457	0.39999999999999997
65.7786636352539	-16.422163009643555	0.7263157894736842
98.15921783447266	7.589437484741211	0.7684210526315789
99.06515502929688	10.243481636047363	0.831578947368421
105.86093139648438	9.470865249633789	0.8210526315789474
105.82901763916016	11.85512924194336	0.7368421052631579
48.85617446899414	-54.11555099487305	0.5052631578947369
-81.69257354736328	14.904793739318848	0.5368421052631579
30.804521560668945	-70.26191711425781	0.4842105263157895
104.86260223388672	9.31236457824707	0.7684210526315789
51.2117919921875	-57.465328216552734	0.5368421052631579
23.717283248901367	-59.63020706176758	0.4842105263157895
107.21221160888672	8.849806785583496	0.7473684210526316
50.515804290771484	-10.573330879211426	0.6105263157894737
47.29668045043945	75.26528930664062	0.8105263157894737
106.04791259765625	17.931943893432617	0.6421052631578947
108.59130096435547	9.910772323608398	0.7368421052631579
104.29989624023438	15.727930068969727	0.7263157894736842
37.18179702758789	-64.29744720458984	0.5684210526315789
10.660942077636719	-67.11335754394531	0.49473684210526314
-71.4059829711914	40.3676643371582	0.47368421052631576
101.95903015136719	17.89935874938965	0.6947368421052631
43.8397216796875	39.1642951965332	0.6526315789473685
77.38720703125	-21.84984588623047	0.5578947368421052
103.18445587158203	20.646753311157227	0.8736842105263158
103.9904556274414	14.967936515808105	0.7368421052631579
105.00777435302734	15.43524169921875	0.7263157894736842
103.47125244140625	21.373464584350586	0.7894736842105263
83.16429901123047	-22.579984664916992	0.631578947368421
83.30589294433594	-28.097375869750977	0.4631578947368421
44.34905242919922	-25.001081466674805	0.5157894736842105
40.964027404785156	-29.969240188598633	0.5368421052631579
40.840240478515625	-62.6584587097168	0.5473684210526315
24.031267166137695	20.309253692626953	0.6736842105263158
36.12068176269531	1.0925335884094238	0.7263157894736842
26.85474967956543	-69.97342681884766	0.5052631578947369
103.8079833984375	21.599985122680664	0.7578947368421052
66.55573272705078	-15.95014476776123	0.6631578947368421
102.79969787597656	14.646696090698242	0.6842105263157895
106.06676483154297	10.758726119995117	0.7473684210526316
104.87130737304688	18.344789505004883	0.6842105263157895
41.13377380371094	-62.93026351928711	0.5368421052631579
-61.667388916015625	-39.252342224121094	0.49473684210526314
23.39080810546875	-62.07651901245117	0.5052631578947369
25.188961029052734	-68.76326751708984	0.4842105263157895
101.49879455566406	19.921274185180664	0.7684210526315789
101.97127532958984	15.137816429138184	0.7789473684210526
-7.548672676086426	-54.136234283447266	0.49473684210526314
106.66321563720703	8.713506698608398	0.7473684210526316
66.75453186035156	4.0172224044799805	0.5578947368421052
77.7490234375	-1.9160068035125732	0.7473684210526316
95.82978820800781	16.807605743408203	0.831578947368421
103.83747863769531	-1.982800006866455	0.7684210526315789
85.31144714355469	-25.353322982788086	0.6105263157894737
23.57038688659668	-62.31401824951172	0.5157894736842105
-19.223125457763672	7.633243083953857	0.5157894736842105
83.44672393798828	-25.712326049804688	0.5894736842105263
102.21904754638672	26.5516414642334	0.831578947368421
100.37760162353516	17.735027313232422	0.7578947368421052
29.77545928955078	-51.59626007080078	0.5052631578947369
105.56007385253906	14.144185066223145	0.6842105263157895
105.8956527709961	9.615419387817383	0.7789473684210526
73.53767395019531	39.02367401123047	0.6947368421052631
3.3510708808898926	-70.8511734008789	0.5684210526315789
105.9780502319336	15.731886863708496	0.7052631578947368
80.37744140625	-27.713394165039062	0.5578947368421052
1.5494320392608643	-71.19282531738281	0.49473684210526314
-32.92021560668945	-10.992400169372559	0.4842105263157895
69.44432067871094	-17.750158309936523	0.6210526315789473
42.610877990722656	-17.115623474121094	0.6736842105263158
6.008373260498047	-68.35931396484375	0.4105263157894737
51.248870849609375	-57.366920471191406	0.5684210526315789
106.6333999633789	7.191569805145264	0.6947368421052631
49.22888946533203	-15.66196346282959	0.6947368421052631
105.04188537597656	8.512120246887207	0.7789473684210526
103.90986633300781	7.256513595581055	0.8210526315789474
80.50347900390625	-28.30554962158203	0.5894736842105263
84.90673828125	-25.71514892578125	0.5368421052631579
-15.055215835571289	14.668172836303711	0.5052631578947369
3.8802566528320312	54.10744094848633	0.47368421052631576
36.98000717163086	-52.0161018371582	0.49473684210526314
77.12541961669922	-3.3254871368408203	0.6631578947368421
100.91478729248047	15.751861572265625	0.7263157894736842
83.87237548828125	-25.51153564453125	0.5578947368421052
43.34768295288086	39.3709602355957	0.5894736842105263
73.91304779052734	9.680307388305664	0.6736842105263158
41.03907775878906	-65.84489440917969	0.6105263157894737
105.6155776977539	8.215716361999512	0.7368421052631579
102.55958557128906	3.9584577083587646	0.7052631578947368
84.42042541503906	-24.520662307739258	0.5368421052631579
28.460254669189453	-62.31393814086914	0.5473684210526315
71.03638458251953	-14.792328834533691	0.6210526315789473
43.50897216796875	-29.694406509399414	0.5052631578947369
101.68932342529297	18.086435317993164	0.7368421052631579
101.16405487060547	17.881906509399414	0.7473684210526316
8.312012672424316	-57.325618743896484	0.49473684210526314
5.9836955070495605	-80.09927368164062	0.5789473684210527
66.09042358398438	-16.234264373779297	0.6631578947368421
99.06341552734375	7.91026496887207	0.8210526315789474
43.39321517944336	39.391815185546875	0.6736842105263158
82.88892364501953	-24.208818435668945	0.5157894736842105
85.32870483398438	-27.109357833862305	0.5684210526315789
6.5982346534729	-79.05210876464844	0.4631578947368421
-65.81636810302734	-10.280139923095703	0.5052631578947369
-4.268015384674072	-50.83875274658203	0.5052631578947369
35.700252532958984	-28.903982162475586	0.5263157894736842
45.65764236450195	74.0362319946289	0.6947368421052631
52.838104248046875	-21.549320220947266	0.5052631578947369
43.39875030517578	38.35335159301758	0.6736842105263158
73.70545196533203	-4.285233020782471	0.6736842105263158
47.05482864379883	74.81981658935547	0.7473684210526316
96.2453384399414	16.567882537841797	0.7789473684210526
107.51009368896484	9.988373756408691	0.6842105263157895
83.142578125	-22.832504272460938	0.5789473684210527
81.49356079101562	-23.110586166381836	0.5578947368421052
44.811893463134766	39.163780212402344	0.5684210526315789
52.92010498046875	-21.80377960205078	0.5578947368421052
90.63726043701172	14.485466957092285	0.631578947368421
101.29859161376953	17.87834358215332	0.7684210526315789
105.93817138671875	11.978797912597656	0.7368421052631579
106.0141372680664	5.790788650512695	0.6526315789473685
64.81544494628906	-50.9058952331543	0.5684210526315789
102.51583862304688	4.501989841461182	0.7473684210526316
69.60627746582031	-4.37608528137207	0.5473684210526315
103.95344543457031	18.015066146850586	0.7263157894736842
79.051025390625	-25.22943115234375	0.631578947368421
82.50043487548828	-22.729326248168945	0.5684210526315789
49.451663970947266	18.877655029296875	0.5368421052631579
4.784580230712891	5.014452934265137	0.5368421052631579
17.680294036865234	8.601177215576172	0.6210526315789473
-25.53932762145996	-24.499488830566406	0.42105263157894735
28.09662437438965	44.5982666015625	0.631578947368421
11.539175033569336	36.9708366394043	0.9263157894736842
44.899574279785156	-45.4017333984375	0.5368421052631579
17.3077335357666	-4.550875663757324	0.6
-72.63684844970703	43.2700309753418	0.39999999999999997
-11.78670597076416	-10.182233810424805	0.49473684210526314
-69.87814331054688	25.40806770324707	0.6
-49.576927185058594	-27.286094665527344	0.5263157894736842
-84.33326721191406	9.587286949157715	0.5157894736842105
-15.840522766113281	-34.95457077026367	0.4105263157894737
-16.37333106994629	71.40315246582031	0.6421052631578947
43.177276611328125	44.39540100097656	0.631578947368421
9.150097846984863	36.39519500732422	0.7473684210526316
5.623978137969971	19.479108810424805	0.8631578947368421
-14.96306324005127	73.45256042480469	0.6421052631578947
-32.33726501464844	-42.215484619140625	0.4631578947368421
-84.6130599975586	7.829748630523682	0.49473684210526314
-28.173240661621094	-22.311664581298828	0.4526315789473684
-90.97183990478516	12.108835220336914	0.6526315789473685
-56.67473220825195	46.80833435058594	0.5157894736842105
-35.95148468017578	-5.760927677154541	0.42105263157894735
-46.64821243286133	26.806543350219727	0.49473684210526314
35.113037109375	51.25069808959961	0.8210526315789474
-50.79286193847656	57.647438049316406	0.6105263157894737
-1.0718916654586792	34.44178771972656	0.6526315789473685
11.257046699523926	35.98566436767578	0.894736842105263
53.74771499633789	47.660057067871094	0.8
-5.649423122406006	-13.26837158203125	0.5263157894736842
-8.503174781799316	-18.63555335998535	0.4105263157894737
-40.71995162963867	-29.419313430786133	0.4105263157894737
-72.03563690185547	46.15434646606445	0.4421052631578947
-53.97709655761719	45.97959518432617	0.4631578947368421
-79.94393920898438	10.960960388183594	0.5157894736842105
-10.82315731048584	-16.1507568359375	0.4105263157894737
6.519887447357178	32.666053771972656	0.6105263157894737
-20.140438079833984	-30.28184700012207	0.6
-74.1679458618164	41.82726287841797	0.4105263157894737
5.435677528381348	19.525554656982422	0.894736842105263
-10.356757164001465	-35.857303619384766	0.5263157894736842
13.164922714233398	-4.859829902648926	0.6947368421052631
-31.321880340576172	-8.205708503723145	0.5263157894736842
-25.24600601196289	-24.0335693359375	0.4526315789473684
-89.7542495727539	6.66849422454834	0.5578947368421052
-53.516029357910156	62.03298568725586	0.5789473684210527
-23.15810775756836	-31.8653507232666	0.4105263157894737
-37.90869140625	-14.41874885559082	0.5894736842105263
15.789870262145996	24.755908966064453	0.7263157894736842
17.34124183654785	12.450613021850586	0.6947368421052631
-0.2796124815940857	61.59465026855469	0.5052631578947369
-85.08982849121094	7.39975643157959	0.5473684210526315
15.244791030883789	35.6337890625	0.6842105263157895
30.20831871032715	16.996536254882812	0.6210526315789473
-14.75631046295166	-43.43893051147461	0.47368421052631576
-24.841745376586914	-33.97451400756836	0.5052631578947369
-1.0281622409820557	5.403397560119629	0.5789473684210527
-48.77051544189453	-20.718385696411133	0.49473684210526314
64.46637725830078	29.933473587036133	0.6631578947368421
-21.79899024963379	62.51454162597656	0.6421052631578947
-85.27937316894531	34.91614532470703	0.5157894736842105
-75.08658599853516	-21.460865020751953	0.47368421052631576
-72.95346069335938	-33.96318054199219	0.5052631578947369
-6.271437168121338	67.66380310058594	0.5789473684210527
-59.82615280151367	-9.177419662475586	0.5368421052631579
-29.688278198242188	36.36885070800781	0.49473684210526314
2.0128748416900635	-8.42992877960205	0.49473684210526314
-20.29185676574707	-29.02570915222168	0.5263157894736842
-53.08668899536133	55.499839782714844	0.49473684210526314
-28.152334213256836	-16.724929809570312	0.49473684210526314
-7.323486804962158	-15.475136756896973	0.5157894736842105
-20.465412139892578	-55.65985107421875	0.49473684210526314
-3.1522135734558105	61.99170684814453	0.5684210526315789
90.62047576904297	-11.237532615661621	0.7473684210526316
-56.54231643676758	55.43742752075195	0.5263157894736842
-64.67892456054688	-38.265933990478516	0.5263157894736842
42.578304290771484	11.715126037597656	0.6842105263157895
-52.02155303955078	41.58655548095703	0.49473684210526314
-67.72269439697266	41.2627067565918	0.4631578947368421
-53.24527359008789	34.41579055786133	0.5052631578947369
-53.32633590698242	28.010665893554688	0.5157894736842105
-54.426780700683594	41.989219665527344	0.49473684210526314
-38.22412872314453	6.559869289398193	0.5157894736842105
-32.63193130493164	-31.372047424316406	0.4842105263157895
35.61920166015625	-22.112545013427734	0.5789473684210527
106.05583190917969	9.916094779968262	0.7894736842105263
-59.65448760986328	-42.25254821777344	0.49473684210526314
49.4465217590332	-23.00963020324707	0.6210526315789473
104.25248718261719	17.84880828857422	0.7263157894736842
-5.1169257164001465	-7.763684272766113	0.49473684210526314
-47.036155700683594	-9.387739181518555	0.4842105263157895
-45.57429504394531	39.42866516113281	0.49473684210526314
-65.2182388305664	33.96176528930664	0.5789473684210527
-49.09972381591797	17.945953369140625	0.49473684210526314
-45.731388092041016	19.14523696899414	0.5684210526315789
-44.25600814819336	-37.36761474609375	0.5684210526315789
46.614471435546875	38.916011810302734	0.5578947368421052
-21.462642669677734	20.802392959594727	0.5684210526315789
-17.126056671142578	-3.165820360183716	0.6210526315789473
58.94734191894531	68.7452392578125	0.7157894736842105
80.43865966796875	-28.13930320739746	0.5684210526315789
-10.52811336517334	8.932367324829102	0.43157894736842106
-45.835205078125	12.72363567352295	0.4631578947368421
-26.553104400634766	36.32586669921875	0.43157894736842106
-12.919116020202637	-15.250629425048828	0.5263157894736842
-32.157527923583984	-8.396478652954102	0.5052631578947369
-31.441598892211914	-5.208434104919434	0.5368421052631579
-31.376911163330078	-46.083038330078125	0.5052631578947369
104.86897277832031	3.8912737369537354	0.6842105263157895
27.161178588867188	59.13672637939453	0.6526315789473685
-85.7885971069336	44.02261734008789	0.43157894736842106
-69.30918884277344	22.51844596862793	0.7052631578947368
30.30223274230957	76.82264709472656	0.6105263157894737
98.57716369628906	-10.784526824951172	0.8421052631578947
-48.373046875	20.132301330566406	0.5052631578947369
-50.3419303894043	41.00457763671875	0.49473684210526314
-72.92024230957031	31.34193229675293	0.4842105263157895
-5.880258560180664	62.38854217529297	0.5789473684210527
-21.365785598754883	-61.82477951049805	0.6736842105263158
58.545658111572266	-33.31708526611328	0.7368421052631579
99.36872863769531	-0.6421178579330444	0.7473684210526316
102.10302734375	9.268219947814941	0.8210526315789474
91.00862121582031	-9.932938575744629	0.6421052631578947
56.75212097167969	-0.4285379648208618	0.6947368421052631
98.81201171875	-1.1541643142700195	0.6842105263157895
-20.04722023010254	-7.575168132781982	0.5368421052631579
-74.1010971069336	42.1519889831543	0.39999999999999997
-63.654300689697266	51.82908248901367	0.5157894736842105
-51.63177490234375	22.62096405029297	0.49473684210526314
44.775733947753906	-30.647188186645508	0.5473684210526315
-15.208463668823242	-28.695674896240234	0.4631578947368421
32.90294647216797	-52.1602783203125	0.5263157894736842
101.58409118652344	-18.21295928955078	0.7894736842105263
60.471717834472656	7.9384589195251465	0.7263157894736842
20.30938720703125	-71.42449951171875	0.5368421052631579
104.18600463867188	8.446633338928223	0.8210526315789474
8.83702564239502	56.439453125	0.4842105263157895
-26.396778106689453	33.045265197753906	0.43157894736842106
-61.60704040527344	22.9412841796875	0.5263157894736842
-13.760247230529785	-13.099434852600098	0.49473684210526314
-21.22007942199707	53.08635330200195	0.5263157894736842
-23.938243865966797	69.46795654296875	0.5157894736842105
-7.39877462387085	-51.41841506958008	0.5052631578947369
-63.7091064453125	-38.01884841918945	0.5473684210526315
105.98896026611328	18.01955223083496	0.5684210526315789
104.0384750366211	18.069541931152344	0.7263157894736842
-76.30317687988281	-42.28950500488281	0.4631578947368421
92.91664123535156	5.729547023773193	0.7789473684210526
5.095779895782471	59.6849250793457	0.5473684210526315
-16.172792434692383	-11.707627296447754	0.5052631578947369
-5.245236873626709	-14.082906723022461	0.6
-18.015167236328125	32.79627990722656	0.6
-23.661048889160156	66.90106964111328	0.5684210526315789
45.682376861572266	-59.473358154296875	0.43157894736842106
-16.445438385009766	-38.623226165771484	0.5052631578947369
103.51861572265625	-4.337240219116211	0.831578947368421
79.8082046508789	-24.240659713745117	0.7052631578947368
104.95186614990234	16.147611618041992	0.8210526315789474
88.23236846923828	10.7900972366333	0.6736842105263158
104.45578002929688	-0.5577206611633301	0.7473684210526316
21.84891128540039	53.36064147949219	0.6105263157894737
46.681766510009766	10.597421646118164	0.5578947368421052
-12.316035270690918	46.545196533203125	0.5263157894736842
-51.99140930175781	41.267250061035156	0.5052631578947369
-31.594261169433594	-8.962166786193848	0.5263157894736842
-28.582962036132812	70.8353042602539	0.5473684210526315
-16.832962036132812	19.60910415649414	0.49473684210526314
-10.781110763549805	2.1676595211029053	0.4842105263157895
104.23200988769531	8.773871421813965	0.8105263157894737
98.13837432861328	8.395566940307617	0.7684210526315789
53.45012664794922	-22.355987548828125	0.5473684210526315
103.53523254394531	10.462882041931152	0.831578947368421
101.92001342773438	19.363698959350586	0.7789473684210526
-11.940335273742676	46.411216735839844	0.5473684210526315
-73.56031799316406	30.03475570678711	0.4842105263157895
-22.85799217224121	-25.17885971069336	0.4842105263157895
-79.07186126708984	43.680721282958984	0.42105263157894735
-9.3991060256958	57.234336853027344	0.5473684210526315
-57.52827835083008	46.55644226074219	0.5052631578947369
-65.9107666015625	-30.89740753173828	0.5052631578947369
49.6339111328125	-22.973623275756836	0.631578947368421
104.39075469970703	17.406269073486328	0.7368421052631579
27.837268829345703	-69.1645278930664	0.49473684210526314
-71.38642120361328	-35.395511627197266	0.5263157894736842
48.573612213134766	-26.02538299560547	0.6105263157894737
61.554508209228516	0.5328713655471802	0.6526315789473685
61.175228118896484	-49.17066192626953	0.5789473684210527
-59.5435676574707	21.415098190307617	0.5157894736842105
-9.138578414916992	58.97539520263672	0.5263157894736842
-78.76508331298828	43.56222152709961	0.3894736842105263
-24.282976150512695	-10.6033296585083	0.5473684210526315
-6.241881370544434	-46.754940032958984	0.4842105263157895
99.43962860107422	7.912191390991211	0.7684210526315789
105.59197998046875	18.229097366333008	0.6
51.87652587890625	-4.25316858291626	0.6736842105263158
80.69560241699219	-24.50233268737793	0.631578947368421
68.23533630371094	1.3808225393295288	0.6842105263157895
-20.849647521972656	39.345176696777344	0.49473684210526314
14.915056228637695	67.84752655029297	0.5789473684210527
-23.055747985839844	-25.546993255615234	0.47368421052631576
-66.45800018310547	42.844295501708984	0.4842105263157895
-74.75511169433594	7.659826278686523	0.4842105263157895
-13.261767387390137	-30.407726287841797	0.49473684210526314
11.246871948242188	-66.24028778076172	0.49473684210526314
70.07486724853516	5.681864261627197	0.7473684210526316
101.96582794189453	18.674360275268555	0.7684210526315789
-61.785465240478516	-38.95135498046875	0.5263157894736842
74.32669067382812	-27.95780372619629	0.6421052631578947
44.446327209472656	15.983488082885742	0.5263157894736842
58.06330108642578	-13.290152549743652	0.6
-35.868568420410156	9.163829803466797	0.5157894736842105
-47.463069915771484	37.28486251831055	0.5263157894736842
-9.829865455627441	54.43739700317383	0.5157894736842105
-48.23647689819336	18.703269958496094	0.5052631578947369
-76.5858383178711	-2.9960103034973145	0.5578947368421052
-33.148441314697266	-27.239065170288086	0.49473684210526314
-70.87158966064453	31.69248390197754	0.5052631578947369
-32.33384323120117	-29.528656005859375	0.49473684210526314
-45.665409088134766	39.930084228515625	0.49473684210526314
-66.1002426147461	6.277254581451416	0.6105263157894737
-0.6440160870552063	-63.91311264038086	0.4631578947368421
33.12578582763672	-52.00440216064453	0.5684210526315789
-26.478485107421875	-44.03231430053711	0.4631578947368421
-23.874597549438477	74.3570556640625	0.6
-17.05170249938965	22.186134338378906	0.5052631578947369
-20.675039291381836	-8.59205150604248	0.5368421052631579
-57.30546951293945	-4.354336738586426	0.6421052631578947
15.871461868286133	-41.86455535888672	0.5473684210526315
-18.160173416137695	46.29179763793945	0.5684210526315789
-55.55647277832031	63.633480072021484	0.5894736842105263
51.60287857055664	-43.310794830322266	0.6105263157894737
56.60963821411133	-49.196163177490234	0.6736842105263158
-44.13836669921875	-42.085811614990234	0.4842105263157895
-2.8469698429107666	-73.81558227539062	0.4842105263157895
61.84564208984375	-46.18910217285156	0.5789473684210527
33.993282318115234	7.153181552886963	0.6736842105263158
-63.847442626953125	-11.249138832092285	0.49473684210526314
-13.01215648651123	-47.37616729736328	0.49473684210526314
13.97281551361084	-30.53803062438965	0.7157894736842105
-11.982847213745117	-45.482521057128906	0.49473684210526314
-88.2165298461914	25.733158111572266	0.6
-95.10224151611328	17.144561767578125	0.35789473684210527
-16.737865447998047	-35.63298797607422	0.4421052631578947
-2.982626438140869	-48.65992736816406	0.47368421052631576
22.86217498779297	52.394309997558594	0.6421052631578947
-57.86788558959961	-25.090608596801758	0.6526315789473685
-85.90762329101562	4.595771789550781	0.5157894736842105
29.8900146484375	15.062376976013184	0.5368421052631579
58.93354415893555	10.845385551452637	0.7578947368421052
-10.80667495727539	41.372337341308594	0.5684210526315789
39.1402473449707	29.279348373413086	0.6526315789473685
-5.0980095863342285	-12.102221488952637	0.5263157894736842
-51.71382522583008	-4.102968215942383	0.5263157894736842
73.47737884521484	-5.6431379318237305	0.7052631578947368
-40.29487228393555	18.12502670288086	0.3789473684210526
-37.150047302246094	-18.766115188598633	0.5789473684210527
102.5382080078125	-16.166614532470703	0.8631578947368421
-64.29639434814453	42.286739349365234	0.49473684210526314
-21.102458953857422	40.31232833862305	0.47368421052631576
88.37416076660156	5.6896257400512695	0.7052631578947368
-28.21466827392578	69.16624450683594	0.5052631578947369
52.69318389892578	-28.528757095336914	0.7052631578947368
-8.28044319152832	-3.6652019023895264	0.5052631578947369
1.099579095840454	-14.699073791503906	0.5052631578947369
-65.45460510253906	-32.44767761230469	0.5052631578947369
-53.01497268676758	59.31861114501953	0.5684210526315789
-10.372313499450684	-59.52552032470703	0.5157894736842105
-88.91461944580078	34.543827056884766	0.5052631578947369
48.73249435424805	-51.32126998901367	0.5052631578947369
-52.17498779296875	-12.914023399353027	0.5473684210526315
-44.51519012451172	-14.07153606414795	0.4842105263157895
32.99721908569336	-25.474956512451172	0.6210526315789473
71.62815856933594	8.372859954833984	0.6736842105263158
37.06190490722656	-33.12683868408203	0.5157894736842105
51.68581008911133	9.841165542602539	0.5894736842105263
-76.1259536743164	36.30960464477539	0.4526315789473684
-76.03404235839844	38.64561080932617	0.3789473684210526
51.322425842285156	-48.920894622802734	0.5052631578947369
-93.65977478027344	35.372867584228516	0.4631578947368421
-72.69288635253906	55.69559097290039	0.35789473684210527
-20.344585418701172	2.8953359127044678	0.5368421052631579
-3.1500914096832275	-77.60673522949219	0.5473684210526315
21.17832374572754	-63.97098159790039	0.49473684210526314
-41.01091766357422	5.927919864654541	0.47368421052631576
-68.55723571777344	-17.59427261352539	0.4631578947368421
-50.34866714477539	-24.578184127807617	0.6105263157894737
65.18403625488281	-46.300987243652344	0.5473684210526315
-68.46266174316406	54.40448760986328	0.4421052631578947
-82.92665100097656	23.575260162353516	0.35789473684210527
-71.7305679321289	-16.16985511779785	0.4421052631578947
-81.62101745605469	25.30666160583496	0.34736842105263155
-60.716609954833984	38.17433166503906	0.49473684210526314
-59.71932601928711	52.12715148925781	0.4631578947368421
-111.70269012451172	40.08599090576172	0.34736842105263155
-111.51399993896484	39.97343063354492	0.34736842105263155
-83.8006591796875	23.939950942993164	0.3157894736842105
-111.66427612304688	39.77876663208008	0.39999999999999997
-111.93567657470703	40.228267669677734	0.3684210526315789
-80.63528442382812	25.97660255432129	0.34736842105263155
6.684701919555664	25.290800094604492	0.6421052631578947
-46.61711883544922	32.32931137084961	0.5157894736842105
-75.79743957519531	-16.56808853149414	0.35789473684210527
51.323402404785156	-46.52587890625	0.6105263157894737
49.54192352294922	24.895401000976562	0.4105263157894737
-61.993595123291016	39.597652435302734	0.49473684210526314
-61.99416732788086	39.598472595214844	0.49473684210526314
-7.568979740142822	25.205787658691406	0.6210526315789473
71.00729370117188	-6.97330904006958	0.631578947368421
-98.33871459960938	33.04526901245117	0.4421052631578947
-67.85501861572266	-5.971818447113037	0.4842105263157895
60.14494705200195	-2.4254391193389893	0.6631578947368421
-15.075026512145996	-12.041156768798828	0.47368421052631576
-9.665242195129395	58.89027404785156	0.5157894736842105
-5.145449161529541	-4.033177375793457	0.4105263157894737
-38.82360076904297	12.995437622070312	0.5473684210526315
-44.45317459106445	20.306655883789062	0.49473684210526314
54.91639709472656	-47.702388763427734	0.5789473684210527
68.30612182617188	-48.33967971801758	0.6631578947368421
-12.26499080657959	-51.54275894165039	0.4421052631578947
-9.174949645996094	61.40574264526367	0.5263157894736842
-32.8338508605957	69.33383178710938	0.5578947368421052
52.91669845581055	4.680069923400879	0.7052631578947368
101.23590087890625	-16.132095336914062	0.9052631578947368
-24.179750442504883	16.2751522064209	0.5684210526315789
-49.58749008178711	13.255057334899902	0.4631578947368421
-96.78741455078125	18.07257652282715	0.3263157894736842
14.339947700500488	-23.864858627319336	0.49473684210526314
-4.435094356536865	-39.945987701416016	0.5368421052631579
-59.0196647644043	36.97959899902344	0.49473684210526314
-75.50247192382812	-17.4786434173584	0.4526315789473684
-97.58122253417969	17.677370071411133	0.4631578947368421
-97.61969757080078	17.643178939819336	0.4842105263157895
-97.29117584228516	17.902307510375977	0.42105263157894735
51.680877685546875	44.38147735595703	0.8
66.50344848632812	2.1292755603790283	0.7052631578947368
-31.541770935058594	20.575462341308594	0.4842105263157895
-17.635873794555664	26.8454532623291	0.4631578947368421
-5.080860137939453	-2.5240955352783203	0.4421052631578947
-10.606779098510742	-16.930803298950195	0.4105263157894737
-7.673074722290039	-27.447187423706055	0.5473684210526315
-75.76423645019531	37.56211471557617	0.4526315789473684
-24.471363067626953	-24.769113540649414	0.49473684210526314
-19.21039390563965	4.046421527862549	0.5473684210526315
25.26287841796875	38.81764602661133	0.5894736842105263
-16.3824462890625	32.356388092041016	0.6631578947368421
3.069330930709839	-16.582199096679688	0.5578947368421052
62.656639099121094	-40.91209030151367	0.5368421052631579
-7.3073225021362305	-23.927757263183594	0.5263157894736842
57.54920196533203	-41.70598220825195	0.5578947368421052
-36.262752532958984	4.247932434082031	0.4631578947368421
-50.89710235595703	7.02894401550293	0.5578947368421052
-97.49842834472656	34.3051643371582	0.3789473684210526
41.983604431152344	-34.266845703125	0.5684210526315789
22.19643211364746	-47.2313346862793	0.6210526315789473
34.72642517089844	-31.48002052307129	0.5473684210526315
65.62902069091797	1.9143329858779907	0.6842105263157895
29.19623374938965	22.394916534423828	0.6842105263157895
-75.34736633300781	-28.466522216796875	0.49473684210526314
35.11984634399414	22.955705642700195	0.6421052631578947
-6.767859935760498	-20.345075607299805	0.43157894736842106
-43.023311614990234	10.980305671691895	0.4526315789473684
-4.494668006896973	-41.22696304321289	0.5473684210526315
-20.83843231201172	-40.25621795654297	0.4842105263157895
-39.84429168701172	7.510683536529541	0.4842105263157895
-3.14349627494812	-48.42207717895508	0.47368421052631576
8.260862350463867	-73.3685302734375	0.4842105263157895
-43.915714263916016	-13.681445121765137	0.43157894736842106
-9.582347869873047	60.9505729675293	0.5157894736842105
1.8108861446380615	49.532203674316406	0.6210526315789473
-48.734397888183594	-46.69990158081055	0.5157894736842105
59.780906677246094	0.12046035379171371	0.6631578947368421
3.167510747909546	-10.30827808380127	0.5894736842105263
-21.691326141357422	-37.658695220947266	0.42105263157894735
-97.72213745117188	31.391618728637695	0.43157894736842106
-94.06390380859375	34.93142318725586	0.42105263157894735
-94.18348693847656	35.22543716430664	0.34736842105263155
-76.70462799072266	33.424747467041016	0.47368421052631576
-92.5426025390625	33.10676574707031	0.4105263157894737
-69.99048614501953	-40.16023254394531	0.5052631578947369
-81.99185180664062	39.28966522216797	0.47368421052631576
13.768704414367676	66.32012939453125	0.5578947368421052
-93.13823699951172	33.82137680053711	0.42105263157894735
-91.38188171386719	32.46674346923828	0.49473684210526314
-43.72995376586914	15.811792373657227	0.4631578947368421
-63.980716705322266	-36.399993896484375	0.43157894736842106
11.842443466186523	-46.23241424560547	0.47368421052631576
-1.5474494695663452	-5.7500786781311035	0.4105263157894737
-27.151630401611328	24.038389205932617	0.5263157894736842
35.099674224853516	-38.642398834228516	0.5263157894736842
-7.950163841247559	-51.841976165771484	0.49473684210526314
-72.63363647460938	35.87873077392578	0.4631578947368421
32.715057373046875	21.552385330200195	0.631578947368421
33.15636444091797	20.004783630371094	0.5578947368421052
-27.256732940673828	71.2986068725586	0.5684210526315789
-5.638400077819824	-19.108657836914062	0.5368421052631579
29.645551681518555	-41.52303695678711	0.5368421052631579
-4.409661293029785	-42.286346435546875	0.4631578947368421
-45.434173583984375	-7.265007019042969	0.49473684210526314
-39.877159118652344	4.880362033843994	0.4631578947368421
-91.2684097290039	34.74543762207031	0.4526315789473684
-6.4704060554504395	-27.495655059814453	0.5368421052631579
-0.16598984599113464	-58.60607147216797	0.5894736842105263
16.223569869995117	-77.33110046386719	0.831578947368421
-35.34050750732422	-2.9069955348968506	0.5368421052631579
-48.122528076171875	-45.390777587890625	0.4631578947368421
-60.61286926269531	-22.11972999572754	0.5368421052631579
-50.14524459838867	-2.3534510135650635	0.5684210526315789
-46.69969940185547	-0.529183566570282	0.49473684210526314
-49.294490814208984	-4.155684947967529	0.5368421052631579
-34.81730270385742	-9.51634407043457	0.5052631578947369
-20.21955108642578	-34.40690231323242	0.4421052631578947
22.627117156982422	-8.09942626953125	0.631578947368421
46.16673278808594	-45.65797805786133	0.5263157894736842
4.6898512840271	-61.0987434387207	0.5368421052631579
25.548263549804688	-7.193015098571777	0.6631578947368421
-2.51857328414917	66.47395324707031	0.5894736842105263
-3.201650857925415	-44.78192901611328	0.5052631578947369
11.4011812210083	25.604585647583008	0.6842105263157895
43.078983306884766	-38.337215423583984	0.5473684210526315
5.457837104797363	-36.36558151245117	0.5684210526315789
-72.9431381225586	38.70863342285156	0.43157894736842106
-25.567956924438477	-28.786142349243164	0.5263157894736842
10.575130462646484	-45.71498489379883	0.5052631578947369
-27.609739303588867	-5.057572841644287	0.6
-16.927324295043945	-59.637725830078125	0.5263157894736842
-7.321754455566406	-69.4582290649414	0.5578947368421052
9.833248138427734	-47.58883285522461	0.42105263157894735
-22.553667068481445	-49.67745590209961	0.5052631578947369
-46.098548889160156	-46.005775451660156	0.5263157894736842
-3.9910664558410645	61.742576599121094	0.5684210526315789
-36.4114875793457	-5.18198823928833	0.42105263157894735
-12.825041770935059	58.53351593017578	0.5157894736842105
19.28766441345215	17.529298782348633	0.6736842105263158
18.052724838256836	17.243139266967773	0.6421052631578947
15.539828300476074	7.470791816711426	0.6736842105263158
30.858108520507812	40.9991340637207	0.6736842105263158
27.390348434448242	10.67877197265625	0.6210526315789473
69.86213684082031	20.487424850463867	0.7894736842105263
45.24734878540039	-38.919639587402344	0.5894736842105263
-16.608369827270508	-43.95586013793945	0.49473684210526314
-31.210552215576172	-62.347965240478516	0.49473684210526314
-70.2844009399414	31.64925193786621	0.5789473684210527
103.32726287841797	-16.015884399414062	0.8105263157894737
-15.007837295532227	-32.164852142333984	0.49473684210526314
-72.58478546142578	25.094629287719727	0.5894736842105263
-84.22441864013672	22.192054748535156	0.4526315789473684
-75.10094451904297	35.238651275634766	0.39999999999999997
-89.38341522216797	32.07194900512695	0.6105263157894737
-70.25691223144531	25.969600677490234	0.5157894736842105
-34.32936096191406	-17.001785278320312	0.5894736842105263
67.81018829345703	-5.561695575714111	0.631578947368421
-3.1516218185424805	-8.862545013427734	0.5157894736842105
-45.28284454345703	-27.57582664489746	0.47368421052631576
57.05986404418945	3.0597240924835205	0.7157894736842105
98.97799682617188	-18.427597045898438	0.6842105263157895
103.28461456298828	-18.86407470703125	0.7473684210526316
11.116325378417969	27.050888061523438	0.7157894736842105
21.1342716217041	-3.6142287254333496	0.6526315789473685
16.77428436279297	9.67137336730957	0.6842105263157895
28.332334518432617	32.89016342163086	0.7789473684210526
-19.732637405395508	-24.00523567199707	0.5052631578947369
49.214996337890625	-39.99467849731445	0.6105263157894737
52.38190841674805	-51.543174743652344	0.5368421052631579
-59.382205963134766	6.339608192443848	0.5578947368421052
-21.876733779907227	-28.40869140625	0.5263157894736842
33.734886169433594	-46.34408187866211	0.4526315789473684
-25.114280700683594	-41.179481506347656	0.5473684210526315
32.20225524902344	14.430583000183105	0.6947368421052631
20.268695831298828	14.735209465026855	0.7052631578947368
28.222383499145508	20.607894897460938	0.5578947368421052
15.708074569702148	35.690826416015625	0.6947368421052631
100.9490966796875	-12.202390670776367	0.9578947368421052
33.785606384277344	8.291581153869629	0.5684210526315789
65.25499725341797	-2.4031879901885986	0.6947368421052631
-24.97610092163086	-41.10594177246094	0.5473684210526315
68.2841796875	-4.9659743309021	0.6210526315789473
-2.7198710441589355	-66.39160919189453	0.47368421052631576
-17.669185638427734	-32.50399398803711	0.47368421052631576
-15.554625511169434	-14.154374122619629	0.5052631578947369
9.841307640075684	13.90811824798584	0.6210526315789473
29.814531326293945	15.140676498413086	0.5473684210526315
99.44649505615234	-12.904664993286133	0.7894736842105263
30.285091400146484	10.868295669555664	0.6210526315789473
26.11766815185547	37.97789001464844	0.631578947368421
-25.23799705505371	-6.390434265136719	0.7052631578947368
86.58975982666016	0.8787307143211365	0.7157894736842105
89.46903228759766	-15.33253288269043	0.7473684210526316
-10.104580879211426	-23.163618087768555	0.47368421052631576
-32.0123176574707	-25.7156982421875	0.4842105263157895
33.79071807861328	3.2591733932495117	0.6842105263157895
99.210205078125	-17.035306930541992	0.7052631578947368
98.06266784667969	-11.491388320922852	0.894736842105263
-42.073734283447266	4.531318664550781	0.5684210526315789
21.396875381469727	-28.281770706176758	0.6421052631578947
32.284175872802734	15.570063591003418	0.6
-72.85689544677734	24.938575744628906	0.5894736842105263
99.84293365478516	-15.5029935836792	0.8526315789473684
58.436927795410156	-50.55118179321289	0.8421052631578947
-17.257516860961914	-19.402944564819336	0.4842105263157895
-74.46864318847656	7.494785308837891	0.47368421052631576
28.950916290283203	-47.4766845703125	0.5263157894736842
-16.41084861755371	-48.51661682128906	0.5368421052631579
57.64839172363281	0.22521351277828217	0.6526315789473685
30.778919219970703	10.74878978729248	0.6105263157894737
14.53891658782959	0.35175034403800964	0.5789473684210527
79.78173065185547	38.953678131103516	0.7052631578947368
40.09465026855469	3.679767370223999	0.7473684210526316
15.000593185424805	14.545438766479492	0.6
19.29646110534668	2.3003664016723633	0.7052631578947368
47.199371337890625	-38.28974151611328	0.6
-15.57746410369873	-35.30368423461914	0.42105263157894735
-17.4903621673584	-53.920372009277344	0.5684210526315789
-24.984577178955078	-15.213336944580078	0.4631578947368421
-21.32598304748535	-59.3463134765625	0.5578947368421052
-9.595208168029785	-33.38865280151367	0.5684210526315789
-14.066388130187988	-9.241165161132812	0.5894736842105263
34.6816291809082	6.385573387145996	0.7263157894736842
30.057235717773438	37.12888717651367	0.631578947368421
28.867347717285156	22.33161735534668	0.6631578947368421
55.235782623291016	53.32548522949219	0.7684210526315789
31.50788116455078	4.9944682121276855	0.631578947368421
57.77838134765625	-48.511253356933594	0.6947368421052631
11.192842483520508	-13.197940826416016	0.6105263157894737
31.571447372436523	6.986462116241455	0.6631578947368421
-25.09965705871582	-17.29862403869629	0.4631578947368421
-17.931861877441406	-28.995237350463867	0.5052631578947369
-12.540789604187012	-10.385692596435547	0.5789473684210527
-70.29376220703125	34.70389175415039	0.5052631578947369
-86.58839416503906	-2.456578254699707	0.5578947368421052
-44.04201126098633	-33.08980178833008	0.5368421052631579
-16.547657012939453	-5.4501447677612305	0.47368421052631576
20.32741355895996	-24.597518920898438	0.5052631578947369
-32.687957763671875	-32.453182220458984	0.49473684210526314
-32.365196228027344	15.822830200195312	0.6105263157894737
19.352842330932617	-15.280939102172852	0.6210526315789473
-17.032489776611328	-55.6895866394043	0.5473684210526315
34.30791091918945	-38.69386291503906	0.5052631578947369
-14.534619331359863	-54.95627975463867	0.5157894736842105
70.8079833984375	-8.090130805969238	0.6947368421052631
19.536434173583984	-20.62465476989746	0.5684210526315789
-71.22259521484375	9.80046272277832	0.5789473684210527
8.78274154663086	14.995706558227539	0.6105263157894737
-29.933847427368164	-5.284540176391602	0.5578947368421052
-39.33506393432617	27.266286849975586	0.47368421052631576
-5.343056678771973	-32.075889587402344	0.5684210526315789
1.4935696125030518	-32.084537506103516	0.6526315789473685
33.073333740234375	-5.279427528381348	0.6421052631578947
-8.385677337646484	-52.577877044677734	0.4842105263157895
41.67805099487305	-7.576879501342773	0.5684210526315789
-33.51228332519531	6.845896244049072	0.4631578947368421
-6.105269432067871	-24.956478118896484	0.5263157894736842
22.661148071289062	3.607228994369507	0.6736842105263158
-67.46122741699219	-9.329977989196777	0.4842105263157895
-21.059040069580078	-32.47282791137695	0.4526315789473684
22.38324737548828	-32.22898483276367	0.6421052631578947
-45.77578353881836	17.562740325927734	0.5578947368421052
-15.706841468811035	-34.84074401855469	0.4421052631578947
36.532527923583984	-5.016338348388672	0.6947368421052631
58.03725051879883	-46.4011116027832	0.6842105263157895
20.787933349609375	-36.73600387573242	0.6210526315789473
5.990776062011719	-48.01484298706055	0.5052631578947369
19.982465744018555	-17.576032638549805	0.5578947368421052
36.373348236083984	-5.393745422363281	0.6
17.91135597229004	3.827660322189331	0.6
-20.175647735595703	-8.159079551696777	0.5157894736842105
-82.7130355834961	6.91614294052124	0.5052631578947369
-25.086349487304688	-17.367311477661133	0.47368421052631576
7.324252128601074	16.1173152923584	0.7052631578947368
-6.380010604858398	-36.568721771240234	0.5263157894736842
19.038625717163086	-17.379636764526367	0.6
19.33133888244629	-16.60619354248047	0.5789473684210527
-19.752256393432617	-57.19769287109375	0.4842105263157895
-26.479751586914062	-65.93602752685547	0.5789473684210527
15.147324562072754	2.8938283920288086	0.5789473684210527
40.56078338623047	-6.666974067687988	0.6105263157894737
41.31465530395508	1.559403657913208	0.6736842105263158
-60.77525329589844	-13.492591857910156	0.49473684210526314
-83.49224853515625	-11.679731369018555	0.4842105263157895
20.650569915771484	-30.87497329711914	0.6
-54.729190826416016	-38.33633041381836	0.5157894736842105
17.837806701660156	-16.890762329101562	0.6105263157894737
-16.201311111450195	-42.462669372558594	0.49473684210526314
18.614166259765625	-15.697349548339844	0.5684210526315789
38.48548889160156	-49.8637809753418	0.49473684210526314
-17.485538482666016	-53.88699722290039	0.5578947368421052
4.492029190063477	-65.71536254882812	0.5052631578947369
-12.165790557861328	-31.464933395385742	0.49473684210526314
31.677932739257812	5.182117462158203	0.5894736842105263
-88.99813842773438	0.3493644893169403	0.6
-85.44174194335938	18.50673484802246	0.4421052631578947
-1.816150188446045	-32.861351013183594	0.7052631578947368
1.5232385396957397	21.358154296875	0.7263157894736842
-10.974043846130371	-64.10356903076172	0.6842105263157895
22.682214736938477	-20.87041473388672	0.631578947368421
21.095605850219727	-30.01482582092285	0.6210526315789473
15.91127872467041	-33.0147819519043	0.5684210526315789
3.031407594680786	-50.04986572265625	0.43157894736842106
32.75739288330078	-41.03010559082031	0.4631578947368421
21.39429473876953	22.92677116394043	0.5894736842105263
26.729835510253906	19.044578552246094	0.6
17.042766571044922	-23.180574417114258	0.5578947368421052
10.98090934753418	12.06424331665039	0.6
11.564786911010742	24.726293563842773	0.6526315789473685
-87.37879180908203	-11.341438293457031	0.5368421052631579
11.203502655029297	11.629644393920898	0.5578947368421052
28.690927505493164	-4.65313720703125	0.6210526315789473
33.31499481201172	-43.75578689575195	0.5157894736842105
-11.458687782287598	-37.07290267944336	0.47368421052631576
-12.561508178710938	-32.1714973449707	0.5052631578947369
29.570043563842773	8.41969108581543	0.5684210526315789
38.461666107177734	-6.045228481292725	0.6842105263157895
12.463459968566895	13.845296859741211	0.6
-79.75965118408203	-29.050146102905273	0.49473684210526314
-36.32402038574219	-8.720935821533203	0.49473684210526314
28.813302993774414	-0.8490811586380005	0.6105263157894737
0.8524975180625916	21.002952575683594	0.6105263157894737
11.772571563720703	-47.210506439208984	0.5052631578947369
8.792241096496582	-58.65952682495117	0.5052631578947369
24.353429794311523	16.340110778808594	0.5684210526315789
21.605182647705078	-22.555927276611328	0.4526315789473684
-12.933258056640625	-36.7012939453125	0.49473684210526314
17.91212272644043	-13.563804626464844	0.6736842105263158
35.237213134765625	-5.894443035125732	0.6105263157894737
21.374425888061523	6.013762950897217	0.6842105263157895
-66.21153259277344	32.397396087646484	0.5473684210526315
-27.891971588134766	-21.411914825439453	0.47368421052631576
-70.02452087402344	27.011741638183594	0.5263157894736842
20.832998275756836	-20.122892379760742	0.631578947368421
28.555641174316406	-42.27771759033203	0.49473684210526314
-22.927139282226562	-41.36920928955078	0.5473684210526315
2.845978260040283	-71.99239349365234	0.5052631578947369
19.799705505371094	-22.202436447143555	0.5894736842105263
46.142242431640625	-43.621559143066406	0.49473684210526314
-13.165914535522461	-33.936553955078125	0.5052631578947369
30.124067306518555	-5.546938419342041	0.7684210526315789
17.56632423400879	16.497657775878906	0.631578947368421
-43.5210075378418	-28.998165130615234	0.49473684210526314
-20.007278442382812	-48.29620361328125	0.5157894736842105
20.261871337890625	5.6864800453186035	0.6421052631578947
-9.640963554382324	-56.81829833984375	0.7894736842105263
39.37697982788086	-50.02008819580078	0.5263157894736842
18.732088088989258	-37.544151306152344	0.5473684210526315
-14.843050956726074	1.6341345310211182	0.5052631578947369
-3.3213062286376953	-10.996167182922363	0.5157894736842105
32.917266845703125	-56.9984016418457	0.5473684210526315
-79.35856628417969	10.60939884185791	0.49473684210526314
76.44148254394531	4.253355503082275	0.7684210526315789
-76.95812225341797	41.551414489746094	0.43157894736842106
-44.74164581298828	-37.80838394165039	0.5052631578947369
-1.7929643392562866	-38.998226165771484	0.43157894736842106
-39.55656433105469	24.088151931762695	0.6947368421052631
-56.36580276489258	-39.932987213134766	0.49473684210526314
9.810253143310547	-43.209007263183594	0.4631578947368421
34.47684860229492	-4.381494045257568	0.7052631578947368
79.45571899414062	9.768768310546875	0.6526315789473685
5.664037704467773	-45.86887741088867	0.5052631578947369
-14.316797256469727	-37.014949798583984	0.49473684210526314
-14.311872482299805	-42.91127014160156	0.4842105263157895
48.03288650512695	21.26544189453125	0.5157894736842105
-9.731223106384277	-9.980914115905762	0.5052631578947369
-33.216339111328125	-0.11887404322624207	0.4631578947368421
17.616697311401367	23.93246841430664	0.6736842105263158
-55.85371398925781	-26.60268783569336	0.6631578947368421
-80.82904815673828	8.207036018371582	0.6210526315789473
-32.70292282104492	-25.721458435058594	0.47368421052631576
37.03285598754883	-8.110664367675781	0.5789473684210527
30.79509925842285	-2.494048833847046	0.6421052631578947
-20.35807991027832	-61.774696350097656	0.6210526315789473
31.261722564697266	-59.627662658691406	0.5052631578947369
41.22782897949219	-7.582529067993164	0.5473684210526315
-9.830994606018066	-27.198760986328125	0.49473684210526314
-26.99730682373047	-29.18529510498047	0.5789473684210527
-53.34001541137695	-0.5348709225654602	0.5157894736842105
-67.72703552246094	-21.5397891998291	0.4842105263157895
54.17751693725586	8.17911148071289	0.6526315789473685
-55.85118103027344	-9.761042594909668	0.5368421052631579
-57.13908386230469	58.361812591552734	0.49473684210526314
-38.953086853027344	13.351532936096191	0.5684210526315789
62.7335090637207	10.335518836975098	0.6842105263157895
-10.563040733337402	46.585697174072266	0.5473684210526315
40.9647102355957	25.55945587158203	0.6210526315789473
-70.00870513916016	37.15626525878906	0.4842105263157895
69.51528930664062	31.711654663085938	0.7368421052631579
62.84208679199219	0.06871736794710159	0.7789473684210526
-81.4712905883789	13.541837692260742	0.5052631578947369
-73.82792663574219	11.7155179977417	0.5789473684210527
-59.98544692993164	11.548279762268066	0.5578947368421052
-81.29228210449219	3.426710367202759	0.6842105263157895
-54.791961669921875	15.804841995239258	0.49473684210526314
-40.42731857299805	11.473830223083496	0.5157894736842105
49.16150665283203	10.51934814453125	0.5684210526315789
21.305496215820312	69.58161163330078	0.6210526315789473
55.74477005004883	-40.086830139160156	0.6
65.51793670654297	19.314287185668945	0.6210526315789473
61.385494232177734	10.739177703857422	0.6736842105263158
22.86699104309082	24.53754425048828	0.6421052631578947
-83.45904541015625	0.44929033517837524	0.6736842105263158
-73.19949340820312	12.2184419631958	0.631578947368421
-4.582895755767822	16.581464767456055	0.6421052631578947
-49.4437141418457	60.61394119262695	0.5684210526315789
-57.33732986450195	11.169716835021973	0.5473684210526315
-17.23647689819336	6.275924205780029	0.5684210526315789
47.30267333984375	29.97110366821289	0.6210526315789473
63.847328186035156	56.57724380493164	0.7263157894736842
51.793460845947266	28.89675521850586	0.6421052631578947
84.44795989990234	32.49755096435547	0.831578947368421
74.6145248413086	-28.229482650756836	0.7473684210526316
40.280303955078125	2.0894274711608887	0.6842105263157895
-75.2540512084961	7.95768404006958	0.5473684210526315
-72.88483428955078	34.31715774536133	0.49473684210526314
-29.220741271972656	-11.782092094421387	0.49473684210526314
-46.94000244140625	18.256855010986328	0.5052631578947369
-63.66873550415039	25.23918342590332	0.6
-58.121795654296875	12.772074699401855	0.5473684210526315
48.47682189941406	15.766473770141602	0.631578947368421
-9.10639762878418	46.44441604614258	0.7052631578947368
44.07481384277344	16.911285400390625	0.6105263157894737
40.276344299316406	48.309356689453125	0.7052631578947368
62.83000564575195	40.158321380615234	0.7263157894736842
74.4994888305664	42.22216033935547	0.8
-21.0147647857666	65.74394226074219	0.5789473684210527
-55.00486755371094	64.83231353759766	0.631578947368421
-24.750595092773438	27.61322593688965	0.5052631578947369
-50.907344818115234	-1.0031667947769165	0.4526315789473684
-25.678659439086914	55.60553741455078	0.49473684210526314
-39.082340240478516	20.524076461791992	0.43157894736842106
78.98654174804688	33.41788101196289	0.8210526315789474
86.79288482666016	3.0211284160614014	0.8210526315789474
-25.02968406677246	51.09189987182617	0.5578947368421052
76.00950622558594	-25.094715118408203	0.631578947368421
59.34417724609375	50.05540466308594	0.7157894736842105
57.0768928527832	17.131877899169922	0.6842105263157895
-4.379469871520996	28.60618782043457	0.5684210526315789
-48.31715393066406	56.526824951171875	0.631578947368421
-44.350006103515625	20.7952938079834	0.49473684210526314
-54.704185485839844	56.0450325012207	0.49473684210526314
-76.44163513183594	8.655302047729492	0.5473684210526315
-27.95670509338379	27.07758903503418	0.5578947368421052
42.271705627441406	23.63018035888672	0.5578947368421052
85.88117980957031	20.383020401000977	0.831578947368421
-52.43777847290039	16.83794403076172	0.49473684210526314
61.89078140258789	-50.64698028564453	0.7368421052631579
44.519874572753906	45.37641525268555	0.831578947368421
-2.4846925735473633	4.050217628479004	0.5578947368421052
-41.97123718261719	4.779193878173828	0.5473684210526315
-83.66465759277344	14.411438941955566	0.47368421052631576
-66.76409149169922	-7.6177287101745605	0.4842105263157895
-84.23210144042969	11.600220680236816	0.49473684210526314
-79.63523864746094	12.93982982635498	0.5473684210526315
-46.09600067138672	-0.15706737339496613	0.49473684210526314
-38.517333984375	19.014772415161133	0.4421052631578947
54.65199661254883	23.899158477783203	0.6631578947368421
-0.951870858669281	69.91088104248047	0.5684210526315789
44.779541015625	47.75831985473633	0.5789473684210527
67.12991333007812	21.059118270874023	0.6842105263157895
-12.562933921813965	-9.037995338439941	0.631578947368421
-85.48020935058594	37.03187561035156	0.4631578947368421
-36.65520477294922	9.875937461853027	0.5052631578947369
23.541349411010742	24.841758728027344	0.7263157894736842
-59.95195007324219	20.463579177856445	0.5684210526315789
-35.28927230834961	8.740363121032715	0.5263157894736842
-71.39073181152344	9.490345001220703	0.6
-7.303419589996338	-15.21161937713623	0.5157894736842105
82.0924072265625	24.074901580810547	0.7263157894736842
65.02404022216797	-52.27720260620117	0.631578947368421
87.79561614990234	24.315628051757812	0.8
86.28669738769531	25.934879302978516	0.7789473684210526
-8.90731430053711	24.010103225708008	0.8
-52.07426834106445	53.511837005615234	0.49473684210526314
-49.709747314453125	60.826786041259766	0.5578947368421052
-25.703426361083984	-27.478275299072266	0.5684210526315789
-40.26328659057617	8.985419273376465	0.5263157894736842
-35.995182037353516	-2.130481719970703	0.5052631578947369
-83.69169616699219	16.338726043701172	0.5052631578947369
70.47669982910156	7.410358428955078	0.7578947368421052
61.00054168701172	0.5160370469093323	0.6736842105263158
86.30856323242188	24.85990333557129	0.7894736842105263
42.398658752441406	45.368408203125	0.6421052631578947
97.27041625976562	-14.160968780517578	0.7684210526315789
-65.2544937133789	40.33137512207031	0.5052631578947369
-52.139408111572266	65.07009887695312	0.6
-60.59123229980469	1.753975510597229	0.6105263157894737
20.019729614257812	32.68287658691406	0.831578947368421
-56.7896842956543	25.4666748046875	0.47368421052631576
51.00429916381836	-26.009145736694336	0.6526315789473685
-19.605751037597656	-20.398479461669922	0.5473684210526315
41.61355972290039	33.75270462036133	0.6736842105263158
65.58292388916016	2.733811140060425	0.6421052631578947
54.861080169677734	-24.417098999023438	0.5894736842105263
46.20903396606445	26.143354415893555	0.5789473684210527
87.27191162109375	16.742111206054688	0.7789473684210526
63.93606948852539	14.858467102050781	0.6842105263157895
-65.61106872558594	-15.355013847351074	0.5263157894736842
-29.17180061340332	14.184203147888184	0.6105263157894737
-30.415966033935547	38.29911422729492	0.5894736842105263
-54.477840423583984	63.94645309448242	0.631578947368421
43.5910758972168	30.223892211914062	0.6
-46.74215316772461	20.54862403869629	0.4526315789473684
61.635047912597656	-41.055171966552734	0.5052631578947369
64.71574401855469	16.395631790161133	0.6210526315789473
55.41769027709961	-41.122108459472656	0.5368421052631579
-10.054802894592285	46.870262145996094	0.5789473684210527
63.907501220703125	56.15007019042969	0.7684210526315789
64.7003402709961	7.6061296463012695	0.7473684210526316
7.142910003662109	29.78014373779297	0.6526315789473685
16.46882438659668	6.235401630401611	0.6421052631578947
11.462015151977539	-44.96305465698242	0.4842105263157895
27.24285888671875	2.163844108581543	0.7789473684210526
14.877001762390137	4.727627277374268	0.6526315789473685
-26.905113220214844	-59.106048583984375	0.5052631578947369
-24.064760208129883	-69.64200592041016	0.6736842105263158
-38.82051467895508	-15.713482856750488	0.5473684210526315
-35.50749206542969	-21.24205780029297	0.631578947368421
-31.112899780273438	-63.46487045288086	0.49473684210526314
13.286259651184082	3.590081214904785	0.6105263157894737
49.016117095947266	-47.24977111816406	0.4842105263157895
14.057184219360352	5.921989440917969	0.6210526315789473
-22.524951934814453	-23.775339126586914	0.39999999999999997
-18.457555770874023	-27.00739288330078	0.5263157894736842
14.429627418518066	32.92918395996094	0.7368421052631579
14.077266693115234	3.6975085735321045	0.5684210526315789
28.75571060180664	5.980274677276611	0.8
-22.4322566986084	-55.07261276245117	0.5684210526315789
-20.926050186157227	-59.22356033325195	0.6210526315789473
-68.82833099365234	-9.392993927001953	0.49473684210526314
-10.460868835449219	-39.90986251831055	0.6105263157894737
-35.86989974975586	-28.837677001953125	0.47368421052631576
-28.57033920288086	-10.392476081848145	0.5684210526315789
-81.6397476196289	13.05512523651123	0.5263157894736842
14.404692649841309	2.9540159702301025	0.5894736842105263
-16.168853759765625	-27.05842399597168	0.5368421052631579
12.085771560668945	7.084160804748535	0.7789473684210526
14.494452476501465	4.272904872894287	0.6210526315789473
100.15585327148438	-22.257667541503906	0.7578947368421052
-31.12043571472168	-33.894187927246094	0.4842105263157895
-28.013628005981445	-25.942461013793945	0.49473684210526314
-27.508750915527344	-20.78914451599121	0.43157894736842106
-33.32351303100586	-75.5022201538086	0.6421052631578947
-17.73313331604004	-31.962129592895508	0.4421052631578947
-18.343053817749023	-28.07761001586914	0.5263157894736842
-56.74038314819336	34.022491455078125	0.5052631578947369
-38.40000915527344	41.30216979980469	0.6421052631578947
-35.08688735961914	44.4808464050293	0.5157894736842105
7.6837334632873535	22.81160545349121	0.8
15.429587364196777	4.978229999542236	0.6736842105263158
-33.243080139160156	44.39720916748047	0.6736842105263158
-34.24713897705078	44.30458068847656	0.5263157894736842
-33.63220977783203	44.354312896728516	0.6
-41.77827072143555	48.70719528198242	0.4631578947368421
-38.52096939086914	44.455081939697266	0.4105263157894737
-37.862030029296875	45.0880126953125	0.42105263157894735
-34.50807189941406	44.423030853271484	0.43157894736842106
-35.84025573730469	42.562835693359375	0.6842105263157895
-35.779178619384766	43.003143310546875	0.6105263157894737
-91.88282012939453	31.465496063232422	0.5157894736842105
-39.484737396240234	46.36098861694336	0.5473684210526315
-35.83392333984375	42.34486770629883	0.6421052631578947
36.56351852416992	8.701498985290527	0.6947368421052631
-33.942161560058594	47.58613967895508	0.47368421052631576
-41.63920211791992	47.110477447509766	0.4842105263157895
-40.59436798095703	48.7638053894043	0.49473684210526314
-37.782413482666016	47.675628662109375	0.5473684210526315
-38.605690002441406	46.70122528076172	0.5052631578947369
-51.946067810058594	36.5405158996582	0.5578947368421052
-93.45260620117188	33.26648712158203	0.4105263157894737
-37.74733352661133	46.84353256225586	0.4842105263157895
-25.334163665771484	-32.005043029785156	0.5894736842105263
5.619086742401123	18.64303207397461	0.8421052631578947
-35.91202163696289	45.60526657104492	0.5684210526315789
-35.457096099853516	44.11323165893555	0.6
-39.510135650634766	47.868167877197266	0.5157894736842105
-40.26355743408203	47.91398620605469	0.47368421052631576
-40.3153076171875	48.681644439697266	0.49473684210526314
-36.50273895263672	45.1551628112793	0.49473684210526314
-36.545406341552734	45.225948333740234	0.49473684210526314
-40.326637268066406	46.05731964111328	0.5578947368421052
-30.990558624267578	-23.64252471923828	0.4526315789473684
-20.572254180908203	-18.935508728027344	0.4842105263157895
-2.6930787563323975	27.89739418029785	0.5684210526315789
5.173164367675781	16.6793270111084	0.8526315789473684
-72.52130889892578	48.69587707519531	0.3894736842105263
103.02925109863281	-15.991927146911621	0.8421052631578947
-73.85424041748047	29.6014347076416	0.4526315789473684
-98.13768768310547	18.176156997680664	0.13684210526315788
-95.37933349609375	19.414628982543945	0.3157894736842105
-94.76988220214844	32.44094467163086	0.43157894736842106
-92.5835189819336	31.117149353027344	0.5263157894736842
-19.527639389038086	-29.032276153564453	0.4526315789473684
13.799360275268555	2.6734085083007812	0.5684210526315789
15.461725234985352	-3.250457525253296	0.5157894736842105
-12.32312297821045	-8.194506645202637	0.5789473684210527
24.27252197265625	10.732453346252441	0.7578947368421052
-19.773601531982422	-23.847232818603516	0.5157894736842105
-16.907915115356445	-55.836936950683594	0.5789473684210527
15.418660163879395	-3.2911202907562256	0.5263157894736842
-48.86933517456055	-24.551780700683594	0.5368421052631579
-32.67914581298828	-29.31485366821289	0.49473684210526314
-18.128170013427734	-19.85960578918457	0.49473684210526314
-9.73139476776123	-20.377477645874023	0.4526315789473684
-28.117387771606445	-17.97408676147461	0.5052631578947369
16.920059204101562	2.7690768241882324	0.631578947368421
14.374661445617676	3.8492541313171387	0.6
-8.011363983154297	-35.05774688720703	0.5368421052631579
5.683569431304932	15.638406753540039	0.7157894736842105
33.694740295410156	3.0206329822540283	0.5894736842105263
-23.6116886138916	-42.1473274230957	0.5578947368421052
-5.800841331481934	-35.5973014831543	0.5684210526315789
4.173431873321533	-21.304197311401367	0.5157894736842105
-17.222126007080078	-56.613075256347656	0.5894736842105263
-29.152263641357422	-61.80522537231445	0.5368421052631579
-15.61667251586914	-41.26021957397461	0.5052631578947369
-20.933115005493164	-57.08444595336914	0.5263157894736842
13.187413215637207	6.160146713256836	0.6210526315789473
21.757999420166016	5.363894939422607	0.6421052631578947
64.49240112304688	-50.96797561645508	0.6105263157894737
-83.35820770263672	11.39655590057373	0.4526315789473684
-16.854148864746094	-41.28388977050781	0.5157894736842105
16.546388626098633	6.562489986419678	0.6421052631578947
-13.472419738769531	-33.48249053955078	0.5263157894736842
-17.86733627319336	-56.7779655456543	0.6
-31.993101119995117	-63.860496520996094	0.5473684210526315
-19.877981185913086	-22.485095977783203	0.4631578947368421
-17.273160934448242	-24.90298843383789	0.5789473684210527
-13.573369979858398	-36.54958724975586	0.5052631578947369
-57.22603225708008	47.45902633666992	0.49473684210526314
-43.15611267089844	-17.103851318359375	0.5684210526315789
17.225521087646484	-24.928308486938477	0.5789473684210527
21.25661277770996	-54.02608871459961	0.5052631578947369
-41.9345588684082	4.180330753326416	0.5578947368421052
18.393272399902344	-48.543758392333984	0.6842105263157895
96.15306854248047	-6.107587814331055	0.8
55.123016357421875	-6.108201503753662	0.6
90.80310821533203	-8.168264389038086	0.6842105263157895
40.44410705566406	2.758842945098877	0.6842105263157895
-5.147228717803955	-3.736166477203369	0.4421052631578947
0.05728142336010933	-45.59537124633789	0.4421052631578947
-30.867746353149414	-34.369056701660156	0.49473684210526314
-117.28782653808594	45.075340270996094	0.1473684210526316
-118.37041473388672	48.1861686706543	0.05263157894736842
-118.23786163330078	42.871864318847656	0.47368421052631576
-118.45010375976562	48.45978546142578	0.04210526315789476
-119.34562683105469	47.780914306640625	0.0
-118.31563568115234	48.66758346557617	0.02105263157894738
-119.05659484863281	48.336341857910156	0.0
-119.186279296875	48.19289016723633	0.04210526315789476
-118.37342834472656	47.2568359375	0.04210526315789476
-118.50736999511719	48.87380599975586	0.010526315789473661
-118.61913299560547	48.726165771484375	0.03157894736842104
-119.05784606933594	45.00868225097656	0.08421052631578946
-118.24951934814453	46.836326599121094	0.02105263157894738
41.54886245727539	-39.64598083496094	0.5473684210526315
-56.58275604248047	7.529577732086182	0.6421052631578947
-119.50572204589844	45.06438064575195	0.0736842105263158
-119.60916900634766	44.742610931396484	0.06315789473684208
-118.35149383544922	46.26991653442383	0.06315789473684208
-117.4239730834961	46.3776969909668	0.0736842105263158
-117.75166320800781	45.53982925415039	0.10526315789473684
-118.33894348144531	45.445152282714844	0.09473684210526317
-119.07200622558594	45.07537841796875	0.08421052631578946
-83.91242980957031	19.544483184814453	0.4421052631578947
-48.18191146850586	-12.28575325012207	0.4105263157894737
10.866912841796875	-61.70309066772461	0.4842105263157895
60.818519592285156	-19.343252182006836	0.6
66.16027069091797	-43.745548248291016	0.6
-17.827648162841797	-62.366939544677734	0.631578947368421
18.979814529418945	-48.7082405090332	0.7157894736842105
94.36804962158203	-5.688713550567627	0.6421052631578947
21.08944320678711	-52.93019104003906	0.5473684210526315
-11.8425931930542	-39.117252349853516	0.4526315789473684
16.202497482299805	-77.28282165527344	0.7473684210526316
12.957756042480469	-32.24700927734375	0.6842105263157895
84.96697235107422	1.3553141355514526	0.7473684210526316
-41.80256271362305	-4.024784564971924	0.4421052631578947
-42.50538635253906	-37.49895095825195	0.5368421052631579
3.1399126052856445	-66.7828140258789	0.49473684210526314
-7.146476745605469	-44.023406982421875	0.5263157894736842
-64.9262924194336	46.728759765625	0.4631578947368421
-10.147006034851074	-61.68386459350586	0.5578947368421052
-10.094056129455566	-52.213863372802734	0.5157894736842105
-13.751411437988281	-55.88555908203125	0.5578947368421052
33.45957565307617	-43.893680572509766	0.49473684210526314
-30.518545150756836	-14.695196151733398	0.49473684210526314
41.881935119628906	-45.06771469116211	0.5052631578947369
24.130952835083008	-22.14836883544922	0.6421052631578947
-16.170730590820312	-62.384193420410156	0.6631578947368421
-63.06562805175781	2.1395151615142822	0.4842105263157895
-6.73855447769165	-10.681032180786133	0.5052631578947369
2.5276589393615723	1.4363515377044678	0.631578947368421
-84.62675476074219	20.738815307617188	0.47368421052631576
-116.16293334960938	49.143463134765625	0.3789473684210526
-116.02861785888672	49.20281219482422	0.3894736842105263
-116.11857604980469	49.17350769042969	0.39999999999999997
-115.89872741699219	46.40814208984375	0.2631578947368421
-116.01741027832031	46.03181457519531	0.27368421052631575
-115.99372100830078	46.26605987548828	0.23157894736842105
-90.86746215820312	5.064939022064209	0.6105263157894737
-28.842578887939453	-21.22644805908203	0.4631578947368421
-20.599348068237305	-55.778785705566406	0.5052631578947369
21.263843536376953	-36.011653900146484	0.5473684210526315
-30.620922088623047	-22.1358585357666	0.5473684210526315
-20.428071975708008	-25.84474754333496	0.4842105263157895
1.536404013633728	-31.763757705688477	0.6736842105263158
31.39082908630371	-4.402876377105713	0.6736842105263158
56.467716217041016	-16.813432693481445	0.6526315789473685
5.825785160064697	-49.19225311279297	0.5052631578947369
49.25981903076172	-6.625635147094727	0.6736842105263158
42.338260650634766	-7.467774868011475	0.6
27.435606002807617	9.536925315856934	0.5473684210526315
-12.938846588134766	-31.091875076293945	0.49473684210526314
30.757986068725586	10.217110633850098	0.5894736842105263
0.16079136729240417	-3.5877785682678223	0.5578947368421052
-80.29613494873047	32.84133529663086	0.43157894736842106
-1.6775259971618652	-32.90349197387695	0.6526315789473685
25.938411712646484	-45.05757141113281	0.5578947368421052
42.85094451904297	-12.855002403259277	0.7368421052631579
-3.279844284057617	-40.993499755859375	0.5473684210526315
-43.05425262451172	-57.82842254638672	0.5368421052631579
95.90526580810547	-13.516496658325195	0.7052631578947368
65.08863830566406	4.085550308227539	0.6631578947368421
91.60957336425781	1.9804528951644897	0.8210526315789474
-12.203651428222656	-7.74788761138916	0.5789473684210527
-33.837364196777344	-28.119009017944336	0.4842105263157895
-15.980823516845703	-10.690126419067383	0.4842105263157895
-54.9150505065918	30.680252075195312	0.5157894736842105
-43.74953079223633	-18.738428115844727	0.6105263157894737
-16.57953453063965	-49.59113311767578	0.5473684210526315
29.526033401489258	-8.702887535095215	0.7157894736842105
71.21369171142578	-43.59608840942383	0.6526315789473685
-14.377415657043457	-68.92728424072266	0.5894736842105263
20.710973739624023	-65.0809555053711	0.5052631578947369
22.3853816986084	-16.147050857543945	0.631578947368421
19.245983123779297	-28.002845764160156	0.6210526315789473
43.584632873535156	-50.27867889404297	0.6
-69.28755187988281	36.46310806274414	0.5157894736842105
-32.30451202392578	-7.331243515014648	0.5052631578947369
-80.57238006591797	18.713592529296875	0.5052631578947369
18.937265396118164	-19.615373611450195	0.6105263157894737
16.83873176574707	-49.60879135131836	0.6631578947368421
21.647367477416992	-19.033245086669922	0.6210526315789473
16.761308670043945	-27.696792602539062	0.5473684210526315
69.84333801269531	-26.166704177856445	0.5052631578947369
41.48018264770508	-13.833184242248535	0.631578947368421
20.58855628967285	5.288265705108643	0.6421052631578947
71.03866577148438	18.713178634643555	0.6526315789473685
17.59073829650879	0.9445956349372864	0.5578947368421052
-9.220867156982422	-13.480191230773926	0.5052631578947369
19.87358283996582	8.257150650024414	0.6526315789473685
2.4610044956207275	-45.50970458984375	0.39999999999999997
-37.20171356201172	-7.29344367980957	0.4105263157894737
32.658504486083984	-12.439701080322266	0.5789473684210527
28.47136688232422	-37.92866134643555	0.6526315789473685
71.9681625366211	-6.834295749664307	0.6631578947368421
-2.3628201484680176	-66.5360107421875	0.5052631578947369
9.410409927368164	-71.14471435546875	0.6421052631578947
79.44622039794922	22.616716384887695	0.7368421052631579
-12.039137840270996	-34.545955657958984	0.5157894736842105
-28.02752113342285	-10.599926948547363	0.5578947368421052
17.644363403320312	-24.366918563842773	0.5578947368421052
34.558284759521484	-44.851402282714844	0.49473684210526314
-78.19156646728516	5.953423976898193	0.4421052631578947
-3.0900168418884277	-40.39306640625	0.5157894736842105
15.110857963562012	-50.8144645690918	0.6
15.28603458404541	1.6195080280303955	0.6631578947368421
13.47435474395752	-31.07837677001953	0.7052631578947368
50.053707122802734	-43.42619705200195	0.6105263157894737
35.07603073120117	-4.198819160461426	0.6736842105263158
34.6020622253418	-4.1299638748168945	0.6947368421052631
32.79197692871094	-1.8218778371810913	0.6947368421052631
-23.393539428710938	-21.18992805480957	0.5263157894736842
-20.50108528137207	-33.55104446411133	0.47368421052631576
-34.50421905517578	0.21987782418727875	0.5157894736842105
17.4410400390625	-23.66830062866211	0.5368421052631579
-33.03281021118164	-1.955925703048706	0.49473684210526314
-22.329259872436523	-40.897247314453125	0.5578947368421052
29.434831619262695	-8.383879661560059	0.7578947368421052
60.036170959472656	4.851531505584717	0.7473684210526316
11.866072654724121	-51.45732879638672	0.631578947368421
58.144386291503906	-46.00707244873047	0.6736842105263158
22.285539627075195	-28.16345977783203	0.5368421052631579
-4.482419490814209	-25.36802101135254	0.5473684210526315
-24.90345001220703	-45.410091400146484	0.5052631578947369
-30.062633514404297	-27.239789962768555	0.49473684210526314
21.388647079467773	4.099776744842529	0.6210526315789473
-2.4525296688079834	-39.22318649291992	0.42105263157894735
-11.653183937072754	1.4174729585647583	0.5368421052631579
19.285858154296875	-22.00125503540039	0.6
-6.436543941497803	-62.9667854309082	0.5894736842105263
41.67877960205078	-37.06067657470703	0.5578947368421052
33.53495788574219	5.279643535614014	0.6210526315789473
49.34672927856445	-39.75522994995117	0.49473684210526314
87.51213836669922	16.12582778930664	0.8105263157894737
-14.58717155456543	-34.05810546875	0.4842105263157895
-64.88263702392578	-6.7995734214782715	0.47368421052631576
-32.141510009765625	-20.01433563232422	0.5473684210526315
29.0667781829834	44.131126403808594	0.6736842105263158
-0.3613344132900238	-25.45672607421875	0.6
-5.787795543670654	9.024548530578613	0.5368421052631579
75.42645263671875	20.60565948486328	0.6947368421052631
83.56367492675781	21.521772384643555	0.7157894736842105
67.08910369873047	-24.433984756469727	0.6105263157894737
52.47864532470703	-37.46105194091797	0.5789473684210527
38.33831024169922	-49.88578796386719	0.5473684210526315
50.94542694091797	-31.89668846130371	0.6210526315789473
99.20193481445312	-13.852376937866211	0.8421052631578947
-89.27819061279297	29.73409080505371	0.6
-63.13065719604492	52.36172866821289	0.5578947368421052
62.66853332519531	-42.34921646118164	0.5894736842105263
57.87112808227539	-47.300994873046875	0.6631578947368421
-92.30296325683594	28.0440673828125	0.6421052631578947
66.69292449951172	6.970137119293213	0.7684210526315789
44.21079635620117	47.81900405883789	0.6631578947368421
50.25958251953125	-39.5327033996582	0.49473684210526314
1.0849303007125854	-18.979249954223633	0.4631578947368421
-24.34476089477539	-10.641924858093262	0.6
19.86351203918457	-36.45634078979492	0.5894736842105263
-4.999969482421875	-8.066554069519043	0.5157894736842105
-22.872526168823242	35.25496292114258	0.4526315789473684
96.80616760253906	-12.722234725952148	0.8105263157894737
30.687179565429688	11.497788429260254	0.6526315789473685
74.24325561523438	42.63093948364258	0.9894736842105263
36.08070755004883	-42.86833953857422	0.47368421052631576
96.90020751953125	-10.549891471862793	0.8210526315789474
98.4573745727539	-20.97556495666504	0.7052631578947368
-31.173070907592773	15.747174263000488	0.6842105263157895
-41.74257278442383	-6.018405437469482	0.4631578947368421
72.37499237060547	7.264315128326416	0.7052631578947368
48.73575210571289	53.459503173828125	0.8210526315789474
53.7181282043457	10.647058486938477	0.7578947368421052
28.99543571472168	6.405220031738281	0.7789473684210526
18.234031677246094	-18.545021057128906	0.6
40.16596603393555	53.53827667236328	0.7789473684210526
27.725881576538086	1.2345006465911865	0.8210526315789474
-14.3969087600708	-9.205338478088379	0.5789473684210527
63.90348434448242	11.910975456237793	0.6526315789473685
44.08037567138672	16.61001205444336	0.5473684210526315
36.445960998535156	20.500629425048828	0.5263157894736842
-79.26494598388672	43.21806716918945	0.4421052631578947
-15.564395904541016	25.03359603881836	0.5368421052631579
9.395241737365723	-48.683773040771484	0.4842105263157895
65.48371124267578	-51.654502868652344	0.631578947368421
36.3977165222168	-2.8308820724487305	0.7368421052631579
52.928897857666016	-47.889915466308594	0.5263157894736842
15.832305908203125	47.72775650024414	0.6947368421052631
56.890010833740234	-33.22212600708008	0.6105263157894737
100.62783813476562	-14.075154304504395	0.7684210526315789
93.6353988647461	3.0188710689544678	0.8105263157894737
84.31099700927734	19.873207092285156	0.7684210526315789
55.551639556884766	-39.406917572021484	0.5684210526315789
-8.20838451385498	-1.177944540977478	0.43157894736842106
-45.837223052978516	14.885177612304688	0.4842105263157895
-13.942931175231934	-34.76665115356445	0.43157894736842106
44.42940902709961	-3.1493351459503174	0.6105263157894737
-7.298677921295166	39.283103942871094	0.5894736842105263
-5.463983058929443	-36.5720329284668	0.5263157894736842
72.57091522216797	15.2929105758667	0.7684210526315789
-0.4316560924053192	-43.101783752441406	0.47368421052631576
11.18679428100586	-41.93696594238281	0.5578947368421052
93.18008422851562	2.298051118850708	0.8526315789473684
-66.95275115966797	25.12217140197754	0.5894736842105263
-20.324106216430664	-19.946575164794922	0.49473684210526314
-36.86935043334961	-24.038972854614258	0.5052631578947369
43.49224090576172	-30.744340896606445	0.5368421052631579
64.63523864746094	1.7107341289520264	0.6526315789473685
86.53490447998047	25.620193481445312	0.8
-0.6775439381599426	-6.144284725189209	0.47368421052631576
19.25431251525879	-39.183250427246094	0.631578947368421
55.28357696533203	47.023136138916016	0.7263157894736842
-24.021095275878906	34.80294418334961	0.5157894736842105
62.57426452636719	-35.65824508666992	0.8
13.642875671386719	-32.53617477416992	0.6210526315789473
36.60891342163086	24.854055404663086	0.6105263157894737
61.6552734375	11.964587211608887	0.6631578947368421
6.3194260597229	58.82569885253906	0.5052631578947369
-13.36786937713623	-36.22979736328125	0.49473684210526314
62.744144439697266	-4.806309700012207	0.7578947368421052
42.90207290649414	46.771995544433594	0.6736842105263158
57.535343170166016	-47.924468994140625	0.6736842105263158
36.17809295654297	-0.9473277926445007	0.6421052631578947
-86.36772155761719	39.80881881713867	0.4421052631578947
-64.05183410644531	41.76570510864258	0.4631578947368421
101.98910522460938	-18.11159896850586	0.8421052631578947
53.3458251953125	41.721622467041016	0.7894736842105263
39.97600555419922	46.52644348144531	0.6631578947368421
-8.205940246582031	-7.042270660400391	0.5052631578947369
-18.488557815551758	-30.274497985839844	0.4526315789473684
-37.901466369628906	9.649301528930664	0.4526315789473684
-61.5738639831543	38.047245025634766	0.49473684210526314
-85.7121353149414	42.57686233520508	0.34736842105263155
96.6375961303711	-11.00020980834961	0.8631578947368421
62.16725158691406	-1.838510274887085	0.7052631578947368
65.11611938476562	-2.5383238792419434	0.6947368421052631
19.014965057373047	-44.19174575805664	0.8526315789473684
82.8271255493164	3.0176751613616943	0.6947368421052631
84.84711456298828	1.3267614841461182	0.7684210526315789
60.183311462402344	53.65169906616211	0.8210526315789474
35.60100173950195	42.930789947509766	0.6631578947368421
-27.234981536865234	-6.904779434204102	0.5052631578947369
-17.885517120361328	-37.7775764465332	0.4842105263157895
-13.026565551757812	-15.498006820678711	0.5263157894736842
-0.9426679611206055	-16.26706314086914	0.5052631578947369
58.26998519897461	-45.59784698486328	0.6736842105263158
66.3614730834961	-51.8450813293457	0.5368421052631579
-3.4895834922790527	52.470088958740234	0.7578947368421052
52.283878326416016	-47.81441116333008	0.5052631578947369
47.05083084106445	-46.17000198364258	0.5263157894736842
77.2506332397461	-32.590213775634766	0.631578947368421
75.02449035644531	26.290109634399414	0.7052631578947368
-1.0391905307769775	63.11332702636719	0.5789473684210527
44.01642990112305	14.227907180786133	0.5052631578947369
-23.688053131103516	-17.131656646728516	0.4421052631578947
-15.129610061645508	-31.34760284423828	0.4842105263157895
3.6876590251922607	-4.247775077819824	0.5789473684210527
-22.49972915649414	-10.036833763122559	0.6
4.597152233123779	-36.40245056152344	0.4842105263157895
70.20391845703125	15.404407501220703	0.8421052631578947
34.417945861816406	-42.95351028442383	0.4631578947368421
-1.1981627941131592	-38.8929443359375	0.47368421052631576
88.96076965332031	-0.19313140213489532	0.7578947368421052
-66.95632934570312	25.13511085510254	0.5578947368421052
-4.24485969543457	68.88052368164062	0.6736842105263158
28.295103073120117	50.97323989868164	0.7368421052631579
12.577348709106445	23.73736572265625	0.6736842105263158
-5.200150489807129	6.874969482421875	0.631578947368421
63.8293571472168	54.90709686279297	0.7578947368421052
-15.324299812316895	-35.96257019042969	0.4421052631578947
3.705068826675415	-50.0454216003418	0.4631578947368421
70.02664184570312	33.12109375	0.6842105263157895
53.08088684082031	-48.44838333129883	0.5473684210526315
53.373409271240234	-48.27341079711914	0.5052631578947369
51.66495132446289	-42.94990158081055	0.6
-8.481910705566406	68.1490707397461	0.5894736842105263
32.308937072753906	15.4313383102417	0.6421052631578947
32.50618362426758	65.5453872680664	0.631578947368421
-2.640331745147705	69.2354507446289	0.5578947368421052
67.89908599853516	6.940278053283691	0.7894736842105263
-17.06014633178711	54.589359283447266	0.6105263157894737
62.05184555053711	-54.206783294677734	0.631578947368421
64.10487365722656	-42.03274154663086	0.5894736842105263
-17.315595626831055	54.03208541870117	0.5894736842105263
-91.13592529296875	31.841829299926758	0.5157894736842105
-35.028072357177734	10.364370346069336	0.4421052631578947
-76.83751678466797	41.43327713012695	0.42105263157894735
-24.315629959106445	63.18107604980469	0.5157894736842105
-70.89302825927734	26.252347946166992	0.5578947368421052
-32.81890106201172	-18.76252555847168	0.5263157894736842
-12.126145362854004	-1.363388180732727	0.6105263157894737
-8.193068504333496	55.89833068847656	0.5684210526315789
58.3923225402832	28.60049057006836	0.6105263157894737
66.13280487060547	-50.323814392089844	0.6105263157894737
54.136146545410156	-9.639687538146973	0.6210526315789473
-53.37886428833008	-25.687963485717773	0.6842105263157895
106.43888092041016	8.006326675415039	1.0
5.794051170349121	2.1703405380249023	0.6
-90.67532348632812	-1.6628023386001587	0.6842105263157895
51.16768264770508	11.0154390335083	0.631578947368421
59.55830001831055	15.76270866394043	0.7052631578947368
9.799068450927734	-36.89828872680664	0.5578947368421052
-17.835227966308594	-37.87120056152344	0.4526315789473684
56.21770095825195	-49.56087875366211	0.6631578947368421
51.4019660949707	-38.40109634399414	0.5578947368421052
6.149299621582031	-42.46836853027344	0.4526315789473684
-8.142845153808594	-33.43133544921875	0.5789473684210527
64.95828247070312	1.2426164150238037	0.6736842105263158
26.115812301635742	-47.29109573364258	0.5368421052631579
61.51361083984375	-43.67247772216797	0.5368421052631579
35.31945037841797	-38.680381774902344	0.5368421052631579
45.56423568725586	65.51011657714844	0.7473684210526316
-20.850252151489258	22.088436126708984	0.5684210526315789
-41.11545944213867	25.140745162963867	0.6105263157894737
-5.623204708099365	-0.2580861747264862	0.5368421052631579
15.590400695800781	65.50361633300781	0.5684210526315789
65.09239959716797	38.20500564575195	0.6736842105263158
83.26847076416016	-30.98038101196289	0.5789473684210527
84.10639953613281	-30.808378219604492	0.5473684210526315
-64.25605773925781	53.06549835205078	0.49473684210526314
-74.21357727050781	41.24270248413086	0.42105263157894735
46.79975509643555	-46.356807708740234	0.5578947368421052
48.08948516845703	-35.272361755371094	0.5052631578947369
-22.138559341430664	77.23411560058594	0.7368421052631579
16.85987091064453	67.7138442993164	0.6
32.906341552734375	54.413089752197266	0.7578947368421052
-81.53764343261719	19.03128433227539	0.47368421052631576
-32.15892791748047	-29.281599044799805	0.49473684210526314
-9.308086395263672	-11.552273750305176	0.5157894736842105
0.42283397912979126	-31.62293243408203	0.631578947368421
64.803466796875	-50.728572845458984	0.5894736842105263
25.59535789489746	0.3970634341239929	0.6947368421052631
58.5095329284668	-4.497596263885498	0.5894736842105263
-36.39054870605469	-20.024091720581055	0.49473684210526314
-38.642974853515625	8.411178588867188	0.5157894736842105
-46.30672836303711	1.707215428352356	0.4105263157894737
-59.45686340332031	5.886813163757324	0.5578947368421052
-75.452880859375	-20.873018264770508	0.4631578947368421
-70.58082580566406	-20.69062042236328	0.49473684210526314
64.03077697753906	-23.36178970336914	0.5578947368421052
46.219783782958984	3.0367066860198975	0.5894736842105263
-38.666656494140625	8.301840782165527	0.6210526315789473
-72.16299438476562	18.79747772216797	0.6105263157894737
17.498605728149414	40.713134765625	0.7157894736842105
84.33832550048828	36.86532974243164	1.0
61.37268829345703	3.552588939666748	0.8210526315789474
100.95487213134766	-16.605735778808594	0.8210526315789474
16.39138412475586	7.785345554351807	0.6526315789473685
-20.17057991027832	-16.33041763305664	0.6105263157894737
-24.902658462524414	-28.925865173339844	0.5157894736842105
-53.72676086425781	36.57821273803711	0.5684210526315789
17.98349952697754	-20.48710823059082	0.6421052631578947
-5.142741680145264	40.459815979003906	0.6105263157894737
57.52642822265625	-16.656295776367188	0.6842105263157895
101.3569107055664	-15.534554481506348	0.894736842105263
57.971397399902344	5.927968502044678	0.831578947368421
57.67274475097656	7.8808913230896	0.8736842105263158
15.745033264160156	31.109785079956055	0.8631578947368421
-56.95626449584961	41.0823974609375	0.5157894736842105
56.838584899902344	3.8579752445220947	0.7789473684210526
6.212013244628906	12.95244312286377	0.6210526315789473
-24.38421630859375	-43.632240295410156	0.5368421052631579
60.32977294921875	3.094207286834717	0.7052631578947368
99.45314025878906	-13.004297256469727	0.7578947368421052
81.17168426513672	33.657928466796875	0.8526315789473684
28.824234008789062	51.10371780395508	0.7789473684210526
23.61162567138672	32.176204681396484	0.6947368421052631
20.369197845458984	31.731788635253906	0.7157894736842105
9.233091354370117	20.715089797973633	0.8105263157894737
-23.780418395996094	73.9792251586914	0.5894736842105263
34.13814163208008	6.574110984802246	0.6947368421052631
12.949649810791016	2.576150417327881	0.6
-22.240739822387695	-28.829330444335938	0.4526315789473684
-49.54385757446289	31.52385711669922	0.5052631578947369
-36.89214324951172	24.555177688598633	0.5263157894736842
12.92842960357666	1.3301196098327637	0.49473684210526314
-24.79132843017578	-40.63216018676758	0.6
16.57391929626465	14.901534080505371	0.6631578947368421
18.76077651977539	17.831432342529297	0.6421052631578947
-4.4618330001831055	69.11348724365234	0.6526315789473685
39.765316009521484	55.32726287841797	0.894736842105263
99.01494598388672	-17.357421875	0.7894736842105263
99.27574920654297	-13.820568084716797	0.7894736842105263
48.902828216552734	-15.356731414794922	0.7157894736842105
60.28428649902344	-7.579150676727295	0.7473684210526316
-81.57472229003906	39.346435546875	0.3789473684210526
-46.57172393798828	43.62888717651367	0.5052631578947369
29.00171661376953	21.755352020263672	0.6736842105263158
28.636783599853516	12.689973831176758	0.6631578947368421
19.254804611206055	36.52198028564453	0.7789473684210526
29.48952865600586	22.69696807861328	0.6631578947368421
59.091373443603516	14.635573387145996	0.7789473684210526
46.57822036743164	51.77725601196289	0.894736842105263
17.76000213623047	17.026479721069336	0.631578947368421
55.70533752441406	4.336741924285889	0.7052631578947368
33.71323776245117	5.171018123626709	0.7368421052631579
100.18597412109375	-13.627745628356934	0.8105263157894737
98.91911315917969	-17.812517166137695	0.7157894736842105
101.40415954589844	-13.10673999786377	0.7368421052631579
102.73302459716797	-15.106575965881348	0.8842105263157894
81.00504302978516	32.96904754638672	0.8842105263157894
23.017818450927734	29.449230194091797	0.6842105263157895
17.351764678955078	24.593772888183594	0.7263157894736842
46.678688049316406	56.904998779296875	0.7684210526315789
32.40028762817383	49.933937072753906	0.7157894736842105
79.60505676269531	43.369651794433594	0.8842105263157894
56.039649963378906	4.636244297027588	0.7473684210526316
-13.315675735473633	-23.23996353149414	0.6631578947368421
-0.37086376547813416	-31.121362686157227	0.631578947368421
53.56414794921875	-49.44929885864258	0.6421052631578947
-12.67475700378418	-10.7081298828125	0.5578947368421052
63.671966552734375	2.3513875007629395	0.631578947368421
48.70437240600586	53.42083740234375	0.8105263157894737
33.834388732910156	41.638710021972656	0.8526315789473684
59.380104064941406	7.460914134979248	0.7894736842105263
52.68292999267578	49.280242919921875	0.8421052631578947
30.423791885375977	43.7569694519043	0.6947368421052631
52.60003662109375	49.09010696411133	0.7684210526315789
15.725942611694336	31.09769630432129	0.7684210526315789
57.331581115722656	4.083887100219727	0.7368421052631579
31.729063034057617	5.928893089294434	0.6210526315789473
-33.739418029785156	63.69192123413086	0.631578947368421
43.022254943847656	-4.050655841827393	0.6631578947368421
33.4957160949707	23.913843154907227	0.5368421052631579
25.68573570251465	24.757173538208008	0.7263157894736842
33.45856475830078	41.24912643432617	0.7684210526315789
-85.86661529541016	34.71318817138672	0.4631578947368421
17.623363494873047	9.074813842773438	0.6947368421052631
2.3789422512054443	19.596813201904297	0.6842105263157895
15.018647193908691	1.27718985080719	0.6105263157894737
29.211111068725586	-3.1590664386749268	0.6105263157894737
17.63985824584961	7.060568809509277	0.6947368421052631
13.42094898223877	-24.309614181518555	0.49473684210526314
-66.60311889648438	41.68362045288086	0.49473684210526314
16.144344329833984	8.65460205078125	0.6526315789473685
33.470638275146484	4.291324615478516	0.6210526315789473
56.82279968261719	11.666328430175781	0.7052631578947368
20.32895278930664	9.523110389709473	0.6947368421052631
21.657621383666992	7.718472003936768	0.6526315789473685
-89.55296325683594	17.631315231323242	0.5578947368421052
-90.3485107421875	4.248425006866455	0.6736842105263158
21.124574661254883	9.85290241241455	0.7263157894736842
16.148252487182617	-11.627074241638184	0.6421052631578947
-25.387712478637695	-39.8399543762207	0.5684210526315789
15.439620971679688	4.761399269104004	0.6736842105263158
-24.867414474487305	69.36405944824219	0.5473684210526315
-18.70197105407715	-26.160215377807617	0.5473684210526315
0.555675745010376	-42.14149856567383	0.47368421052631576
-5.65370512008667	15.21679973602295	0.6105263157894737
-89.81423950195312	9.253631591796875	0.5578947368421052
18.5990047454834	8.823234558105469	0.6736842105263158
4.345517635345459	20.09920310974121	0.8421052631578947
-86.52652740478516	19.261028289794922	0.4105263157894737
13.546211242675781	13.461155891418457	0.7052631578947368
-91.34490203857422	34.52832794189453	0.49473684210526314
-36.73416519165039	-20.39043617248535	0.5684210526315789
-24.994653701782227	-29.5412540435791	0.5789473684210527
-18.38190269470215	-24.952713012695312	0.5473684210526315
12.674554824829102	-18.152637481689453	0.6421052631578947
25.102054595947266	-23.404560089111328	0.631578947368421
20.571046829223633	4.692849159240723	0.631578947368421
-1.1671974658966064	5.429351806640625	0.5894736842105263
18.83514404296875	12.704633712768555	0.6842105263157895
31.49758529663086	8.970808029174805	0.6736842105263158
-92.4305648803711	32.655887603759766	0.42105263157894735
16.81221580505371	32.724098205566406	0.7263157894736842
42.16178894042969	6.1178178787231445	0.6736842105263158
-15.809181213378906	74.8296127319336	0.6210526315789473
-22.044017791748047	-10.07518196105957	0.5684210526315789
-10.409219741821289	-36.0833625793457	0.5052631578947369
-66.17124938964844	48.24913024902344	0.4842105263157895
13.95996379852295	-39.614192962646484	0.5473684210526315
-23.861143112182617	-27.507402420043945	0.5157894736842105
-22.34162139892578	-23.8593807220459	0.4526315789473684
-7.824929714202881	-32.53607177734375	0.5894736842105263
10.07300853729248	35.08428192138672	0.8
17.142539978027344	22.49205207824707	0.7684210526315789
-9.710716247558594	69.97904968261719	0.6421052631578947
27.43880271911621	-22.376609802246094	0.5684210526315789
16.995872497558594	6.558710098266602	0.7052631578947368
-18.191146850585938	-19.978816986083984	0.5157894736842105
-14.07866382598877	-36.56849670410156	0.49473684210526314
-16.6278018951416	-21.583715438842773	0.5157894736842105
-17.616151809692383	-40.219242095947266	0.4631578947368421
16.749614715576172	7.885879039764404	0.6526315789473685
-40.21307373046875	0.06515811383724213	0.4631578947368421
20.884429931640625	-19.00139808654785	0.5789473684210527
57.29713439941406	38.73860549926758	0.6947368421052631
18.787124633789062	-27.651750564575195	0.6526315789473685
19.564937591552734	-20.404613494873047	0.5894736842105263
26.54885482788086	-23.367490768432617	0.5157894736842105
33.52410125732422	-5.515080451965332	0.6526315789473685
79.82289123535156	38.88676071166992	0.7368421052631579
60.06627655029297	36.474552154541016	0.7578947368421052
64.98905944824219	30.809396743774414	0.7578947368421052
48.25495147705078	4.224243640899658	0.47368421052631576
56.80564880371094	-0.3628871440887451	0.6631578947368421
-12.48180103302002	-66.07672882080078	0.6421052631578947
-4.860101699829102	-45.371639251708984	0.49473684210526314
44.99795913696289	-3.684469223022461	0.7157894736842105
-34.8409309387207	9.44737434387207	0.5052631578947369
20.709388732910156	-18.92203140258789	0.5368421052631579
25.69466209411621	-11.923428535461426	0.631578947368421
88.26285552978516	-4.150868892669678	0.6631578947368421
60.600196838378906	35.39242172241211	0.7368421052631579
-49.80046844482422	14.961621284484863	0.47368421052631576
-89.5150375366211	18.009859085083008	0.4526315789473684
-33.88511657714844	5.869569778442383	0.49473684210526314
26.93385887145996	2.3191561698913574	0.7263157894736842
-36.685970306396484	1.2635219097137451	0.5052631578947369
-10.851284980773926	-31.290922164916992	0.5052631578947369
35.272178649902344	-42.77009201049805	0.5052631578947369
-43.35292053222656	-42.39628601074219	0.47368421052631576
19.667694091796875	-22.69855499267578	0.5684210526315789
81.00927734375	-11.716151237487793	0.7157894736842105
83.4774169921875	12.83631706237793	0.6842105263157895
37.1585807800293	2.131071090698242	0.7052631578947368
-15.071226119995117	11.07908821105957	0.4421052631578947
50.82070541381836	-19.31368637084961	0.6526315789473685
19.224809646606445	41.078792572021484	0.6842105263157895
40.42751693725586	-2.888669967651367	0.6210526315789473
-13.885565757751465	-35.807308197021484	0.5052631578947369
6.701689720153809	-46.610816955566406	0.49473684210526314
33.63427734375	-37.623592376708984	0.4842105263157895
15.794748306274414	-23.83212661743164	0.4842105263157895
19.192583084106445	-16.70220184326172	0.5789473684210527
26.787311553955078	-22.510866165161133	0.5789473684210527
39.279544830322266	-3.8459768295288086	0.6526315789473685
41.887264251708984	-15.443220138549805	0.6526315789473685
54.46085739135742	32.08150863647461	0.6105263157894737
35.43585205078125	-13.46924114227295	0.7157894736842105
57.055572509765625	39.00152587890625	0.6631578947368421
47.462974548339844	2.8410708904266357	0.6
-19.165599822998047	-22.498748779296875	0.5052631578947369
53.87010192871094	-43.43681335449219	0.5684210526315789
47.09062576293945	-59.06525802612305	0.5368421052631579
-27.743606567382812	-66.5564956665039	0.5578947368421052
7.615084171295166	-23.83004379272461	0.6421052631578947
76.08995056152344	-33.393470764160156	0.6210526315789473
-5.625226974487305	-32.6163444519043	0.5578947368421052
-34.56037139892578	-11.001961708068848	0.49473684210526314
-51.58560562133789	-46.4299201965332	0.4105263157894737
12.060441017150879	24.04676628112793	0.6421052631578947
17.288297653198242	-63.91923141479492	0.47368421052631576
-37.109432220458984	-63.63029479980469	0.5473684210526315
45.08897018432617	-56.300750732421875	0.5789473684210527
40.41111373901367	-43.16156768798828	0.5052631578947369
42.40647506713867	-55.01560592651367	0.5894736842105263
-43.61076736450195	-53.91094207763672	0.6421052631578947
23.37796401977539	-69.11518096923828	0.5368421052631579
45.80121994018555	-45.403499603271484	0.49473684210526314
-6.573084354400635	-51.835304260253906	0.5052631578947369
-23.64059066772461	-51.337501525878906	0.49473684210526314
-12.166096687316895	-37.17382049560547	0.47368421052631576
10.297483444213867	-42.6067008972168	0.49473684210526314
-7.538045406341553	-53.70518112182617	0.47368421052631576
20.31572151184082	-63.44880294799805	0.4842105263157895
28.693479537963867	-51.46182632446289	0.4842105263157895
52.84514236450195	-34.4755859375	0.5789473684210527
77.63663482666016	-33.306190490722656	0.5473684210526315
8.99594497680664	-26.11569595336914	0.5473684210526315
37.03058624267578	-52.51502227783203	0.5052631578947369
5.099997520446777	-20.384246826171875	0.5578947368421052
98.02916717529297	-23.022600173950195	0.6736842105263158
104.08587646484375	-13.241564750671387	0.7789473684210526
63.1004638671875	-48.813140869140625	0.631578947368421
49.86037063598633	-50.413818359375	0.5368421052631579
-54.09877395629883	-13.27950382232666	0.5263157894736842
40.700313568115234	-61.26200866699219	0.5578947368421052
71.17611694335938	-1.4699249267578125	0.7473684210526316
67.55853271484375	4.487467288970947	0.631578947368421
22.681608200073242	-36.11405944824219	0.6105263157894737
-31.23516845703125	-68.73674011230469	0.5894736842105263
84.41680145263672	-31.767860412597656	0.6210526315789473
50.33888626098633	-39.54917907714844	0.49473684210526314
-16.02193260192871	-42.1217155456543	0.49473684210526314
-12.453143119812012	-41.44526672363281	0.5263157894736842
-87.08172607421875	-3.5250160694122314	0.5473684210526315
49.424922943115234	-53.75741958618164	0.5473684210526315
-1.3782914876937866	21.881473541259766	0.8210526315789474
41.88213348388672	-42.13127517700195	0.5263157894736842
10.413652420043945	-15.644906997680664	0.5263157894736842
35.74837112426758	23.590925216674805	0.5578947368421052
69.37560272216797	-35.250492095947266	0.7157894736842105
-29.76797866821289	-68.04795837402344	0.7052631578947368
1.2988896369934082	-22.31891441345215	0.5578947368421052
42.356109619140625	-15.733436584472656	0.6105263157894737
-16.422739028930664	-44.13863754272461	0.49473684210526314
11.304009437561035	-15.740488052368164	0.5052631578947369
22.106891632080078	-26.03171157836914	0.6
19.55072021484375	-5.0415568351745605	0.6947368421052631
53.103187561035156	45.041011810302734	0.6736842105263158
-46.379600524902344	-68.80707550048828	0.5684210526315789
70.57080841064453	-12.852675437927246	0.6947368421052631
43.53532791137695	-59.158348083496094	0.5368421052631579
67.19183349609375	0.041513122618198395	0.7052631578947368
99.10565185546875	-3.5412628650665283	0.7578947368421052
20.30371856689453	-16.002635955810547	0.5684210526315789
38.912628173828125	-32.12268829345703	0.6105263157894737
-7.3837432861328125	-42.9708366394043	0.5789473684210527
-44.76207733154297	-41.403560638427734	0.5052631578947369
21.558597564697266	-22.592449188232422	0.4842105263157895
-25.338069915771484	-44.17499923706055	0.5263157894736842
35.15547180175781	-27.657207489013672	0.6
5.347452640533447	-28.675390243530273	0.5368421052631579
66.62443542480469	-35.06378936767578	0.6
-1.0780324935913086	-11.608501434326172	0.5052631578947369
92.41512298583984	-9.031636238098145	0.631578947368421
99.15861511230469	-3.586289167404175	0.8526315789473684
-5.555064678192139	-13.14396858215332	0.5473684210526315
70.8413314819336	-12.061043739318848	0.6526315789473685
19.095300674438477	-61.94413375854492	0.4842105263157895
-19.85027313232422	8.729019165039062	0.5578947368421052
-41.717952728271484	-63.86311340332031	0.6105263157894737
8.3712158203125	-64.27127838134766	0.5578947368421052
27.96345329284668	-12.566824913024902	0.631578947368421
-36.40520477294922	-58.79822540283203	0.49473684210526314
44.825653076171875	17.460424423217773	0.5684210526315789
-23.416120529174805	46.17628860473633	0.5684210526315789
4.215733051300049	-20.853816986083984	0.5473684210526315
69.68472290039062	-33.611324310302734	0.5789473684210527
60.62579345703125	-48.518150329589844	0.5578947368421052
62.305973052978516	0.7810634970664978	0.7473684210526316
5.478677749633789	64.05066680908203	0.6105263157894737
19.76407814025879	27.213048934936523	0.6105263157894737
15.873123168945312	-23.155885696411133	0.5052631578947369
18.01306915283203	-23.766151428222656	0.5684210526315789
76.7223129272461	8.85063362121582	0.6947368421052631
-24.051097869873047	-52.29060363769531	0.5263157894736842
-15.185962677001953	-4.5196003913879395	0.5052631578947369
71.95687103271484	-28.702106475830078	0.631578947368421
58.26456069946289	-17.789485931396484	0.6526315789473685
76.45575714111328	-31.524736404418945	0.6210526315789473
91.95569610595703	-9.31227970123291	0.7157894736842105
59.3615608215332	18.996339797973633	0.5578947368421052
-24.839990615844727	-21.933990478515625	0.5684210526315789
21.089801788330078	4.1210713386535645	0.6526315789473685
95.37796020507812	-9.225821495056152	0.8526315789473684
41.12495422363281	-2.0404553413391113	0.6736842105263158
-2.158859968185425	-0.3834821879863739	0.5263157894736842
89.48198699951172	-9.611278533935547	0.6947368421052631
2.7945590019226074	-23.055530548095703	0.631578947368421
90.04067993164062	-3.8410849571228027	0.7684210526315789
90.20809173583984	-7.422412395477295	0.6105263157894737
72.88948059082031	-28.4786376953125	0.6736842105263158
68.53009796142578	25.770782470703125	0.6947368421052631
94.29137420654297	2.342602491378784	0.7789473684210526
-32.507240295410156	-27.624465942382812	0.4421052631578947
-36.34553527832031	12.114984512329102	0.4526315789473684
-11.903982162475586	19.135547637939453	0.5684210526315789
-54.292877197265625	-26.940881729125977	0.631578947368421
62.26583480834961	-53.169219970703125	0.6105263157894737
37.28795623779297	-32.52666473388672	0.5473684210526315
76.29659271240234	-34.62810516357422	0.5578947368421052
90.34394073486328	0.8249623775482178	0.7684210526315789
48.19858169555664	-39.02748489379883	0.5052631578947369
102.41294860839844	-3.299025774002075	0.8736842105263158
90.3630142211914	-5.776100158691406	0.6421052631578947
24.252452850341797	20.83635902404785	0.7263157894736842
44.0933837890625	-24.795942306518555	0.5263157894736842
-22.16952896118164	29.773462295532227	0.6
-79.61219024658203	13.143908500671387	0.5263157894736842
-83.90399169921875	-11.24995231628418	0.5263157894736842
-73.71334075927734	-21.18644905090332	0.4631578947368421
63.09309005737305	-47.293060302734375	0.6105263157894737
6.869300842285156	-20.00692367553711	0.6736842105263158
67.45392608642578	-49.71089553833008	0.6210526315789473
26.964946746826172	-70.57620239257812	0.5052631578947369
80.12931823730469	-25.538862228393555	0.6210526315789473
91.52479553222656	-10.155084609985352	0.7263157894736842
34.86282730102539	21.255224227905273	0.5052631578947369
6.9815239906311035	14.969009399414062	0.6421052631578947
19.9993896484375	11.237346649169922	0.7052631578947368
28.089391708374023	44.78803634643555	0.6631578947368421
18.655122756958008	-8.027800559997559	0.6631578947368421
-44.44971466064453	-42.60103988647461	0.4842105263157895
15.415878295898438	-7.622477054595947	0.7368421052631579
52.4736328125	-30.521989822387695	0.7052631578947368
62.162322998046875	5.453658580780029	0.7157894736842105
84.24829864501953	-35.31155776977539	0.7052631578947368
83.6668472290039	5.871912002563477	0.7578947368421052
90.17256927490234	-6.5025763511657715	0.6631578947368421
80.40152740478516	22.29179573059082	0.7263157894736842
22.25605583190918	3.4231796264648438	0.6105263157894737
-24.792001724243164	1.4546722173690796	0.5578947368421052
48.5323371887207	-54.08069610595703	0.5157894736842105
19.063888549804688	12.082198143005371	0.6526315789473685
64.05797576904297	-10.50199031829834	0.5789473684210527
16.699392318725586	-9.033974647521973	0.6526315789473685
-52.23387908935547	40.58218002319336	0.47368421052631576
9.183545112609863	26.02117919921875	0.7052631578947368
6.00523567199707	32.4976921081543	0.7157894736842105
2.3341798782348633	26.683250427246094	0.8
31.186803817749023	-0.9108362197875977	0.7263157894736842
95.79312133789062	-5.747686386108398	0.7789473684210526
95.76737976074219	5.842365264892578	0.8736842105263158
91.86151885986328	-12.339181900024414	0.8105263157894737
30.898168563842773	-16.352005004882812	0.6526315789473685
80.79310607910156	-5.111636638641357	0.7157894736842105
50.23299026489258	55.00141143798828	0.8210526315789474
3.7368221282958984	27.278446197509766	0.7157894736842105
10.565340995788574	15.76473617553711	0.5684210526315789
-87.71002960205078	33.75297546386719	0.5157894736842105
5.8802008628845215	32.337886810302734	0.6105263157894737
-38.38206100463867	35.23080825805664	0.7473684210526316
86.50408172607422	27.163646697998047	0.8210526315789474
96.97356414794922	-9.726346015930176	0.9157894736842105
60.63611602783203	-5.8763909339904785	0.6947368421052631
88.05513000488281	14.673583984375	0.7578947368421052
77.33671569824219	-9.943282127380371	0.7368421052631579
52.61185073852539	-1.4860777854919434	0.631578947368421
25.092132568359375	1.5413694381713867	0.6421052631578947
3.5433151721954346	30.768718719482422	0.5789473684210527
13.809595108032227	8.091784477233887	0.6842105263157895
17.772977828979492	10.892051696777344	0.7263157894736842
2.7832419872283936	25.48064422607422	0.7368421052631579
-37.177955627441406	36.04213333129883	0.7368421052631579
24.823772430419922	-2.789287805557251	0.6210526315789473
41.5568962097168	-4.33256721496582	0.6631578947368421
92.9267349243164	-7.133745193481445	0.7473684210526316
85.35486602783203	-4.325320720672607	0.6631578947368421
9.11727237701416	-61.128692626953125	0.47368421052631576
21.02401351928711	-16.832090377807617	0.6210526315789473
33.483375549316406	-12.34345817565918	0.5789473684210527
24.769695281982422	1.8694230318069458	0.7157894736842105
4.504007339477539	27.715574264526367	0.6
14.865745544433594	8.300492286682129	0.6842105263157895
9.050581932067871	25.815567016601562	0.7368421052631579
-37.158538818359375	31.71202278137207	0.6526315789473685
19.418718338012695	11.736178398132324	0.6947368421052631
21.571256637573242	-18.839412689208984	0.6
31.04024314880371	-42.51914596557617	0.5473684210526315
41.07468032836914	-61.688106536865234	0.6105263157894737
35.05631637573242	-7.262310028076172	0.5368421052631579
26.07184410095215	59.54091262817383	0.8210526315789474
61.745765686035156	36.08184814453125	0.7789473684210526
18.268505096435547	10.109476089477539	0.7473684210526316
-40.92341995239258	33.258079528808594	0.6105263157894737
13.004914283752441	16.194665908813477	0.6210526315789473
4.31287145614624	20.219186782836914	0.8210526315789474
-82.64295196533203	4.406479835510254	0.6947368421052631
23.77625274658203	3.335360527038574	0.7578947368421052
15.963013648986816	21.47308349609375	0.6105263157894737
102.05402374267578	-14.146214485168457	0.8421052631578947
34.61934280395508	-49.836326599121094	0.5052631578947369
-3.174861431121826	-51.00325393676758	0.47368421052631576
-0.02972465008497238	-67.42139434814453	0.5684210526315789
16.451513290405273	26.69852638244629	0.7684210526315789
19.17635726928711	11.932913780212402	0.6736842105263158
-88.3878402709961	9.225749015808105	0.5684210526315789
2.0346226692199707	20.212085723876953	0.8105263157894737
-59.267005920410156	42.98233413696289	0.5263157894736842
-5.354635238647461	24.723779678344727	0.6
15.104281425476074	-23.828989028930664	0.5157894736842105
19.899023056030273	6.292807579040527	0.6631578947368421
25.710206985473633	-1.5872396230697632	0.6947368421052631
21.564804077148438	-10.117779731750488	0.6526315789473685
32.30390167236328	-59.37314987182617	0.5157894736842105
94.77579498291016	-5.979676723480225	0.7157894736842105
61.4646110534668	37.03926086425781	0.7473684210526316
22.42726707458496	7.886183738708496	0.7368421052631579
-49.73139572143555	55.0094108581543	0.5578947368421052
-72.16542053222656	33.8608512878418	0.49473684210526314
0.46271267533302307	18.581626892089844	0.7684210526315789
-78.99073028564453	6.193200588226318	0.47368421052631576
16.22197723388672	10.991896629333496	0.7263157894736842
-7.533409595489502	-60.269622802734375	0.5473684210526315
26.17352867126465	-5.993271350860596	0.6947368421052631
13.083731651306152	5.931466579437256	0.6105263157894737
6.910461902618408	-66.91092681884766	0.5578947368421052
-9.632702827453613	-20.26563262939453	0.4631578947368421
2.57171893119812	-67.058349609375	0.5157894736842105
15.66680908203125	16.39687156677246	0.6842105263157895
-40.05464172363281	33.959922790527344	0.6526315789473685
-74.98562622070312	18.811126708984375	0.5473684210526315
2.1842005252838135	20.559301376342773	0.8210526315789474
-71.32569885253906	18.28022003173828	0.7684210526315789
18.826265335083008	7.441635608673096	0.6736842105263158
23.957197189331055	-5.715410232543945	0.6526315789473685
69.586181640625	-8.837662696838379	0.7052631578947368
25.075950622558594	-14.09150505065918	0.5894736842105263
40.29069137573242	-2.9889495372772217	0.6631578947368421
-3.915947437286377	-51.319881439208984	0.5052631578947369
21.974260330200195	-15.128554344177246	0.5789473684210527
17.890199661254883	13.217315673828125	0.7789473684210526
-39.50921630859375	37.878074645996094	0.6842105263157895
-83.45516204833984	5.989396095275879	0.6210526315789473
5.5957465171813965	29.265762329101562	0.6105263157894737
-72.13801574707031	13.229626655578613	0.6210526315789473
17.760339736938477	4.036081314086914	0.6210526315789473
12.745647430419922	-53.86799240112305	0.49473684210526314
39.957454681396484	-49.365325927734375	0.6
-7.852018356323242	-62.819480895996094	0.6421052631578947
24.22200584411621	-59.306461334228516	0.4421052631578947
32.50386047363281	-14.696113586425781	0.6210526315789473
35.52793884277344	-0.7046331763267517	0.6210526315789473
16.12175941467285	23.55065155029297	0.6421052631578947
-75.93534851074219	-4.913930892944336	0.5368421052631579
-83.61357879638672	6.404569149017334	0.5684210526315789
-86.96756744384766	3.9917795658111572	0.5473684210526315
-81.33660888671875	-16.565752029418945	0.8210526315789474
-29.736230850219727	-6.309685230255127	0.6105263157894737
-17.21611213684082	-40.79118347167969	0.4526315789473684
-27.180082321166992	-28.01607322692871	0.5789473684210527
68.5177001953125	-37.25215530395508	0.5894736842105263
-14.392276763916016	-56.14554214477539	0.5052631578947369
13.113911628723145	23.105133056640625	0.6105263157894737
35.25809860229492	-14.478076934814453	0.5684210526315789
-81.02706146240234	8.261186599731445	0.5473684210526315
-76.28218841552734	17.159658432006836	0.6526315789473685
-1.8176369667053223	22.780723571777344	0.7473684210526316
2.645388126373291	21.441043853759766	0.7578947368421052
-76.23751068115234	12.788482666015625	0.6526315789473685
12.792763710021973	-16.01101303100586	0.5473684210526315
49.94157409667969	-17.73055076599121	0.7473684210526316
16.156064987182617	-55.977596282958984	0.5157894736842105
12.719438552856445	-71.50312805175781	0.5368421052631579
27.036252975463867	-3.104593515396118	0.6736842105263158
34.0345573425293	-63.7808723449707	0.6105263157894737
19.577415466308594	6.875613212585449	0.6421052631578947
20.50108528137207	8.963394165039062	0.6736842105263158
-83.1039810180664	2.542689323425293	0.7684210526315789
14.361601829528809	34.07797622680664	0.6947368421052631
-48.87016677856445	54.38943099975586	0.6105263157894737
-74.14344787597656	20.102033615112305	0.5684210526315789
13.903221130371094	3.0935869216918945	0.5789473684210527
-13.257031440734863	-42.15776824951172	0.4421052631578947
32.25518798828125	-48.58440017700195	0.5894736842105263
-20.200822830200195	15.437138557434082	0.5052631578947369
15.584802627563477	-54.899566650390625	0.5578947368421052
33.805843353271484	-3.445418119430542	0.6631578947368421
26.01223373413086	-1.2435222864151	0.7157894736842105
21.459463119506836	8.170683860778809	0.6947368421052631
-90.72167205810547	5.032792568206787	0.5894736842105263
-46.351009368896484	15.400331497192383	0.4842105263157895
8.366378784179688	26.943958282470703	0.7263157894736842
-76.45738220214844	8.817757606506348	0.5263157894736842
26.989715576171875	-0.9991570115089417	0.6526315789473685
26.522066116333008	-70.7919921875	0.5684210526315789
11.203022003173828	-65.09211730957031	0.5052631578947369
14.866701126098633	-51.37123107910156	0.6
7.894919395446777	-66.13371276855469	0.5789473684210527
34.2030143737793	-63.973838806152344	0.6421052631578947
22.477502822875977	-7.757025241851807	0.6631578947368421
13.543486595153809	8.605868339538574	0.6842105263157895
-46.847660064697266	14.066741943359375	0.4842105263157895
-80.30715942382812	19.274845123291016	0.49473684210526314
-70.5772705078125	19.418546676635742	0.6842105263157895
-54.77505111694336	37.734779357910156	0.5157894736842105
16.788347244262695	-26.981340408325195	0.5578947368421052
3.936194658279419	-70.39463806152344	0.4631578947368421
50.714508056640625	-8.452657699584961	0.5684210526315789
-12.301773071289062	-69.6836166381836	0.5789473684210527
-30.929048538208008	-59.576019287109375	0.4526315789473684
32.43623352050781	-5.863062381744385	0.6736842105263158
27.05603790283203	-0.5775269865989685	0.631578947368421
4.427995681762695	30.961511611938477	0.6210526315789473
-70.99522399902344	14.226571083068848	0.6
-66.30780029296875	35.84063720703125	0.4842105263157895
-36.49401092529297	57.336917877197266	0.6105263157894737
3.9136481285095215	20.60173797607422	0.7789473684210526
27.295690536499023	-0.8332291841506958	0.6421052631578947
22.85531234741211	-42.78102111816406	0.5894736842105263
20.5797176361084	-13.923040390014648	0.5894736842105263
94.39944458007812	3.1690797805786133	0.8210526315789474
26.24117660522461	-5.745568752288818	0.7157894736842105
25.51612091064453	-2.647097587585449	0.6631578947368421
26.3485164642334	1.0882498025894165	0.6842105263157895
13.727407455444336	13.602078437805176	0.6631578947368421
3.1434497833251953	22.280366897583008	0.7052631578947368
15.762246131896973	21.243038177490234	0.6
4.670759677886963	24.752155303955078	0.7789473684210526
-45.997474670410156	57.440120697021484	0.6736842105263158
23.82705307006836	-11.730318069458008	0.6105263157894737
19.423477172851562	6.09922981262207	0.6105263157894737
21.245302200317383	-44.81517028808594	0.6526315789473685
26.233497619628906	0.510699450969696	0.6842105263157895
21.908681869506836	-55.16801071166992	0.47368421052631576
3.630488157272339	-68.04096221923828	0.49473684210526314
28.422391891479492	-4.580267906188965	0.6421052631578947
17.514713287353516	11.280435562133789	0.7157894736842105
-80.51152038574219	10.238548278808594	0.4526315789473684
-85.4144058227539	9.657085418701172	0.5263157894736842
1.3525506258010864	22.025747299194336	0.7052631578947368
5.794628143310547	23.137462615966797	0.7578947368421052
-82.63959503173828	14.518712997436523	0.5263157894736842
22.240848541259766	-17.387725830078125	0.6
20.848819732666016	-13.632513046264648	0.631578947368421
-15.610345840454102	-70.3687515258789	0.5684210526315789
15.998353004455566	-57.5849609375	0.5263157894736842
66.20259857177734	-36.23651123046875	0.5263157894736842
20.884056091308594	27.412553787231445	0.6947368421052631
16.369028091430664	14.020088195800781	0.6210526315789473
6.5293684005737305	29.696949005126953	0.631578947368421
15.212258338928223	-6.406748294830322	0.7263157894736842
14.012284278869629	23.51448631286621	0.6631578947368421
57.54834747314453	7.929129600524902	0.9263157894736842
27.73383903503418	-14.44558334350586	0.6
16.147871017456055	-32.83747482299805	0.5263157894736842
18.343626022338867	-22.880952835083008	0.5578947368421052
-7.513478755950928	-59.609066009521484	0.5578947368421052
66.76686096191406	-13.368820190429688	0.6631578947368421
31.07780647277832	-1.3195297718048096	0.6631578947368421
5.03294038772583	-6.194324493408203	0.49473684210526314
13.719706535339355	23.679025650024414	0.6736842105263158
-71.87635803222656	32.45475769042969	0.4842105263157895
-60.55463409423828	42.15140914916992	0.5263157894736842
-63.02044677734375	34.98106002807617	0.5052631578947369
-68.1182861328125	34.682010650634766	0.5052631578947369
-62.4053840637207	36.676849365234375	0.49473684210526314
-85.41622924804688	37.23439407348633	0.43157894736842106
-76.30372619628906	17.1802978515625	0.6210526315789473
-82.90620422363281	34.81748962402344	0.49473684210526314
-35.822933197021484	49.313812255859375	0.49473684210526314
-36.39702224731445	43.69197082519531	0.5578947368421052
-88.99601745605469	31.959300994873047	0.7368421052631579
-59.35974884033203	51.93718338012695	0.47368421052631576
-71.44171905517578	36.35379409790039	0.4421052631578947
-89.72350311279297	33.41281509399414	0.5789473684210527
-41.58666229248047	49.733272552490234	0.42105263157894735
-15.030754089355469	34.5790901184082	0.5684210526315789
-61.59885025024414	37.32082748413086	0.5052631578947369
-60.958526611328125	37.35611343383789	0.49473684210526314
-62.34126281738281	37.18388748168945	0.49473684210526314
-59.73780822753906	42.029273986816406	0.5052631578947369
-37.069602966308594	46.1364860534668	0.5368421052631579
-36.6245231628418	49.61872863769531	0.5473684210526315
-38.64461898803711	49.603065490722656	0.5263157894736842
-38.28974914550781	44.745418548583984	0.43157894736842106
-89.59707641601562	35.393611907958984	0.4105263157894737
-85.0610580444336	43.522823333740234	0.3894736842105263
-61.09714889526367	36.775367736816406	0.49473684210526314
-85.02291870117188	43.27097702026367	0.43157894736842106
-62.5196418762207	37.49207305908203	0.49473684210526314
-63.37117004394531	36.8231086730957	0.49473684210526314
-39.14385223388672	48.88472366333008	0.4631578947368421
-39.718536376953125	49.09211730957031	0.5052631578947369
-32.73739242553711	48.335479736328125	0.6
-39.03990173339844	48.96950149536133	0.47368421052631576
-39.00716018676758	48.663665771484375	0.5052631578947369
-71.34883117675781	35.384918212890625	0.47368421052631576
-89.85917663574219	34.992427825927734	0.4842105263157895
-60.8148078918457	37.0324821472168	0.5052631578947369
-62.19110870361328	36.528709411621094	0.49473684210526314
-85.0817642211914	43.46013259887695	0.3894736842105263
-40.361270904541016	46.56755828857422	0.5368421052631579
-40.06850051879883	49.401268005371094	0.5052631578947369
-39.72949981689453	49.037261962890625	0.4842105263157895
-37.9569091796875	51.06987762451172	0.4842105263157895
36.462894439697266	10.442855834960938	0.6736842105263158
-41.1003532409668	48.06935119628906	0.47368421052631576
-89.94628143310547	34.889774322509766	0.43157894736842106
-76.49687957763672	34.671836853027344	0.4421052631578947
-89.71048736572266	35.21977996826172	0.4421052631578947
-61.02607727050781	36.212074279785156	0.49473684210526314
-60.041873931884766	37.88290023803711	0.49473684210526314
-60.439544677734375	39.46566390991211	0.5052631578947369
-61.311851501464844	36.09944534301758	0.49473684210526314
-65.23481750488281	40.461692810058594	0.4526315789473684
-44.170921325683594	49.46232986450195	0.4105263157894737
-35.02952575683594	48.30048370361328	0.5368421052631579
-34.85447311401367	50.79643249511719	0.6210526315789473
-34.72473907470703	49.73139190673828	0.6
-75.75554656982422	21.03828239440918	0.5894736842105263
-60.04255294799805	37.88421630859375	0.49473684210526314
-43.57266616821289	46.92266845703125	0.5789473684210527
-62.56202697753906	34.75343704223633	0.5052631578947369
-86.94365692138672	43.397586822509766	0.3368421052631579
-85.72547149658203	41.8789176940918	0.43157894736842106
-62.56291198730469	34.75358200073242	0.5052631578947369
-62.56267166137695	34.75369644165039	0.5052631578947369
-42.1623649597168	44.732872009277344	0.5789473684210527
-42.380069732666016	49.98997116088867	0.3684210526315789
-40.137062072753906	47.19369888305664	0.47368421052631576
36.7352180480957	8.864928245544434	0.6842105263157895
102.12114715576172	-20.208232879638672	0.8631578947368421
-45.150150299072266	49.42142105102539	0.5894736842105263
-85.9854736328125	40.406524658203125	0.42105263157894735
-43.64975357055664	51.2601318359375	0.2
-41.80601119995117	46.64588928222656	0.4421052631578947
-86.474365234375	42.972023010253906	0.3684210526315789
-43.78570556640625	51.53773880004883	0.21052631578947367
-45.477779388427734	49.477745056152344	0.6105263157894737
-75.69915008544922	21.830625534057617	0.6210526315789473
101.918701171875	-22.101806640625	0.6105263157894737
-34.470619201660156	51.355796813964844	0.6526315789473685
-35.97415542602539	50.81208038330078	0.5052631578947369
-33.890533447265625	45.31037521362305	0.5263157894736842
101.67391967773438	-21.024316787719727	0.631578947368421
-85.52088928222656	41.63845443725586	0.43157894736842106
-89.40999603271484	12.853629112243652	0.5157894736842105
-81.37532806396484	-33.958290100097656	0.4421052631578947
-115.89972686767578	44.08590316772461	0.3894736842105263
-92.1677017211914	12.177090644836426	0.6736842105263158
-92.22709655761719	12.207576751708984	0.7052631578947368
-52.15250015258789	-19.09379768371582	0.5052631578947369
27.286128997802734	76.64668273925781	0.6210526315789473
87.47810363769531	-24.566835403442383	0.6947368421052631
65.52298736572266	7.705420970916748	0.7263157894736842
100.03742980957031	-21.100221633911133	0.7052631578947368
103.2685317993164	-17.26191520690918	0.8105263157894737
-65.0243911743164	-6.657042026519775	0.5157894736842105
-71.38063049316406	41.600826263427734	0.5157894736842105
-21.232391357421875	32.06962585449219	0.5684210526315789
-5.903972148895264	63.80156707763672	0.5684210526315789
-7.7550153732299805	-39.59614181518555	0.43157894736842106
37.717403411865234	21.526229858398438	0.5684210526315789
29.527469635009766	-35.76304626464844	0.631578947368421
30.62050437927246	-34.404762268066406	0.6210526315789473
8.421028137207031	-66.73634338378906	0.49473684210526314
75.46302032470703	3.106691360473633	0.6421052631578947
16.266550064086914	-17.426584243774414	0.5789473684210527
-10.56877326965332	61.22348403930664	0.5157894736842105
-72.48603820800781	48.0726432800293	0.4526315789473684
-46.05080032348633	37.340152740478516	0.5368421052631579
12.46296501159668	73.48165893554688	0.6631578947368421
-62.94976806640625	50.494808197021484	0.4526315789473684
22.131196975708008	-26.17458724975586	0.6210526315789473
-22.64809226989746	-13.7117280960083	0.5157894736842105
20.53277015686035	-51.212806701660156	0.6526315789473685
97.54632568359375	2.133357286453247	0.7052631578947368
99.45964813232422	26.461544036865234	0.7894736842105263
84.44146728515625	22.790027618408203	0.8
20.107032775878906	-43.16940689086914	0.7368421052631579
-29.653860092163086	12.3865385055542	0.6421052631578947
-25.837135314941406	36.77481460571289	0.47368421052631576
-15.59382438659668	58.62489318847656	0.5368421052631579
-37.31254577636719	19.032686233520508	0.49473684210526314
-70.87190246582031	27.23727798461914	0.5473684210526315
-18.42526626586914	-8.394730567932129	0.631578947368421
-3.9673781394958496	-47.33564758300781	0.5052631578947369
-15.891176223754883	-56.49174880981445	0.49473684210526314
67.23097229003906	-24.438806533813477	0.5684210526315789
69.61204528808594	-36.191986083984375	0.6736842105263158
49.49343490600586	-9.578736305236816	0.6526315789473685
26.662811279296875	-42.192440032958984	0.5052631578947369
-31.217426300048828	14.038979530334473	0.5578947368421052
-23.171119689941406	70.01910400390625	0.5473684210526315
-43.67399597167969	11.472590446472168	0.5157894736842105
-22.55286407470703	62.095375061035156	0.6736842105263158
-21.23386001586914	74.7395248413086	0.6
-17.694923400878906	-64.12345886230469	0.5894736842105263
4.673700332641602	-48.07276153564453	0.4631578947368421
70.52101135253906	-8.253874778747559	0.7157894736842105
73.12230682373047	-32.597293853759766	0.6631578947368421
-84.23593139648438	-10.579864501953125	0.5473684210526315
7.741287708282471	-72.98111724853516	0.5684210526315789
25.31983757019043	18.108457565307617	0.631578947368421
7.606492519378662	73.53793334960938	0.6631578947368421
-59.203189849853516	29.058839797973633	0.4631578947368421
43.43471908569336	30.846012115478516	0.6
-15.234345436096191	42.228233337402344	0.49473684210526314
-21.272748947143555	74.78125762939453	0.6421052631578947
62.183109283447266	-41.48190689086914	0.5684210526315789
56.149837493896484	-29.623228073120117	0.5894736842105263
21.014450073242188	-52.61101531982422	0.5894736842105263
24.117855072021484	-11.26977252960205	0.6947368421052631
50.64686965942383	-34.99408721923828	0.6
64.89344024658203	-33.041526794433594	0.6631578947368421
83.72014617919922	15.827068328857422	0.6947368421052631
6.583801746368408	74.25431060791016	0.6736842105263158
-50.865936279296875	45.73971176147461	0.5789473684210527
-18.20585823059082	69.48677825927734	0.5894736842105263
-5.007404327392578	43.39422607421875	0.5473684210526315
-19.466161727905273	70.92503356933594	0.6421052631578947
-18.379648208618164	-12.463973999023438	0.4526315789473684
19.742910385131836	-62.334495544433594	0.5263157894736842
58.436912536621094	-29.528032302856445	0.7052631578947368
26.808483123779297	-57.998348236083984	0.5684210526315789
67.64863586425781	-25.888357162475586	0.5789473684210527
75.05372619628906	20.303367614746094	0.7052631578947368
45.87996292114258	-0.4272177815437317	0.7368421052631579
44.69912338256836	3.512028217315674	0.6947368421052631
-89.79914855957031	7.607156753540039	0.6
-12.700995445251465	56.805416107177734	0.5157894736842105
-58.75273895263672	43.355674743652344	0.5263157894736842
-85.85594177246094	9.284913063049316	0.5368421052631579
9.303760528564453	-40.69995880126953	0.5263157894736842
-5.906375885009766	-23.08869171142578	0.5263157894736842
80.99156188964844	-5.252503395080566	0.7157894736842105
86.59808349609375	-1.5376570224761963	0.6421052631578947
81.60346984863281	13.049857139587402	0.6947368421052631
80.29151153564453	6.463841438293457	0.6526315789473685
50.228145599365234	22.267112731933594	0.5684210526315789
-30.69524383544922	38.11786651611328	0.5684210526315789
-84.40713500976562	6.948230266571045	0.5368421052631579
-41.4273567199707	57.19916915893555	0.4842105263157895
-23.25005531311035	17.668428421020508	0.5368421052631579
-78.2795639038086	7.60463809967041	0.5368421052631579
9.975147247314453	-46.33173370361328	0.39999999999999997
39.75032043457031	-49.98359298706055	0.5578947368421052
40.09063720703125	-49.30442428588867	0.5684210526315789
-5.273747444152832	-62.46346664428711	0.6
73.40909576416016	-29.712221145629883	0.631578947368421
90.55554962158203	28.715051651000977	0.9052631578947368
49.57645034790039	12.629244804382324	0.7052631578947368
31.578962326049805	18.302257537841797	0.7052631578947368
-88.42338562011719	7.006091594696045	0.6210526315789473
4.134855270385742	7.625201225280762	0.5473684210526315
-26.199745178222656	30.582223892211914	0.5052631578947369
-52.4503059387207	52.91167449951172	0.47368421052631576
-11.615859031677246	-12.214059829711914	0.5368421052631579
33.76948547363281	-31.049800872802734	0.5263157894736842
8.062883377075195	-51.424808502197266	0.49473684210526314
29.022384643554688	-38.78194046020508	0.5473684210526315
96.5320053100586	4.900792598724365	0.8
68.671142578125	-0.49008575081825256	0.5789473684210527
69.9062271118164	18.660831451416016	0.6421052631578947
17.00522232055664	59.26406478881836	0.7368421052631579
-49.95328903198242	41.2828369140625	0.5052631578947369
-11.363730430603027	19.510143280029297	0.6526315789473685
-34.529666900634766	12.94571304321289	0.5473684210526315
-82.77664184570312	11.51752758026123	0.4842105263157895
13.303873062133789	-53.490814208984375	0.5052631578947369
59.50199508666992	5.392987251281738	0.7157894736842105
-42.2417106628418	-35.549278259277344	0.6631578947368421
79.03263854980469	-14.401225090026855	0.7157894736842105
83.93801879882812	8.906454086303711	0.5684210526315789
56.93067169189453	-19.948654174804688	0.7052631578947368
2.9436194896698	73.0871810913086	0.6526315789473685
50.967437744140625	15.228802680969238	0.7473684210526316
-55.958412170410156	38.2395133972168	0.47368421052631576
-30.68157386779785	-0.7151455283164978	0.42105263157894735
-30.887311935424805	37.970149993896484	0.6
-89.31867218017578	8.539935111999512	0.6105263157894737
12.452554702758789	-44.40638732910156	0.49473684210526314
-25.324556350708008	-43.11056900024414	0.5578947368421052
41.67799377441406	-40.2532844543457	0.5263157894736842
19.57206916809082	-50.79058074951172	0.6631578947368421
72.34697723388672	-33.16539764404297	0.6631578947368421
92.98392486572266	10.91848087310791	0.6421052631578947
30.97209358215332	-41.73727798461914	0.5684210526315789
21.777856826782227	45.25129699707031	0.7578947368421052
-63.13068771362305	2.648165225982666	0.5263157894736842
-48.06282424926758	35.302486419677734	0.5578947368421052
-68.58231353759766	36.375919342041016	0.5473684210526315
5.69780158996582	28.121692657470703	0.6
64.11187744140625	-41.50669860839844	0.5157894736842105
66.5457763671875	-10.048747062683105	0.7052631578947368
73.9932861328125	-35.6451301574707	0.6947368421052631
74.64349365234375	-39.46367263793945	0.8210526315789474
-28.91512680053711	-56.69609832763672	0.631578947368421
51.02016830444336	-32.65876007080078	0.6105263157894737
84.61701965332031	-11.057454109191895	0.7894736842105263
24.734649658203125	43.865543365478516	0.6842105263157895
-76.851806640625	34.674434661865234	0.47368421052631576
-67.05565643310547	37.780738830566406	0.4842105263157895
-2.8183279037475586	46.32981491088867	0.7052631578947368
8.438300132751465	24.127840042114258	0.7684210526315789
0.12107150256633759	-42.59331512451172	0.4526315789473684
59.041629791259766	-4.1995320320129395	0.6526315789473685
72.31615447998047	-33.973472595214844	0.6736842105263158
92.82483673095703	-12.275202751159668	0.7157894736842105
34.32139205932617	-62.0429573059082	0.5789473684210527
61.74074935913086	-10.74599552154541	0.6526315789473685
82.2650375366211	12.596436500549316	0.6526315789473685
-5.4198899269104	39.75861740112305	0.6631578947368421
-39.516639709472656	28.224075317382812	0.5052631578947369
-42.769954681396484	21.929506301879883	0.4421052631578947
-36.065834045410156	57.11897659301758	0.5157894736842105
-63.659706115722656	51.66448211669922	0.4421052631578947
62.33646011352539	-38.322998046875	0.6526315789473685
51.21214294433594	26.317110061645508	0.631578947368421
72.69940185546875	-48.32322311401367	0.6421052631578947
61.44825744628906	-10.735925674438477	0.6631578947368421
22.30524253845215	-47.04121780395508	0.5789473684210527
32.74972152709961	-3.1655848026275635	0.7157894736842105
69.17149353027344	3.416543483734131	0.6947368421052631
65.1677474975586	40.390926361083984	0.7789473684210526
-66.85709381103516	44.85428237915039	0.42105263157894735
-68.63429260253906	27.127187728881836	0.5368421052631579
-2.862650156021118	44.997127532958984	0.7052631578947368
-63.76253890991211	6.8877363204956055	0.5684210526315789
12.336309432983398	-32.263057708740234	0.7157894736842105
27.2205867767334	-48.64249801635742	0.5157894736842105
31.627267837524414	-49.69394302368164	0.5789473684210527
26.501510620117188	-36.76481628417969	0.5578947368421052
20.668020248413086	-51.8487434387207	0.631578947368421
18.27271270751953	-38.28404235839844	0.6
73.17591094970703	22.45208740234375	0.8
36.906490325927734	-3.5406789779663086	0.7473684210526316
-69.48238372802734	33.56187057495117	0.5263157894736842
3.7356631755828857	-4.2709736824035645	0.5578947368421052
-40.248756408691406	29.83250617980957	0.5684210526315789
-48.79399871826172	29.742050170898438	0.47368421052631576
27.455554962158203	-35.62492752075195	0.5473684210526315
32.43230438232422	-48.295047760009766	0.5473684210526315
29.263870239257812	-33.35334014892578	0.6210526315789473
-10.944772720336914	-61.839752197265625	0.6
-6.0563788414001465	-71.39104461669922	0.5157894736842105
18.382638931274414	-38.545501708984375	0.6421052631578947
83.820556640625	2.41481614112854	0.7684210526315789
-4.303443431854248	-25.548664093017578	0.5789473684210527
-65.0339584350586	-55.901206970214844	0.5789473684210527
-50.318359375	61.96522903442383	0.5157894736842105
-27.288904190063477	55.91737365722656	0.49473684210526314
-60.85146713256836	-26.291101455688477	0.6
25.187171936035156	53.49502182006836	0.6842105263157895
37.05894088745117	68.42457580566406	0.5684210526315789
3.393735885620117	57.165184020996094	0.47368421052631576
67.91100311279297	-25.163753509521484	0.5157894736842105
-79.32520294189453	-39.61588668823242	0.5473684210526315
-32.63385772705078	-79.77476501464844	0.7578947368421052
-47.575172424316406	-38.05491256713867	0.42105263157894735
-24.555301666259766	37.743045806884766	0.4526315789473684
-59.16914367675781	5.215807914733887	0.5894736842105263
-30.0907039642334	67.23607635498047	0.5684210526315789
-9.031611442565918	51.82575225830078	0.5684210526315789
-62.1554069519043	0.020559826865792274	0.631578947368421
62.62533950805664	39.26325225830078	0.7052631578947368
44.52558517456055	62.47700881958008	0.7578947368421052
-48.52545928955078	-41.07412338256836	0.4526315789473684
29.95353126525879	71.54887390136719	0.6105263157894737
-44.574161529541016	-38.31829833984375	0.5157894736842105
-83.46493530273438	-6.344552516937256	0.5684210526315789
-87.6361083984375	3.213685989379883	0.631578947368421
-37.510677337646484	0.5399030447006226	0.5052631578947369
-17.593746185302734	26.63764762878418	0.5368421052631579
34.000633239746094	61.78746032714844	0.7473684210526316
-52.886199951171875	-6.534460067749023	0.5368421052631579
-70.1186294555664	9.771571159362793	0.6421052631578947
-21.53826141357422	20.436342239379883	0.5894736842105263
-44.46689987182617	-1.0774325132369995	0.5052631578947369
-25.093664169311523	6.411562919616699	0.6
-59.907989501953125	-14.407736778259277	0.5157894736842105
-54.834251403808594	-27.577022552490234	0.5894736842105263
-49.784141540527344	-44.042545318603516	0.4631578947368421
-60.91284942626953	-36.99360275268555	0.4842105263157895
-46.844993591308594	-2.3036351203918457	0.43157894736842106
-76.36495971679688	-32.42440414428711	0.47368421052631576
-61.001060485839844	-27.30118179321289	0.5578947368421052
-85.4419174194336	14.827601432800293	0.4631578947368421
-58.839454650878906	1.7716630697250366	0.5473684210526315
24.745136260986328	18.8354549407959	0.6105263157894737
-55.10888671875	-30.29112434387207	0.6631578947368421
-21.077585220336914	37.53518295288086	0.5684210526315789
5.8884124755859375	-77.84982299804688	0.4421052631578947
-34.776611328125	-77.91024017333984	0.5684210526315789
-57.55253219604492	-44.451751708984375	0.49473684210526314
-33.1287956237793	-77.94651794433594	0.6210526315789473
5.411083221435547	-51.52821350097656	0.5052631578947369
-65.68238067626953	8.765802383422852	0.6842105263157895
-66.18708038330078	-1.1209620237350464	0.5789473684210527
-49.18632507324219	0.912550151348114	0.4421052631578947
-44.415828704833984	1.0059363842010498	0.5157894736842105
-27.43611717224121	4.97978401184082	0.6631578947368421
46.030799865722656	62.93675231933594	0.7684210526315789
35.511138916015625	62.78458786010742	0.6947368421052631
2.807629108428955	-40.90304946899414	0.49473684210526314
-14.843481063842773	12.574187278747559	0.49473684210526314
-51.989166259765625	-44.638729095458984	0.4105263157894737
-32.45308303833008	3.3112754821777344	0.4842105263157895
6.188324928283691	43.621864318847656	0.5894736842105263
-65.0369644165039	3.6311137676239014	0.5368421052631579
-61.25257110595703	-27.984622955322266	0.6105263157894737
-51.346435546875	20.235595703125	0.49473684210526314
-72.37127685546875	-31.10550308227539	0.5789473684210527
-92.91336822509766	30.642683029174805	0.5157894736842105
-89.7034683227539	30.475250244140625	0.5578947368421052
-77.21846008300781	8.070022583007812	0.5157894736842105
-24.629003524780273	11.420247077941895	0.49473684210526314
-82.47822570800781	-15.58802604675293	0.6105263157894737
-5.551492691040039	-49.88310623168945	0.47368421052631576
-18.633485794067383	-12.708541870117188	0.42105263157894735
-37.55240249633789	21.437883377075195	0.4631578947368421
-69.8231430053711	-36.82101058959961	0.6105263157894737
-53.211952209472656	-52.339630126953125	0.4526315789473684
-6.5194411277771	59.02812194824219	0.5473684210526315
-56.76096725463867	3.0589845180511475	0.631578947368421
22.10129165649414	39.9929084777832	0.5789473684210527
11.734748840332031	47.09125518798828	0.7263157894736842
51.625389099121094	10.876729965209961	0.5789473684210527
2.0388433933258057	-64.86885833740234	0.47368421052631576
-54.940670013427734	-41.57841873168945	0.5157894736842105
-50.76366424560547	-36.21232223510742	0.6105263157894737
12.253809928894043	-15.20610237121582	0.5684210526315789
-48.89870834350586	0.659875214099884	0.4526315789473684
-55.24630355834961	4.785774230957031	0.5578947368421052
35.063655853271484	18.721506118774414	0.631578947368421
-46.008155822753906	-6.653283596038818	0.49473684210526314
-16.225669860839844	-2.9853122234344482	0.5473684210526315
7.873421669006348	54.70296859741211	0.5894736842105263
37.651798248291016	65.220703125	0.6842105263157895
-3.894174575805664	-15.300848960876465	0.6631578947368421
21.146244049072266	-65.57635498046875	0.5052631578947369
37.63255310058594	-33.389244079589844	0.5052631578947369
-38.448421478271484	-50.446048736572266	0.49473684210526314
21.351171493530273	-60.366031646728516	0.5052631578947369
-45.79607009887695	-45.098358154296875	0.5578947368421052
-60.68716049194336	-25.92181968688965	0.5578947368421052
-29.532629013061523	67.3089370727539	0.6105263157894737
-86.72021484375	-5.252632141113281	0.6105263157894737
-28.47886085510254	60.19900131225586	0.6
31.959518432617188	61.5268440246582	0.7157894736842105
11.72641658782959	21.217851638793945	0.5894736842105263
-4.5385613441467285	-46.759464263916016	0.5157894736842105
-88.84815979003906	0.2624480426311493	0.5789473684210527
-69.79341888427734	-40.17346954345703	0.5263157894736842
-74.08812713623047	-37.94609069824219	0.4421052631578947
-50.95710372924805	-28.76442527770996	0.6
-48.497291564941406	-0.23995868861675262	0.4631578947368421
-63.92110824584961	-25.15279769897461	0.6842105263157895
-26.44858169555664	55.93088150024414	0.5263157894736842
-74.8839111328125	-6.7014055252075195	0.5263157894736842
-60.74612045288086	3.7912116050720215	0.5157894736842105
33.66497039794922	62.020172119140625	0.7263157894736842
-15.59668254852295	29.149335861206055	0.6842105263157895
-61.248016357421875	-8.259977340698242	0.5578947368421052
-46.91132736206055	-58.77294158935547	0.49473684210526314
0.29268398880958557	-18.839481353759766	0.49473684210526314
-12.52214527130127	-49.461002349853516	0.4526315789473684
55.75556182861328	-55.14210510253906	0.6421052631578947
-35.977882385253906	-30.28484535217285	0.4842105263157895
-24.495315551757812	53.108158111572266	0.6
-61.27336883544922	36.7365608215332	0.5052631578947369
-51.243080139160156	20.346176147460938	0.5052631578947369
-63.44181442260742	38.03715515136719	0.49473684210526314
-61.773746490478516	37.28586196899414	0.49473684210526314
-63.95430374145508	41.58122253417969	0.4842105263157895
90.86734008789062	3.865492582321167	0.8
67.08181762695312	1.8271164894104004	0.7263157894736842
-58.0380859375	-24.678190231323242	0.6210526315789473
-70.44830322265625	37.31486892700195	0.4631578947368421
25.784704208374023	36.03997802734375	0.5789473684210527
-74.56137084960938	-33.08054733276367	0.5052631578947369
-63.29473876953125	37.96710205078125	0.49473684210526314
-75.69236755371094	44.24726104736328	0.34736842105263155
25.207735061645508	48.69347381591797	0.7157894736842105
47.0196418762207	70.91797637939453	0.8421052631578947
-62.1935920715332	37.62114334106445	0.49473684210526314
-61.772884368896484	36.48943328857422	0.49473684210526314
-22.1047420501709	41.82304763793945	0.4842105263157895
-68.40076446533203	26.223812103271484	0.5684210526315789
-52.334896087646484	61.93875503540039	0.5684210526315789
-2.3887522220611572	-14.790412902832031	0.6842105263157895
45.60090637207031	-51.72877502441406	0.5789473684210527
-8.724782943725586	-2.2056851387023926	0.49473684210526314
57.5999641418457	2.270756721496582	0.7052631578947368
59.3189697265625	4.188766956329346	0.7894736842105263
-16.703210830688477	28.125749588012695	0.5473684210526315
40.1436882019043	48.44778823852539	0.6736842105263158
23.51606559753418	48.01163101196289	0.631578947368421
100.05030059814453	-6.550166606903076	0.8631578947368421
54.95903396606445	-47.51354217529297	0.6
-24.142133712768555	47.099456787109375	0.6421052631578947
-66.06121826171875	16.189130783081055	0.6105263157894737
-79.03324890136719	39.06212615966797	0.4105263157894737
61.482643127441406	8.598993301391602	0.7368421052631579
62.817970275878906	10.034411430358887	0.6210526315789473
-29.161712646484375	62.211814880371094	0.631578947368421
-3.788325548171997	61.31843185424805	0.5578947368421052
59.222145080566406	5.654405117034912	0.7894736842105263
34.67407989501953	41.689231872558594	0.9052631578947368
24.041656494140625	37.000221252441406	0.6631578947368421
50.99977493286133	-26.205486297607422	0.6210526315789473
-28.973894119262695	62.12702560424805	0.6526315789473685
-67.00064086914062	57.106346130371094	0.5052631578947369
-65.7482681274414	-3.9609951972961426	0.5263157894736842
-72.80976104736328	-11.189334869384766	0.3894736842105263
46.893978118896484	-59.313602447509766	0.4526315789473684
-15.027503967285156	-5.183248043060303	0.5368421052631579
33.514041900634766	19.807247161865234	0.631578947368421
64.40166473388672	30.003923416137695	0.7052631578947368
-10.326032638549805	39.58050537109375	0.5157894736842105
32.24996566772461	10.519927024841309	0.6210526315789473
34.604827880859375	18.689729690551758	0.6842105263157895
31.93973731994629	55.08802032470703	0.7684210526315789
62.85219192504883	10.074188232421875	0.6631578947368421
-73.20314025878906	-19.765005111694336	0.5263157894736842
-13.343647003173828	-5.532909393310547	0.43157894736842106
-79.29041290283203	38.43037033081055	0.43157894736842106
-65.30345153808594	-58.30915451049805	0.5789473684210527
-16.18995475769043	46.847198486328125	0.5473684210526315
33.2672004699707	46.081138610839844	0.7894736842105263
104.2411880493164	-18.96310806274414	0.6842105263157895
55.516231536865234	46.555076599121094	0.7473684210526316
20.122844696044922	32.15119171142578	0.894736842105263
76.14476013183594	3.0749399662017822	0.7368421052631579
101.12478637695312	-16.08563995361328	0.8736842105263158
-4.305825710296631	-14.761775970458984	0.6421052631578947
-66.1830062866211	16.33367347717285	0.631578947368421
-53.634220123291016	3.8816676139831543	0.5684210526315789
49.069854736328125	-56.98137664794922	0.6210526315789473
-42.086769104003906	-23.44568634033203	0.5578947368421052
-60.0833740234375	-14.212318420410156	0.5157894736842105
10.780689239501953	14.001370429992676	0.6421052631578947
51.424678802490234	43.88444519042969	0.7052631578947368
32.008541107177734	39.31096267700195	0.7684210526315789
-15.490021705627441	-26.290008544921875	0.5894736842105263
24.975692749023438	65.74038696289062	0.7052631578947368
32.94900131225586	19.946556091308594	0.5789473684210527
52.7901496887207	44.816749572753906	0.6526315789473685
-35.14173126220703	67.76509857177734	0.5578947368421052
-64.96456909179688	4.135156154632568	0.5578947368421052
-37.987300872802734	-23.309280395507812	0.5368421052631579
-2.027578353881836	-23.39739227294922	0.5789473684210527
31.380252838134766	12.500649452209473	0.7052631578947368
33.84628677368164	15.180496215820312	0.6842105263157895
51.31467819213867	43.52821731567383	0.8105263157894737
29.583629608154297	56.46875762939453	0.6842105263157895
14.574231147766113	30.630197525024414	0.8526315789473684
-15.217987060546875	68.09685516357422	0.5894736842105263
98.3589859008789	-15.586636543273926	0.7894736842105263
70.19329071044922	1.9978684186935425	0.7473684210526316
61.0660285949707	9.807456016540527	0.6842105263157895
-61.277427673339844	47.63790512084961	0.47368421052631576
-16.993616104125977	20.429454803466797	0.5052631578947369
22.87295150756836	38.63185119628906	0.6526315789473685
33.050453186035156	40.6384162902832	0.7578947368421052
26.34557342529297	23.70098114013672	0.6736842105263158
25.346649169921875	48.39756393432617	0.7368421052631579
67.54525756835938	33.64008712768555	0.8
31.811229705810547	59.021785736083984	0.7684210526315789
68.51461029052734	29.959087371826172	0.831578947368421
54.652462005615234	2.8045387268066406	0.7368421052631579
34.47260665893555	18.832401275634766	0.7473684210526316
-5.363540172576904	65.74022674560547	0.5578947368421052
-78.22518920898438	-30.106884002685547	0.4421052631578947
-76.84025573730469	-21.71751594543457	0.4526315789473684
-72.60621643066406	-22.11284065246582	0.49473684210526314
28.6691951751709	56.927818298339844	0.6526315789473685
-31.886707305908203	-34.30156707763672	0.5052631578947369
1.1109780073165894	-14.799120903015137	0.5157894736842105
-18.37727165222168	-40.984649658203125	0.5052631578947369
-29.745344161987305	-34.962242126464844	0.49473684210526314
-53.965126037597656	-52.002567291259766	0.47368421052631576
-34.732269287109375	-67.13504791259766	0.6105263157894737
8.77524185180664	-20.568519592285156	0.6736842105263158
-15.005526542663574	-0.6762368679046631	0.47368421052631576
-36.049556732177734	-81.19363403320312	0.5578947368421052
5.619064807891846	-76.63421630859375	0.49473684210526314
-27.901504516601562	-47.85429763793945	0.5789473684210527
-38.33544921875	-41.1782112121582	0.47368421052631576
46.69607925415039	-46.75554275512695	0.49473684210526314
-16.199565887451172	-50.243553161621094	0.5684210526315789
16.023178100585938	-2.005270004272461	0.6421052631578947
20.564212799072266	-1.5199609994888306	0.7473684210526316
-28.869274139404297	-45.1699333190918	0.4526315789473684
-35.60499572753906	-42.87799835205078	0.4421052631578947
-34.96251678466797	-26.542545318603516	0.5263157894736842
-53.10972595214844	-46.109500885009766	0.3684210526315789
-45.54751205444336	-23.0980281829834	0.42105263157894735
-28.603837966918945	-78.61431884765625	0.6421052631578947
-50.267765045166016	-35.255374908447266	0.5578947368421052
-2.130890369415283	-52.27399444580078	0.4842105263157895
-26.404611587524414	-44.36458969116211	0.5157894736842105
-33.78739547729492	-22.880481719970703	0.5789473684210527
3.2204511165618896	-16.708282470703125	0.5578947368421052
-14.049534797668457	33.9111328125	0.6105263157894737
-17.862895965576172	-51.95029067993164	0.6105263157894737
-36.58568572998047	-63.26693344116211	0.47368421052631576
-31.64144515991211	-57.43809127807617	0.5157894736842105
-29.55552101135254	-78.2514419555664	0.5684210526315789
-19.689960479736328	-49.87923049926758	0.6210526315789473
-88.42398834228516	28.999408721923828	0.6421052631578947
-83.05266571044922	13.941486358642578	0.5263157894736842
-97.54667663574219	31.00707244873047	0.4526315789473684
-73.6697006225586	-23.550243377685547	0.5368421052631579
-76.8995590209961	-23.719371795654297	0.4631578947368421
15.06453800201416	-1.5913258790969849	0.5684210526315789
-25.125747680664062	41.062889099121094	0.4631578947368421
-11.99262523651123	-51.16678237915039	0.4526315789473684
19.324810028076172	-71.2967300415039	0.4842105263157895
-63.43193435668945	-14.049674034118652	0.4842105263157895
-64.54276275634766	-5.243782997131348	0.5052631578947369
-33.07273864746094	-83.4727783203125	0.7052631578947368
-11.505531311035156	-75.59269714355469	0.7052631578947368
-91.5887451171875	33.860103607177734	0.4526315789473684
-95.33480072021484	30.3006649017334	0.43157894736842106
-94.95729064941406	36.57981491088867	0.1473684210526316
-96.24066925048828	29.168622970581055	0.4526315789473684
-20.973081588745117	5.532042980194092	0.5789473684210527
-90.15816497802734	2.0834009647369385	0.6105263157894737
-73.22772216796875	-19.735488891601562	0.5368421052631579
-74.96756744384766	-31.43042755126953	0.5052631578947369
-56.48136520385742	-43.46070098876953	0.4842105263157895
-35.354713439941406	22.574220657348633	0.49473684210526314
-49.435569763183594	-68.2781982421875	0.6631578947368421
42.85820770263672	-64.26493072509766	0.631578947368421
3.7077534198760986	-72.52621459960938	0.49473684210526314
-64.83460998535156	-49.036373138427734	0.7157894736842105
-85.84130859375	-10.424087524414062	0.5684210526315789
-85.30876159667969	-12.287958145141602	0.4526315789473684
-76.08272552490234	-5.74140739440918	0.5157894736842105
-88.15254211425781	-3.22763991355896	0.6
-30.62180519104004	-59.32395553588867	0.4842105263157895
39.050025939941406	-62.8961181640625	0.5473684210526315
-45.744625091552734	-34.71576690673828	0.5157894736842105
-61.702545166015625	-26.490440368652344	0.6105263157894737
71.44512939453125	3.083976984024048	0.7052631578947368
71.66577911376953	-2.866135835647583	0.6105263157894737
-17.449918746948242	-69.8310546875	0.5684210526315789
-61.2121467590332	-11.902016639709473	0.42105263157894735
-66.70330810546875	-37.809268951416016	0.49473684210526314
-48.725276947021484	-24.999515533447266	0.5052631578947369
-82.30754852294922	-8.95148754119873	0.5578947368421052
-74.83624267578125	-25.231538772583008	0.42105263157894735
-38.957088470458984	-49.7143669128418	0.5263157894736842
-4.779395580291748	-75.37884521484375	0.5052631578947369
-16.074522018432617	-75.11277770996094	0.5789473684210527
18.82476234436035	-7.74274206161499	0.6736842105263158
103.88251495361328	-1.8603780269622803	0.7473684210526316
66.35718536376953	-11.25930118560791	0.631578947368421
7.58336067199707	-68.80327606201172	0.5263157894736842
-65.42533111572266	-49.8216552734375	0.6631578947368421
-75.201171875	-27.64466094970703	0.49473684210526314
-65.649658203125	-51.472293853759766	0.5894736842105263
-63.54795837402344	-17.564830780029297	0.5473684210526315
-90.42707824707031	-1.0411911010742188	0.6105263157894737
-43.891727447509766	-49.657657623291016	0.49473684210526314
-57.61317825317383	-47.15470886230469	0.5052631578947369
0.6579731106758118	-73.34796905517578	0.5894736842105263
16.101730346679688	-11.049813270568848	0.7789473684210526
43.42082977294922	-58.68253707885742	0.5263157894736842
88.82988739013672	-11.474093437194824	0.7368421052631579
18.22624969482422	-8.164875984191895	0.6947368421052631
-2.0215249061584473	-64.40613555908203	0.5157894736842105
-89.05523681640625	5.360584735870361	0.5894736842105263
-67.14688110351562	-32.06684494018555	0.5052631578947369
-83.54331970214844	-7.771851539611816	0.5578947368421052
-87.43634033203125	-3.808638095855713	0.5789473684210527
70.64359283447266	-13.425853729248047	0.631578947368421
-65.3124771118164	-32.864784240722656	0.5157894736842105
-34.346519470214844	-45.12898254394531	0.4631578947368421
-9.678801536560059	-73.86315155029297	0.5578947368421052
47.519203186035156	-34.51890182495117	0.5368421052631579
-4.930100440979004	-77.48211669921875	0.5789473684210527
18.29945182800293	-66.7424545288086	0.43157894736842106
-65.73468780517578	-54.00640106201172	0.6210526315789473
-77.58574676513672	-8.271858215332031	0.5052631578947369
-34.17540740966797	-27.98045539855957	0.47368421052631576
-53.770965576171875	-13.050680160522461	0.5473684210526315
-7.927478790283203	-34.26762390136719	0.5578947368421052
-73.78260803222656	-38.53936767578125	0.3368421052631579
-34.295753479003906	-58.07094192504883	0.5263157894736842
-43.78998565673828	-46.61198043823242	0.5578947368421052
27.695581436157227	-66.0135498046875	0.5684210526315789
-22.454355239868164	-65.18778228759766	0.5789473684210527
24.141630172729492	-69.37079620361328	0.49473684210526314
-54.68613815307617	-64.02811431884766	0.5052631578947369
-53.40556716918945	-14.302201271057129	0.5263157894736842
-86.65352630615234	4.615720272064209	0.5473684210526315
-47.119781494140625	-53.29011154174805	0.631578947368421
-66.55540466308594	-32.96649169921875	0.5368421052631579
-87.048828125	-11.162979125976562	0.5578947368421052
40.136592864990234	-45.94546890258789	0.4105263157894737
-16.747224807739258	-62.38735580444336	0.6421052631578947
17.196184158325195	-9.020535469055176	0.631578947368421
-46.491416931152344	-68.9833755493164	0.6421052631578947
83.57325744628906	-31.720802307128906	0.5894736842105263
77.21646118164062	-9.088976860046387	0.6947368421052631
73.89459991455078	-3.0402421951293945	0.7157894736842105
-37.701175689697266	-52.64594650268555	0.5578947368421052
-65.7303695678711	-21.337305068969727	0.5052631578947369
-21.968225479125977	-26.230154037475586	0.5052631578947369
-65.22630310058594	-16.791101455688477	0.5368421052631579
-88.33682250976562	-0.6881858706474304	0.5368421052631579
-85.10248565673828	-12.698163032531738	0.5052631578947369
-48.40167999267578	-47.203006744384766	0.5263157894736842
-55.589908599853516	-48.13020706176758	0.47368421052631576
-45.88774871826172	-68.71906280517578	0.6210526315789473
28.67713737487793	-9.689955711364746	0.631578947368421
84.095458984375	-34.77316665649414	0.5684210526315789
19.6409854888916	-10.73480224609375	0.6421052631578947
-1.3001834154129028	-63.858924865722656	0.5368421052631579
-65.6689224243164	-11.430023193359375	0.49473684210526314
-77.55821990966797	-9.615211486816406	0.4842105263157895
-84.08045959472656	-9.76972484588623	0.5473684210526315
-89.93913269042969	1.809887409210205	0.631578947368421
-44.46477508544922	-56.749942779541016	0.4842105263157895
-11.718109130859375	-52.75020980834961	0.49473684210526314
-48.94045639038086	-39.6867561340332	0.3894736842105263
-58.26288604736328	-17.575502395629883	0.6
24.702356338500977	-69.77555847167969	0.5473684210526315
68.93936157226562	-2.991029739379883	0.7052631578947368
29.12679672241211	-4.167794704437256	0.6736842105263158
-10.950221061706543	-76.99690246582031	0.6105263157894737
-2.0876624584198	24.50242042541504	0.6
-19.448213577270508	-20.6878662109375	0.5157894736842105
12.228014945983887	-14.740058898925781	0.5789473684210527
-68.58573913574219	20.708904266357422	0.5894736842105263
16.242387771606445	-7.674087047576904	0.631578947368421
16.896883010864258	-9.427526473999023	0.6736842105263158
-6.026576995849609	-27.351102828979492	0.5473684210526315
-78.9239273071289	-39.216678619384766	0.6
29.64466094970703	-70.0169906616211	0.42105263157894735
-42.88985824584961	-49.5036735534668	0.49473684210526314
19.704875946044922	-7.520977020263672	0.6631578947368421
17.496395111083984	-8.7233304977417	0.631578947368421
-64.10125732421875	-86.53971099853516	0.3052631578947368
42.09170150756836	27.70119285583496	0.5894736842105263
-7.910254001617432	-42.14654541015625	0.631578947368421
-30.05637550354004	21.31654930114746	0.5368421052631579
-22.46489715576172	36.272422790527344	0.4631578947368421
58.81008529663086	-34.47526168823242	0.6
-46.792808532714844	-38.361968994140625	0.4631578947368421
63.456565856933594	24.092361450195312	0.6736842105263158
77.87960052490234	33.14442443847656	0.7789473684210526
66.97933197021484	40.17243957519531	0.7684210526315789
41.76374053955078	60.50495910644531	0.7578947368421052
48.435546875	23.22117805480957	0.4842105263157895
-8.290684700012207	24.81012725830078	0.6947368421052631
8.409174919128418	-39.88850021362305	0.5052631578947369
-29.076107025146484	-31.150741577148438	0.5052631578947369
-41.70878982543945	48.7689208984375	0.4631578947368421
61.39838790893555	-40.55167007446289	0.5473684210526315
49.84770584106445	-51.43240737915039	0.5684210526315789
50.43687057495117	24.66099739074707	0.49473684210526314
75.67723083496094	27.142574310302734	0.6631578947368421
98.2533950805664	-18.818180084228516	0.6631578947368421
28.845388412475586	12.604405403137207	0.6631578947368421
64.85183715820312	9.207003593444824	0.7789473684210526
-31.866853713989258	48.152244567871094	0.5789473684210527
1.0093097686767578	62.98923873901367	0.6105263157894737
41.24013137817383	31.396093368530273	0.5789473684210527
5.464397430419922	-39.10451126098633	0.49473684210526314
-1.5755207538604736	3.6691739559173584	0.6210526315789473
27.289356231689453	-42.217872619628906	0.47368421052631576
74.88771057128906	-46.10796356201172	0.6526315789473685
27.4012451171875	-60.88468933105469	0.4631578947368421
69.07717895507812	43.69395065307617	0.7578947368421052
90.85009002685547	25.445222854614258	0.8631578947368421
86.96221923828125	31.42529296875	0.894736842105263
68.33016967773438	41.20277404785156	0.7789473684210526
-19.76084327697754	-12.918700218200684	0.4526315789473684
-31.875839233398438	24.109752655029297	0.5052631578947369
59.666542053222656	-53.90988540649414	0.5157894736842105
12.29001235961914	-49.124351501464844	0.4842105263157895
-53.839805603027344	12.743359565734863	0.49473684210526314
15.82046890258789	-50.10588073730469	0.5894736842105263
13.17934513092041	-53.54932403564453	0.5052631578947369
64.99713897705078	-26.532930374145508	0.5473684210526315
75.00554656982422	26.253225326538086	0.7157894736842105
41.81276321411133	63.55286407470703	0.6947368421052631
-6.347075462341309	17.372560501098633	0.5684210526315789
101.41643524169922	-17.74516487121582	0.7894736842105263
35.65085983276367	-36.52064895629883	0.5473684210526315
-82.99276733398438	-3.9881162643432617	0.6421052631578947
-18.194387435913086	-21.660940170288086	0.5263157894736842
-10.23426628112793	-9.402349472045898	0.5263157894736842
-5.644951820373535	-43.221797943115234	0.5263157894736842
-21.97673225402832	-2.371551990509033	0.5894736842105263
66.70527648925781	-48.01029968261719	0.6
68.1396255493164	-27.433494567871094	0.5473684210526315
78.30943298339844	15.342097282409668	0.7263157894736842
85.62125396728516	32.92629623413086	0.8105263157894737
54.898040771484375	67.36975860595703	0.6631578947368421
49.23323440551758	54.10627746582031	0.831578947368421
-3.4346535205841064	-4.989362716674805	0.4526315789473684
-4.472072601318359	-41.022605895996094	0.5578947368421052
-4.198448181152344	-39.36100769042969	0.5789473684210527
-33.24730682373047	4.717874050140381	0.4631578947368421
-31.309911727905273	6.547116756439209	0.3894736842105263
9.775068283081055	-41.8712272644043	0.47368421052631576
26.9105281829834	-53.472293853759766	0.5052631578947369
27.884023666381836	-54.62110137939453	0.5263157894736842
-28.220842361450195	12.745309829711914	0.6
23.718395233154297	77.33580017089844	0.5684210526315789
85.53558349609375	33.692161560058594	0.7894736842105263
-18.04224967956543	69.7954330444336	0.5473684210526315
-26.491424560546875	24.661365509033203	0.5052631578947369
-39.824066162109375	-0.2532135248184204	0.49473684210526314
5.90669584274292	-45.07612991333008	0.5052631578947369
-27.96877098083496	15.704517364501953	0.6
-67.02980041503906	6.141313552856445	0.5263157894736842
-3.3968141078948975	12.757929801940918	0.5894736842105263
-5.767697811126709	-70.26609802246094	0.5368421052631579
-47.27526092529297	-43.26675033569336	0.4631578947368421
78.32158660888672	15.376246452331543	0.7789473684210526
-8.802620887756348	10.884981155395508	0.5789473684210527
56.293670654296875	59.71862030029297	0.7894736842105263
68.0026626586914	41.699554443359375	0.7684210526315789
-19.4796199798584	-9.38213062286377	0.5473684210526315
-28.491796493530273	24.291597366333008	0.4842105263157895
55.808563232421875	-43.60161209106445	0.5052631578947369
-21.61308479309082	-25.587007522583008	0.5052631578947369
-77.50672912597656	32.94109344482422	0.4526315789473684
36.45170593261719	-38.09579849243164	0.5684210526315789
-4.69644021987915	-53.66151809692383	0.5263157894736842
-6.847275257110596	4.254572868347168	0.5263157894736842
-21.435802459716797	65.29191589355469	0.5789473684210527
-10.775413513183594	12.585358619689941	0.49473684210526314
81.88709259033203	28.886877059936523	0.6736842105263158
69.38471221923828	20.656278610229492	0.7263157894736842
8.495637893676758	-43.129905700683594	0.4631578947368421
33.45731735229492	-46.45534896850586	0.4421052631578947
47.63933563232422	-59.06043243408203	0.5789473684210527
-17.05617904663086	-14.763225555419922	0.5052631578947369
-11.948141098022461	-45.68387985229492	0.5052631578947369
43.865299224853516	-51.34771728515625	0.5684210526315789
26.04480743408203	-52.71946334838867	0.4631578947368421
44.17279052734375	-55.334896087646484	0.5578947368421052
79.32870483398438	17.966650009155273	0.631578947368421
53.688812255859375	26.170513153076172	0.6210526315789473
51.54825210571289	26.82879638671875	0.6105263157894737
66.73362731933594	55.13084030151367	0.7157894736842105
-23.607398986816406	6.784716606140137	0.5473684210526315
33.47633361816406	-43.60281753540039	0.5052631578947369
50.407325744628906	-43.66571807861328	0.5473684210526315
-12.266514778137207	-32.38567352294922	0.5157894736842105
-34.902435302734375	61.77058792114258	0.6947368421052631
14.850659370422363	-33.458518981933594	0.6105263157894737
29.242921829223633	-36.1576042175293	0.6
43.840145111083984	-50.02892303466797	0.5684210526315789
67.24650573730469	12.346146583557129	0.7368421052631579
36.63463592529297	66.29425048828125	0.631578947368421
41.8282585144043	68.14816284179688	0.7789473684210526
76.71134185791016	32.07028579711914	0.7578947368421052
-21.995058059692383	39.73310852050781	0.49473684210526314
-24.261001586914062	75.33122253417969	0.6631578947368421
-67.11121368408203	52.073028564453125	0.4631578947368421
-4.5632195472717285	8.967745780944824	0.5578947368421052
-9.819647789001465	-25.592636108398438	0.5052631578947369
2.833498954772949	5.203622341156006	0.5473684210526315
60.012821197509766	-47.132354736328125	0.5157894736842105
82.31986999511719	-30.436655044555664	0.5263157894736842
30.278636932373047	52.59198760986328	0.7368421052631579
15.837453842163086	45.02342987060547	0.7473684210526316
-10.59606647491455	40.104305267333984	0.4842105263157895
-14.58656120300293	43.37677001953125	0.47368421052631576
50.29917907714844	28.491086959838867	0.5578947368421052
-22.264856338500977	-13.979125022888184	0.49473684210526314
-12.363114356994629	-35.6403694152832	0.4631578947368421
-75.74992370605469	37.25263214111328	0.4631578947368421
-92.9576416015625	35.053184509277344	0.4526315789473684
-55.1931266784668	-10.429569244384766	0.5684210526315789
44.97431182861328	-52.90277862548828	0.6
-64.75726318359375	51.18683624267578	0.43157894736842106
-15.896862983703613	41.17361068725586	0.5263157894736842
57.128883361816406	17.02066993713379	0.7157894736842105
28.361347198486328	46.647151947021484	0.5789473684210527
81.94054412841797	37.06740951538086	0.7894736842105263
-86.19864654541016	35.2979736328125	0.4631578947368421
-20.673038482666016	-56.891998291015625	0.5157894736842105
-19.751150131225586	-57.524478912353516	0.5368421052631579
-11.823105812072754	17.771554946899414	0.5263157894736842
-15.8462495803833	-21.255897521972656	0.5684210526315789
8.066777229309082	-39.75270462036133	0.4842105263157895
42.85621643066406	-28.662761688232422	0.5684210526315789
67.75959014892578	-27.653650283813477	0.5157894736842105
83.1363754272461	16.668977737426758	0.7052631578947368
93.27776336669922	24.218568801879883	0.831578947368421
85.7212905883789	31.77760887145996	0.7789473684210526
66.77149963378906	55.134735107421875	0.6736842105263158
48.81723403930664	22.857297897338867	0.5473684210526315
-10.818572044372559	-16.402202606201172	0.4526315789473684
-27.17906951904297	-6.768990516662598	0.5473684210526315
-31.710676193237305	2.901576280593872	0.5368421052631579
10.31196403503418	-40.511478424072266	0.39999999999999997
65.61878967285156	-42.435325622558594	0.6421052631578947
25.948087692260742	-6.523193836212158	0.6842105263157895
66.06884765625	-26.1801700592041	0.5473684210526315
72.73831939697266	29.689104080200195	0.6526315789473685
62.028411865234375	59.6392822265625	0.7052631578947368
66.73484802246094	47.70800018310547	0.7368421052631579
82.9161376953125	38.068424224853516	0.8842105263157894
43.43620300292969	-38.415924072265625	0.5578947368421052
2.2317686080932617	-1.5111796855926514	0.5473684210526315
-0.37306782603263855	-6.069602966308594	0.5473684210526315
46.04235076904297	3.825968027114868	0.5684210526315789
-14.450602531433105	-16.98974609375	0.5473684210526315
66.43305969238281	-51.71065139770508	0.5157894736842105
29.820751190185547	-41.18482208251953	0.5473684210526315
88.36591339111328	-8.675960540771484	0.7052631578947368
70.07621002197266	39.27704620361328	0.7894736842105263
66.76680755615234	52.87356185913086	0.831578947368421
67.77892303466797	51.88042449951172	0.8
83.75798797607422	29.069063186645508	0.7473684210526316
58.45233917236328	28.63493537902832	0.6105263157894737
54.0091438293457	-50.09615707397461	0.5894736842105263
-20.45331382751465	-41.53254318237305	0.4526315789473684
11.713644027709961	-43.889225006103516	0.5473684210526315
-33.21355438232422	-1.678013563156128	0.4842105263157895
0.1313037872314453	-4.105521202087402	0.5263157894736842
42.60331726074219	-43.332305908203125	0.5157894736842105
9.378884315490723	-37.30665969848633	0.5263157894736842
58.09965896606445	64.9978256225586	0.7263157894736842
61.23649597167969	59.67182159423828	0.7684210526315789
86.45320892333984	28.169462203979492	0.8631578947368421
62.263214111328125	41.16142272949219	0.6842105263157895
80.73052215576172	4.850229263305664	0.7263157894736842
-26.95659828186035	-6.65848445892334	0.5578947368421052
10.004658699035645	-51.4249267578125	0.5157894736842105
28.68012046813965	-38.24484634399414	0.5473684210526315
7.3772196769714355	-39.356807708740234	0.5684210526315789
69.83718872070312	-28.66714096069336	0.5684210526315789
68.693603515625	-33.609676361083984	0.6
30.541040420532227	-61.98770523071289	0.6421052631578947
91.1007080078125	-2.0530247688293457	0.7368421052631579
93.65741729736328	22.344818115234375	0.8736842105263158
48.362754821777344	3.192096471786499	0.5263157894736842
85.34027862548828	32.529273986816406	0.8421052631578947
-24.822420120239258	25.05075454711914	0.5263157894736842
5.694247245788574	-43.39201354980469	0.49473684210526314
-19.171789169311523	-42.77275848388672	0.4421052631578947
-61.409942626953125	-88.6843032836914	0.21052631578947367
-61.439231872558594	-88.8172378540039	0.13684210526315788
6.9965291023254395	-56.628421783447266	0.49473684210526314
41.59868621826172	-54.28538513183594	0.5263157894736842
12.246443748474121	-63.1104850769043	0.5157894736842105
75.66558074951172	19.035797119140625	0.7789473684210526
102.20128631591797	22.887828826904297	0.831578947368421
103.39456176757812	21.929758071899414	0.7684210526315789
39.39545822143555	39.72011184692383	0.6
-58.975154876708984	-84.45001220703125	0.42105263157894735
-64.20357513427734	-85.34029388427734	0.2631578947368421
-61.32646560668945	-88.42780303955078	0.28421052631578947
3.0873172283172607	1.802688479423523	0.5473684210526315
43.72928237915039	31.241615295410156	0.5052631578947369
-60.49753189086914	-87.22227478027344	0.3052631578947368
-59.128231048583984	-87.90902709960938	0.3684210526315789
-61.60272979736328	-87.65167999267578	0.2947368421052632
-56.37968826293945	-88.11394500732422	0.47368421052631576
-63.45145797729492	-86.04208374023438	0.3052631578947368
-56.425628662109375	-88.19340515136719	0.42105263157894735
-63.5158805847168	-86.5699462890625	0.3368421052631579
15.574712753295898	-22.090892791748047	0.4421052631578947
-61.01554489135742	22.48454475402832	0.5052631578947369
-41.39655685424805	-41.95063400268555	0.4526315789473684
-39.8891716003418	-41.3401985168457	0.4526315789473684
-9.35820484161377	11.528124809265137	0.5263157894736842
57.91796875	-38.2960090637207	0.5473684210526315
22.858810424804688	-48.27878189086914	0.5894736842105263
66.52425384521484	-25.653732299804688	0.5578947368421052
90.10652160644531	-1.6133325099945068	0.7157894736842105
47.98765563964844	57.3752326965332	0.7684210526315789
66.77012634277344	52.28288269042969	0.8842105263157894
85.47083282470703	30.535120010375977	0.8421052631578947
46.46992874145508	61.454959869384766	0.7473684210526316
-27.14959716796875	-6.654564380645752	0.5473684210526315
-20.891000747680664	-30.304210662841797	0.5052631578947369
-31.182064056396484	-5.683879375457764	0.5578947368421052
-3.9955005645751953	47.95030212402344	0.5157894736842105
65.49050903320312	-44.39286422729492	0.5789473684210527
74.93575286865234	-47.10247039794922	0.6736842105263158
65.5822982788086	-24.58681297302246	0.5368421052631579
69.80418395996094	47.35550308227539	0.6736842105263158
64.3519515991211	39.04667663574219	0.7052631578947368
43.8293571472168	26.492902755737305	0.5263157894736842
69.23783874511719	40.37969970703125	0.7473684210526316
3.5996172428131104	-7.207859039306641	0.5157894736842105
-116.49227905273438	45.127132415771484	0.21052631578947367
-117.43814086914062	45.67324447631836	0.1894736842105263
50.61560821533203	-48.073875427246094	0.4842105263157895
-5.884546279907227	-9.215740203857422	0.4842105263157895
-117.0678939819336	45.745487213134766	0.21052631578947367
-117.54781341552734	44.89151382446289	0.21052631578947367
-118.03634643554688	44.9622917175293	0.17894736842105263
-117.45161437988281	44.654239654541016	0.27368421052631575
90.0838851928711	29.147220611572266	0.8842105263157894
86.76455688476562	25.79798126220703	0.8210526315789474
72.44810485839844	25.12164306640625	0.7473684210526316
43.807125091552734	24.09914207458496	0.5157894736842105
6.995517253875732	73.51814270019531	0.6736842105263158
39.33836364746094	26.99196434020996	0.6105263157894737
5.521234512329102	73.88268280029297	0.8105263157894737
2.866513252258301	74.01930236816406	0.7157894736842105
-18.669017791748047	-12.334260940551758	0.4631578947368421
52.16476821899414	-36.84742736816406	0.5473684210526315
74.6212158203125	-30.293365478515625	0.7052631578947368
64.81397247314453	58.42110061645508	0.7789473684210526
96.08334350585938	-12.441394805908203	0.7157894736842105
43.519508361816406	63.439727783203125	0.7368421052631579
40.6282958984375	32.40232849121094	0.6421052631578947
61.37199401855469	-26.98434066772461	0.7578947368421052
-19.498563766479492	25.96405792236328	0.6
5.080455303192139	64.74443817138672	0.5789473684210527
5.745672702789307	-39.619441986083984	0.5473684210526315
13.632866859436035	73.75250244140625	0.6421052631578947
31.912384033203125	19.7628231048584	0.6526315789473685
-56.056217193603516	-9.58541488647461	0.6
-3.0026679039001465	-59.29474639892578	0.6
64.19453430175781	55.35100555419922	0.7368421052631579
79.4570541381836	17.99822425842285	0.6947368421052631
56.02825927734375	20.598236083984375	0.5368421052631579
42.25564956665039	6.046769618988037	0.6947368421052631
27.320409774780273	-36.28422164916992	0.49473684210526314
-28.31536865234375	69.30048370361328	0.5157894736842105
40.16659164428711	-38.27654266357422	0.5789473684210527
72.54237365722656	25.65663719177246	0.6526315789473685
-14.388213157653809	63.841854095458984	0.6421052631578947
-37.97288131713867	-14.648066520690918	0.5789473684210527
51.430931091308594	-31.925025939941406	0.6631578947368421
74.73389434814453	-23.818082809448242	0.6210526315789473
76.45271301269531	-30.381460189819336	0.6842105263157895
54.67829895019531	27.19399642944336	0.5894736842105263
65.26118469238281	17.503803253173828	0.6736842105263158
34.6391716003418	40.60165786743164	0.7368421052631579
66.7837142944336	-49.60002517700195	0.6526315789473685
-81.46072387695312	14.946569442749023	0.5473684210526315
-21.885210037231445	-13.385003089904785	0.5052631578947369
57.71954345703125	-33.962100982666016	0.6421052631578947
-40.97243881225586	25.01075553894043	0.6105263157894737
-9.27365493774414	68.18386840820312	0.5473684210526315
76.52841186523438	-37.284820556640625	0.5789473684210527
72.51426696777344	-28.686294555664062	0.6210526315789473
15.311038970947266	-60.76511764526367	0.5052631578947369
79.74640655517578	27.94025421142578	0.831578947368421
87.63851165771484	27.213016510009766	0.9052631578947368
47.47425842285156	-28.96270179748535	0.5684210526315789
47.08536148071289	-30.180112838745117	0.5473684210526315
-28.56488037109375	-15.931968688964844	0.49473684210526314
61.36722946166992	-53.413063049316406	0.6210526315789473
5.051577568054199	2.659719467163086	0.5789473684210527
2.637749671936035	-7.171091079711914	0.5368421052631579
-52.25550842285156	-19.1212215423584	0.5157894736842105
70.22695922851562	-44.4774055480957	0.6105263157894737
71.37308502197266	-29.628311157226562	0.5263157894736842
45.722389221191406	24.6033878326416	0.631578947368421
25.09934425354004	72.15343475341797	0.6526315789473685
53.61875534057617	26.027990341186523	0.6631578947368421
29.66053009033203	74.26517486572266	0.6526315789473685
56.63093185424805	-32.8350944519043	0.6526315789473685
-46.176055908203125	-14.889514923095703	0.4105263157894737
38.355621337890625	26.985326766967773	0.6210526315789473
50.88825607299805	-31.894554138183594	0.6421052631578947
-9.41080093383789	67.96117401123047	0.5473684210526315
29.515911102294922	15.513951301574707	0.5578947368421052
70.03787231445312	-31.070871353149414	0.6
65.55966186523438	-24.4732666015625	0.5578947368421052
39.49074935913086	28.707019805908203	0.6210526315789473
41.120723724365234	12.947726249694824	0.6736842105263158
82.65469360351562	31.782468795776367	0.7368421052631579
88.25687408447266	5.717310905456543	0.6947368421052631
74.91077423095703	-47.226112365722656	0.7052631578947368
45.12981414794922	-38.89057540893555	0.5684210526315789
-9.904749870300293	-14.031451225280762	0.4842105263157895
-3.4588112831115723	-15.243864059448242	0.6842105263157895
4.008232593536377	-44.89963912963867	0.4631578947368421
-27.346080780029297	-29.645965576171875	0.5473684210526315
54.57449722290039	-48.35917282104492	0.6105263157894737
35.982845306396484	-0.6834052205085754	0.6421052631578947
31.601503372192383	25.211238861083984	0.6210526315789473
45.79756546020508	13.929389953613281	0.5578947368421052
84.64523315429688	31.735427856445312	0.8
63.776100158691406	18.674087524414062	0.7578947368421052
73.17543029785156	20.451129913330078	0.8
-26.664257049560547	-24.51584243774414	0.2947368421052632
54.437984466552734	-52.26765823364258	0.22105263157894733
-6.525753498077393	-10.261425971984863	0.5157894736842105
-9.71729850769043	-17.486709594726562	0.3684210526315789
59.245426177978516	-39.67767333984375	0.5368421052631579
52.94281768798828	0.3712189197540283	0.7789473684210526
103.07498168945312	-5.5530829429626465	0.8105263157894737
76.54332733154297	-30.377059936523438	0.6631578947368421
66.92572021484375	17.082237243652344	0.6105263157894737
61.74371337890625	11.75953197479248	0.6421052631578947
2.8582708835601807	50.79935073852539	0.5894736842105263
67.24081420898438	-50.70241165161133	0.631578947368421
-96.48541259765625	17.863021850585938	0.3157894736842105
-96.7745132446289	18.183124542236328	0.3157894736842105
23.5817813873291	36.843719482421875	0.6526315789473685
-21.061738967895508	69.16337585449219	0.5157894736842105
-96.79652404785156	18.394807815551758	0.3368421052631579
-96.32565307617188	17.82453155517578	0.3368421052631579
104.04219818115234	-18.762189865112305	0.7368421052631579
83.60874938964844	27.907852172851562	0.8
74.06230163574219	-23.344694137573242	0.6
54.3340950012207	-9.792969703674316	0.5684210526315789
96.45852661132812	-10.612448692321777	0.7894736842105263
67.53484344482422	0.9890391230583191	0.7368421052631579
-10.930642127990723	-39.83558654785156	0.5157894736842105
-38.02476501464844	-20.007518768310547	0.5578947368421052
-38.63053894042969	-1.6003870964050293	0.5157894736842105
-25.538593292236328	-40.67359161376953	0.5789473684210527
-35.4464225769043	-26.06458282470703	0.49473684210526314
-54.72713088989258	-29.457801818847656	0.5894736842105263
35.91959762573242	-36.513885498046875	0.5263157894736842
73.70025634765625	-22.343236923217773	0.5894736842105263
99.54705047607422	23.381465911865234	0.7578947368421052
86.71759033203125	30.07061004638672	0.8736842105263158
71.3302993774414	19.03195571899414	0.7578947368421052
6.331277370452881	-44.035118103027344	0.5052631578947369
-87.76445007324219	4.049753189086914	0.5578947368421052
-27.895002365112305	-59.38734817504883	0.5157894736842105
8.186333656311035	17.135942459106445	0.6947368421052631
-87.74034118652344	-1.8716336488723755	0.5473684210526315
-48.49021530151367	-33.28845977783203	0.5789473684210527
17.390352249145508	-15.533292770385742	0.5684210526315789
13.723761558532715	-11.370107650756836	0.5578947368421052
-49.63620376586914	-65.80560302734375	0.631578947368421
-63.23483657836914	-58.8740119934082	0.5789473684210527
-45.0954704284668	-65.63276672363281	0.5684210526315789
-24.33302879333496	-65.0926284790039	0.5894736842105263
-15.322173118591309	-71.59630584716797	0.6
-37.98741912841797	3.2992663383483887	0.49473684210526314
18.05955696105957	5.045706272125244	0.6526315789473685
-87.29655456542969	5.604142189025879	0.5789473684210527
-46.472938537597656	-31.282583236694336	0.5157894736842105
17.89472007751465	-5.851932525634766	0.6210526315789473
84.04238891601562	-35.895362854003906	0.5578947368421052
61.700313568115234	-31.217769622802734	0.6736842105263158
-24.35732078552246	44.906925201416016	0.5052631578947369
-68.4309310913086	1.0386464595794678	0.5684210526315789
-34.34464645385742	-64.05289459228516	0.49473684210526314
-25.400712966918945	-46.11457824707031	0.5368421052631579
-28.883188247680664	-38.989505767822266	0.5263157894736842
-88.22291564941406	9.2604341506958	0.5578947368421052
6.815250396728516	15.08975601196289	0.6526315789473685
12.604748725891113	-9.391746520996094	0.6105263157894737
7.889957427978516	20.308128356933594	0.8105263157894737
16.6732177734375	-8.02739429473877	0.5789473684210527
21.22015380859375	-10.165109634399414	0.6526315789473685
-55.02656173706055	-51.718421936035156	0.5052631578947369
5.573173999786377	-28.147058486938477	0.6210526315789473
-53.89149856567383	-55.92803192138672	0.49473684210526314
-13.090529441833496	-56.734806060791016	0.6210526315789473
-27.135589599609375	-63.266841888427734	0.5368421052631579
-31.88549041748047	-50.971961975097656	0.5157894736842105
-42.97825622558594	32.02427673339844	0.5894736842105263
19.36268424987793	-4.690371036529541	0.5894736842105263
7.896146297454834	18.530967712402344	0.7578947368421052
-86.34776306152344	7.29749059677124	0.5578947368421052
-30.5153865814209	-24.68995475769043	0.5368421052631579
17.008384704589844	-3.422213554382324	0.5894736842105263
-14.738264083862305	-72.42691040039062	0.6631578947368421
7.2017717361450195	-28.280752182006836	0.7578947368421052
-64.8625717163086	-58.8732795715332	0.6210526315789473
-66.32566833496094	-60.73090362548828	0.7263157894736842
-50.26969528198242	-67.07221221923828	0.6947368421052631
-54.63054656982422	-50.9827995300293	0.5052631578947369
7.213280200958252	21.183992385864258	0.7368421052631579
-40.74327850341797	-29.458518981933594	0.3894736842105263
5.5213117599487305	15.865937232971191	0.7473684210526316
-25.5429630279541	-31.64318084716797	0.5157894736842105
-94.08116149902344	29.377731323242188	0.43157894736842106
-20.474956512451172	-3.54077410697937	0.6631578947368421
-82.68102264404297	39.293766021728516	0.4631578947368421
-39.80035400390625	-23.61094093322754	0.631578947368421
-35.65765380859375	-16.571428298950195	0.5157894736842105
-49.45138168334961	-66.0606918334961	0.6421052631578947
-45.092838287353516	-65.87164306640625	0.6
-33.02843475341797	-53.014095306396484	0.5684210526315789
-84.7255859375	4.079685688018799	0.5157894736842105
1.230333685874939	-26.326950073242188	0.5578947368421052
8.265894889831543	15.400788307189941	0.631578947368421
0.9315484166145325	30.69291114807129	0.6210526315789473
16.571115493774414	-8.02652645111084	0.6210526315789473
-14.69521427154541	-76.05845642089844	0.5368421052631579
-45.0738410949707	-58.964874267578125	0.5473684210526315
-47.28684997558594	-70.7347640991211	0.6947368421052631
30.48879051208496	11.065408706665039	0.6210526315789473
-76.76168823242188	-7.958932399749756	0.47368421052631576
42.24250030517578	-55.330623626708984	0.5578947368421052
-80.1288833618164	-29.08521270751953	0.5578947368421052
-43.45070266723633	-18.183597564697266	0.5473684210526315
-66.3319320678711	-18.530359268188477	0.5052631578947369
-65.06077575683594	-0.29201212525367737	0.5894736842105263
-89.5469741821289	3.4769530296325684	0.6526315789473685
-22.418676376342773	-45.70541763305664	0.47368421052631576
-53.42994689941406	-49.49886703491211	0.4842105263157895
-19.512836456298828	-72.9070816040039	0.6
-22.050630569458008	-62.841522216796875	0.5894736842105263
-65.6495590209961	-59.77445983886719	0.631578947368421
-49.59060287475586	-67.47216796875	0.6842105263157895
45.794864654541016	-54.20712661743164	0.7473684210526316
22.88702392578125	-42.77459716796875	0.5368421052631579
-86.56071472167969	2.8028666973114014	0.5684210526315789
-20.6261043548584	-55.124298095703125	0.5263157894736842
15.887386322021484	-7.244958400726318	0.6842105263157895
-88.80667114257812	5.0312066078186035	0.6105263157894737
-45.72819137573242	-32.82493209838867	0.5789473684210527
-33.910675048828125	-60.74628829956055	0.5052631578947369
-44.83721923828125	-66.09928131103516	0.5789473684210527
-23.173452377319336	-70.38272857666016	0.631578947368421
-65.0367431640625	-58.61036682128906	0.6210526315789473
-43.349273681640625	-61.77824020385742	0.5263157894736842
-62.501914978027344	-56.290931701660156	0.5578947368421052
22.527175903320312	0.9109813570976257	0.6421052631578947
-79.38765716552734	-9.486625671386719	0.5052631578947369
23.195661544799805	-12.062296867370605	0.631578947368421
-76.0181884765625	19.488502502441406	0.5263157894736842
-83.02847290039062	13.252840042114258	0.5157894736842105
-34.53575897216797	-61.626949310302734	0.49473684210526314
-33.23748779296875	-74.18376922607422	0.6
-32.177162170410156	-32.394100189208984	0.5157894736842105
-48.987796783447266	-66.678955078125	0.6421052631578947
-47.80239486694336	-67.06122589111328	0.6
-62.32267761230469	-58.813453674316406	0.5473684210526315
-14.030257225036621	-69.34650421142578	0.6
-11.536724090576172	-67.56888580322266	0.6
27.101726531982422	16.934293746948242	0.5473684210526315
-50.4545783996582	-20.767288208007812	0.49473684210526314
-70.77532958984375	-20.36925506591797	0.4842105263157895
-57.02132797241211	-57.31331253051758	0.3789473684210526
10.538089752197266	17.711408615112305	0.6210526315789473
19.102718353271484	-18.450410842895508	0.5578947368421052
-35.772071838378906	-65.04290771484375	0.5052631578947369
-48.44370651245117	-69.96805572509766	0.7157894736842105
53.48598861694336	-56.063655853271484	0.6736842105263158
-30.513090133666992	-34.42298126220703	0.49473684210526314
-19.25642967224121	-26.601032257080078	0.5052631578947369
-28.590381622314453	-17.331005096435547	0.49473684210526314
-46.23565673828125	-32.974761962890625	0.4842105263157895
19.25422477722168	10.424633979797363	0.631578947368421
-18.486234664916992	-71.6008071899414	0.6
-67.27327728271484	9.648614883422852	0.6736842105263158
15.655887603759766	-6.783134460449219	0.7052631578947368
19.81848907470703	-6.1765289306640625	0.6105263157894737
12.482003211975098	-7.401003837585449	0.6210526315789473
-30.30061149597168	-68.70797729492188	0.6210526315789473
-24.732830047607422	-71.60224914550781	0.6631578947368421
-68.47967529296875	-4.355751037597656	0.4842105263157895
-49.2309455871582	-66.98702239990234	0.6526315789473685
-12.313206672668457	-49.767784118652344	0.4421052631578947
-39.09786605834961	-33.819580078125	0.5263157894736842
-23.068809509277344	-20.38908576965332	0.5263157894736842
-84.58833312988281	4.448490619659424	0.5368421052631579
-1.2355842590332031	28.50913429260254	0.5578947368421052
30.58748435974121	-3.233978748321533	0.7473684210526316
-46.42169189453125	-22.797744750976562	0.5157894736842105
-0.276264488697052	-25.827457427978516	0.6210526315789473
5.546936511993408	-27.86294937133789	0.6842105263157895
-65.72201538085938	-58.72722625732422	0.5894736842105263
-45.832340240478516	-62.58822250366211	0.5157894736842105
-19.70061492919922	-54.953887939453125	0.47368421052631576
-9.519593238830566	-75.02145385742188	0.5789473684210527
-84.6494369506836	-13.649493217468262	0.5684210526315789
-44.11776351928711	15.564379692077637	0.5052631578947369
-29.43899917602539	-23.826818466186523	0.5157894736842105
-16.09231185913086	-24.529342651367188	0.631578947368421
-34.87947463989258	-61.30715560913086	0.5157894736842105
-46.9102783203125	-46.454566955566406	0.5157894736842105
-19.649333953857422	-70.5649642944336	0.6105263157894737
-63.157833099365234	4.179826259613037	0.6105263157894737
-28.86313247680664	-38.91065979003906	0.5052631578947369
-28.088167190551758	-65.02687072753906	0.5894736842105263
-50.875179290771484	-51.54456329345703	0.5263157894736842
-43.19169998168945	-46.2899055480957	0.5052631578947369
-12.996745109558105	32.99619674682617	0.6631578947368421
16.533334732055664	17.06932258605957	0.6210526315789473
-39.50585174560547	31.304176330566406	0.5368421052631579
-34.6901969909668	61.287841796875	0.6947368421052631
69.02886199951172	5.046149730682373	0.7473684210526316
41.31208419799805	1.6055339574813843	0.6736842105263158
81.57049560546875	-11.420431137084961	0.7473684210526316
93.8753433227539	13.39075756072998	0.7263157894736842
39.83340835571289	-64.39940643310547	0.6105263157894737
-6.251168251037598	-42.95187759399414	0.5789473684210527
26.67865562438965	23.3482666015625	0.5894736842105263
22.832130432128906	30.081499099731445	0.7473684210526316
-44.105735778808594	32.91652297973633	0.5684210526315789
15.195197105407715	7.441990375518799	0.631578947368421
11.273500442504883	14.777056694030762	0.6
-21.406774520874023	75.5645751953125	0.6
41.92158508300781	-1.024626612663269	0.7789473684210526
37.648170471191406	-1.2581164836883545	0.7157894736842105
40.7318229675293	12.816024780273438	0.7684210526315789
35.78330612182617	-57.47638702392578	0.7473684210526316
64.0078353881836	27.66370964050293	0.7052631578947368
23.333168029785156	36.84579849243164	0.6736842105263158
74.71137237548828	15.540854454040527	0.7894736842105263
18.77689552307129	31.96706199645996	0.6947368421052631
-16.21840476989746	43.74580001831055	0.47368421052631576
29.655397415161133	9.244558334350586	0.6526315789473685
34.4706916809082	49.43690872192383	0.8210526315789474
-40.084598541259766	30.847070693969727	0.5473684210526315
59.2451057434082	44.62327575683594	0.8526315789473684
12.503074645996094	16.353456497192383	0.5684210526315789
70.27899932861328	-37.3636589050293	0.6842105263157895
68.06232452392578	-37.378761291503906	0.631578947368421
82.4710922241211	22.439144134521484	0.7368421052631579
46.7081298828125	-20.168235778808594	0.6631578947368421
32.07575988769531	38.85150909423828	0.7578947368421052
38.82282257080078	53.97645568847656	0.7894736842105263
-44.15906524658203	27.50200843811035	0.7894736842105263
14.527389526367188	8.01617431640625	0.6631578947368421
26.804471969604492	40.52669906616211	0.631578947368421
-70.6151123046875	12.693378448486328	0.5368421052631579
97.78177642822266	-10.622763633728027	0.831578947368421
20.565534591674805	18.133079528808594	0.6526315789473685
96.20146179199219	3.5897607803344727	0.7789473684210526
67.1308822631836	-10.124893188476562	0.7052631578947368
93.74675750732422	13.852974891662598	0.6736842105263158
98.54491424560547	-8.652664184570312	0.8421052631578947
82.63053894042969	27.944944381713867	0.7473684210526316
32.69611740112305	41.80854034423828	0.7789473684210526
-46.074092864990234	42.33673095703125	0.49473684210526314
-46.373416900634766	38.703346252441406	0.5052631578947369
-51.8757209777832	19.53101348876953	0.47368421052631576
-66.14531707763672	8.249338150024414	0.7263157894736842
20.0744686126709	7.309312343597412	0.6526315789473685
27.102306365966797	-3.261744499206543	0.6947368421052631
76.6548080444336	-3.3834750652313232	0.7263157894736842
65.6816635131836	-11.761528015136719	0.6
103.41918182373047	-17.466163635253906	0.7894736842105263
-9.05451488494873	23.8709716796875	0.7894736842105263
-27.60236930847168	-4.868175029754639	0.5789473684210527
18.013097763061523	36.53103256225586	0.831578947368421
-90.85050201416016	33.305599212646484	0.4631578947368421
-64.45022583007812	-12.802568435668945	0.49473684210526314
30.660560607910156	40.782527923583984	0.631578947368421
-28.708309173583984	-16.24024200439453	0.5052631578947369
-91.96861267089844	29.36001205444336	0.4526315789473684
-53.778564453125	63.76063919067383	0.6
52.21174240112305	-36.67991638183594	0.5684210526315789
58.20177459716797	-54.5606689453125	0.6421052631578947
63.17230987548828	-2.1077215671539307	0.7368421052631579
92.7085189819336	1.3626054525375366	0.7894736842105263
74.93949890136719	15.527826309204102	0.7578947368421052
29.016788482666016	28.97525978088379	0.6631578947368421
-20.00025749206543	32.47359085083008	0.5894736842105263
-8.77542495727539	37.012596130371094	0.5473684210526315
-1.9207991361618042	33.59212875366211	0.7052631578947368
-68.44595336914062	-1.8274894952774048	0.5263157894736842
-15.367098808288574	59.618316650390625	0.5368421052631579
58.371524810791016	-48.57605743408203	0.5473684210526315
-11.145930290222168	-2.3786356449127197	0.5473684210526315
81.6358871459961	-13.539196968078613	0.8
-0.1793469786643982	-18.055850982666016	0.5052631578947369
72.81880187988281	34.108978271484375	0.7578947368421052
92.8463363647461	-3.0447540283203125	0.6947368421052631
34.21552276611328	49.21784591674805	0.7894736842105263
-52.95214080810547	41.26172637939453	0.49473684210526314
59.84920883178711	22.624034881591797	0.631578947368421
-4.455249786376953	40.46783447265625	0.6842105263157895
-20.0615291595459	71.52618408203125	0.6210526315789473
92.95096588134766	-0.22768741846084595	0.7473684210526316
-1.2541913986206055	-12.657341957092285	0.5578947368421052
92.49708557128906	1.6736259460449219	0.7894736842105263
93.91339111328125	17.920501708984375	0.7368421052631579
68.04914855957031	10.548266410827637	0.7894736842105263
92.93629455566406	15.668828964233398	0.7684210526315789
-57.29737091064453	-4.358807563781738	0.6736842105263158
63.31306076049805	21.14362907409668	0.6421052631578947
-68.5479965209961	-8.114739418029785	0.49473684210526314
54.926841735839844	17.46360969543457	0.5263157894736842
-11.769121170043945	43.6019401550293	0.5894736842105263
-47.20185089111328	32.50571823120117	0.5473684210526315
-13.219809532165527	42.75546646118164	0.5263157894736842
50.940860748291016	-17.04386329650879	0.6105263157894737
-1.9196932315826416	-57.62187576293945	0.6
35.062538146972656	-3.6103458404541016	0.7263157894736842
95.0239486694336	4.019393444061279	0.7894736842105263
26.65747833251953	54.082359313964844	0.7157894736842105
13.572797775268555	-36.0129280090332	0.6842105263157895
48.48935317993164	55.66510009765625	0.8210526315789474
-55.66838455200195	46.30021286010742	0.4526315789473684
-11.15433406829834	42.99721908569336	0.5578947368421052
-60.18470001220703	-7.607502460479736	0.5368421052631579
-91.04476928710938	33.44052505493164	0.49473684210526314
78.83778381347656	10.654459953308105	0.831578947368421
27.495195388793945	-65.9926986694336	0.6210526315789473
92.69644927978516	12.849809646606445	0.6631578947368421
67.06427001953125	16.977863311767578	0.6526315789473685
92.04846954345703	3.924389600753784	0.7684210526315789
85.52626037597656	-26.869611740112305	0.631578947368421
22.05926513671875	53.100990295410156	0.6631578947368421
58.83214569091797	11.579848289489746	0.7263157894736842
-14.769668579101562	42.822227478027344	0.49473684210526314
-7.645435333251953	67.81358337402344	0.6
-16.025320053100586	32.184486389160156	0.7157894736842105
-53.58562088012695	34.71403121948242	0.4631578947368421
-10.765983581542969	-4.2606000900268555	0.5263157894736842
38.09572219848633	-39.18932342529297	0.5157894736842105
103.50389862060547	6.907317638397217	0.7789473684210526
74.93065643310547	-5.146084785461426	0.6421052631578947
73.59463500976562	-43.37748336791992	0.5894736842105263
86.59368133544922	-5.04269552230835	0.5684210526315789
81.0550537109375	24.8670654296875	0.6736842105263158
59.35334396362305	14.294164657592773	0.7473684210526316
-11.957646369934082	34.73677444458008	0.6210526315789473
-14.099479675292969	-24.520721435546875	0.6631578947368421
9.415369987487793	30.46681022644043	0.6842105263157895
-58.811981201171875	21.989225387573242	0.5052631578947369
84.42080688476562	25.984752655029297	0.7368421052631579
-15.206002235412598	-3.257207155227661	0.5473684210526315
70.08976745605469	-38.06195068359375	0.631578947368421
45.47801971435547	-63.84828567504883	0.6842105263157895
90.82494354248047	4.004068374633789	0.7894736842105263
95.591552734375	11.806634902954102	0.8
19.820236206054688	23.27593421936035	0.6210526315789473
15.029135704040527	35.07246398925781	0.6526315789473685
-49.43415069580078	31.490934371948242	0.5052631578947369
-29.69285774230957	13.823225975036621	0.6210526315789473
-4.408336639404297	67.39484405517578	0.5789473684210527
-19.496246337890625	70.18978118896484	0.5894736842105263
70.69446563720703	0.024096515029668808	0.7157894736842105
12.05443000793457	15.258968353271484	0.6105263157894737
58.331092834472656	1.725070834159851	0.6631578947368421
80.73728942871094	32.740623474121094	0.8210526315789474
69.43488311767578	4.8216471672058105	0.7368421052631579
-9.014555931091309	-74.7746353149414	0.6210526315789473
61.39825439453125	15.38026237487793	0.7052631578947368
50.68699264526367	47.045597076416016	0.7368421052631579
-21.241308212280273	70.37176513671875	0.5473684210526315
-9.338603973388672	66.98285675048828	0.5473684210526315
20.895469665527344	44.42012405395508	0.6
-61.738677978515625	-7.893439769744873	0.5578947368421052
55.010013580322266	3.1461849212646484	0.7578947368421052
38.37492752075195	-6.552089214324951	0.6105263157894737
97.1377944946289	4.308377742767334	0.7894736842105263
46.99885177612305	-19.144102096557617	0.7578947368421052
73.71878814697266	-30.286365509033203	0.6736842105263158
76.89639282226562	-19.30638885498047	0.631578947368421
27.349262237548828	18.37125587463379	0.5578947368421052
26.91641616821289	21.917057037353516	0.6631578947368421
-65.32215118408203	0.04030890390276909	0.6842105263157895
2.931325912475586	-23.145397186279297	0.5894736842105263
33.516170501708984	57.468772888183594	0.7157894736842105
-41.03578567504883	36.026119232177734	0.6631578947368421
32.812217712402344	-56.622764587402344	0.5684210526315789
101.68553924560547	-16.68206024169922	0.8105263157894737
70.31371307373047	-0.8976114988327026	0.6947368421052631
87.23993682861328	-5.236330509185791	0.6210526315789473
93.06487274169922	5.232382774353027	0.7894736842105263
82.684814453125	36.95658874511719	0.8421052631578947
67.24427032470703	37.63667678833008	0.7052631578947368
13.437891960144043	25.45486068725586	0.7368421052631579
-0.9085321426391602	-38.207496643066406	0.4842105263157895
5.895104885101318	-41.24958038330078	0.5052631578947369
-20.064037322998047	-57.61481475830078	0.5263157894736842
-20.353191375732422	-59.31155776977539	0.6736842105263158
56.82404327392578	-51.209651947021484	0.6631578947368421
-24.684419631958008	-33.8961296081543	0.4842105263157895
16.952608108520508	-30.929594039916992	0.6
-8.234950065612793	-6.829376697540283	0.5263157894736842
55.33701705932617	20.559980392456055	0.6
43.8100700378418	25.162097930908203	0.5368421052631579
24.347305297851562	29.017011642456055	0.6947368421052631
-20.974645614624023	43.410064697265625	0.5157894736842105
57.67425537109375	-54.788875579833984	0.6105263157894737
57.607295989990234	-51.32596969604492	0.7263157894736842
-16.101337432861328	-65.03619384765625	0.6105263157894737
-16.43767547607422	-65.47894287109375	0.7052631578947368
3.356024980545044	-68.08067321777344	0.47368421052631576
23.834447860717773	-35.45401382446289	0.5789473684210527
75.3044662475586	-32.92262649536133	0.6210526315789473
40.3570556640625	66.15003967285156	0.6947368421052631
53.695701599121094	19.367216110229492	0.5894736842105263
64.4875717163086	50.26751708984375	0.7368421052631579
61.64975357055664	38.943084716796875	0.7578947368421052
67.69318389892578	42.39295196533203	0.7052631578947368
-22.508808135986328	16.775800704956055	0.47368421052631576
4.496728420257568	-20.681100845336914	0.5578947368421052
-42.31488800048828	-23.972450256347656	0.5684210526315789
-14.127065658569336	-63.80963134765625	0.6105263157894737
70.96126556396484	-44.19576644897461	0.6210526315789473
69.75680541992188	-43.944297790527344	0.6210526315789473
81.04357147216797	3.25799298286438	0.7263157894736842
74.1342544555664	35.566036224365234	0.7578947368421052
69.42121887207031	46.979393005371094	0.6631578947368421
38.98912048339844	31.547618865966797	0.5473684210526315
-24.05550193786621	-20.349760055541992	0.5157894736842105
59.41935348510742	-0.4593828022480011	0.5789473684210527
-36.150760650634766	68.28767395019531	0.4421052631578947
64.29288482666016	-41.71858596801758	0.5684210526315789
-51.94487380981445	-12.660319328308105	0.6421052631578947
41.981876373291016	20.00785255432129	0.5052631578947369
-40.099037170410156	-50.01289367675781	0.5052631578947369
-4.661993503570557	-71.07841491699219	0.5368421052631579
76.85752868652344	20.216773986816406	0.6947368421052631
82.30902099609375	29.45228385925293	0.631578947368421
71.67759704589844	36.06682586669922	0.7368421052631579
-3.5179195404052734	64.18563842773438	0.5684210526315789
19.312177658081055	58.401058197021484	0.6210526315789473
-26.265066146850586	-2.0659801959991455	0.4526315789473684
-32.19574737548828	-30.20203971862793	0.49473684210526314
-42.45048904418945	-46.412471771240234	0.49473684210526314
-4.919602394104004	-29.276397705078125	0.4842105263157895
-63.430946350097656	-10.93188190460205	0.49473684210526314
-21.756303787231445	-62.881988525390625	0.5578947368421052
-44.55011749267578	-56.77010726928711	0.4842105263157895
51.94038009643555	11.894499778747559	0.6
65.39865112304688	38.45298767089844	0.6842105263157895
-7.057041645050049	11.187615394592285	0.5263157894736842
69.29165649414062	39.10938262939453	0.7578947368421052
-8.7629976272583	-9.716232299804688	0.4842105263157895
64.3427963256836	-25.187265396118164	0.5684210526315789
-16.335865020751953	-14.716980934143066	0.5052631578947369
56.87705993652344	-54.08012008666992	0.6631578947368421
-15.657830238342285	25.53955078125	0.5157894736842105
-23.62677764892578	-3.7535228729248047	0.6210526315789473
19.774362564086914	-50.80260467529297	0.6736842105263158
24.79973030090332	-76.32982635498047	0.6
43.279850006103516	-16.15792465209961	0.6421052631578947
32.27820587158203	26.696928024291992	0.4842105263157895
63.295013427734375	41.35321044921875	0.6631578947368421
40.5440788269043	65.74842071533203	0.6210526315789473
35.710968017578125	52.86972427368164	0.8105263157894737
-3.3951058387756348	65.69652557373047	0.6
11.135540962219238	-8.224044799804688	0.5578947368421052
-8.44317626953125	-0.7536684274673462	0.4526315789473684
-4.657322406768799	-41.91814422607422	0.5368421052631579
-13.144286155700684	-3.530956268310547	0.5263157894736842
57.13192367553711	-53.85563278198242	0.6526315789473685
4.964524745941162	-61.09531784057617	0.6
24.03006362915039	31.244522094726562	0.7473684210526316
72.33710479736328	34.851619720458984	0.7052631578947368
68.52465057373047	51.776363372802734	0.831578947368421
67.51602172851562	43.429107666015625	0.6736842105263158
76.04489135742188	35.43781661987305	0.7684210526315789
36.72818374633789	61.80509948730469	0.6526315789473685
-4.2762556076049805	9.08841323852539	0.5578947368421052
-30.2782039642334	-33.5578498840332	0.49473684210526314
-13.142925262451172	-15.663717269897461	0.5368421052631579
-2.895110607147217	-5.753246784210205	0.4421052631578947
-17.183740615844727	-59.63125228881836	0.5578947368421052
57.681854248046875	-27.86586570739746	0.6631578947368421
-21.114465713500977	8.17935848236084	0.5368421052631579
46.97779083251953	35.84009552001953	0.6210526315789473
86.70604705810547	-1.5146336555480957	0.6947368421052631
-8.493639945983887	0.6253481507301331	0.49473684210526314
-1.0309429168701172	0.3472885489463806	0.5894736842105263
37.52754211425781	68.55265808105469	0.6421052631578947
-11.379722595214844	-8.733736038208008	0.5263157894736842
-7.178262710571289	-22.101612091064453	0.5052631578947369
5.909459590911865	4.82860803604126	0.5157894736842105
60.57851791381836	-48.58344650268555	0.5052631578947369
75.06181335449219	-45.98778533935547	0.6105263157894737
73.67932891845703	-43.76494598388672	0.5684210526315789
98.48038482666016	5.907577991485596	0.7894736842105263
66.09391784667969	53.39754867553711	0.7789473684210526
71.45377349853516	39.3188362121582	0.8
-16.732070922851562	-18.936105728149414	0.5157894736842105
69.6104507446289	34.477176666259766	0.7894736842105263
34.89053726196289	62.08378982543945	0.6842105263157895
5.887794494628906	2.482879877090454	0.5894736842105263
57.645591735839844	-55.329959869384766	0.6210526315789473
-20.497196197509766	-3.5374128818511963	0.5894736842105263
51.020294189453125	15.000112533569336	0.7473684210526316
44.99663162231445	-56.206050872802734	0.6
75.0073471069336	-44.54450607299805	0.5684210526315789
53.61574935913086	-9.383864402770996	0.631578947368421
72.61549377441406	40.19585418701172	0.6105263157894737
97.95760345458984	26.615320205688477	0.8631578947368421
30.280067443847656	52.45506286621094	0.7052631578947368
70.84850311279297	14.108943939208984	0.8105263157894737
74.56334686279297	28.050518035888672	0.6631578947368421
-21.24506950378418	-9.525139808654785	0.5368421052631579
59.608726501464844	-52.814735412597656	0.5789473684210527
54.875980377197266	-55.400848388671875	0.631578947368421
2.7650890350341797	9.498490333557129	0.5789473684210527
73.74423217773438	-44.57697677612305	0.6736842105263158
39.44642639160156	-43.71540832519531	0.4421052631578947
50.05233383178711	13.477579116821289	0.6
52.8762092590332	19.53921890258789	0.5684210526315789
57.3908805847168	63.100582122802734	0.7578947368421052
-33.127750396728516	4.254795551300049	0.5157894736842105
7.986742973327637	-23.848670959472656	0.6
48.051822662353516	-50.9852180480957	0.5473684210526315
-22.311479568481445	-17.37177085876465	0.47368421052631576
-17.31143569946289	-63.08562469482422	0.5368421052631579
44.58604431152344	14.614884376525879	0.4842105263157895
58.1439323425293	-36.13273239135742	0.631578947368421
-4.948091983795166	-74.35919952392578	0.5052631578947369
65.52527618408203	-40.37738037109375	0.6210526315789473
23.538984298706055	77.17071533203125	0.5894736842105263
64.31837463378906	58.09056091308594	0.7368421052631579
-24.87294578552246	24.744516372680664	0.4842105263157895
-33.78562927246094	7.004056453704834	0.4842105263157895
68.58452606201172	1.3413769006729126	0.6947368421052631
43.81760787963867	19.873584747314453	0.5263157894736842
-15.289229393005371	23.024660110473633	0.5473684210526315
58.87809371948242	-28.449989318847656	0.6842105263157895
-69.132568359375	-22.016727447509766	0.49473684210526314
-11.031869888305664	18.58176040649414	0.6
-5.198773384094238	-44.874855041503906	0.5263157894736842
37.73576354980469	-33.60371780395508	0.47368421052631576
22.60823631286621	76.87017822265625	0.5894736842105263
45.445289611816406	18.53225326538086	0.5578947368421052
41.89219665527344	-34.252220153808594	0.6105263157894737
28.55547523498535	-44.39030075073242	0.5157894736842105
86.07093811035156	27.098249435424805	0.8
49.115936279296875	-35.01728439331055	0.5052631578947369
-16.5480899810791	-11.953581809997559	0.4842105263157895
58.01715087890625	-42.17456817626953	0.5368421052631579
-17.737810134887695	-60.517539978027344	0.5894736842105263
0.2706279754638672	5.871923923492432	0.5684210526315789
-22.821430206298828	-65.09440612792969	0.5578947368421052
72.38580322265625	-44.4549674987793	0.6736842105263158
48.968997955322266	30.877288818359375	0.5052631578947369
37.446014404296875	65.89556884765625	0.6736842105263158
80.09859466552734	32.28353500366211	0.8
61.6421012878418	-35.95328903198242	0.6736842105263158
63.643768310546875	35.73711395263672	0.7684210526315789
76.4437255859375	32.3537483215332	0.7578947368421052
-12.129261016845703	-45.374183654785156	0.47368421052631576
-38.1435661315918	-28.365121841430664	0.4421052631578947
40.89826202392578	-34.11973190307617	0.49473684210526314
-15.201242446899414	-62.42390441894531	0.6736842105263158
-37.794986724853516	-58.51466751098633	0.49473684210526314
-1.4357322454452515	-68.78509521484375	0.4631578947368421
-4.557600021362305	-3.4998085498809814	0.4631578947368421
82.83979797363281	29.30344009399414	0.7263157894736842
86.76776123046875	22.957080841064453	0.8210526315789474
85.75950622558594	-0.7851664423942566	0.6842105263157895
66.88479614257812	11.652632713317871	0.7473684210526316
47.7741584777832	11.582984924316406	0.5263157894736842
-72.40443420410156	-34.06340408325195	0.5052631578947369
-68.66143798828125	-10.240498542785645	0.4842105263157895
-69.30713653564453	-19.217233657836914	0.3894736842105263
-61.17411804199219	-22.904146194458008	0.5263157894736842
-67.1738510131836	-32.99252700805664	0.49473684210526314
12.524110794067383	-71.75677490234375	0.5684210526315789
-3.659067153930664	-59.03125762939453	0.6631578947368421
-24.67470359802246	17.07303237915039	0.47368421052631576
50.24454879760742	71.00605010986328	0.8210526315789474
47.119930267333984	60.240325927734375	0.8210526315789474
-35.53392791748047	12.495536804199219	0.5578947368421052
-5.854203701019287	-69.84611511230469	0.5368421052631579
-62.992652893066406	44.254032135009766	0.49473684210526314
-66.91292572021484	-12.214393615722656	0.5052631578947369
-47.02213668823242	16.581893920898438	0.49473684210526314
-64.80039978027344	-11.187334060668945	0.5052631578947369
-4.696372032165527	-46.106842041015625	0.5263157894736842
-4.66841983795166	-55.584190368652344	0.5578947368421052
6.269341945648193	-73.28302001953125	0.5473684210526315
-18.17658042907715	11.217090606689453	0.5052631578947369
29.58405113220215	60.2067756652832	0.6842105263157895
10.125842094421387	42.867225646972656	0.8
37.73518371582031	62.82246017456055	0.7368421052631579
2.639096736907959	-51.4694709777832	0.42105263157894735
-74.24458312988281	-6.101137161254883	0.5368421052631579
-32.830116271972656	69.25525665283203	0.5578947368421052
32.27604293823242	-43.77662658691406	0.5368421052631579
-61.0161247253418	-23.684219360351562	0.5894736842105263
-11.324593544006348	-62.46963119506836	0.6105263157894737
0.9794292449951172	-67.61075592041016	0.5157894736842105
1.9504605531692505	-62.24081039428711	0.5578947368421052
31.51846694946289	-16.660526275634766	0.6421052631578947
50.49665832519531	64.56133270263672	0.8736842105263158
19.217208862304688	59.2227897644043	0.6
-5.499017238616943	28.332275390625	0.631578947368421
16.212039947509766	-49.068050384521484	0.5578947368421052
-26.933063507080078	36.00303649902344	0.42105263157894735
-46.78086853027344	-5.408382892608643	0.5157894736842105
-69.74177551269531	-22.29442596435547	0.5052631578947369
-23.16618537902832	65.17076110839844	0.5473684210526315
4.182273864746094	-75.73709869384766	0.4842105263157895
9.880906105041504	-56.51944351196289	0.5473684210526315
12.882375717163086	-59.99778747558594	0.5578947368421052
-47.70516586303711	-39.73009490966797	0.4631578947368421
30.481122970581055	56.93381118774414	0.6842105263157895
44.74144744873047	54.62732696533203	0.831578947368421
-27.647661209106445	20.942323684692383	0.5263157894736842
-18.807165145874023	-43.40291213989258	0.4631578947368421
-67.48060607910156	-31.961030960083008	0.49473684210526314
-68.11946105957031	-28.156370162963867	0.5263157894736842
-65.56542205810547	-30.165435791015625	0.5894736842105263
-32.97537612915039	31.104354858398438	0.7052631578947368
-59.221519470214844	-22.98656463623047	0.5684210526315789
-39.75072479248047	-51.51692199707031	0.5263157894736842
-70.58485412597656	10.220829010009766	0.5789473684210527
-70.61066436767578	-29.958608627319336	0.47368421052631576
44.30112075805664	54.292606353759766	0.6736842105263158
49.65241241455078	63.56068801879883	0.8421052631578947
12.683756828308105	-63.46529769897461	0.5578947368421052
-10.969435691833496	-60.20738220214844	0.5578947368421052
-36.777584075927734	66.67535400390625	0.5368421052631579
-26.193334579467773	68.7453842163086	0.5157894736842105
-78.53211212158203	-7.329058647155762	0.5368421052631579
-85.96662902832031	4.692789077758789	0.5157894736842105
-57.025665283203125	5.535561561584473	0.5473684210526315
-12.354837417602539	-62.79501724243164	0.6
-35.22542190551758	-40.68962478637695	0.4421052631578947
-39.8383903503418	16.84203338623047	0.4526315789473684
46.721134185791016	66.47517395019531	0.7789473684210526
50.30042266845703	72.1889877319336	0.7894736842105263
4.397302150726318	59.7615852355957	0.5473684210526315
-11.176613807678223	-64.26734924316406	0.6842105263157895
-52.67998123168945	32.79860305786133	0.5473684210526315
-57.2478141784668	4.831489562988281	0.6210526315789473
-64.29356384277344	-4.985650062561035	0.4842105263157895
-64.0283432006836	6.221092224121094	0.631578947368421
-60.3360710144043	-0.950251579284668	0.5157894736842105
-10.22982120513916	-71.31169128417969	0.6
6.246295928955078	-56.8512077331543	0.5263157894736842
-10.5228910446167	10.922351837158203	0.49473684210526314
45.04291534423828	51.73738098144531	0.6842105263157895
48.2839241027832	56.55721664428711	0.8
45.10982894897461	64.50779724121094	0.8
29.157957077026367	-34.15159225463867	0.6210526315789473
-64.86827850341797	5.810056209564209	0.6
-59.308990478515625	-29.504199981689453	0.7052631578947368
-12.617626190185547	-64.77623748779297	0.5894736842105263
-33.70633316040039	65.21853637695312	0.5684210526315789
-47.890220642089844	-59.81744384765625	0.5157894736842105
-5.048917293548584	-58.4016227722168	0.6105263157894737
0.10612071305513382	-63.414222717285156	0.4842105263157895
-4.83872127532959	53.959327697753906	0.6842105263157895
51.01591110229492	63.850502014160156	0.9157894736842105
48.614959716796875	70.07646942138672	0.8210526315789474
14.988068580627441	60.063018798828125	0.5684210526315789
-8.884649276733398	-65.07160186767578	0.6421052631578947
-36.955448150634766	56.038368225097656	0.5473684210526315
-75.40838623046875	34.5772819519043	0.4631578947368421
-45.8832893371582	-3.866391658782959	0.4526315789473684
-65.6707534790039	-20.6214599609375	0.49473684210526314
52.00902557373047	-27.893875122070312	0.631578947368421
-2.1218602657318115	-49.1840934753418	0.5052631578947369
26.444686889648438	-47.38926696777344	0.5157894736842105
14.687858581542969	60.106937408447266	0.5157894736842105
48.010292053222656	60.845333099365234	0.7894736842105263
42.80794143676758	61.16407012939453	0.7052631578947368
-22.160829544067383	8.495318412780762	0.5263157894736842
-50.072166442871094	-16.300037384033203	0.5263157894736842
-70.89041900634766	-7.61742639541626	0.4526315789473684
-58.55119323730469	0.8211538791656494	0.5684210526315789
-65.65242004394531	-30.637495040893555	0.5473684210526315
0.30956199765205383	26.72702407836914	0.5263157894736842
-37.178466796875	-22.618301391601562	0.4842105263157895
-10.267814636230469	-73.73648071289062	0.6105263157894737
-4.19299840927124	-58.767826080322266	0.6421052631578947
-54.59450912475586	-34.9632682800293	0.4526315789473684
41.38936233520508	70.15165710449219	0.7894736842105263
49.148624420166016	62.34089279174805	0.8210526315789474
22.02526092529297	61.01366424560547	0.6631578947368421
-43.95993423461914	-13.606080055236816	0.4421052631578947
-61.295684814453125	-56.801422119140625	0.5473684210526315
-36.48889923095703	-18.518754959106445	0.5368421052631579
-64.85953521728516	-56.89345932006836	0.5789473684210527
-64.29077911376953	36.49177932739258	0.49473684210526314
13.124920845031738	-55.71585464477539	0.4526315789473684
-8.953333854675293	-74.6848373413086	0.6
-45.80803680419922	-34.849552154541016	0.47368421052631576
-27.93058204650879	5.864078521728516	0.6210526315789473
1.2130029201507568	57.719154357910156	0.5368421052631579
8.972027778625488	55.35272979736328	0.5157894736842105
-22.047494888305664	-49.024993896484375	0.4631578947368421
-7.0638580322265625	-56.64718246459961	0.5157894736842105
-80.52136993408203	-21.256399154663086	0.27368421052631575
-73.55565643310547	1.9867072105407715	0.23157894736842105
-55.03589630126953	-35.089229583740234	0.4526315789473684
-71.03705596923828	-11.502238273620605	0.43157894736842106
-68.35504150390625	-32.951141357421875	0.5052631578947369
-16.94420623779297	-76.47831726074219	0.6736842105263158
-9.742663383483887	-60.03385543823242	0.5052631578947369
-13.87346076965332	9.746045112609863	0.49473684210526314
27.3546199798584	59.044776916503906	0.7052631578947368
41.61358642578125	66.28295135498047	0.7368421052631579
-36.569305419921875	5.743459224700928	0.4842105263157895
22.777660369873047	-59.92060089111328	0.5052631578947369
-63.075660705566406	43.98308181762695	0.49473684210526314
-74.6530532836914	-7.211517333984375	0.5578947368421052
-39.17709732055664	11.463455200195312	0.5052631578947369
-35.87519836425781	27.282602310180664	0.49473684210526314
-43.500816345214844	0.3151666522026062	0.5473684210526315
-37.58000946044922	-48.60035705566406	0.5368421052631579
16.263883590698242	-73.83042907714844	0.6421052631578947
-18.84012794494629	11.965078353881836	0.5894736842105263
28.480377197265625	61.39695358276367	0.5052631578947369
11.949453353881836	45.325782775878906	0.7157894736842105
38.64458084106445	62.40757369995117	0.7263157894736842
4.391724586486816	-49.90451431274414	0.4631578947368421
-76.36663818359375	-3.9573516845703125	0.5473684210526315
-32.37054443359375	68.4200439453125	0.631578947368421
34.331851959228516	-45.400413513183594	0.4421052631578947
-60.77021408081055	-24.272130966186523	0.7263157894736842
-10.576299667358398	-62.44468307495117	0.6210526315789473
3.837110996246338	-66.16004180908203	0.5052631578947369
3.34017276763916	-64.42929077148438	0.5052631578947369
25.036996841430664	-16.302223205566406	0.5473684210526315
73.62074279785156	-23.171768188476562	0.6210526315789473
13.60769271850586	63.634124755859375	0.6736842105263158
-54.740753173828125	61.93846130371094	0.5789473684210527
15.800518035888672	-49.07518768310547	0.5473684210526315
-41.406822204589844	18.745786666870117	0.42105263157894735
-23.693775177001953	64.40645599365234	0.5473684210526315
-68.843994140625	-21.823091506958008	0.49473684210526314
-65.37743377685547	20.298921585083008	0.6631578947368421
-32.424930572509766	-73.50582122802734	0.5684210526315789
9.658476829528809	-55.2397575378418	0.5578947368421052
13.082270622253418	-60.07413101196289	0.5684210526315789
-37.376617431640625	14.669554710388184	0.5684210526315789
33.34316635131836	47.053035736083984	0.7052631578947368
44.98686981201172	54.633426666259766	0.8526315789473684
-27.57411766052246	20.984134674072266	0.5157894736842105
-21.463375091552734	-62.53091049194336	0.6
-55.73463439941406	-41.57286834716797	0.5052631578947369
-67.80093383789062	-28.287832260131836	0.5368421052631579
-44.60729217529297	-49.408477783203125	0.4842105263157895
-39.8328971862793	2.3870697021484375	0.5157894736842105
-59.27126693725586	-23.018657684326172	0.5578947368421052
8.207632064819336	-68.74066925048828	0.5157894736842105
-57.300140380859375	-4.390347003936768	0.6947368421052631
-71.4188461303711	-33.507076263427734	0.4842105263157895
24.608356475830078	53.346195220947266	0.7263157894736842
49.74945068359375	63.66360855102539	0.8210526315789474
-19.882965087890625	13.833917617797852	0.5684210526315789
4.995365142822266	-50.95534133911133	0.4842105263157895
-35.57710647583008	66.26282501220703	0.49473684210526314
-66.38662719726562	19.32082748413086	0.7052631578947368
-41.18539810180664	-20.46536636352539	0.5684210526315789
-27.306800842285156	-18.774415969848633	0.49473684210526314
-14.730559349060059	-63.76591110229492	0.5789473684210527
6.744250297546387	-50.21567916870117	0.5473684210526315
-35.34706497192383	-41.03670883178711	0.4105263157894737
-37.865848541259766	-3.745682954788208	0.47368421052631576
47.257659912109375	66.82537841796875	0.8631578947368421
50.30815124511719	71.11202239990234	0.8
-26.348207473754883	21.066715240478516	0.49473684210526314
-9.34925651550293	-64.87457275390625	0.6421052631578947
-53.0713005065918	33.48746109008789	0.5263157894736842
-57.53874969482422	4.756465911865234	0.5789473684210527
-39.10307312011719	-20.239715576171875	0.5263157894736842
-71.03660583496094	26.761690139770508	0.49473684210526314
-65.94696807861328	-20.897432327270508	0.49473684210526314
13.963888168334961	-70.79962921142578	0.5052631578947369
8.278314590454102	-60.32256317138672	0.5368421052631579
25.736713409423828	-23.27764892578125	0.5473684210526315
-8.232978820800781	-6.886120796203613	0.5157894736842105
18.97048568725586	62.03693389892578	0.6736842105263158
-23.99148941040039	21.99148941040039	0.6105263157894737
-14.630756378173828	9.402629852294922	0.4105263157894737
-66.72474670410156	-10.677757263183594	0.4842105263157895
-63.61789321899414	-26.359037399291992	0.6210526315789473
-12.525189399719238	-65.0614013671875	0.6
-37.29560470581055	66.23421478271484	0.5578947368421052
-61.12395095825195	-58.18925476074219	0.5684210526315789
10.175943374633789	-58.69096755981445	0.5052631578947369
20.132646560668945	-14.741741180419922	0.5368421052631579
-4.87208366394043	53.936710357666016	0.6631578947368421
51.011985778808594	63.92499542236328	0.9157894736842105
48.39741134643555	69.9549331665039	0.8421052631578947
52.61151123046875	12.551368713378906	0.631578947368421
12.796884536743164	-50.756507873535156	0.5578947368421052
-37.019859313964844	55.75583267211914	0.5684210526315789
-72.53143310546875	34.2782096862793	0.49473684210526314
-47.101768493652344	-2.4905216693878174	0.42105263157894735
-52.047462463378906	-2.6589043140411377	0.49473684210526314
-2.9202349185943604	-20.61336326599121	0.4842105263157895
0.717488706111908	-60.340091705322266	0.5157894736842105
29.48772430419922	-49.55144119262695	0.49473684210526314
-30.562850952148438	-0.8034377694129944	0.4842105263157895
48.82488250732422	59.3765754699707	0.7789473684210526
48.006690979003906	57.02327346801758	0.7473684210526316
46.399658203125	7.53471565246582	0.5578947368421052
-84.59982299804688	4.079133987426758	0.5263157894736842
-68.6579360961914	1.2947025299072266	0.6421052631578947
-58.39927291870117	0.6656004190444946	0.5684210526315789
-85.56245422363281	-8.055533409118652	0.5789473684210527
-20.78956413269043	-22.64927101135254	0.4842105263157895
-39.98876953125	-23.403247833251953	0.5789473684210527
-10.868390083312988	-73.60438537597656	0.6631578947368421
-5.07567834854126	-58.30902862548828	0.6
-54.94790267944336	-33.91412353515625	0.5263157894736842
41.354888916015625	70.21186828613281	0.7789473684210526
49.28409957885742	61.01698303222656	0.8210526315789474
22.236961364746094	60.81815719604492	0.6947368421052631
-38.730709075927734	-40.68604278564453	0.43157894736842106
-76.82908630371094	-29.07200050354004	0.5052631578947369
-52.56917190551758	3.126328468322754	0.6421052631578947
-61.72258377075195	-25.965356826782227	0.6
-72.10954284667969	19.21003532409668	0.6210526315789473
12.950261116027832	-55.74319076538086	0.49473684210526314
10.052114486694336	-72.41394805908203	0.5368421052631579
-45.789756774902344	-34.83467102050781	0.4631578947368421
-27.989360809326172	6.843376159667969	0.6210526315789473
-17.81108856201172	23.38096046447754	0.5052631578947369
25.407581329345703	55.36548614501953	0.6736842105263158
-2.274092674255371	-53.61042404174805	0.5157894736842105
-7.055534362792969	-56.53806686401367	0.47368421052631576
-71.55743408203125	-33.329124450683594	0.47368421052631576
-69.28573608398438	-9.46753215789795	0.5052631578947369
-65.09178161621094	-20.351747512817383	0.4631578947368421
-69.62174224853516	-11.416975975036621	0.5368421052631579
-61.05585861206055	-37.98122787475586	0.49473684210526314
14.692736625671387	-71.31668853759766	0.5578947368421052
-6.12389612197876	-59.94517135620117	0.6210526315789473
-15.220793724060059	9.222709655761719	0.4526315789473684
9.678498268127441	58.964088439941406	0.5368421052631579
30.07071876525879	45.06524658203125	0.6421052631578947
-36.54337692260742	5.62049674987793	0.4631578947368421
28.694459915161133	-51.20027160644531	0.4631578947368421
-63.34153366088867	43.613304138183594	0.4842105263157895
-61.989105224609375	31.84390640258789	0.5157894736842105
-46.18522644042969	16.350759506225586	0.49473684210526314
-65.10649871826172	-11.149371147155762	0.5052631578947369
-43.044105529785156	-4.165322303771973	0.49473684210526314
-27.08379554748535	-52.36323928833008	0.5789473684210527
69.29317474365234	-12.579438209533691	0.6736842105263158
-18.5775089263916	11.689079284667969	0.5473684210526315
28.50355339050293	57.04235076904297	0.6421052631578947
-25.926071166992188	36.90971374511719	0.47368421052631576
26.53085708618164	-22.811031341552734	0.5894736842105263
2.748002290725708	-47.85542678833008	0.3894736842105263
-74.35391235351562	-6.277896881103516	0.5263157894736842
-30.64305305480957	67.03650665283203	0.5894736842105263
36.69685363769531	-43.136558532714844	0.43157894736842106
-76.0002212524414	-21.623872756958008	0.4421052631578947
-7.948984146118164	-60.85457992553711	0.5473684210526315
5.750431060791016	-66.57942199707031	0.5578947368421052
2.7025837898254395	-63.64402389526367	0.5263157894736842
25.012432098388672	-16.225322723388672	0.5473684210526315
73.94668579101562	-23.27422332763672	0.6105263157894737
18.00958251953125	72.30848693847656	0.631578947368421
-71.4773178100586	-18.671316146850586	0.5157894736842105
15.350027084350586	-49.19479751586914	0.5473684210526315
-49.923004150390625	16.11231231689453	0.47368421052631576
-26.337438583374023	57.04733657836914	0.5894736842105263
-59.28618240356445	-27.115825653076172	0.5578947368421052
-32.44298553466797	55.38654708862305	0.6
-32.4977912902832	-73.43753814697266	0.5578947368421052
9.052295684814453	-57.776885986328125	0.5157894736842105
23.97768211364746	-18.19415855407715	0.6947368421052631
-20.750513076782227	5.471149921417236	0.5368421052631579
31.17190170288086	47.46756362915039	0.631578947368421
48.28757095336914	68.7313461303711	0.894736842105263
-27.306283950805664	21.084903717041016	0.5157894736842105
-15.950932502746582	-48.14023208618164	0.5263157894736842
-55.982086181640625	-41.5409049987793	0.49473684210526314
-48.19676971435547	-33.075286865234375	0.5789473684210527
-44.462772369384766	-49.703269958496094	0.49473684210526314
-40.9527473449707	-6.278397083282471	0.4421052631578947
-67.32286071777344	-11.089147567749023	0.5052631578947369
8.65969467163086	-68.87947845458984	0.5052631578947369
-43.423179626464844	-10.767091751098633	0.5052631578947369
-70.34978485107422	-33.376953125	0.47368421052631576
24.083660125732422	53.396766662597656	0.6842105263157895
41.246124267578125	58.63730239868164	0.7684210526315789
-19.97285270690918	13.68840217590332	0.5473684210526315
5.039250373840332	-51.1649169921875	0.5052631578947369
-35.77018737792969	66.62739562988281	0.5368421052631579
-31.472503662109375	66.81767272949219	0.6
-50.64458465576172	-18.975460052490234	0.47368421052631576
-20.424278259277344	39.637001037597656	0.4842105263157895
-14.694625854492188	-63.734134674072266	0.6
-8.725913047790527	-62.06865692138672	0.6
-37.22407531738281	-42.58857727050781	0.49473684210526314
-38.08003234863281	-4.5795979499816895	0.42105263157894735
37.86861801147461	66.6374740600586	0.6842105263157895
50.956321716308594	72.78648376464844	0.7473684210526316
-57.80427169799805	-36.465797424316406	0.47368421052631576
-11.86449146270752	-64.23934936523438	0.6210526315789473
-63.9677734375	44.8243522644043	0.4631578947368421
-57.864803314208984	4.2647294998168945	0.5684210526315789
-50.45148849487305	-18.836917877197266	0.5052631578947369
-64.32162475585938	5.257843017578125	0.5578947368421052
-65.98599243164062	-21.24069595336914	0.5052631578947369
19.670686721801758	-64.53707885742188	0.5157894736842105
10.607999801635742	-62.05519485473633	0.5263157894736842
12.798531532287598	-45.17497634887695	0.47368421052631576
-30.687210083007812	21.56104278564453	0.5263157894736842
18.434656143188477	59.67863845825195	0.5578947368421052
-23.33913230895996	20.85760498046875	0.6210526315789473
-14.534318923950195	2.377265214920044	0.49473684210526314
-67.01353454589844	-11.712974548339844	0.49473684210526314
-63.17643356323242	-26.396879196166992	0.5684210526315789
-9.74162483215332	-68.21592712402344	0.5684210526315789
-36.555877685546875	60.397064208984375	0.5894736842105263
-45.19448471069336	-27.61366081237793	0.4631578947368421
8.311524391174316	-59.53402328491211	0.4631578947368421
21.360118865966797	-13.485876083374023	0.6
-5.344665050506592	54.04084777832031	0.6105263157894737
50.761295318603516	64.06179809570312	0.9157894736842105
48.32683181762695	69.88822174072266	0.8526315789473684
-28.561452865600586	2.75083589553833	0.5894736842105263
12.389897346496582	-50.65409469604492	0.5368421052631579
-63.474918365478516	8.171003341674805	0.6210526315789473
-72.02780151367188	38.624698638916016	0.4631578947368421
-44.79092025756836	-12.159235954284668	0.3789473684210526
-65.9422378540039	-13.048137664794922	0.49473684210526314
-1.656122088432312	-20.802894592285156	0.4631578947368421
-0.8950228691101074	-60.06145095825195	0.5789473684210527
27.766042709350586	-47.569732666015625	0.5052631578947369
8.72827434539795	-46.43178939819336	0.4631578947368421
13.989524841308594	68.42025756835938	0.5368421052631579
47.041290283203125	61.08705139160156	0.8
-4.4358086585998535	54.48006057739258	0.6421052631578947
-49.548370361328125	-17.49817657470703	0.5157894736842105
-70.54694366455078	-7.6656904220581055	0.5157894736842105
-60.349891662597656	4.616447448730469	0.6105263157894737
-65.79686737060547	-30.66304588317871	0.5473684210526315
-30.637060165405273	-14.484272956848145	0.47368421052631576
-49.336219787597656	-20.558225631713867	0.49473684210526314
6.118329048156738	-69.90523529052734	0.4421052631578947
7.115090847015381	-58.97789764404297	0.49473684210526314
-47.16623306274414	-53.96733474731445	0.5789473684210527
47.9312629699707	64.38469696044922	0.831578947368421
49.40333557128906	61.434814453125	0.8
-23.226409912109375	9.139348030090332	0.47368421052631576
-15.72358226776123	-51.218502044677734	0.4842105263157895
-77.15852355957031	-29.286014556884766	0.49473684210526314
-62.365257263183594	5.817275524139404	0.6210526315789473
-75.70427703857422	-29.80314064025879	0.5052631578947369
-67.73699188232422	28.681310653686523	0.4842105263157895
13.526189804077148	-55.71592330932617	0.43157894736842106
4.849391460418701	-66.89218139648438	0.5157894736842105
-33.0774040222168	-78.85775756835938	0.6526315789473685
-25.287002563476562	1.3503849506378174	0.631578947368421
-65.93074035644531	-28.299253463745117	0.5263157894736842
31.551315307617188	60.773372650146484	0.6842105263157895
-45.78691482543945	-4.548828601837158	0.4842105263157895
-3.6798412799835205	-50.615909576416016	0.49473684210526314
-73.51714324951172	1.9885281324386597	0.17894736842105263
-71.88539123535156	-38.71098709106445	0.4842105263157895
-59.102928161621094	-18.820884704589844	0.7052631578947368
-83.0560531616211	-8.954850196838379	0.5684210526315789
-64.244384765625	-60.81798553466797	0.6736842105263158
-16.82597541809082	-68.5465087890625	0.7052631578947368
2.4503047466278076	-18.69536018371582	0.5157894736842105
26.318359375	-76.40229034423828	0.5789473684210527
42.870365142822266	-64.43302917480469	0.6842105263157895
65.15142822265625	-13.354705810546875	0.5157894736842105
39.040042877197266	39.82078552246094	0.6526315789473685
-64.63606262207031	-33.69512176513672	0.5263157894736842
-53.530670166015625	-13.284415245056152	0.5157894736842105
-43.709930419921875	-53.6361198425293	0.5578947368421052
-78.31668090820312	-27.6889591217041	0.49473684210526314
-67.72228240966797	-42.91742706298828	0.6526315789473685
3.3368844985961914	-75.64328002929688	0.5052631578947369
-37.73720169067383	-65.85476684570312	0.5473684210526315
-64.64828491210938	-48.769474029541016	0.6105263157894737
34.24947738647461	-70.76355743408203	0.5894736842105263
-46.83503723144531	-71.83787536621094	0.631578947368421
-24.249794006347656	-65.03594207763672	0.5684210526315789
-3.305877447128296	-20.045917510986328	0.4842105263157895
-55.341888427734375	-30.507802963256836	0.6421052631578947
-76.10366821289062	-26.866622924804688	0.5052631578947369
-55.65394592285156	-41.27912139892578	0.5052631578947369
-68.65342712402344	-31.092348098754883	0.4421052631578947
-77.36598205566406	-34.72905731201172	0.5157894736842105
-39.085243225097656	-47.45849609375	0.49473684210526314
-1.3507541418075562	-67.80728149414062	0.49473684210526314
-12.374420166015625	-69.6631851196289	0.5684210526315789
-57.18128204345703	-47.43626022338867	0.4842105263157895
-29.12046241760254	-75.26070404052734	0.5789473684210527
20.112133026123047	-8.727405548095703	0.6210526315789473
11.836956977844238	-7.47416353225708	0.6
-52.127323150634766	-56.07469940185547	0.5578947368421052
-75.53150939941406	-31.526620864868164	0.49473684210526314
-78.02700805664062	-32.865638732910156	0.3894736842105263
-75.1483383178711	-32.63908767700195	0.49473684210526314
-70.34334564208984	-21.92398452758789	0.5052631578947369
-44.062381744384766	-59.46064376831055	0.5578947368421052
-35.100215911865234	-63.955039978027344	0.4631578947368421
-34.09364700317383	-59.06547164916992	0.5473684210526315
8.505048751831055	-20.836122512817383	0.6
25.742433547973633	-71.28453063964844	0.5894736842105263
30.18705177307129	-71.92749786376953	0.5052631578947369
-2.18548583984375	-23.078296661376953	0.5789473684210527
-55.95124435424805	-34.70733642578125	0.47368421052631576
-76.00425720214844	-27.615001678466797	0.4631578947368421
-52.01482391357422	-2.7941367626190186	0.49473684210526314
-71.78252410888672	-38.77286911010742	0.5052631578947369
-65.08672332763672	-53.95281219482422	0.5684210526315789
-34.0459098815918	-41.60429000854492	0.4105263157894737
-34.71257781982422	-42.28304672241211	0.43157894736842106
-43.89402770996094	0.1352481245994568	0.49473684210526314
72.37853240966797	8.597140312194824	0.6526315789473685
-36.57428741455078	-58.524967193603516	0.5052631578947369
25.302711486816406	-71.42292022705078	0.5578947368421052
-57.55766677856445	-37.567623138427734	0.4421052631578947
-67.90396881103516	-29.733375549316406	0.47368421052631576
-67.22299194335938	-16.777400970458984	0.4631578947368421
-67.31163024902344	-31.369888305664062	0.4842105263157895
-68.15087127685547	-23.75442886352539	0.47368421052631576
-78.5845947265625	-8.169958114624023	0.5263157894736842
-43.76636505126953	-53.543819427490234	0.5578947368421052
34.59706497192383	-18.405254364013672	0.6
-61.72811508178711	-39.41181182861328	0.5263157894736842
72.60919189453125	-11.832462310791016	0.6842105263157895
44.90784454345703	-63.655818939208984	0.631578947368421
35.47883987426758	-27.912038803100586	0.5473684210526315
-61.91940689086914	-33.68939208984375	0.5052631578947369
-64.8013687133789	-49.060455322265625	0.6526315789473685
-63.3711051940918	-3.7620630264282227	0.5578947368421052
-46.3177375793457	-49.119686126708984	0.4421052631578947
-9.91565990447998	30.523563385009766	0.6105263157894737
-81.27892303466797	-6.836552619934082	0.5157894736842105
-55.63679122924805	-43.5530891418457	0.5052631578947369
-52.44270324707031	-45.77219772338867	0.43157894736842106
-49.841453552246094	-51.94745635986328	0.5368421052631579
-17.046533584594727	-55.40394973754883	0.5578947368421052
-30.223581314086914	-68.59854888916016	0.6631578947368421
76.3471908569336	-1.9680631160736084	0.7157894736842105
3.9595210552215576	-74.73578643798828	0.49473684210526314
-61.71870803833008	-43.67374038696289	0.5052631578947369
-72.21739959716797	-34.87580108642578	0.5263157894736842
-76.25879669189453	-37.9434814453125	0.5052631578947369
-61.67083740234375	-59.035587310791016	0.5894736842105263
-65.1053695678711	-39.14125442504883	0.5368421052631579
-41.092262268066406	-50.69729995727539	0.5052631578947369
-35.149471282958984	-66.91738891601562	0.5684210526315789
-1.8233808279037476	-63.116275787353516	0.5684210526315789
-47.896541595458984	-69.53472900390625	0.631578947368421
-10.824443817138672	4.032720565795898	0.5368421052631579
44.39759826660156	-63.223228454589844	0.5789473684210527
1.7177598476409912	-70.89396667480469	0.5052631578947369
-0.21381105482578278	-25.20824432373047	0.5578947368421052
-70.2886734008789	-34.49448776245117	0.47368421052631576
-48.773353576660156	-66.32990264892578	0.631578947368421
-72.7497787475586	-23.44997787475586	0.49473684210526314
-85.6963882446289	-8.494531631469727	0.6
-47.64116668701172	-40.36962890625	0.4842105263157895
18.20913314819336	-67.16622924804688	0.4421052631578947
34.980072021484375	-18.17401695251465	0.6105263157894737
45.76870346069336	-25.660520553588867	0.5894736842105263
31.068824768066406	-71.37174987792969	0.5157894736842105
37.167484283447266	-22.173954010009766	0.49473684210526314
-33.23854064941406	-60.7901496887207	0.5157894736842105
-73.91165924072266	-35.120609283447266	0.5473684210526315
-75.44108581542969	-31.96904182434082	0.5052631578947369
-64.15774536132812	-39.97481155395508	0.5368421052631579
-76.8223648071289	-27.33165740966797	0.4842105263157895
-76.31936645507812	-36.024906158447266	0.5578947368421052
-41.22971725463867	-50.68220520019531	0.5052631578947369
-56.68787384033203	-47.031734466552734	0.47368421052631576
8.354454040527344	-78.96470642089844	0.5263157894736842
6.851907730102539	-22.302217483520508	0.5894736842105263
27.55466079711914	-71.60568237304688	0.5684210526315789
66.63967895507812	29.758052825927734	0.6631578947368421
15.452737808227539	-8.771944999694824	0.5789473684210527
-67.66529846191406	-23.935279846191406	0.5263157894736842
-21.344961166381836	-9.661869049072266	0.5473684210526315
-66.1775894165039	-28.25503921508789	0.5578947368421052
-66.26476287841797	-37.409873962402344	0.5263157894736842
-85.2413558959961	-9.923025131225586	0.5789473684210527
-38.694698333740234	-61.82357406616211	0.5368421052631579
29.00514793395996	-69.84069061279297	0.4842105263157895
25.821170806884766	-70.10389709472656	0.5473684210526315
-13.15415096282959	-58.35741424560547	0.5894736842105263
42.04253387451172	-62.239295959472656	0.5789473684210527
-48.02394485473633	-71.29975891113281	0.6736842105263158
27.823307037353516	-14.412569046020508	0.5789473684210527
-61.55729293823242	-44.899356842041016	0.5473684210526315
-63.63595962524414	-18.016271591186523	0.5052631578947369
-70.62681579589844	-29.81954002380371	0.4526315789473684
-81.13893127441406	-7.748158931732178	0.49473684210526314
42.98942184448242	-36.20613479614258	0.6
-64.1019287109375	-38.01133346557617	0.5263157894736842
-45.149070739746094	-59.50187683105469	0.5473684210526315
-33.27902603149414	-45.925819396972656	0.49473684210526314
46.472347259521484	-26.261154174804688	0.5578947368421052
41.70445251464844	-63.19075393676758	0.5894736842105263
-34.96171188354492	-64.59675598144531	0.5052631578947369
-48.217716217041016	-69.70355987548828	0.7157894736842105
-35.966041564941406	-50.705230712890625	0.5473684210526315
-68.88758850097656	-11.764375686645508	0.47368421052631576
-31.62598419189453	-46.80324935913086	0.49473684210526314
-74.65789031982422	-30.449430465698242	0.5578947368421052
-65.3646240234375	-39.28570556640625	0.5368421052631579
-47.186161041259766	-59.0620002746582	0.5263157894736842
-16.22953987121582	-42.55959701538086	0.49473684210526314
23.22809410095215	-71.55992126464844	0.5684210526315789
-54.35645294189453	-64.29421997070312	0.6
22.745527267456055	-44.6961784362793	0.5578947368421052
49.71234130859375	-56.32905197143555	0.5263157894736842
19.0884952545166	-10.39806842803955	0.6421052631578947
-64.40434265136719	-52.632781982421875	0.6105263157894737
-75.80451202392578	-27.131973266601562	0.47368421052631576
-13.642271995544434	-30.8441219329834	0.4631578947368421
-68.41729736328125	-22.586063385009766	0.4842105263157895
-54.15752410888672	-38.03461456298828	0.6
-85.9129867553711	-10.68505859375	0.5684210526315789
-33.974483489990234	-43.121986389160156	0.3789473684210526
34.4169807434082	-71.0589828491211	0.6421052631578947
-49.45722961425781	-69.81648254394531	0.6947368421052631
72.90535736083984	2.0791003704071045	0.6631578947368421
-35.07368850708008	-68.49459838867188	0.5473684210526315
104.20045471191406	-1.0566214323043823	0.7578947368421052
-62.01982498168945	-57.14777755737305	0.5894736842105263
-67.6229248046875	-9.887211799621582	0.5052631578947369
-56.37311553955078	-40.59650421142578	0.49473684210526314
-74.88832092285156	-33.26434326171875	0.5157894736842105
-47.61826705932617	-23.74142074584961	0.5157894736842105
-64.38267517089844	-28.95924949645996	0.5473684210526315
-35.95509719848633	-58.76917266845703	0.49473684210526314
-35.50530242919922	-42.64387893676758	0.4526315789473684
33.16814041137695	-28.64767074584961	0.6631578947368421
74.62042999267578	-10.411430358886719	0.5578947368421052
-9.315330505371094	0.7943224310874939	0.5052631578947369
32.93464660644531	-12.4332914352417	0.6
-65.13504028320312	-52.575199127197266	0.6105263157894737
-58.12205505371094	-39.06120681762695	0.49473684210526314
-21.185640335083008	-34.759727478027344	0.4631578947368421
-5.602351665496826	30.51105499267578	0.6631578947368421
-36.12031173706055	67.34010314941406	0.5157894736842105
-76.70198822021484	-34.45985794067383	0.5052631578947369
-54.3684196472168	-42.937095642089844	0.4526315789473684
-21.425691604614258	-35.967079162597656	0.4526315789473684
6.955214023590088	-21.745328903198242	0.5789473684210527
41.23090744018555	39.361412048339844	0.5578947368421052
76.94961547851562	-10.211670875549316	0.6526315789473685
-2.3815765380859375	-19.934009552001953	0.5052631578947369
-54.867340087890625	-50.432167053222656	0.5052631578947369
-112.00138854980469	40.27912902832031	0.4842105263157895
-112.03546905517578	40.29084014892578	0.4631578947368421
-17.47844886779785	-61.60499572753906	0.5789473684210527
-45.54829406738281	13.076998710632324	0.47368421052631576
-112.32450103759766	40.4873161315918	0.4631578947368421
-113.08289337158203	41.03652572631836	0.3157894736842105
98.36184692382812	-10.593844413757324	0.8526315789473684
92.86617279052734	-8.190834045410156	0.7368421052631579
91.66936492919922	12.382377624511719	0.7263157894736842
68.93360137939453	43.99507141113281	0.7684210526315789
41.2136344909668	64.91461944580078	0.6842105263157895
41.15364074707031	-23.506126403808594	0.6421052631578947
-57.69519805908203	38.577877044677734	0.49473684210526314
-49.04933166503906	20.888675689697266	0.5052631578947369
-54.84375762939453	12.585912704467773	0.49473684210526314
-57.0986328125	15.453734397888184	0.47368421052631576
-33.71335983276367	5.8249077796936035	0.5052631578947369
-3.6652510166168213	-51.1420783996582	0.49473684210526314
80.22081756591797	-19.25628089904785	0.6
49.16674041748047	29.89476203918457	0.5684210526315789
74.02765655517578	27.88034439086914	0.6631578947368421
56.62006378173828	23.756288528442383	0.6105263157894737
57.22572708129883	-7.919734001159668	0.7052631578947368
6.725430011749268	73.33983612060547	0.6736842105263158
-66.61136627197266	41.48274230957031	0.47368421052631576
-35.90718460083008	-0.1476902961730957	0.49473684210526314
-9.784262657165527	50.70722961425781	0.5368421052631579
-18.72096061706543	29.779460906982422	0.5684210526315789
7.698327541351318	-43.168067932128906	0.49473684210526314
37.602813720703125	-30.464431762695312	0.47368421052631576
35.921810150146484	18.96480941772461	0.6421052631578947
54.923336029052734	19.447484970092773	0.7368421052631579
-5.088888645172119	61.5088005065918	0.5789473684210527
5.315784454345703	-3.4112560749053955	0.5473684210526315
-13.90997314453125	12.215771675109863	0.5473684210526315
61.71403884887695	-35.846954345703125	0.7368421052631579
-13.344541549682617	63.72042465209961	0.6
43.32097625732422	27.522926330566406	0.4842105263157895
3.348008155822754	54.119102478027344	0.5473684210526315
-87.13677978515625	5.398226737976074	0.5684210526315789
-3.8263931274414062	-29.007728576660156	0.5789473684210527
47.84856033325195	-27.293785095214844	0.5578947368421052
84.31002807617188	8.721756935119629	0.6526315789473685
-20.32185935974121	10.5962553024292	0.5789473684210527
53.805118560791016	26.347726821899414	0.6526315789473685
92.552734375	15.028585433959961	0.7578947368421052
49.79147720336914	36.175228118896484	0.6947368421052631
5.8085408210754395	-28.2761287689209	0.6736842105263158
-44.2762565612793	-1.881978988647461	0.5052631578947369
-55.80023956298828	8.700303077697754	0.5157894736842105
-20.169328689575195	69.00858306884766	0.5684210526315789
-42.943660736083984	13.255128860473633	0.5052631578947369
-26.085935592651367	-34.00904846191406	0.5263157894736842
76.12939453125	-25.705718994140625	0.6210526315789473
67.9084701538086	-26.166532516479492	0.5894736842105263
61.87640380859375	-31.20269012451172	0.6842105263157895
80.40718078613281	29.294078826904297	0.7894736842105263
81.22154235839844	18.228660583496094	0.6526315789473685
68.42497253417969	26.687726974487305	0.6736842105263158
-2.6633834838867188	9.832813262939453	0.6210526315789473
-34.281673431396484	0.10473395884037018	0.5052631578947369
3.3289711475372314	-42.479759216308594	0.5157894736842105
-4.8882551193237305	17.6953067779541	0.631578947368421
-5.91375207901001	18.34577751159668	0.6105263157894737
-55.26115417480469	-10.30311107635498	0.5473684210526315
66.05890655517578	-34.188140869140625	0.5684210526315789
76.4413070678711	-35.16343307495117	0.6210526315789473
60.11685562133789	-26.386547088623047	0.7368421052631579
57.073936462402344	-9.097311973571777	0.6631578947368421
-28.951120376586914	3.870671272277832	0.6
50.54201889038086	11.813616752624512	0.631578947368421
70.54244995117188	45.177040100097656	0.7473684210526316
-17.84980010986328	21.727781295776367	0.49473684210526314
-38.10480880737305	5.131023406982422	0.5052631578947369
-44.626739501953125	-36.73954772949219	0.5157894736842105
12.91794490814209	-45.16489791870117	0.4526315789473684
-1.3056691884994507	-50.921409606933594	0.5157894736842105
-4.037545204162598	-43.17424774169922	0.47368421052631576
83.0846176147461	-7.998861312866211	0.7263157894736842
69.30935668945312	38.88861846923828	0.7473684210526316
29.049758911132812	-29.83988380432129	0.6
13.83813190460205	-35.69693374633789	0.6736842105263158
89.32012176513672	23.38227081298828	0.831578947368421
51.51267623901367	28.99635887145996	0.6210526315789473
-34.479644775390625	-16.938434600830078	0.5473684210526315
-43.87705993652344	-36.47182083129883	0.5157894736842105
2.2348439693450928	-1.1752444505691528	0.5578947368421052
-8.949846267700195	59.402156829833984	0.5473684210526315
4.56967306137085	4.9162821769714355	0.5473684210526315
74.27979278564453	-4.830254077911377	0.6947368421052631
99.68080139160156	3.0079739093780518	0.7157894736842105
59.57614517211914	-18.49326515197754	0.6947368421052631
49.581844329833984	29.758275985717773	0.5789473684210527
27.303422927856445	-35.26852035522461	0.5473684210526315
73.19710540771484	-21.297168731689453	0.6105263157894737
-15.438342094421387	24.361820220947266	0.5473684210526315
-29.972637176513672	-18.918537139892578	0.43157894736842106
-37.38264465332031	1.7616209983825684	0.47368421052631576
-21.230361938476562	30.76270866394043	0.6105263157894737
-58.37824630737305	38.88980484008789	0.49473684210526314
-10.859748840332031	-25.136653900146484	0.5473684210526315
8.367363929748535	-77.99340057373047	0.49473684210526314
51.69647216796875	-9.903219223022461	0.6210526315789473
63.52254104614258	-47.461814880371094	0.6526315789473685
84.41107940673828	1.8269994258880615	0.6947368421052631
86.11550903320312	24.556941986083984	0.7789473684210526
3.9579200744628906	64.95482635498047	0.5789473684210527
-13.037008285522461	12.456605911254883	0.5578947368421052
-49.57685470581055	31.173734664916992	0.5052631578947369
-53.03424835205078	-13.469042778015137	0.5052631578947369
-23.10866355895996	13.478404998779297	0.47368421052631576
-5.7154059410095215	9.090497016906738	0.5473684210526315
-45.87059783935547	-8.90793514251709	0.49473684210526314
38.76817321777344	-38.86119079589844	0.5789473684210527
56.75884246826172	-10.19591236114502	0.6526315789473685
65.37345886230469	4.825564384460449	0.6736842105263158
48.29024124145508	29.549365997314453	0.5684210526315789
63.80855941772461	18.66251564025879	0.7473684210526316
-48.42668151855469	-26.344131469726562	0.5052631578947369
57.85780715942383	-37.414249420166016	0.6105263157894737
-9.610553741455078	50.86811447143555	0.4842105263157895
-16.8598690032959	-29.957910537719727	0.49473684210526314
-35.71268081665039	-2.4353935718536377	0.5052631578947369
-59.32109451293945	17.296791076660156	0.3157894736842105
-54.28516387939453	9.20130443572998	0.5789473684210527
-18.516172409057617	3.477745294570923	0.5473684210526315
34.85149002075195	-37.97126770019531	0.5368421052631579
-1.9567277431488037	-46.90127944946289	0.49473684210526314
-17.698087692260742	36.790740966796875	0.5263157894736842
-11.468413352966309	12.113072395324707	0.49473684210526314
34.06331253051758	-6.005553245544434	0.6526315789473685
-20.2634334564209	7.8842854499816895	0.5578947368421052
-61.875709533691406	32.271331787109375	0.49473684210526314
-32.99139404296875	-19.16026496887207	0.49473684210526314
-35.67624282836914	22.68669891357422	0.4842105263157895
-61.01323318481445	23.971284866333008	0.5473684210526315
-30.10176658630371	-15.918149948120117	0.5157894736842105
-24.55782699584961	-44.85759353637695	0.5157894736842105
7.758337020874023	-56.083587646484375	0.5052631578947369
41.175315856933594	-35.716392517089844	0.5578947368421052
-7.987208366394043	15.361335754394531	0.5894736842105263
79.66663360595703	20.33772850036621	0.6526315789473685
51.40837478637695	-18.2571964263916	0.6526315789473685
2.911776065826416	73.93743133544922	0.6842105263157895
-49.96760559082031	20.090099334716797	0.5263157894736842
-10.682355880737305	-25.708845138549805	0.5157894736842105
-47.714473724365234	17.134111404418945	0.5052631578947369
-47.97846221923828	17.631336212158203	0.5052631578947369
10.511051177978516	-45.3900146484375	0.49473684210526314
45.33592987060547	-29.292381286621094	0.5789473684210527
-47.64567947387695	-51.22862243652344	0.5052631578947369
83.66527557373047	8.49761962890625	0.6631578947368421
91.79685974121094	-7.537264347076416	0.7263157894736842
0.9204380512237549	28.99268341064453	0.5368421052631579
7.476616382598877	68.82881927490234	0.831578947368421
75.53170013427734	-48.10698699951172	0.7578947368421052
-49.15470504760742	24.147544860839844	0.5052631578947369
-32.33680725097656	-29.25432777404785	0.49473684210526314
-66.37626647949219	-10.206762313842773	0.5052631578947369
-55.53548812866211	38.54087448120117	0.5052631578947369
-36.318363189697266	-50.660343170166016	0.4842105263157895
4.317526817321777	-47.92989730834961	0.49473684210526314
51.39495086669922	-25.12651252746582	0.6421052631578947
77.77438354492188	18.887699127197266	0.6736842105263158
46.166866302490234	19.437854766845703	0.6
26.877914428710938	-22.57193374633789	0.6421052631578947
9.703343391418457	-48.226158142089844	0.4526315789473684
-35.89566421508789	11.376289367675781	0.49473684210526314
-52.85303497314453	40.8475227355957	0.49473684210526314
-36.03274154663086	2.1400840282440186	0.4842105263157895
5.764909267425537	44.24932861328125	0.6210526315789473
-48.62562942504883	17.071243286132812	0.49473684210526314
-18.346763610839844	3.050112724304199	0.5684210526315789
-10.60100269317627	-30.040454864501953	0.5157894736842105
63.567420959472656	-41.45620346069336	0.5578947368421052
78.88613891601562	19.364086151123047	0.6526315789473685
85.71697998046875	30.18852996826172	0.831578947368421
72.01243591308594	21.290395736694336	0.8105263157894737
74.78548431396484	20.79640007019043	0.8105263157894737
41.94200134277344	-36.56861114501953	0.5894736842105263
-49.10038757324219	19.94255256652832	0.5052631578947369
-49.60504913330078	19.18813133239746	0.49473684210526314
-33.53522491455078	9.477119445800781	0.49473684210526314
-33.040653228759766	21.732961654663086	0.4842105263157895
63.104393005371094	-40.67094039916992	0.5473684210526315
9.485584259033203	-52.11785125732422	0.49473684210526314
24.60430145263672	-50.0777473449707	0.5263157894736842
30.860200881958008	61.98112869262695	0.6
-31.83424949645996	6.367568016052246	0.4526315789473684
-35.093894958496094	10.80788516998291	0.47368421052631576
-13.517292976379395	71.77144622802734	0.6
-22.641712188720703	54.227081298828125	0.5263157894736842
-39.814659118652344	10.421483993530273	0.5052631578947369
17.01874542236328	-25.870464324951172	0.5368421052631579
-59.69840621948242	6.54401159286499	0.49473684210526314
-50.65321731567383	19.94223976135254	0.49473684210526314
-41.271236419677734	-2.266556739807129	0.4526315789473684
4.188173294067383	-65.40644836425781	0.49473684210526314
34.8371467590332	-28.964752197265625	0.5473684210526315
-12.880020141601562	11.68072509765625	0.5368421052631579
-19.567523956298828	15.145618438720703	0.5157894736842105
26.58578109741211	-41.428741455078125	0.5052631578947369
-16.578134536743164	18.26123046875	0.49473684210526314
3.0791025161743164	-7.273830413818359	0.5157894736842105
-63.46418380737305	44.492801666259766	0.49473684210526314
13.21039867401123	-40.24198913574219	0.4842105263157895
-45.3968391418457	10.13117790222168	0.4631578947368421
-46.36676788330078	39.1237907409668	0.5263157894736842
63.339439392089844	-40.82147979736328	0.5368421052631579
41.21315002441406	-37.792362213134766	0.5368421052631579
4.307745456695557	-55.37944412231445	0.6210526315789473
51.913780212402344	27.407548904418945	0.6210526315789473
-4.531433582305908	61.68108367919922	0.5789473684210527
-35.5875244140625	9.144598007202148	0.5052631578947369
-36.160091400146484	3.988067626953125	0.47368421052631576
-7.4641218185424805	18.810373306274414	0.6631578947368421
-27.926586151123047	-16.45501708984375	0.4631578947368421
-13.838540077209473	-13.054851531982422	0.5052631578947369
-41.610679626464844	12.416101455688477	0.5052631578947369
-42.757957458496094	8.125205993652344	0.43157894736842106
-30.542577743530273	-26.931119918823242	0.5052631578947369
80.12184143066406	-31.06949806213379	0.5894736842105263
30.80620765686035	-34.05677032470703	0.6105263157894737
65.47354888916016	-44.47579574584961	0.5578947368421052
67.131591796875	-22.84905242919922	0.5894736842105263
41.197486877441406	-2.145686388015747	0.7052631578947368
-6.54730224609375	17.762529373168945	0.5789473684210527
2.364201545715332	-0.8580717444419861	0.5789473684210527
-64.21894073486328	-14.613520622253418	0.49473684210526314
-9.245438575744629	-75.79686737060547	0.5684210526315789
-30.0931396484375	-43.180084228515625	0.47368421052631576
-46.39200210571289	-31.64516258239746	0.5368421052631579
-24.407888412475586	-44.9743537902832	0.5368421052631579
-29.96359634399414	-44.664955139160156	0.4631578947368421
-46.18593978881836	-69.06298065185547	0.5894736842105263
-31.54045867919922	-53.280670166015625	0.49473684210526314
1.2328028678894043	-72.62223052978516	0.5578947368421052
12.770160675048828	-70.67648315429688	0.5578947368421052
-6.427627086639404	-53.448211669921875	0.47368421052631576
-56.77161407470703	-20.307279586791992	0.5578947368421052
-47.53115463256836	-49.1377067565918	0.49473684210526314
-19.044944763183594	-41.96280288696289	0.43157894736842106
-78.52336883544922	-24.87622833251953	0.47368421052631576
-30.2369327545166	-62.53867721557617	0.5052631578947369
-34.50751495361328	-60.98442840576172	0.5052631578947369
-77.88568115234375	-38.84477233886719	0.5368421052631579
-37.61417770385742	-36.36598205566406	0.5368421052631579
-14.363779067993164	-43.761051177978516	0.3894736842105263
-32.97529602050781	-41.38400650024414	0.47368421052631576
10.581029891967773	-79.81359100341797	0.5368421052631579
-1.6883984804153442	-27.053539276123047	0.6842105263157895
-64.83800506591797	3.0826380252838135	0.6210526315789473
-79.66645050048828	-37.22095489501953	0.4526315789473684
-33.04473114013672	-43.31786346435547	0.39999999999999997
-11.283954620361328	29.23089027404785	0.5263157894736842
-32.37019348144531	-63.035667419433594	0.4526315789473684
-33.54389190673828	-55.90174102783203	0.6210526315789473
-37.994266510009766	-66.37150573730469	0.49473684210526314
-29.29481315612793	-63.19980239868164	0.5368421052631579
-31.916152954101562	-75.91480255126953	0.5789473684210527
-25.119020462036133	-48.675724029541016	0.6631578947368421
-62.7421875	-40.966556549072266	0.43157894736842106
22.060514450073242	-5.506405353546143	0.7368421052631579
13.573030471801758	-10.987313270568848	0.5894736842105263
-45.64735794067383	-57.95651626586914	0.47368421052631576
-77.3134765625	-38.32294464111328	0.4631578947368421
36.42545700073242	19.99593734741211	0.5578947368421052
24.774208068847656	14.879415512084961	0.6421052631578947
-49.845542907714844	-55.14952850341797	0.5894736842105263
-51.19527053833008	-58.168235778808594	0.6
-21.516769409179688	-62.32096862792969	0.5894736842105263
52.56755828857422	-29.827770233154297	0.7578947368421052
-22.528823852539062	-45.33101272583008	0.49473684210526314
9.193781852722168	-81.80243682861328	0.6
22.999801635742188	-12.897795677185059	0.6631578947368421
10.07528018951416	14.627226829528809	0.5684210526315789
50.34205627441406	-51.11516571044922	0.5684210526315789
3.1196212768554688	-71.02597045898438	0.49473684210526314
-67.8111572265625	-3.5939078330993652	0.5157894736842105
-36.44146728515625	-64.40049743652344	0.5473684210526315
-43.997955322265625	-48.83085250854492	0.5052631578947369
-60.13840866088867	-18.77684211730957	0.5894736842105263
-50.53519058227539	-62.16374206542969	0.6
-36.521087646484375	-36.29430389404297	0.5263157894736842
-15.221907615661621	-0.15288878977298737	0.4421052631578947
-52.03390121459961	-40.65702819824219	0.5157894736842105
-58.89112091064453	-30.2329158782959	0.6421052631578947
-45.2472038269043	-27.55672264099121	0.4631578947368421
-53.72529220581055	-29.19515037536621	0.5052631578947369
-30.297889709472656	-43.729530334472656	0.4842105263157895
-66.58026123046875	-18.15878677368164	0.49473684210526314
-49.58433151245117	-56.98154067993164	0.5473684210526315
-45.53757858276367	-69.0074691772461	0.6
-75.66063690185547	-37.82413101196289	0.49473684210526314
-9.143467903137207	-76.51807403564453	0.5578947368421052
-5.612285137176514	-62.559730529785156	0.5368421052631579
-36.38584899902344	-44.36134338378906	0.42105263157894735
1.898893117904663	-73.9416275024414	0.6
-51.979042053222656	-31.622827529907227	0.5578947368421052
-44.31658172607422	-42.94305419921875	0.47368421052631576
-52.79855728149414	-31.004823684692383	0.5684210526315789
5.295047283172607	-73.2719955444336	0.5157894736842105
-66.7761459350586	-15.874672889709473	0.49473684210526314
-32.51840591430664	-77.2855224609375	0.6421052631578947
-45.492713928222656	-50.17337417602539	0.4631578947368421
-54.815025329589844	-49.91790771484375	0.5052631578947369
-66.48856353759766	-60.68096923828125	0.7473684210526316
-32.950435638427734	-42.84834671020508	0.3789473684210526
-33.21302032470703	-58.12721252441406	0.49473684210526314
-56.110958099365234	-43.06499481201172	0.49473684210526314
-57.87831497192383	-36.5565185546875	0.5263157894736842
-54.10588836669922	-14.165826797485352	0.5473684210526315
-71.9122085571289	-25.749540328979492	0.49473684210526314
-51.816307067871094	-20.88846778869629	0.5157894736842105
-53.55043411254883	-50.24576950073242	0.4842105263157895
-42.92044448852539	-51.12101364135742	0.5157894736842105
-71.33039093017578	-39.736629486083984	0.5052631578947369
-32.491424560546875	-79.7563247680664	0.6736842105263158
-75.7207260131836	-26.390380859375	0.4842105263157895
-65.92527770996094	-4.451421737670898	0.4842105263157895
-52.5412483215332	-44.90989685058594	0.3894736842105263
-67.35696411132812	-33.80127716064453	0.5157894736842105
-38.653629302978516	-35.28760528564453	0.5473684210526315
-8.384031295776367	-19.339841842651367	0.49473684210526314
-73.59840393066406	-31.916339874267578	0.5263157894736842
-32.513301849365234	-62.47174835205078	0.5052631578947369
-33.08913040161133	-83.50569152832031	0.7157894736842105
-50.421653747558594	-35.166473388671875	0.6210526315789473
-32.97042465209961	-73.8282699584961	0.631578947368421
-31.14763641357422	-40.897239685058594	0.47368421052631576
-44.18783950805664	-65.76072692871094	0.6105263157894737
10.968232154846191	-33.039337158203125	0.6736842105263158
4.837496280670166	-77.97776794433594	0.4526315789473684
-35.18742370605469	-36.26118850708008	0.4842105263157895
-31.875425338745117	-24.26597023010254	0.4842105263157895
-3.1666343212127686	28.17725372314453	0.5789473684210527
-68.05897521972656	-6.09417724609375	0.5263157894736842
1.9076159000396729	-19.747730255126953	0.4631578947368421
-26.830713272094727	-46.60581588745117	0.5263157894736842
-72.68238830566406	-34.50800323486328	0.5052631578947369
-31.635683059692383	-57.35573196411133	0.4842105263157895
-76.2201156616211	-33.66523361206055	0.49473684210526314
-77.21427154541016	-29.662336349487305	0.5052631578947369
-55.699134826660156	-34.877777099609375	0.4421052631578947
2.9776151180267334	-77.88070678710938	0.39999999999999997
19.22671890258789	-73.84275817871094	0.5263157894736842
-55.68021774291992	-26.852272033691406	0.5578947368421052
-74.00594329833984	-44.38072967529297	0.6210526315789473
-55.17331314086914	-55.349124908447266	0.4631578947368421
-19.89779281616211	-41.91328048706055	0.4421052631578947
-58.995052337646484	3.033764362335205	0.5263157894736842
-43.93317413330078	-45.15095520019531	0.5052631578947369
-57.133731842041016	-51.2464485168457	0.43157894736842106
-33.91563415527344	-58.50599670410156	0.4842105263157895
-62.23784255981445	-23.2390193939209	0.6
-51.75067138671875	-19.49555778503418	0.4631578947368421
-73.87351989746094	-37.58218002319336	0.4105263157894737
-28.674476623535156	-78.9230728149414	0.7052631578947368
-31.810773849487305	-77.39955139160156	0.6
19.077899932861328	-9.908050537109375	0.6210526315789473
-118.9471206665039	46.174896240234375	0.03157894736842104
-118.50204467773438	46.00574493408203	0.09473684210526317
8.949857711791992	74.21862030029297	0.6947368421052631
-42.3360595703125	14.496471405029297	0.5263157894736842
-119.88302612304688	45.067718505859375	0.04210526315789476
-119.57337188720703	45.7338752746582	0.05263157894736842
-119.51022338867188	45.96845626831055	0.03157894736842104
65.31751251220703	-46.21754837036133	0.6210526315789473
62.254844665527344	34.53593444824219	0.7578947368421052
62.85051727294922	38.72113800048828	0.8210526315789474
39.29634475708008	22.220869064331055	0.5157894736842105
58.4586296081543	-27.159610748291016	0.6736842105263158
-11.072729110717773	29.11842155456543	0.5157894736842105
-41.28187561035156	-56.49284362792969	0.5578947368421052
-23.765003204345703	17.66411781311035	0.5368421052631579
-44.16428756713867	2.0535073280334473	0.4631578947368421
47.11311340332031	-14.555521011352539	0.6947368421052631
0.6773846745491028	0.5262437462806702	0.5473684210526315
-24.881088256835938	-46.5534553527832	0.5263157894736842
52.79433822631836	30.129093170166016	0.6736842105263158
75.09437561035156	25.65057945251465	0.7157894736842105
26.522212982177734	78.52303314208984	0.6421052631578947
59.694278717041016	68.10189056396484	0.7789473684210526
42.73385238647461	32.05329132080078	0.5789473684210527
-62.71297836303711	50.20275115966797	0.4421052631578947
-43.82344055175781	-41.5777473449707	0.5052631578947369
-7.935590744018555	59.73113250732422	0.47368421052631576
-24.056978225708008	65.74120330810547	0.5052631578947369
-1.8920507431030273	-46.381317138671875	0.4631578947368421
-31.437786102294922	-39.10084533691406	0.5157894736842105
29.874773025512695	-60.1048583984375	0.5368421052631579
47.83472442626953	-27.98017692565918	0.5684210526315789
27.270275115966797	79.35332489013672	0.6210526315789473
51.219337463378906	33.84769821166992	0.7263157894736842
73.26898956298828	39.35480880737305	0.6210526315789473
9.5877685546875	65.98615264892578	0.6210526315789473
-35.3480339050293	-25.608989715576172	0.49473684210526314
-17.449583053588867	29.499418258666992	0.5789473684210527
-8.214069366455078	54.47304153442383	0.5894736842105263
-1.692636251449585	68.7938232421875	0.5578947368421052
38.49998092651367	27.006366729736328	0.5894736842105263
9.032341957092285	-78.83065032958984	0.4631578947368421
72.1155776977539	-20.371442794799805	0.5578947368421052
6.614445209503174	-75.58067321777344	0.5473684210526315
74.24847412109375	-18.89929962158203	0.6631578947368421
52.26815414428711	27.236774444580078	0.631578947368421
24.153240203857422	75.54291534423828	0.5789473684210527
7.432301044464111	68.87850189208984	0.7157894736842105
-14.57974624633789	43.32096481323242	0.4631578947368421
-10.434283256530762	5.982594966888428	0.5368421052631579
-4.50667667388916	62.98164749145508	0.5368421052631579
54.60459899902344	-51.83414077758789	0.49473684210526314
-43.40012741088867	0.25189515948295593	0.5157894736842105
-13.286383628845215	8.605225563049316	0.5263157894736842
76.70628356933594	-34.933380126953125	0.5368421052631579
4.024900436401367	65.55500030517578	0.5894736842105263
25.074691772460938	74.44670867919922	0.631578947368421
62.07676696777344	55.37260437011719	0.8842105263157894
36.6419563293457	70.6103515625	0.6947368421052631
67.16731262207031	23.6546630859375	0.8526315789473684
29.872520446777344	71.69868469238281	0.49473684210526314
49.09638214111328	-47.30955123901367	0.5157894736842105
-14.67587661743164	38.444976806640625	0.5894736842105263
-24.512943267822266	18.642662048339844	0.4526315789473684
-2.8724288940429688	9.577587127685547	0.5473684210526315
-23.64898681640625	-64.88526916503906	0.6
57.93243408203125	-27.631847381591797	0.631578947368421
1.9372400045394897	-19.5389461517334	0.5368421052631579
7.740443229675293	66.9269027709961	0.6526315789473685
75.63514709472656	-21.394424438476562	0.6631578947368421
86.22415924072266	11.943410873413086	0.6842105263157895
6.455028533935547	72.04158782958984	0.631578947368421
-64.86552429199219	4.220343589782715	0.5263157894736842
-48.91497802734375	60.35689926147461	0.5473684210526315
-45.21635437011719	-89.50244903564453	0.28421052631578947
-44.76637649536133	-91.28732299804688	0.25263157894736843
-29.5549373626709	-18.406034469604492	0.4631578947368421
-40.035221099853516	-15.290637016296387	0.6631578947368421
43.03342819213867	-59.612945556640625	0.5157894736842105
45.899391174316406	-26.7547550201416	0.5578947368421052
52.19233322143555	33.71080017089844	0.7894736842105263
87.77178192138672	24.167970657348633	0.831578947368421
0.43880006670951843	-54.90650939941406	0.43157894736842106
-44.804237365722656	-90.08685302734375	0.27368421052631575
-45.486820220947266	-90.4563980102539	0.28421052631578947
-44.80821228027344	-91.05171203613281	0.28421052631578947
-45.47541046142578	-90.19961547851562	0.28421052631578947
-45.56214141845703	-91.64595031738281	0.2421052631578947
-44.854278564453125	-90.89984893798828	0.2947368421052632
-44.3759651184082	-90.43212127685547	0.27368421052631575
-44.627296447753906	-88.46572875976562	0.3052631578947368
-44.15998458862305	-90.6802978515625	0.28421052631578947
-44.73129653930664	-89.94251251220703	0.28421052631578947
-46.06254959106445	-89.42815399169922	0.3157894736842105
-44.67550277709961	-88.4302749633789	0.2947368421052632
-44.55923080444336	-90.68767547607422	0.28421052631578947
-62.361846923828125	36.99496841430664	0.5052631578947369
-62.21645736694336	37.857662200927734	0.5052631578947369
-57.739990234375	10.750662803649902	0.5578947368421052
-33.119205474853516	16.949094772338867	0.6947368421052631
-60.51742172241211	34.67668533325195	0.49473684210526314
-61.2701301574707	37.66792297363281	0.49473684210526314
-45.84272766113281	-48.46282196044922	0.5052631578947369
-20.4238224029541	6.015252590179443	0.5473684210526315
40.73695373535156	33.39727020263672	0.6421052631578947
17.986175537109375	-2.898016929626465	0.631578947368421
-28.63843536376953	62.332759857177734	0.6631578947368421
19.696874618530273	-20.03378677368164	0.631578947368421
-54.363895416259766	32.784027099609375	0.5473684210526315
52.507171630859375	-49.59309387207031	0.5789473684210527
-49.4672966003418	13.682419776916504	0.4842105263157895
-27.09092140197754	-14.510622024536133	0.47368421052631576
39.566280364990234	-40.02685546875	0.5368421052631579
54.66836929321289	-48.46770477294922	0.5894736842105263
-7.3070759773254395	-43.86555862426758	0.5894736842105263
84.34467315673828	12.665056228637695	0.631578947368421
-11.61315631866455	47.67869567871094	0.5263157894736842
-5.9267144203186035	16.12319564819336	0.6631578947368421
-68.80956268310547	28.182743072509766	0.4631578947368421
-33.0467643737793	14.792221069335938	0.5473684210526315
-39.33340072631836	57.53988265991211	0.5578947368421052
-29.102746963500977	-32.91666030883789	0.5368421052631579
-47.41239929199219	16.228044509887695	0.4842105263157895
-51.03940963745117	40.306007385253906	0.5052631578947369
-8.827295303344727	-51.7689208984375	0.49473684210526314
-15.442709922790527	-75.52656555175781	0.5894736842105263
29.320877075195312	-34.2508430480957	0.6105263157894737
-13.440893173217773	3.824413776397705	0.5368421052631579
59.94331741333008	-24.548261642456055	0.8
65.84134674072266	11.841721534729004	0.7263157894736842
-42.06536865234375	-8.288850784301758	0.47368421052631576
11.875385284423828	-49.134830474853516	0.4631578947368421
61.50566482543945	-43.658729553222656	0.4631578947368421
39.849002838134766	-9.08534049987793	0.6631578947368421
-39.50799560546875	-35.40088653564453	0.5368421052631579
20.535171508789062	-1.4914647340774536	0.7157894736842105
44.01719665527344	-41.647220611572266	0.6105263157894737
74.45950317382812	9.958044052124023	0.7263157894736842
72.08394622802734	5.478790283203125	0.7263157894736842
-66.68987274169922	-59.263221740722656	0.6947368421052631
-65.9351806640625	-58.25078201293945	0.5684210526315789
-74.83905792236328	-12.795637130737305	0.4421052631578947
-51.83336639404297	-68.57054901123047	0.7157894736842105
-63.0536994934082	-25.84716033935547	0.6210526315789473
52.53519821166992	-30.47242546081543	0.6631578947368421
57.453548431396484	-48.90435028076172	0.6421052631578947
5.096865177154541	-43.30320358276367	0.5052631578947369
-12.778727531433105	-37.51465606689453	0.49473684210526314
19.097599029541016	-3.8945250511169434	0.6210526315789473
96.6526870727539	-0.9582374691963196	0.7157894736842105
3.190178632736206	60.03041458129883	0.5473684210526315
-65.94111633300781	-8.42951488494873	0.4842105263157895
-28.093910217285156	-64.2823715209961	0.5684210526315789
-39.45343780517578	-66.7530288696289	0.4105263157894737
-64.00688934326172	-59.16155242919922	0.5894736842105263
-70.98204803466797	-27.90576171875	0.5052631578947369
-0.6549099087715149	-16.571941375732422	0.49473684210526314
0.5931881666183472	-14.70730972290039	0.49473684210526314
7.914602279663086	-43.99351119995117	0.47368421052631576
-36.85505294799805	-11.746255874633789	0.5789473684210527
50.52523422241211	-26.330183029174805	0.6736842105263158
-24.255970001220703	47.21056365966797	0.5684210526315789
-23.860830307006836	-70.3088150024414	0.631578947368421
-65.22642517089844	-58.92716598510742	0.6105263157894737
-75.1498794555664	-34.59786605834961	0.5157894736842105
-50.17060089111328	-68.57007598876953	0.6526315789473685
-51.76852035522461	-31.81732749938965	0.5578947368421052
-49.05835723876953	-22.148897171020508	0.5473684210526315
-67.62428283691406	46.48405456542969	0.47368421052631576
-25.525184631347656	-16.284509658813477	0.4631578947368421
-45.80152130126953	-46.20232391357422	0.5263157894736842
-9.389368057250977	-33.9229736328125	0.5789473684210527
49.059268951416016	-6.670306205749512	0.7157894736842105
64.10176849365234	-10.500004768371582	0.6
80.14881896972656	-4.323564052581787	0.7052631578947368
29.569774627685547	-66.04591369628906	0.5157894736842105
-64.8421401977539	-56.69453811645508	0.5894736842105263
-68.8080825805664	-57.650360107421875	0.5789473684210527
1.4678548574447632	-26.58243751525879	0.5578947368421052
-35.18015670776367	-65.5613784790039	0.4842105263157895
6.22033166885376	-50.106895446777344	0.49473684210526314
-8.241981506347656	-16.992759704589844	0.43157894736842106
6.51295280456543	-46.859962463378906	0.5052631578947369
-19.213401794433594	-58.36872100830078	0.5894736842105263
-26.56882095336914	-65.99730682373047	0.5473684210526315
73.84699249267578	-20.732126235961914	0.5789473684210527
23.454675674438477	39.986202239990234	0.6
-42.05025863647461	-23.330415725708008	0.5684210526315789
-65.83849334716797	-4.205149173736572	0.5052631578947369
-78.71804809570312	-35.05705642700195	0.5052631578947369
-75.83018493652344	-36.47185134887695	0.5157894736842105
-53.22926712036133	-30.74762535095215	0.5157894736842105
14.700819969177246	0.7461106777191162	0.5894736842105263
101.49079895019531	-13.387211799621582	0.8105263157894737
-44.0423469543457	-12.45277214050293	0.43157894736842106
4.0878825187683105	-50.333866119384766	0.4526315789473684
3.341465711593628	59.28938293457031	0.5789473684210527
22.644670486450195	76.80455780029297	0.6421052631578947
-77.00888061523438	-25.984119415283203	0.5473684210526315
-47.938697814941406	-64.8235092163086	0.6526315789473685
-54.566078186035156	-53.6685791015625	0.4526315789473684
-78.9571762084961	-29.73241424560547	0.4526315789473684
-37.42338943481445	-35.35770034790039	0.47368421052631576
-49.303749084472656	-52.39085388183594	0.5263157894736842
-32.66033172607422	-43.467952728271484	0.43157894736842106
-8.557414054870605	-15.703557014465332	0.4526315789473684
-20.658279418945312	-41.792266845703125	0.4526315789473684
-10.646902084350586	-26.85526466369629	0.4842105263157895
7.705715179443359	15.145878791809082	0.631578947368421
8.38171100616455	42.62621307373047	0.6736842105263158
-10.395238876342773	-11.952570915222168	0.5473684210526315
-67.8025894165039	-58.96156692504883	0.6421052631578947
-62.67939376831055	-56.67123031616211	0.5473684210526315
-77.42855072021484	-22.166105270385742	0.43157894736842106
-77.97821044921875	-26.855640411376953	0.49473684210526314
-46.18067932128906	-24.3427791595459	0.4631578947368421
-32.84558868408203	-10.401350021362305	0.49473684210526314
21.21442413330078	-16.754671096801758	0.631578947368421
-1.151996374130249	-17.173742294311523	0.5157894736842105
-0.6898545026779175	-32.226436614990234	0.5789473684210527
37.13996887207031	21.315887451171875	0.5473684210526315
-69.47669219970703	-15.003185272216797	0.5684210526315789
-76.19320678710938	-18.414846420288086	0.6105263157894737
-43.21830749511719	-64.67426300048828	0.5684210526315789
-62.1209831237793	-58.797203063964844	0.5578947368421052
-62.29631805419922	-57.320220947265625	0.5368421052631579
-53.31966018676758	-55.082210540771484	0.49473684210526314
-25.835176467895508	-18.743688583374023	0.4842105263157895
-60.582054138183594	-18.23603630065918	0.5263157894736842
16.70616912841797	-64.13327026367188	0.47368421052631576
42.70759582519531	-42.38166427612305	0.5473684210526315
10.78217887878418	-33.124610900878906	0.6526315789473685
53.53940963745117	-32.233524322509766	0.631578947368421
78.66159057617188	-2.4692726135253906	0.6842105263157895
70.12215423583984	-23.134021759033203	0.5578947368421052
-83.34629821777344	-13.22131633758545	0.5263157894736842
-65.07393646240234	-59.823402404785156	0.6421052631578947
-68.09123992919922	-60.363040924072266	0.7052631578947368
7.559031009674072	-23.935291290283203	0.6631578947368421
-31.984128952026367	-39.43557357788086	0.5052631578947369
49.256107330322266	-47.725826263427734	0.5052631578947369
31.994028091430664	7.208317756652832	0.6947368421052631
-16.816951751708984	-42.833770751953125	0.49473684210526314
-34.42252731323242	22.80881118774414	0.5052631578947369
26.280258178710938	-51.76839065551758	0.4421052631578947
-6.770308971405029	-0.03376173973083496	0.5157894736842105
75.40650939941406	9.088399887084961	0.7578947368421052
-0.428944855928421	-18.701570510864258	0.47368421052631576
-55.28303146362305	29.254690170288086	0.5263157894736842
-66.53573608398438	-57.909339904785156	0.5789473684210527
-66.79129791259766	-57.43808364868164	0.5894736842105263
0.6137657761573792	-54.91867446899414	0.42105263157894735
-10.016227722167969	-30.34808349609375	0.5473684210526315
41.09199523925781	-35.820247650146484	0.5368421052631579
29.0229434967041	-44.93962097167969	0.4526315789473684
-7.100170612335205	-15.2086181640625	0.5052631578947369
59.386783599853516	-41.924190521240234	0.5157894736842105
37.20547866821289	-33.47242736816406	0.49473684210526314
-63.78955078125	-18.13438606262207	0.5368421052631579
6.961861610412598	-19.826885223388672	0.7368421052631579
-68.20154571533203	-58.03670883178711	0.5894736842105263
-47.469425201416016	-23.89478302001953	0.5157894736842105
-34.992401123046875	-67.31805419921875	0.5789473684210527
-37.67984390258789	-35.86112594604492	0.5473684210526315
58.00020980834961	-51.204490661621094	0.7578947368421052
18.987436294555664	-5.805390357971191	0.6736842105263158
1.4406592845916748	-22.411087036132812	0.5789473684210527
-39.33026885986328	-15.714592933654785	0.5684210526315789
41.71772384643555	-38.4656867980957	0.5894736842105263
4.590996742248535	59.78995895385742	0.5578947368421052
-19.720041275024414	-73.1915512084961	0.6105263157894737
84.07933807373047	-35.62983703613281	0.6421052631578947
-38.99591064453125	-66.49006652832031	0.5157894736842105
-67.42573547363281	-5.324037075042725	0.4631578947368421
-32.80117416381836	-80.52519989013672	0.6947368421052631
-77.2785873413086	-31.647064208984375	0.5473684210526315
-44.758541107177734	-43.062522888183594	0.5052631578947369
7.980189800262451	-51.16008758544922	0.49473684210526314
25.257186889648438	-12.290863990783691	0.6105263157894737
-11.253754615783691	-36.67830276489258	0.4842105263157895
27.02247428894043	-70.56455993652344	0.5157894736842105
8.49907112121582	65.0020980834961	0.6631578947368421
-65.54593658447266	-6.604314804077148	0.5368421052631579
-76.59484100341797	-32.99825668334961	0.49473684210526314
-55.84805679321289	-56.75236892700195	0.4842105263157895
-48.59701156616211	-68.8414535522461	0.6105263157894737
-50.95996856689453	-29.066011428833008	0.5578947368421052
-42.496192932128906	-45.64097213745117	0.49473684210526314
-29.488513946533203	-31.583791732788086	0.49473684210526314
-23.57927703857422	-3.7878711223602295	0.6631578947368421
35.479209899902344	23.639467239379883	0.5894736842105263
61.54951858520508	-54.03840637207031	0.5684210526315789
37.37299728393555	-44.96174240112305	0.5052631578947369
42.41712188720703	-59.65686798095703	0.5052631578947369
31.44500732421875	-49.92174530029297	0.5578947368421052
46.569541931152344	1.533006191253662	0.6105263157894737
60.02729415893555	-30.1551570892334	0.631578947368421
89.12346649169922	30.881887435913086	0.7157894736842105
53.54396057128906	45.925697326660156	0.8
34.252986907958984	17.633543014526367	0.6631578947368421
-89.30180358886719	2.355475902557373	0.6
49.452571868896484	-49.40517044067383	0.5473684210526315
-36.0906982421875	-30.15298080444336	0.4631578947368421
-16.70201301574707	58.101837158203125	0.5157894736842105
58.96443176269531	-54.04207229614258	0.5263157894736842
44.398372650146484	-55.81943130493164	0.49473684210526314
21.480913162231445	-60.58550262451172	0.5157894736842105
41.48848342895508	31.18170166015625	0.5894736842105263
68.43632507324219	23.245208740234375	0.7578947368421052
64.38207244873047	54.59041213989258	0.7684210526315789
59.602867126464844	52.65972900390625	0.8105263157894737
42.07616424560547	-45.67826461791992	0.5157894736842105
-67.28365325927734	-31.514345169067383	0.5052631578947369
-28.073970794677734	-18.43472671508789	0.5052631578947369
-32.316959381103516	-44.663169860839844	0.4631578947368421
-36.928321838378906	-0.6553447246551514	0.5473684210526315
-16.567691802978516	-44.52814865112305	0.49473684210526314
-22.228130340576172	-64.32868194580078	0.5473684210526315
-10.47641372680664	-68.42084503173828	0.5894736842105263
70.50110626220703	33.744178771972656	0.7263157894736842
68.69947052001953	25.38131332397461	0.7368421052631579
45.1124267578125	20.40188217163086	0.6
59.261085510253906	52.28415298461914	0.7894736842105263
-3.776169776916504	52.45424270629883	0.7368421052631579
-31.138832092285156	-33.7236442565918	0.5052631578947369
-32.48892593383789	-28.083288192749023	0.5052631578947369
-30.884817123413086	14.852252006530762	0.6105263157894737
-19.14512062072754	21.874908447265625	0.5473684210526315
-21.485248565673828	-30.331037521362305	0.5157894736842105
-46.99960708618164	-66.7660903930664	0.6105263157894737
12.545524597167969	-62.81015396118164	0.5894736842105263
71.94429779052734	-14.84982681274414	0.6631578947368421
93.64893341064453	21.970855712890625	0.8
29.983644485473633	44.55216979980469	0.631578947368421
82.39817810058594	7.153980731964111	0.7157894736842105
-13.765313148498535	15.148539543151855	0.5368421052631579
-27.42474365234375	-19.726438522338867	0.4631578947368421
-34.783447265625	-10.638176918029785	0.49473684210526314
-33.84636688232422	-15.304405212402344	0.6
-27.155006408691406	71.11261749267578	0.5684210526315789
-0.2295665740966797	-6.243993282318115	0.5263157894736842
-14.25749397277832	-54.83066940307617	0.4631578947368421
68.3572769165039	-43.60930252075195	0.631578947368421
-31.250141143798828	-51.981605529785156	0.5578947368421052
87.6839828491211	18.397605895996094	0.7894736842105263
73.31104278564453	22.420272827148438	0.8210526315789474
-29.60842514038086	55.18268966674805	0.4526315789473684
23.030067443847656	39.79170227050781	0.6421052631578947
-22.230825424194336	-26.594087600708008	0.49473684210526314
-85.09534454345703	34.860015869140625	0.5157894736842105
-17.726835250854492	30.18482208251953	0.6210526315789473
-39.04977798461914	9.896903038024902	0.4842105263157895
-41.9340705871582	-2.552743434906006	0.4631578947368421
-40.80197525024414	-52.0648307800293	0.5052631578947369
-13.516005516052246	-49.45563507080078	0.4842105263157895
40.56877136230469	30.67595863342285	0.5684210526315789
53.467403411865234	-27.204687118530273	0.6526315789473685
88.01361846923828	29.44529151916504	0.8210526315789474
53.321189880371094	41.64028549194336	0.831578947368421
-4.783377647399902	69.40373229980469	0.631578947368421
-47.80156707763672	17.018362045288086	0.49473684210526314
-12.7400484085083	-37.905460357666016	0.5052631578947369
-38.43281555175781	-20.32490348815918	0.5157894736842105
-34.86320877075195	10.161543846130371	0.5157894736842105
35.80297088623047	-44.50400161743164	0.47368421052631576
-13.834636688232422	-53.27431869506836	0.47368421052631576
30.658140182495117	-41.01624298095703	0.5473684210526315
40.83229446411133	31.77603530883789	0.631578947368421
-21.513927459716797	4.864938259124756	0.49473684210526314
69.24211883544922	51.32414245605469	0.8421052631578947
77.42610168457031	45.46070861816406	0.831578947368421
-7.389130115509033	-22.97620391845703	0.49473684210526314
-32.59376525878906	-29.351646423339844	0.5052631578947369
-0.10319273173809052	-16.1396484375	0.4842105263157895
-56.96510314941406	6.28735876083374	0.5684210526315789
-13.555475234985352	-29.285696029663086	0.49473684210526314
-13.812942504882812	-13.137328147888184	0.5052631578947369
55.59638977050781	-45.448368072509766	0.5684210526315789
-38.43365478515625	-61.8323860168457	0.4842105263157895
44.7703971862793	75.60384368896484	0.631578947368421
82.49311065673828	6.717309474945068	0.7157894736842105
2.9081809520721436	-9.76482105255127	0.5368421052631579
47.683570861816406	72.08745574951172	0.7894736842105263
30.492443084716797	25.52992820739746	0.6526315789473685
-56.586795806884766	46.117740631103516	0.49473684210526314
-13.621275901794434	-38.09125900268555	0.49473684210526314
-61.187232971191406	5.127378940582275	0.6210526315789473
-6.428689479827881	-13.654305458068848	0.5052631578947369
50.2349853515625	-51.095088958740234	0.5473684210526315
-18.142559051513672	-64.51475524902344	0.6736842105263158
72.57599639892578	-8.249312400817871	0.5789473684210527
73.40581512451172	11.62088394165039	0.6842105263157895
66.31736755371094	3.5094447135925293	0.6105263157894737
-11.155436515808105	-30.851755142211914	0.5157894736842105
70.61661529541016	3.912874460220337	0.7263157894736842
-1.3397570848464966	-17.155742645263672	0.5684210526315789
-20.529043197631836	-27.043689727783203	0.49473684210526314
-26.02736473083496	-33.67526626586914	0.5578947368421052
-33.545597076416016	-32.886016845703125	0.5368421052631579
-19.51997947692871	-27.244400024414062	0.49473684210526314
-53.04369354248047	-54.02988815307617	0.4842105263157895
44.231998443603516	-54.56599807739258	0.6105263157894737
-33.81190872192383	-71.45167541503906	0.6105263157894737
50.41573715209961	-16.536968231201172	0.6842105263157895
83.22693634033203	24.945079803466797	0.7789473684210526
86.3143539428711	30.788522720336914	0.8526315789473684
64.68636322021484	55.16310501098633	0.7368421052631579
72.33865356445312	25.12103271484375	0.631578947368421
-19.608430862426758	-9.16139030456543	0.5263157894736842
5.769927024841309	-49.1348991394043	0.5052631578947369
0.28011032938957214	-4.822007656097412	0.5473684210526315
-26.209644317626953	39.06553268432617	0.4842105263157895
-47.78670120239258	-27.242137908935547	0.5052631578947369
82.77349853515625	-34.97447204589844	0.6210526315789473
-11.295551300048828	-13.551858901977539	0.49473684210526314
98.80929565429688	-8.698086738586426	0.8
73.09436798095703	35.55209732055664	0.7684210526315789
64.17743682861328	52.50643539428711	0.8526315789473684
77.3450698852539	42.464515686035156	0.7789473684210526
-48.39982986450195	9.998210906982422	0.5157894736842105
-47.87078857421875	-26.871713638305664	0.49473684210526314
-31.103229522705078	-15.666901588439941	0.5263157894736842
-0.524934709072113	1.6762927770614624	0.6
-0.8490325808525085	5.188417434692383	0.5789473684210527
57.4738883972168	-54.4660758972168	0.5789473684210527
10.006672859191895	-51.448974609375	0.49473684210526314
2.61838960647583	-48.67088317871094	0.39999999999999997
81.55366516113281	-14.217019081115723	0.7263157894736842
63.23523712158203	24.058101654052734	0.6421052631578947
78.1328125	31.980865478515625	0.7578947368421052
63.94438552856445	53.85737609863281	0.8105263157894737
-4.145202159881592	63.533992767333984	0.5684210526315789
-56.75339889526367	46.118682861328125	0.5157894736842105
-2.0197865962982178	2.76123309135437	0.5263157894736842
-33.90021514892578	-11.238175392150879	0.5052631578947369
-9.86936092376709	15.509186744689941	0.5263157894736842
-63.70491027832031	-29.32131004333496	0.5473684210526315
28.293649673461914	-11.788637161254883	0.6
-17.740291595458984	-23.05063247680664	0.5684210526315789
-1.8725799322128296	62.3659553527832	0.5684210526315789
92.95418548583984	0.23248621821403503	0.7894736842105263
60.59899139404297	7.805158615112305	0.7684210526315789
90.16512298583984	18.095474243164062	0.8
35.60076904296875	23.181060791015625	0.631578947368421
-56.241031646728516	8.360676765441895	0.5578947368421052
-12.3390531539917	-13.302970886230469	0.5052631578947369
-37.41617965698242	6.070289134979248	0.49473684210526314
-84.13299560546875	8.062256813049316	0.5473684210526315
-2.3488528728485107	-8.913681983947754	0.5368421052631579
40.32992935180664	-38.85683822631836	0.5684210526315789
47.492591857910156	-33.888206481933594	0.5684210526315789
55.14127731323242	-5.997228622436523	0.6105263157894737
56.53104782104492	-21.63507652282715	0.8105263157894737
-34.2816162109375	-15.688989639282227	0.5789473684210527
56.493465423583984	52.61880874633789	0.7894736842105263
55.895538330078125	13.692806243896484	0.6421052631578947
-71.37394714355469	37.9189453125	0.47368421052631576
-29.970542907714844	-34.09945297241211	0.4842105263157895
38.658138275146484	-38.81035232543945	0.5052631578947369
-13.83336353302002	-16.424768447875977	0.5368421052631579
-26.109851837158203	-33.95924758911133	0.5263157894736842
-32.00363540649414	-50.98526382446289	0.5157894736842105
56.15359878540039	-46.34952926635742	0.5578947368421052
52.45264434814453	30.2584171295166	0.5894736842105263
95.8071517944336	26.649898529052734	0.8210526315789474
73.16332244873047	15.1470947265625	0.7894736842105263
67.58350372314453	40.44375991821289	0.7894736842105263
41.90499496459961	24.082977294921875	0.5578947368421052
-37.69501495361328	35.849525451660156	0.7263157894736842
-50.31460952758789	42.66770935058594	0.5473684210526315
18.798744201660156	71.80401611328125	0.6842105263157895
-5.960788726806641	63.93486404418945	0.5473684210526315
16.27007293701172	72.95521545410156	0.6
48.02408218383789	62.57160186767578	0.8210526315789474
46.664329528808594	70.22395324707031	0.8
13.265887260437012	74.24079132080078	0.7263157894736842
-27.847328186035156	20.756271362304688	0.5368421052631579
26.63412857055664	-57.66514205932617	0.5263157894736842
19.602598190307617	-35.53098678588867	0.5578947368421052
-7.651331901550293	43.125125885009766	0.4842105263157895
-19.518251419067383	17.681543350219727	0.5263157894736842
-11.838126182556152	59.69550323486328	0.4842105263157895
-3.822145938873291	38.39491653442383	0.6947368421052631
10.343297004699707	39.443397521972656	0.8421052631578947
8.698121070861816	73.95623016357422	0.6631578947368421
-17.310976028442383	54.41356658935547	0.6105263157894737
-10.585291862487793	5.011038303375244	0.5894736842105263
28.29448127746582	74.1080322265625	0.5684210526315789
-12.912997245788574	3.5005836486816406	0.5578947368421052
54.455718994140625	31.24165153503418	0.5473684210526315
34.13335418701172	-13.070459365844727	0.5894736842105263
-13.00798225402832	41.581939697265625	0.5263157894736842
16.3257999420166	36.94552230834961	0.7052631578947368
39.3737678527832	55.23930358886719	0.8842105263157894
-32.985572814941406	6.955063819885254	0.47368421052631576
-49.42530059814453	38.928375244140625	0.5578947368421052
55.1491584777832	49.122283935546875	0.8
29.60077476501465	48.89559555053711	0.631578947368421
83.43645477294922	37.271759033203125	0.8842105263157894
42.18031311035156	66.76466369628906	0.7894736842105263
64.20926666259766	-23.743616104125977	0.5368421052631579
68.05297088623047	-27.747953414916992	0.4842105263157895
-4.153781890869141	-5.6654205322265625	0.4105263157894737
50.37030792236328	24.881511688232422	0.5368421052631579
-14.798542022705078	44.01273727416992	0.4526315789473684
-2.6021885871887207	14.49387264251709	0.5894736842105263
-10.459155082702637	62.238250732421875	0.5052631578947369
14.24310302734375	64.33672332763672	0.6210526315789473
-24.27050018310547	34.937076568603516	0.5157894736842105
46.98200988769531	18.210525512695312	0.7157894736842105
-21.327119827270508	1.5100526809692383	0.47368421052631576
18.050378799438477	75.03755187988281	0.6
52.04397201538086	64.81072998046875	0.8526315789473684
47.465728759765625	66.47480010986328	0.7789473684210526
48.699005126953125	63.78329849243164	0.8631578947368421
46.737220764160156	52.72378921508789	0.8210526315789474
-47.34354019165039	65.28628540039062	0.4842105263157895
53.383365631103516	20.643869400024414	0.5684210526315789
29.237842559814453	40.40117263793945	0.7368421052631579
-52.58555603027344	52.81120300292969	0.5157894736842105
46.82569122314453	22.467979431152344	0.5684210526315789
24.368980407714844	69.34893798828125	0.6105263157894737
57.09091567993164	63.05181884765625	0.7894736842105263
70.29179382324219	45.060569763183594	0.7578947368421052
7.789305210113525	58.87575912475586	0.4631578947368421
85.04853057861328	-29.280567169189453	0.4631578947368421
-15.856431007385254	11.965402603149414	0.4421052631578947
32.54862594604492	40.42820358276367	0.7052631578947368
-59.303863525390625	11.858139038085938	0.5578947368421052
-32.39271926879883	65.81473541259766	0.5473684210526315
-75.18380737304688	44.4028434753418	0.4631578947368421
-17.85990333557129	42.271507263183594	0.42105263157894735
-44.91654586791992	39.69405746459961	0.49473684210526314
-29.025802612304688	-11.558871269226074	0.49473684210526314
56.14499282836914	-29.703651428222656	0.5368421052631579
38.8661994934082	-44.21324920654297	0.4842105263157895
31.187854766845703	-68.36579132080078	0.47368421052631576
48.43339157104492	23.870807647705078	0.43157894736842106
47.170719146728516	26.16668128967285	0.49473684210526314
-2.1194679737091064	70.4817123413086	0.4842105263157895
-58.80954360961914	51.728515625	0.5052631578947369
34.08696365356445	41.26957321166992	0.831578947368421
-10.632582664489746	63.40567398071289	0.5263157894736842
11.353919982910156	73.46070861816406	0.7684210526315789
18.403005599975586	61.07326126098633	0.6526315789473685
33.08671951293945	58.03126525878906	0.7263157894736842
22.02924919128418	75.5723648071289	0.6631578947368421
34.0753173828125	63.03990936279297	0.7157894736842105
28.690534591674805	74.83917999267578	0.6
39.44485092163086	-65.3037109375	0.6
-14.469197273254395	10.019183158874512	0.4421052631578947
53.42494583129883	20.67950439453125	0.5473684210526315
-64.60685729980469	8.545427322387695	0.6210526315789473
-26.291772842407227	32.512874603271484	0.4631578947368421
-12.261971473693848	44.80062484741211	0.5263157894736842
0.6691054701805115	8.866738319396973	0.6
42.98716354370117	20.853572845458984	0.6
-3.78275728225708	-5.537500858306885	0.42105263157894735
57.9642448425293	-36.34806823730469	0.5789473684210527
52.29890060424805	24.763690948486328	0.631578947368421
39.258113861083984	67.46265411376953	0.7368421052631579
31.46784210205078	60.960140228271484	0.6947368421052631
78.551025390625	42.76610565185547	0.9052631578947368
43.363121032714844	46.91576385498047	0.7368421052631579
-49.429466247558594	24.79435157775879	0.4631578947368421
-14.208268165588379	37.93519592285156	0.5473684210526315
15.80606460571289	48.95421600341797	0.631578947368421
-21.6384334564209	69.64073944091797	0.5052631578947369
-3.8223631381988525	65.0125503540039	0.631578947368421
62.58861541748047	60.872894287109375	0.6421052631578947
72.77395629882812	39.7942008972168	0.6526315789473685
46.057464599609375	61.03202438354492	0.8526315789473684
11.72493839263916	64.53328704833984	0.5789473684210527
27.61431121826172	-51.19447326660156	0.43157894736842106
-46.37944793701172	-12.904037475585938	0.4421052631578947
-15.612238883972168	58.8924674987793	0.4842105263157895
-33.227867126464844	63.308231353759766	0.6842105263157895
0.5765143036842346	62.06492233276367	0.5789473684210527
1.2538325786590576	47.605995178222656	0.6105263157894737
-38.5325927734375	35.36732864379883	0.7052631578947368
-13.99898910522461	19.410751342773438	0.5368421052631579
0.8423420786857605	-44.905677795410156	0.3684210526315789
-15.473161697387695	9.324687957763672	0.4105263157894737
-6.696201801300049	-0.06124288961291313	0.5473684210526315
42.99665832519531	19.939809799194336	0.4631578947368421
51.289466857910156	28.227771759033203	0.5684210526315789
-6.069413661956787	-42.409122467041016	0.5894736842105263
22.882701873779297	72.24935150146484	0.5894736842105263
27.0499210357666	16.926565170288086	0.5473684210526315
-29.716384887695312	-1.6042383909225464	0.5052631578947369
-15.950138092041016	-44.09740447998047	0.5052631578947369
65.53424835205078	-49.126441955566406	0.5473684210526315
-19.46221923828125	39.933921813964844	0.5578947368421052
25.918590545654297	60.493858337402344	0.8210526315789474
-69.16268157958984	-27.299556732177734	0.4526315789473684
-37.301456451416016	-37.20148849487305	0.5157894736842105
-31.481521606445312	-34.100379943847656	0.4842105263157895
-78.35405731201172	-27.132587432861328	0.47368421052631576
-33.92655944824219	-80.99964141845703	0.7894736842105263
-76.465087890625	-41.85301971435547	0.4842105263157895
66.1549072265625	18.70289421081543	0.6631578947368421
29.742420196533203	48.52348709106445	0.7263157894736842
-18.117616653442383	-23.243144989013672	0.5578947368421052
19.678754806518555	-2.053677558898926	0.6631578947368421
-6.139349937438965	58.37661361694336	0.5684210526315789
44.27552795410156	55.48746871948242	0.8
-36.406463623046875	-46.1065559387207	0.43157894736842106
-78.40235900878906	-32.115562438964844	0.42105263157894735
22.59457778930664	39.870628356933594	0.6
-77.56498718261719	-20.356447219848633	0.4105263157894737
-73.66992950439453	-27.301210403442383	0.5263157894736842
-59.313716888427734	-29.607303619384766	0.631578947368421
6.780710697174072	3.988560438156128	0.5368421052631579
97.15773010253906	-13.890941619873047	0.7789473684210526
7.5181097984313965	-49.551876068115234	0.5157894736842105
-12.628007888793945	-38.406654357910156	0.49473684210526314
33.97174835205078	56.24966049194336	0.7473684210526316
91.149169921875	13.592596054077148	0.7157894736842105
-66.89960479736328	-24.059158325195312	0.5473684210526315
-73.90699005126953	-15.933387756347656	0.43157894736842106
-30.940153121948242	-59.93336486816406	0.5052631578947369
-33.15651321411133	-75.48162078857422	0.631578947368421
-47.02421951293945	-31.16382598876953	0.5684210526315789
-46.49233627319336	-32.56119155883789	0.5473684210526315
36.65238571166992	22.46717643737793	0.5157894736842105
-28.995847702026367	-33.515655517578125	0.5473684210526315
41.55573654174805	25.7106876373291	0.5473684210526315
-56.158836364746094	22.440309524536133	0.43157894736842106
24.84634017944336	68.19358825683594	0.6526315789473685
-61.872772216796875	-11.291695594787598	0.4631578947368421
-35.094459533691406	-43.56412887573242	0.4105263157894737
-32.526817321777344	-32.93228530883789	0.5263157894736842
-75.43775939941406	-17.27484130859375	0.4421052631578947
-73.82781982421875	-43.31146240234375	0.5052631578947369
-52.15680694580078	-31.520137786865234	0.5789473684210527
-23.943655014038086	-45.044464111328125	0.5368421052631579
33.18891143798828	40.1531867980957	0.7684210526315789
47.609615325927734	-38.604610443115234	0.5578947368421052
1.6501671075820923	-58.70268249511719	0.6736842105263158
-16.591678619384766	-30.518054962158203	0.5578947368421052
17.15951156616211	60.03742599487305	0.7684210526315789
80.26211547851562	35.94586944580078	0.8736842105263158
60.489463806152344	19.82453155517578	0.6105263157894737
5.442416667938232	-71.62885284423828	0.49473684210526314
-74.29800415039062	-21.446435928344727	0.47368421052631576
-64.78853607177734	-59.484291076660156	0.6105263157894737
-35.183780670166016	-79.31075286865234	0.5894736842105263
-31.62264060974121	-79.05915832519531	0.631578947368421
2.9058573246002197	-46.12803268432617	0.39999999999999997
15.428974151611328	7.013370513916016	0.6736842105263158
-55.46482849121094	12.41562271118164	0.4842105263157895
-82.22601318359375	4.38929557800293	0.631578947368421
5.577629089355469	-25.906646728515625	0.6
84.78508758544922	10.04713249206543	0.6842105263157895
-41.355247497558594	-27.5831241607666	0.42105263157894735
-42.6963005065918	-27.65261459350586	0.4526315789473684
-46.29921340942383	-24.86065101623535	0.49473684210526314
-77.69852447509766	-35.619590759277344	0.49473684210526314
-77.94808959960938	-36.52621841430664	0.5157894736842105
-57.612518310546875	-25.4560489654541	0.631578947368421
-26.90022087097168	-15.808012962341309	0.4842105263157895
5.5999674797058105	-47.664581298828125	0.47368421052631576
-42.08163833618164	-12.703336715698242	0.4421052631578947
19.332759857177734	-36.717979431152344	0.5368421052631579
27.158170700073242	64.19390106201172	0.7789473684210526
65.78797912597656	42.96744155883789	0.6210526315789473
-59.57999801635742	-24.82381248474121	0.6631578947368421
-38.977020263671875	-66.46781921386719	0.5052631578947369
-32.75114440917969	-63.681114196777344	0.49473684210526314
-78.68912506103516	-28.05569076538086	0.5052631578947369
-45.845375061035156	-31.59773826599121	0.4631578947368421
-33.93706130981445	-79.4399642944336	0.6526315789473685
-23.24285888671875	-70.1241683959961	0.6210526315789473
-13.223012924194336	-34.87583541870117	0.47368421052631576
-18.955373764038086	-48.33511734008789	0.5789473684210527
-8.821796417236328	-47.845706939697266	0.6421052631578947
61.1834831237793	-5.155154228210449	0.6842105263157895
-53.312740325927734	-55.07831573486328	0.5263157894736842
-33.273048400878906	-38.657596588134766	0.4526315789473684
-24.12832260131836	-70.77450561523438	0.6421052631578947
-75.36405944824219	-38.36269760131836	0.4842105263157895
-77.87516784667969	-28.262014389038086	0.49473684210526314
-78.0813980102539	-26.789230346679688	0.5263157894736842
-56.1242790222168	-23.872447967529297	0.6105263157894737
32.05699157714844	21.613845825195312	0.631578947368421
19.25967025756836	4.979162693023682	0.6631578947368421
-13.03144359588623	-12.75637149810791	0.5052631578947369
21.604639053344727	-33.38451385498047	0.5684210526315789
-2.662869691848755	66.27776336669922	0.6421052631578947
2.011525869369507	60.20964050292969	0.5789473684210527
-75.97734832763672	-18.206619262695312	0.5157894736842105
-39.06618118286133	-34.050411224365234	0.5473684210526315
-47.06063461303711	-28.070560455322266	0.5578947368421052
-76.80140686035156	-39.76187515258789	0.5052631578947369
-33.830169677734375	-80.1023941040039	0.7368421052631579
-25.398712158203125	-20.03997230529785	0.5157894736842105
-17.2254638671875	67.03933715820312	0.5473684210526315
52.355194091796875	-36.84823989868164	0.5473684210526315
-9.687742233276367	-62.4321403503418	0.5894736842105263
-18.896602630615234	-23.61991310119629	0.49473684210526314
30.077747344970703	57.649200439453125	0.7578947368421052
74.28915405273438	34.48861312866211	0.8210526315789474
8.402941703796387	59.83741760253906	0.5157894736842105
-77.77436828613281	-23.37432289123535	0.42105263157894735
-66.67800903320312	-56.34100341796875	0.5473684210526315
-77.64500427246094	-35.95738983154297	0.4631578947368421
13.238158226013184	-7.777876377105713	0.5894736842105263
-12.043290138244629	-50.90032958984375	0.4421052631578947
54.92173767089844	-44.90416717529297	0.6
-16.421707153320312	-42.935462951660156	0.5052631578947369
31.939167022705078	11.005509376525879	0.631578947368421
-30.609392166137695	36.963836669921875	0.5473684210526315
67.0039291381836	-25.6829776763916	0.5368421052631579
41.52030944824219	25.706626892089844	0.5263157894736842
29.672855377197266	-69.72148132324219	0.4842105263157895
-51.09114074707031	-20.56827735900879	0.5157894736842105
-70.85812377929688	-13.2361421585083	0.43157894736842106
-77.12377166748047	-34.76893997192383	0.49473684210526314
-73.25310516357422	-32.02850341796875	0.49473684210526314
-40.662841796875	-43.09187698364258	0.4105263157894737
2.620636224746704	-40.400882720947266	0.4842105263157895
75.82076263427734	33.468563079833984	0.7894736842105263
-1.633901834487915	-47.31623077392578	0.4842105263157895
-12.587289810180664	-39.10063934326172	0.42105263157894735
62.152164459228516	0.883558452129364	0.7052631578947368
13.060554504394531	61.450477600097656	0.6105263157894737
-73.2774658203125	-21.35904884338379	0.4526315789473684
-32.67194366455078	-58.91554260253906	0.4842105263157895
-75.96146392822266	-32.094974517822266	0.49473684210526314
0.9838663339614868	-26.38211441040039	0.6210526315789473
-35.0380859375	-67.82258605957031	0.5473684210526315
-35.922584533691406	-36.16032028198242	0.4631578947368421
-4.7379045486450195	16.61854362487793	0.6421052631578947
3.321451187133789	60.74800109863281	0.6210526315789473
-42.42107009887695	-27.86111831665039	0.4105263157894737
-1.9553903341293335	-17.768739700317383	0.5473684210526315
27.604991912841797	44.077354431152344	0.6210526315789473
-19.331695556640625	21.91623306274414	0.5789473684210527
2.020400047302246	-65.19566345214844	0.5578947368421052
-29.331815719604492	-75.42780303955078	0.5894736842105263
-41.660865783691406	-66.57710266113281	0.6105263157894737
-46.469417572021484	-30.408653259277344	0.5578947368421052
-32.74200439453125	-80.74020385742188	0.7263157894736842
-76.5112533569336	-41.413978576660156	0.47368421052631576
-36.0207633972168	-9.750859260559082	0.4631578947368421
29.943660736083984	-30.706092834472656	0.5263157894736842
28.75075340270996	-42.50506591796875	0.49473684210526314
5.779524326324463	-40.66630554199219	0.5157894736842105
24.857351303100586	70.51458740234375	0.6736842105263158
29.484643936157227	57.325645446777344	0.7052631578947368
-71.87371063232422	-2.0387790203094482	0.4421052631578947
-76.61518859863281	-31.856618881225586	0.47368421052631576
-51.64589309692383	-56.62617111206055	0.5473684210526315
-56.37779998779297	-46.119449615478516	0.49473684210526314
-29.4814395904541	-56.93645477294922	0.5473684210526315
-40.77565002441406	-35.671241760253906	0.5894736842105263
-6.625265121459961	-11.05097770690918	0.49473684210526314
40.21144485473633	27.142202377319336	0.6210526315789473
-9.592236518859863	30.697425842285156	0.6421052631578947
-24.312761306762695	64.1103744506836	0.5578947368421052
-42.864078521728516	-3.1607484817504883	0.4526315789473684
48.18208694458008	-55.287376403808594	0.6
63.87948989868164	-23.92823600769043	0.5052631578947369
64.89656066894531	-52.5472412109375	0.5578947368421052
100.09333038330078	-20.550132751464844	0.6736842105263158
60.72803497314453	19.795122146606445	0.6421052631578947
45.393043518066406	18.081787109375	0.5473684210526315
4.8720550537109375	66.61517333984375	0.6105263157894737
-21.99230194091797	-2.3286397457122803	0.5368421052631579
-20.005626678466797	-34.479610443115234	0.4631578947368421
-22.94219207763672	49.77526092529297	0.5894736842105263
42.81266784667969	27.94045066833496	0.5894736842105263
62.74754333496094	-50.513916015625	0.631578947368421
56.99650955200195	-27.987876892089844	0.5684210526315789
20.408781051635742	-61.86370849609375	0.5157894736842105
73.39481353759766	11.605287551879883	0.6842105263157895
61.26121520996094	54.65283203125	0.8
60.457305908203125	50.27635192871094	0.6842105263157895
17.076229095458984	61.88848114013672	0.6
-3.5770158767700195	13.236795425415039	0.5578947368421052
-9.347734451293945	54.36164855957031	0.5473684210526315
66.05529022216797	-50.161766052246094	0.6105263157894737
6.514335632324219	71.96114349365234	0.6631578947368421
-13.23139762878418	38.27657699584961	0.5578947368421052
60.29280471801758	-26.505094528198242	0.7473684210526316
73.64839172363281	-36.46067810058594	0.6736842105263158
49.98255157470703	-55.41757583618164	0.49473684210526314
83.95281982421875	-10.793743133544922	0.7789473684210526
-25.78316307067871	-27.4134464263916	0.5263157894736842
66.11721801757812	19.198274612426758	0.5473684210526315
17.909786224365234	-30.51837730407715	0.5578947368421052
59.470462799072266	-34.504905700683594	0.6947368421052631
-5.709313869476318	30.56071662902832	0.6105263157894737
-12.556886672973633	21.049039840698242	0.6842105263157895
57.059715270996094	-56.31630325317383	0.6736842105263158
-17.82434844970703	28.522838592529297	0.5578947368421052
47.67854690551758	-14.593918800354004	0.7684210526315789
70.19184112548828	-45.87372970581055	0.7368421052631579
61.10688781738281	-29.235666275024414	0.7368421052631579
57.564212799072266	-18.177753448486328	0.6631578947368421
64.9607925415039	0.4382888376712799	0.7789473684210526
43.636741638183594	47.71237564086914	0.7157894736842105
49.46275329589844	64.81787872314453	0.8
49.05715560913086	21.99384880065918	0.5789473684210527
-46.18513107299805	37.43307113647461	0.4842105263157895
-3.9970109462738037	60.894317626953125	0.5578947368421052
57.963401794433594	-36.28494644165039	0.6736842105263158
55.40530776977539	-41.16856384277344	0.5052631578947369
-5.941959857940674	14.992772102355957	0.6526315789473685
52.82367706298828	-45.006351470947266	0.6421052631578947
77.36619567871094	-21.85030174255371	0.5157894736842105
84.27620697021484	-0.927740216255188	0.7263157894736842
70.88787841796875	47.87643814086914	0.7578947368421052
39.15280532836914	32.26580047607422	0.5684210526315789
71.6032485961914	34.860260009765625	0.7052631578947368
-12.420267105102539	38.364044189453125	0.5578947368421052
6.886569499969482	4.287911891937256	0.43157894736842106
-10.407511711120605	-11.88106632232666	0.5368421052631579
2.3594517707824707	3.0803139209747314	0.5894736842105263
-18.063610076904297	36.39822006225586	0.5368421052631579
57.27519226074219	-40.72938919067383	0.5368421052631579
72.9299545288086	-45.8582763671875	0.7368421052631579
70.30889892578125	-28.786762237548828	0.5789473684210527
43.82738494873047	-31.702674865722656	0.49473684210526314
68.46194458007812	19.6715030670166	0.631578947368421
66.33233642578125	18.62830924987793	0.6736842105263158
43.89408874511719	47.97963333129883	0.6526315789473685
8.039616584777832	60.764015197753906	0.5894736842105263
-16.288307189941406	75.36937713623047	0.6
48.509666442871094	8.572259902954102	0.6526315789473685
-20.38797950744629	38.16357421875	0.49473684210526314
-74.48223876953125	20.844587326049805	0.5578947368421052
-43.98920440673828	-18.897075653076172	0.6210526315789473
74.43519592285156	-44.82658004760742	0.6842105263157895
67.39195251464844	-27.85103416442871	0.5052631578947369
42.16881561279297	31.6727294921875	0.631578947368421
37.18793869018555	70.19233703613281	0.6526315789473685
53.74770736694336	65.02174377441406	0.7578947368421052
71.67115783691406	-31.314851760864258	0.5473684210526315
58.42136001586914	-35.719181060791016	0.6631578947368421
-20.054458618164062	65.68465423583984	0.5789473684210527
-15.41573715209961	74.80447387695312	0.6
-57.576107025146484	34.78434753417969	0.5052631578947369
100.80223846435547	-16.766925811767578	0.7894736842105263
57.611839294433594	-9.062750816345215	0.6736842105263158
-12.49785327911377	-66.28616333007812	0.6736842105263158
41.39956283569336	-29.93572425842285	0.5368421052631579
40.269798278808594	30.58726692199707	0.5473684210526315
13.28679370880127	67.35977172851562	0.5684210526315789
60.43727493286133	49.2938232421875	0.7578947368421052
46.23739242553711	30.745119094848633	0.6210526315789473
58.82158279418945	-26.842266082763672	0.6421052631578947
-87.6393814086914	44.12859344482422	0.3789473684210526
-87.62405395507812	44.1278190612793	0.35789473684210527
-15.896771430969238	-47.16310501098633	0.6
-34.008705139160156	2.5789778232574463	0.5263157894736842
-114.4826431274414	45.4886474609375	0.3157894736842105
-119.05899810791016	43.46337890625	0.3052631578947368
-119.11305236816406	43.42828369140625	0.3052631578947368
-118.27702331542969	43.880863189697266	0.28421052631578947
-117.42985534667969	44.39052200317383	0.28421052631578947
-117.88451385498047	43.919368743896484	0.3263157894736842
-42.763729095458984	8.141347885131836	0.43157894736842106
-6.009144306182861	-20.357044219970703	0.4842105263157895
-36.21461486816406	0.3918547034263611	0.5052631578947369
-27.691532135009766	-17.83112335205078	0.47368421052631576
-32.06996536254883	3.5965540409088135	0.5578947368421052
-27.579008102416992	5.113763809204102	0.5894736842105263
62.537498474121094	-53.392879486083984	0.6105263157894737
56.79895782470703	-9.771449089050293	0.6631578947368421
22.460050582885742	-47.495296478271484	0.6105263157894737
78.48957824707031	-25.130964279174805	0.6210526315789473
83.83199310302734	30.053804397583008	0.6947368421052631
51.92804718017578	24.29990577697754	0.5473684210526315
34.70048141479492	23.393823623657227	0.5684210526315789
46.847835540771484	-43.945106506347656	0.5368421052631579
-18.11391830444336	-32.37006759643555	0.4842105263157895
55.58953857421875	11.495502471923828	0.6736842105263158
-40.073486328125	-23.12528419494629	0.5578947368421052
-41.77286148071289	-2.5157828330993652	0.47368421052631576
8.278373718261719	-37.8835334777832	0.5578947368421052
65.7754898071289	-49.80329895019531	0.5789473684210527
22.44998550415039	-62.055564880371094	0.4842105263157895
64.73319244384766	1.747137427330017	0.7157894736842105
37.886009216308594	66.57808685302734	0.6736842105263158
47.3026237487793	28.694013595581055	0.5473684210526315
-2.07236385345459	62.33369064331055	0.5789473684210527
59.25084686279297	-35.98918914794922	0.5894736842105263
-72.29586791992188	44.13404846191406	0.43157894736842106
17.534589767456055	-28.999109268188477	0.5263157894736842
-38.951908111572266	-21.06184959411621	0.5263157894736842
-14.262479782104492	37.33700180053711	0.5157894736842105
94.36560821533203	-11.538580894470215	0.7789473684210526
29.65050506591797	8.612621307373047	0.5473684210526315
-11.469364166259766	-47.91181564331055	0.47368421052631576
79.42778778076172	18.012388229370117	0.6631578947368421
0.568315327167511	59.413692474365234	0.5473684210526315
17.51854133605957	60.49713134765625	0.6421052631578947
43.75896453857422	25.033409118652344	0.5157894736842105
-1.9713937044143677	12.924564361572266	0.5473684210526315
-63.94133758544922	5.628401756286621	0.5684210526315789
-14.094900131225586	-13.344026565551758	0.5052631578947369
4.0668158531188965	2.998508930206299	0.5263157894736842
49.06782150268555	-51.64862823486328	0.5157894736842105
40.98641586303711	-23.669544219970703	0.631578947368421
30.26094627380371	-33.75644302368164	0.6210526315789473
74.0541000366211	-22.383899688720703	0.6105263157894737
54.05086898803711	33.24230194091797	0.8
64.66980743408203	55.747562408447266	0.7473684210526316
-14.50528621673584	15.974417686462402	0.5368421052631579
71.77578735351562	24.49994659423828	0.7052631578947368
-50.896690368652344	-55.03386688232422	0.5473684210526315
4.704252243041992	-47.77811813354492	0.47368421052631576
-31.821334838867188	-43.578033447265625	0.4421052631578947
-27.38156509399414	-45.8101692199707	0.5157894736842105
-55.258270263671875	-51.91162109375	0.4842105263157895
-77.49580383300781	-38.84592056274414	0.47368421052631576
-34.95111846923828	-36.44553756713867	0.5157894736842105
-17.15202522277832	-54.030113220214844	0.5684210526315789
-19.864896774291992	-49.95526123046875	0.5789473684210527
-63.07676315307617	-40.926597595214844	0.47368421052631576
-33.009578704833984	-45.659942626953125	0.49473684210526314
-39.818538665771484	-22.613759994506836	0.6
-54.89714431762695	-54.53447341918945	0.47368421052631576
-31.392322540283203	-62.48725509643555	0.5052631578947369
-73.81864929199219	-43.378631591796875	0.5684210526315789
-36.0570068359375	-65.02291107177734	0.4631578947368421
-33.47056198120117	-62.007659912109375	0.4842105263157895
-55.76371765136719	-63.7369499206543	0.5052631578947369
-50.549339294433594	-51.56023406982422	0.5052631578947369
-36.285911560058594	-64.76455688476562	0.5263157894736842
-33.588218688964844	-81.19011688232422	0.7578947368421052
3.927119731903076	-79.6601333618164	0.4105263157894737
-31.96495246887207	-78.2111587524414	0.6105263157894737
23.784637451171875	-15.291123390197754	0.6210526315789473
-8.00724983215332	-53.25299072265625	0.47368421052631576
-51.73299026489258	-56.49233627319336	0.6210526315789473
-32.460716247558594	-81.25247955322266	0.7473684210526316
-40.780433654785156	-36.04365539550781	0.5894736842105263
-47.37907791137695	-54.327552795410156	0.5789473684210527
-55.920440673828125	-56.44876480102539	0.5157894736842105
-38.550514221191406	-22.78801727294922	0.5368421052631579
-5.869008541107178	-78.47380065917969	0.6421052631578947
-34.01264190673828	-38.98206329345703	0.4631578947368421
-71.77472686767578	-25.708494186401367	0.5263157894736842
-66.39165496826172	-38.24798583984375	0.5052631578947369
-65.09400177001953	-0.5688868165016174	0.5473684210526315
0.010943111032247543	-31.874122619628906	0.5894736842105263
2.2245607376098633	-72.51717376708984	0.4631578947368421
-51.44493103027344	-54.3365592956543	0.5052631578947369
-49.6573600769043	-56.88187789916992	0.5894736842105263
-70.91571044921875	-27.894086837768555	0.5157894736842105
-54.83737564086914	-64.00348663330078	0.5052631578947369
-33.513214111328125	-53.0963134765625	0.5578947368421052
-34.446163177490234	-79.43352508544922	0.6
-49.04558563232422	-41.75977325439453	0.43157894736842106
-52.229740142822266	-41.80215072631836	0.5052631578947369
-71.97942352294922	-25.70840072631836	0.5052631578947369
60.79651641845703	5.342466354370117	0.6631578947368421
11.90722370147705	-13.361405372619629	0.6
-29.494709014892578	-44.81393814086914	0.4842105263157895
-16.635753631591797	27.741207122802734	0.5263157894736842
-34.43597412109375	-62.53541564941406	0.49473684210526314
16.948467254638672	-5.379695892333984	0.5894736842105263
-50.60662078857422	-62.27352523803711	0.7052631578947368
-20.286834716796875	-70.02486419677734	0.6105263157894737
10.1233491897583	-72.73712921142578	0.5052631578947369
-33.34306716918945	-52.76506042480469	0.5368421052631579
-54.71406936645508	-44.78426742553711	0.4842105263157895
-51.42268371582031	-42.279762268066406	0.4526315789473684
6.206544876098633	-69.38129425048828	0.3894736842105263
-51.75669860839844	-53.455020904541016	0.49473684210526314
5.495821952819824	-74.31155395507812	0.5473684210526315
-56.37503433227539	-20.486223220825195	0.6
8.984596252441406	-26.12810707092285	0.5684210526315789
-38.25612258911133	-61.92900466918945	0.4526315789473684
-34.132816314697266	-70.88526153564453	0.5894736842105263
-56.641075134277344	-53.49675369262695	0.4631578947368421
-43.353946685791016	-28.485380172729492	0.4526315789473684
18.378868103027344	-67.17843627929688	0.4842105263157895
36.09151077270508	-19.427837371826172	0.5263157894736842
3.232121706008911	-73.293701171875	0.5368421052631579
-40.78260040283203	-6.422901630401611	0.4631578947368421
-30.981746673583984	-40.89138412475586	0.5157894736842105
-32.61275863647461	-40.06193542480469	0.49473684210526314
-27.958845138549805	-47.68327713012695	0.49473684210526314
-13.658173561096191	-52.9678840637207	0.47368421052631576
-82.93492889404297	-27.517467498779297	0.3789473684210526
-53.749141693115234	-40.71438217163086	0.5894736842105263
-76.29928588867188	-38.82056427001953	0.5052631578947369
-51.597023010253906	-53.053524017333984	0.49473684210526314
-52.55421447753906	-41.46027374267578	0.5157894736842105
-31.392805099487305	-46.37193298339844	0.5052631578947369
-34.917572021484375	-56.586429595947266	0.49473684210526314
-15.93813419342041	-46.16382598876953	0.5473684210526315
-54.29650115966797	-64.19973754882812	0.5263157894736842
-35.94724655151367	-59.69184494018555	0.49473684210526314
-26.17534828186035	-49.672218322753906	0.6210526315789473
-32.32464599609375	-45.666717529296875	0.49473684210526314
-32.85245132446289	-62.97953414916992	0.5052631578947369
-28.161882400512695	-49.0770378112793	0.631578947368421
-32.788387298583984	-79.55413055419922	0.6947368421052631
-25.982881546020508	-48.45360565185547	0.5684210526315789
3.7905681133270264	-79.69617462158203	0.42105263157894735
-59.43345642089844	-29.64837074279785	0.5894736842105263
-81.32667541503906	32.135414123535156	0.4421052631578947
-70.38114166259766	-12.965010643005371	0.4631578947368421
-19.133562088012695	-63.244468688964844	0.5263157894736842
-51.584022521972656	-68.49314880371094	0.631578947368421
-32.05838394165039	-51.06081771850586	0.5263157894736842
-44.838356018066406	-69.55561828613281	0.5578947368421052
-34.92989730834961	-43.31754684448242	0.4526315789473684
-60.671241760253906	-54.91119384765625	0.5473684210526315
-34.42545700073242	-35.75119400024414	0.5157894736842105
-48.04752731323242	-53.278289794921875	0.5263157894736842
-55.4056396484375	-46.947452545166016	0.42105263157894735
-65.1220474243164	-40.9539794921875	0.5473684210526315
-46.785980224609375	-39.641448974609375	0.4421052631578947
-74.89735412597656	-12.845006942749023	0.4421052631578947
-52.9939079284668	-48.73679733276367	0.39999999999999997
-40.15361022949219	-27.317827224731445	0.43157894736842106
-35.17205810546875	-30.493389129638672	0.5263157894736842
14.73220157623291	-12.912291526794434	0.5684210526315789
-56.62367248535156	-51.70497131347656	0.42105263157894735
-32.89214324951172	-58.586544036865234	0.49473684210526314
-24.4390869140625	-71.26834869384766	0.631578947368421
-75.26465606689453	-23.868602752685547	0.49473684210526314
-54.64894485473633	-55.26203155517578	0.4526315789473684
35.339290618896484	-18.197101593017578	0.5894736842105263
102.1834716796875	-5.500512599945068	0.7894736842105263
19.1444034576416	-8.48333740234375	0.6421052631578947
16.25921630859375	-73.36841583251953	0.5684210526315789
-65.63615417480469	-39.59319305419922	0.49473684210526314
6.4065141677856445	-77.52056884765625	0.49473684210526314
102.57705688476562	10.335494041442871	0.9789473684210526
102.09334564208984	4.97178316116333	0.7368421052631579
86.33161926269531	11.837614059448242	0.6736842105263158
-45.74607467651367	10.781922340393066	0.42105263157894735
-49.645233154296875	16.026578903198242	0.4842105263157895
-42.41122817993164	-42.391754150390625	0.4842105263157895
-29.892234802246094	-36.79751205444336	0.5157894736842105
3.76045298576355	-73.97058868408203	0.47368421052631576
7.55824613571167	-76.31497955322266	0.4842105263157895
85.55972290039062	-25.243249893188477	0.6210526315789473
-51.37154769897461	-44.30260467529297	0.4526315789473684
84.53288269042969	-29.77035140991211	0.47368421052631576
83.67076110839844	-22.524030685424805	0.5894736842105263
15.06760311126709	-71.28520965576172	0.5789473684210527
84.21937561035156	-27.63908576965332	0.4631578947368421
-57.65609359741211	29.38103675842285	0.49473684210526314
-58.7568473815918	37.82433319091797	0.5052631578947369
-69.5861587524414	-22.595600128173828	0.5263157894736842
11.01496410369873	-66.48221588134766	0.49473684210526314
-31.06263542175293	-62.31534194946289	0.47368421052631576
85.36532592773438	-27.720327377319336	0.5263157894736842
4.432895183563232	-77.9903793334961	0.5263157894736842
18.552871704101562	-73.8784408569336	0.5052631578947369
-92.02285766601562	5.275764465332031	0.6736842105263158
-71.75647735595703	-16.204076766967773	0.4421052631578947
-32.358699798583984	-76.48023986816406	0.6105263157894737
0.9117274284362793	-53.964752197265625	0.47368421052631576
2.616555690765381	-45.000389099121094	0.3894736842105263
8.959738731384277	-37.7303581237793	0.5368421052631579
-48.81116485595703	2.7580292224884033	0.4631578947368421
-33.495384216308594	-43.49246597290039	0.43157894736842106
3.5875980854034424	-77.5264892578125	0.4421052631578947
-86.9132080078125	-10.383172035217285	0.6
-90.3746337890625	27.755525588989258	0.6631578947368421
-83.71036529541016	39.715118408203125	0.39999999999999997
-64.1619644165039	-31.980195999145508	0.5789473684210527
106.98086547851562	6.388923645019531	0.6631578947368421
-89.60448455810547	29.661968231201172	0.5789473684210527
-88.97710418701172	28.974637985229492	0.7157894736842105
-92.32609558105469	33.86431121826172	0.43157894736842106
-44.685123443603516	-8.09347152709961	0.4526315789473684
-0.2983856201171875	-17.95376968383789	0.49473684210526314
-11.306046485900879	-0.6723170876502991	0.5368421052631579
10.43952751159668	-67.2981948852539	0.49473684210526314
2.983532190322876	-63.31831359863281	0.4526315789473684
83.3601303100586	-25.122726440429688	0.6
23.588926315307617	-69.18026733398438	0.5263157894736842
-57.85136413574219	-44.58034133911133	0.4842105263157895
-28.274024963378906	-79.17989349365234	0.7052631578947368
-62.37454605102539	-38.92927551269531	0.4842105263157895
-37.898189544677734	-44.62892532348633	0.3789473684210526
-52.79476547241211	-6.47045373916626	0.5473684210526315
-72.22647857666016	-33.840614318847656	0.5157894736842105
-65.25180053710938	-12.973638534545898	0.4526315789473684
8.082762718200684	-78.88895416259766	0.5052631578947369
-76.93203735351562	-29.205617904663086	0.49473684210526314
5.021690845489502	-78.57571411132812	0.49473684210526314
-60.29917526245117	36.610591888427734	0.49473684210526314
-61.806922912597656	36.48554992675781	0.49473684210526314
-62.74984359741211	-15.61847972869873	0.5894736842105263
7.3336663246154785	-79.93289184570312	0.49473684210526314
-61.35655212402344	37.680694580078125	0.5052631578947369
-61.71332931518555	36.96406173706055	0.49473684210526314
-86.596923828125	21.33611297607422	0.5052631578947369
-59.780616760253906	34.849395751953125	0.49473684210526314
-59.78156280517578	34.849063873291016	0.49473684210526314
-59.782020568847656	34.84846115112305	0.49473684210526314
-36.270320892333984	22.40505599975586	0.47368421052631576
-98.17681884765625	33.38349914550781	0.4526315789473684
-57.607826232910156	-31.14703369140625	0.6736842105263158
-37.83414077758789	-4.19474983215332	0.4631578947368421
-66.90599060058594	-35.537376403808594	0.4631578947368421
73.7056884765625	30.335525512695312	0.6947368421052631
-40.87841033935547	-51.81907653808594	0.49473684210526314
-54.32770538330078	-34.56218338012695	0.4842105263157895
-55.96883773803711	30.71257209777832	0.5157894736842105
-36.08852005004883	11.566255569458008	0.4842105263157895
-67.17898559570312	-10.782787322998047	0.5052631578947369
6.985095500946045	-22.885549545288086	0.5578947368421052
-72.0131607055664	-22.39467430114746	0.4526315789473684
31.5708065032959	-69.69439697265625	0.47368421052631576
37.26873016357422	-22.26520538330078	0.5157894736842105
12.484905242919922	-70.02115631103516	0.5684210526315789
7.1135430335998535	-78.72701263427734	0.4526315789473684
-81.47403717041016	-33.91249465942383	0.4526315789473684
-64.18864440917969	-37.34909439086914	0.47368421052631576
-68.46133422851562	-31.605064392089844	0.4421052631578947
-70.06474304199219	-11.763229370117188	0.4631578947368421
-47.91495895385742	15.14996337890625	0.4631578947368421
-74.96121978759766	-7.164019584655762	0.5263157894736842
-75.22950744628906	-29.40312957763672	0.4842105263157895
-24.68858528137207	11.392874717712402	0.5368421052631579
-30.37683868408203	-78.08842468261719	0.5894736842105263
104.85388946533203	9.939356803894043	0.8105263157894737
33.100337982177734	74.3005142211914	0.6421052631578947
-95.56890869140625	30.395526885986328	0.4105263157894737
-79.61329650878906	-35.11740493774414	0.5263157894736842
86.334716796875	-7.693511486053467	0.7052631578947368
-68.9977798461914	-12.00634765625	0.4842105263157895
-43.07614517211914	-16.872499465942383	0.5368421052631579
-58.42839431762695	43.58665084838867	0.5052631578947369
-45.49917984008789	-2.779033899307251	0.43157894736842106
-94.27989959716797	31.38160514831543	0.47368421052631576
-95.57105255126953	32.25349044799805	0.47368421052631576
-94.29440307617188	30.79654884338379	0.43157894736842106
21.415300369262695	-8.96887493133545	0.6526315789473685
-98.21849060058594	32.56211471557617	0.47368421052631576
36.8387565612793	-21.86209487915039	0.5473684210526315
104.8872299194336	10.458662986755371	0.7052631578947368
-61.36942672729492	-44.94612503051758	0.5473684210526315
23.114213943481445	61.677024841308594	0.5578947368421052
-29.586332321166992	55.18364334106445	0.43157894736842106
-49.95828628540039	61.12098693847656	0.5684210526315789
-52.713802337646484	15.487176895141602	0.4631578947368421
-67.74990844726562	-24.055295944213867	0.5052631578947369
-72.35163116455078	-35.683631896972656	0.5052631578947369
-54.06721115112305	-40.71199035644531	0.5894736842105263
-18.542320251464844	15.267132759094238	0.5368421052631579
8.938515663146973	-81.343017578125	0.49473684210526314
6.432252883911133	-79.24403381347656	0.49473684210526314
19.715251922607422	-11.2108793258667	0.5684210526315789
-60.5913200378418	-40.20927429199219	0.4631578947368421
22.468751907348633	-7.665523529052734	0.6947368421052631
-56.653751373291016	23.095584869384766	0.4631578947368421
-13.180549621582031	57.970550537109375	0.5052631578947369
46.053733825683594	-43.23626708984375	0.5368421052631579
-68.61288452148438	23.990140914916992	0.631578947368421
-64.28470611572266	-40.97749710083008	0.49473684210526314
-37.30177688598633	-45.151451110839844	0.4421052631578947
23.408525466918945	52.92487716674805	0.631578947368421
-69.41105651855469	-31.228086471557617	0.4105263157894737
58.80552673339844	64.77313995361328	0.7157894736842105
106.3631362915039	19.304771423339844	0.6105263157894737
-54.38507843017578	-29.919933319091797	0.5684210526315789
-76.26844787597656	-39.78913879394531	0.47368421052631576
-78.6985855102539	-33.503509521484375	0.42105263157894735
-70.4435043334961	-23.410566329956055	0.4842105263157895
-79.80397033691406	-26.55560302734375	0.4421052631578947
-71.85408020019531	-14.155838966369629	0.47368421052631576
35.27690505981445	-65.76107788085938	0.6421052631578947
35.305110931396484	-66.07950592041016	0.5368421052631579
-27.48366355895996	33.33428955078125	0.4421052631578947
58.796363830566406	34.79995346069336	0.7684210526315789
-11.596540451049805	35.17379379272461	0.6210526315789473
-57.65616989135742	29.70363998413086	0.4631578947368421
72.74344635009766	-6.546653747558594	0.7157894736842105
73.5601577758789	-4.674620151519775	0.7052631578947368
90.88422393798828	-2.142866849899292	0.7052631578947368
76.08397674560547	-33.48582458496094	0.6105263157894737
94.76241302490234	1.4813746213912964	0.7473684210526316
92.9992904663086	0.27031153440475464	0.831578947368421
51.6614990234375	28.63278579711914	0.6
43.87302780151367	43.69292449951172	0.7052631578947368
-15.971708297729492	43.719390869140625	0.5263157894736842
58.9846076965332	38.164737701416016	0.631578947368421
-70.844970703125	13.880176544189453	0.5894736842105263
33.24327087402344	50.88898468017578	0.6736842105263158
81.79044342041016	23.0809326171875	0.7368421052631579
97.75630950927734	-21.613405227661133	0.6736842105263158
61.175689697265625	-46.47719192504883	0.6526315789473685
79.31121826171875	-30.91497039794922	0.5894736842105263
73.29277038574219	10.060555458068848	0.6210526315789473
57.95539093017578	-22.114437103271484	0.8105263157894737
67.32707214355469	11.634714126586914	0.7789473684210526
59.20599365234375	15.105836868286133	0.6947368421052631
-6.903249263763428	42.55846405029297	0.5789473684210527
-17.682880401611328	-11.034114837646484	0.5157894736842105
-22.27008628845215	36.199005126953125	0.5052631578947369
-68.99911499023438	-11.350042343139648	0.5263157894736842
50.905487060546875	10.182666778564453	0.6421052631578947
52.95818328857422	-9.596111297607422	0.631578947368421
80.81285858154297	-12.591262817382812	0.7263157894736842
51.0411262512207	-17.894859313964844	0.6842105263157895
80.61954498291016	-31.426836013793945	0.5894736842105263
83.0430679321289	-7.269946098327637	0.7578947368421052
64.54069519042969	-34.73190689086914	0.7157894736842105
59.70488357543945	6.972888946533203	0.7789473684210526
-49.949398040771484	39.162654876708984	0.5157894736842105
53.456417083740234	4.483236789703369	0.7473684210526316
28.725011825561523	37.86435317993164	0.6105263157894737
-16.45856475830078	44.658538818359375	0.5684210526315789
86.26856231689453	22.841148376464844	0.7894736842105263
73.9373779296875	19.73362159729004	0.7684210526315789
50.277156829833984	22.454391479492188	0.5894736842105263
79.24828338623047	-24.484783172607422	0.6736842105263158
87.2688217163086	0.972419023513794	0.7684210526315789
83.55653381347656	-10.750687599182129	0.8210526315789474
93.9720230102539	23.78632164001465	0.9052631578947368
63.92735290527344	14.868654251098633	0.6526315789473685
-18.943113327026367	43.233455657958984	0.5052631578947369
59.91456604003906	48.28206253051758	0.6736842105263158
36.43517303466797	13.134662628173828	0.7684210526315789
55.4622688293457	17.13359260559082	0.5789473684210527
80.1031494140625	14.319517135620117	0.7263157894736842
76.3534927368164	13.562065124511719	0.6842105263157895
-22.65217399597168	-35.37565612792969	0.4421052631578947
88.89478302001953	-1.5545527935028076	0.7368421052631579
73.4616928100586	-33.21049880981445	0.6736842105263158
74.49124145507812	-39.58369827270508	0.8105263157894737
64.49051666259766	22.818593978881836	0.6421052631578947
42.92440414428711	51.23957443237305	0.6947368421052631
-22.93326187133789	-6.613188743591309	0.6105263157894737
66.4460220336914	12.432997703552246	0.7789473684210526
-19.440582275390625	32.52781295776367	0.6105263157894737
-22.750247955322266	29.208478927612305	0.6
92.88318634033203	-12.398603439331055	0.7789473684210526
85.04668426513672	0.1768403947353363	0.7368421052631579
100.043701171875	1.9033476114273071	0.7473684210526316
41.14731979370117	-42.08073043823242	0.6210526315789473
89.26033782958984	3.243212938308716	0.7368421052631579
62.324798583984375	-48.016475677490234	0.6210526315789473
88.59268188476562	22.408191680908203	0.7684210526315789
65.30460357666016	12.332408905029297	0.6631578947368421
67.26054382324219	37.6235466003418	0.6736842105263158
-18.972227096557617	44.60335159301758	0.5684210526315789
39.697696685791016	45.745765686035156	0.6842105263157895
15.308348655700684	59.10814666748047	0.5684210526315789
60.84906005859375	-3.0258562564849854	0.6842105263157895
50.78790283203125	-1.3626755475997925	0.6842105263157895
99.94412231445312	1.9000720977783203	0.7157894736842105
1.552258849143982	-0.06108757480978966	0.47368421052631576
76.17652893066406	-37.556026458740234	0.6947368421052631
62.146522521972656	-50.58811950683594	0.6736842105263158
90.28583526611328	-12.062637329101562	0.8526315789473684
70.27490997314453	14.292801856994629	0.8105263157894737
-46.72605895996094	43.71434020996094	0.4842105263157895
-29.419641494750977	-14.871883392333984	0.5052631578947369
31.374914169311523	41.29580307006836	0.6631578947368421
-6.827502727508545	67.36564636230469	0.5473684210526315
63.29005813598633	-1.152869462966919	0.7052631578947368
84.82919311523438	19.478315353393555	0.831578947368421
59.93731689453125	-2.3490123748779297	0.6736842105263158
7.8714189529418945	63.103355407714844	0.5894736842105263
89.7983627319336	-7.524436950683594	0.6421052631578947
58.126304626464844	-43.090633392333984	0.5052631578947369
-16.947595596313477	21.944049835205078	0.5473684210526315
70.90813446044922	3.66631817817688	0.6631578947368421
30.100492477416992	37.00993728637695	0.6210526315789473
-1.8262615203857422	8.773412704467773	0.5789473684210527
40.71209716796875	61.00051498413086	0.7368421052631579
20.23061180114746	35.61217498779297	0.7157894736842105
65.7463607788086	10.529936790466309	0.7789473684210526
90.2730484008789	-7.4838104248046875	0.6842105263157895
73.44869232177734	-35.79269790649414	0.7052631578947368
58.99644470214844	-35.13937759399414	0.6421052631578947
49.899356842041016	9.594016075134277	0.6526315789473685
89.21421813964844	23.195924758911133	0.7894736842105263
90.11550903320312	-14.960235595703125	0.8210526315789474
59.645263671875	0.06381168216466904	0.6526315789473685
-2.3467307090759277	64.96894073486328	0.5157894736842105
-8.277290344238281	15.2539701461792	0.5684210526315789
-13.519980430603027	40.942909240722656	0.5052631578947369
26.654104232788086	39.849212646484375	0.6631578947368421
2.222386598587036	-1.4172674417495728	0.5263157894736842
57.9483757019043	-17.995073318481445	0.631578947368421
-2.4901163578033447	2.4250314235687256	0.5263157894736842
46.709590911865234	-53.16085433959961	0.6210526315789473
22.847862243652344	-68.82414245605469	0.5263157894736842
57.21261978149414	4.329205513000488	0.8105263157894737
91.26415252685547	4.85158634185791	0.7789473684210526
61.66860580444336	15.305655479431152	0.7789473684210526
33.210140228271484	13.682470321655273	0.631578947368421
77.80960083007812	33.30287170410156	0.7894736842105263
13.491145133972168	16.48050308227539	0.7578947368421052
-28.166208267211914	26.710765838623047	0.5473684210526315
88.82315826416016	-1.6597429513931274	0.7263157894736842
52.92158508300781	-31.17339515686035	0.6526315789473685
65.20060729980469	0.44754788279533386	0.7473684210526316
75.85145568847656	-23.253131866455078	0.5684210526315789
89.28260803222656	0.9836838245391846	0.8421052631578947
93.5608139038086	-1.58072829246521	0.7684210526315789
76.19888305664062	0.8794052600860596	0.7578947368421052
57.37322235107422	17.997684478759766	0.7263157894736842
-4.246921539306641	39.05339813232422	0.6631578947368421
60.216697692871094	1.133554220199585	0.7157894736842105
45.742435455322266	52.16870880126953	0.7789473684210526
40.67317199707031	48.878379821777344	0.7894736842105263
62.8348274230957	0.17342115938663483	0.6842105263157895
91.81742095947266	-1.9157233238220215	0.7263157894736842
-18.269515991210938	-8.049639701843262	0.6105263157894737
91.37566375732422	-4.622688293457031	0.8
100.11871337890625	2.272714853286743	0.6842105263157895
94.4637680053711	0.6411946415901184	0.7684210526315789
86.79204559326172	22.913558959960938	0.8736842105263158
97.05319213867188	-16.052322387695312	0.7894736842105263
-7.328860759735107	43.09248733520508	0.5578947368421052
-10.057947158813477	48.74025344848633	0.5263157894736842
34.02952575683594	38.7118034362793	0.6947368421052631
-4.04902458190918	40.638282775878906	0.7157894736842105
66.96853637695312	36.994869232177734	0.6736842105263158
-45.99099349975586	5.052383899688721	0.34736842105263155
-44.0026741027832	22.20982551574707	0.39999999999999997
-56.50770950317383	-63.539588928222656	0.4526315789473684
-16.0838680267334	16.61536407470703	0.5052631578947369
104.48312377929688	16.116436004638672	0.7894736842105263
64.65491485595703	-8.000096321105957	0.7368421052631579
29.663759231567383	38.44005584716797	0.7263157894736842
23.07964324951172	46.89856719970703	0.6631578947368421
-24.009140014648438	60.72915267944336	0.5789473684210527
29.237281799316406	38.19629669189453	0.6947368421052631
3.1566176414489746	57.83146286010742	0.47368421052631576
-5.243614673614502	6.9475555419921875	0.5894736842105263
71.49908447265625	-40.43528366088867	0.7368421052631579
83.70340728759766	9.559610366821289	0.6736842105263158
72.46184539794922	-36.01514434814453	0.7473684210526316
73.59793090820312	-40.45243453979492	0.7473684210526316
98.51448822021484	5.007229804992676	0.7789473684210526
90.29856872558594	23.493804931640625	0.7894736842105263
59.09480285644531	48.705711364746094	0.7263157894736842
-12.877182960510254	32.97212600708008	0.6842105263157895
54.11181640625	14.829572677612305	0.7052631578947368
-22.033327102661133	61.49245071411133	0.5368421052631579
-30.02203941345215	35.92192459106445	0.49473684210526314
75.17593383789062	15.56779670715332	0.7894736842105263
69.390869140625	-32.52837371826172	0.5684210526315789
23.220857620239258	-58.643333435058594	0.5368421052631579
81.74382781982422	-10.945268630981445	0.7473684210526316
87.2080307006836	8.38211441040039	0.6526315789473685
59.74903869628906	-23.49410629272461	0.8
70.80113220214844	-0.9402711987495422	0.6947368421052631
17.35654067993164	35.917091369628906	0.7473684210526316
-38.712364196777344	3.676492929458618	0.49473684210526314
-5.534121990203857	53.75352478027344	0.6210526315789473
21.247499465942383	33.7777099609375	0.831578947368421
-43.37876892089844	17.464826583862305	0.4842105263157895
69.76033782958984	4.827788829803467	0.7263157894736842
-3.600572109222412	47.28934860229492	0.7052631578947368
39.567745208740234	2.4098994731903076	0.6421052631578947
84.52875518798828	24.89075469970703	0.7789473684210526
56.65830612182617	-24.038047790527344	0.6736842105263158
57.64244079589844	-23.846101760864258	0.7157894736842105
95.55376434326172	-2.7501132488250732	0.7789473684210526
61.75584411621094	10.76878833770752	0.7789473684210526
-50.72509765625	43.566368103027344	0.5368421052631579
-32.44932174682617	22.09730339050293	0.49473684210526314
78.8564224243164	27.628849029541016	0.8105263157894737
57.90876770019531	35.31108093261719	0.8105263157894737
61.90707015991211	-1.994337558746338	0.7052631578947368
63.37408447265625	-30.112606048583984	0.7052631578947368
-19.627721786499023	39.98753356933594	0.49473684210526314
47.14280700683594	-24.221515655517578	0.6421052631578947
-14.588113784790039	22.386980056762695	0.6210526315789473
97.21984100341797	-2.841648578643799	0.831578947368421
88.53863525390625	15.041683197021484	0.7684210526315789
21.82085609436035	44.96517562866211	0.7052631578947368
-35.30295181274414	-45.3895263671875	0.4421052631578947
-14.333961486816406	-39.32261276245117	0.49473684210526314
-28.107669830322266	-16.0307674407959	0.5052631578947369
-27.459516525268555	73.18450164794922	0.6105263157894737
-6.721435546875	-51.00393295288086	0.49473684210526314
9.275847434997559	-52.524662017822266	0.49473684210526314
94.755615234375	-6.487036228179932	0.7578947368421052
4.320383071899414	-60.65594482421875	0.5578947368421052
88.28912353515625	-4.217850685119629	0.6526315789473685
38.08194351196289	-7.01238489151001	0.6526315789473685
-7.254329681396484	-62.90842056274414	0.6
14.036266326904297	-12.662578582763672	0.631578947368421
8.058860778808594	-28.13204574584961	0.6736842105263158
-25.583477020263672	-32.52763366699219	0.5157894736842105
-25.28285789489746	-24.396381378173828	0.4842105263157895
-17.56217384338379	-21.479211807250977	0.5473684210526315
-14.722824096679688	-39.85334396362305	0.4631578947368421
6.167500972747803	-51.880191802978516	0.4421052631578947
3.2636637687683105	-59.443260192871094	0.5684210526315789
47.55388259887695	-19.932697296142578	0.631578947368421
-11.412891387939453	-69.5669174194336	0.5894736842105263
31.219226837158203	-59.473388671875	0.5894736842105263
5.648105621337891	-25.8491268157959	0.6421052631578947
24.896034240722656	-33.19081497192383	0.6421052631578947
-22.384428024291992	70.94796752929688	0.5684210526315789
-15.466965675354004	-38.53986740112305	0.49473684210526314
-76.19915771484375	33.138343811035156	0.4842105263157895
-13.917567253112793	-24.66705322265625	0.6631578947368421
-10.534436225891113	-37.80038070678711	0.49473684210526314
-43.05173873901367	-58.03245162963867	0.5578947368421052
33.722618103027344	-30.381628036499023	0.5473684210526315
-3.426147222518921	-71.00238037109375	0.5684210526315789
13.639165878295898	-66.85285949707031	0.5263157894736842
27.76652717590332	-18.402570724487305	0.6421052631578947
92.26770782470703	3.808945417404175	0.7684210526315789
18.479129791259766	-16.766618728637695	0.5894736842105263
-31.08584976196289	-27.813499450683594	0.47368421052631576
-50.03789520263672	-51.300331115722656	0.5368421052631579
-33.84031677246094	21.307693481445312	0.49473684210526314
-48.03416442871094	-47.32318115234375	0.5052631578947369
-11.677811622619629	-37.935028076171875	0.4842105263157895
-6.295546054840088	-71.85218048095703	0.5052631578947369
-33.34063720703125	-64.02749633789062	0.5157894736842105
43.738258361816406	-54.87332534790039	0.6421052631578947
-5.475200653076172	-63.85111999511719	0.631578947368421
70.56063842773438	-20.541404724121094	0.6842105263157895
-16.34755516052246	-68.99496459960938	0.6526315789473685
46.832786560058594	-17.278074264526367	0.7894736842105263
-16.29693603515625	-57.71895980834961	0.5157894736842105
-6.939258575439453	-34.93944549560547	0.5789473684210527
-52.89640808105469	40.61061096191406	0.5052631578947369
-4.82056999206543	-77.54387664794922	0.5789473684210527
-11.621269226074219	-37.96045684814453	0.49473684210526314
12.111502647399902	-67.68193054199219	0.43157894736842106
22.462488174438477	-69.86383056640625	0.5684210526315789
45.75377655029297	-49.92588806152344	0.6947368421052631
85.34796142578125	-4.360207557678223	0.631578947368421
64.75228118896484	-30.293325424194336	0.6421052631578947
83.32917785644531	6.30669641494751	0.7684210526315789
23.923723220825195	-22.17572021484375	0.6105263157894737
-58.95051193237305	-18.133188247680664	0.5894736842105263
-15.143500328063965	-38.957889556884766	0.4842105263157895
-4.5414581298828125	-51.184593200683594	0.5052631578947369
-15.001760482788086	-40.67784118652344	0.47368421052631576
-14.947976112365723	-48.5394287109375	0.5263157894736842
-7.7459635734558105	-51.75341796875	0.4842105263157895
9.643993377685547	-57.33096694946289	0.49473684210526314
25.932096481323242	-36.997703552246094	0.5894736842105263
73.5776138305664	-34.03022003173828	0.6526315789473685
34.39981460571289	-5.0535993576049805	0.7368421052631579
70.3239517211914	-20.25038719177246	0.7052631578947368
3.84952449798584	-45.3558464050293	0.43157894736842106
-34.134273529052734	-14.973824501037598	0.5578947368421052
-86.9017333984375	10.740043640136719	0.6105263157894737
-6.723886489868164	-22.118619918823242	0.4842105263157895
-68.220947265625	29.005220413208008	0.47368421052631576
-16.994844436645508	-44.718162536621094	0.4842105263157895
-3.49478816986084	-71.58528900146484	0.6421052631578947
-17.796762466430664	-46.18857955932617	0.4842105263157895
20.703155517578125	-50.73650360107422	0.6526315789473685
47.85506820678711	-8.9183349609375	0.6736842105263158
33.47121047973633	-58.162776947021484	0.6
104.01844024658203	-13.099115371704102	0.8736842105263158
69.229248046875	38.626068115234375	0.7473684210526316
-39.372520446777344	60.970436096191406	0.6210526315789473
-38.91272735595703	62.13330841064453	0.5894736842105263
-15.33553695678711	73.60741424560547	0.631578947368421
6.008318901062012	36.82981491088867	0.8526315789473684
-23.101348876953125	73.52822875976562	0.5789473684210527
81.75603485107422	28.38299560546875	0.7157894736842105
60.87967300415039	64.19293975830078	0.6421052631578947
-6.942813873291016	11.061999320983887	0.5052631578947369
8.69251823425293	55.41600036621094	0.5368421052631579
99.79215240478516	23.37937355041504	0.7368421052631579
52.00279998779297	32.178062438964844	0.7052631578947368
-15.250829696655273	55.46504211425781	0.5368421052631579
6.867242336273193	36.806514739990234	0.8526315789473684
7.7885518074035645	36.414283752441406	0.7473684210526316
-36.83076095581055	8.364002227783203	0.5473684210526315
-72.03153228759766	13.29789924621582	0.7263157894736842
49.1717643737793	22.447681427001953	0.5684210526315789
13.983063697814941	66.51431274414062	0.5684210526315789
47.44094467163086	32.284629821777344	0.5894736842105263
34.1804313659668	38.53636932373047	0.6421052631578947
56.26200485229492	13.867709159851074	0.6736842105263158
100.09090423583984	-20.526771545410156	0.7263157894736842
99.28300476074219	-19.740819931030273	0.6842105263157895
34.74624252319336	-42.977210998535156	0.5368421052631579
7.830441474914551	41.33225631713867	0.8105263157894737
14.862060546875	33.72418975830078	0.7473684210526316
13.903417587280273	43.7216682434082	0.7368421052631579
22.079687118530273	-32.13728332519531	0.6210526315789473
-20.37883758544922	66.19957733154297	0.6
64.25432586669922	58.74372100830078	0.7052631578947368
-23.65713882446289	39.53219985961914	0.47368421052631576
43.9387321472168	25.95269012451172	0.5684210526315789
27.80901336669922	79.78606414794922	0.6105263157894737
58.5111083984375	66.62023162841797	0.6736842105263158
13.898486137390137	75.27005004882812	0.7052631578947368
18.398181915283203	69.0833969116211	0.6105263157894737
-78.16140747070312	14.961702346801758	0.5894736842105263
-64.31696319580078	28.49420738220215	0.4421052631578947
-20.675867080688477	74.29895782470703	0.631578947368421
4.422476768493652	23.72574806213379	0.7473684210526316
-118.1987075805664	45.74763870239258	0.13684210526315788
-66.98950958251953	-35.56545639038086	0.3052631578947368
-115.35989379882812	48.81632995605469	0.39999999999999997
90.29953002929688	23.484758377075195	0.8
99.73947143554688	20.561952590942383	0.7894736842105263
101.39470672607422	9.47994327545166	0.8105263157894737
-9.165685653686523	-11.712987899780273	0.5052631578947369
60.543460845947266	45.53461837768555	0.7263157894736842
-72.90240478515625	41.91960144042969	0.4526315789473684
-16.759014129638672	53.64472579956055	0.631578947368421
13.33448600769043	46.417335510253906	0.6842105263157895
-35.35470962524414	56.49441909790039	0.5263157894736842
20.06707000732422	24.920637130737305	0.5894736842105263
50.772666931152344	25.385414123535156	0.5684210526315789
64.30619049072266	-33.31826400756836	0.6421052631578947
11.865917205810547	64.49894714355469	0.6210526315789473
74.9516372680664	-24.915769577026367	0.7052631578947368
74.84309387207031	-21.96535873413086	0.6210526315789473
79.54991912841797	20.26143455505371	0.6421052631578947
22.24591636657715	21.64276885986328	0.6210526315789473
-39.62527847290039	31.331514358520508	0.5789473684210527
62.49583435058594	37.027259826660156	0.7473684210526316
-37.856204986572266	41.3370475769043	0.7578947368421052
5.939782619476318	22.376161575317383	0.7157894736842105
62.07958221435547	34.783843994140625	0.8105263157894737
48.89894485473633	31.169231414794922	0.5789473684210527
83.97997283935547	9.868163108825684	0.631578947368421
54.332584381103516	32.92972946166992	0.6947368421052631
72.2327880859375	-27.897706985473633	0.6421052631578947
-35.254981994628906	50.918479919433594	0.5789473684210527
-34.89711380004883	49.709388732910156	0.5684210526315789
-35.173377990722656	49.79670715332031	0.5894736842105263
-43.44206619262695	47.00469970703125	0.5684210526315789
-38.10730743408203	50.939937591552734	0.4421052631578947
-37.57875442504883	49.62596893310547	0.4631578947368421
-74.63504028320312	18.43683433532715	0.5789473684210527
-38.1041374206543	45.394012451171875	0.4526315789473684
54.7472038269043	-49.9680290222168	0.6421052631578947
-35.886199951171875	46.0241584777832	0.5684210526315789
-32.5107536315918	49.46800994873047	0.631578947368421
-32.924644470214844	49.27942657470703	0.5894736842105263
-37.679786682128906	46.842308044433594	0.4631578947368421
-32.49282455444336	48.84340286254883	0.631578947368421
-32.687400817871094	48.672698974609375	0.5894736842105263
6.559689998626709	26.079896926879883	0.631578947368421
-82.94441986083984	-11.06000804901123	0.5578947368421052
14.1032133102417	43.82427978515625	0.7473684210526316
-32.161529541015625	60.15968704223633	0.8631578947368421
52.16260528564453	-0.33011341094970703	0.7157894736842105
40.6265869140625	66.91714477539062	0.7157894736842105
58.226009368896484	67.54181671142578	0.7473684210526316
47.453338623046875	32.325035095214844	0.5473684210526315
46.03129959106445	38.9112548828125	0.5473684210526315
72.61111450195312	30.14950942993164	0.6947368421052631
55.67252731323242	47.00725555419922	0.7263157894736842
-10.343464851379395	70.11552429199219	0.6526315789473685
13.739076614379883	47.402713775634766	0.6947368421052631
64.94763946533203	34.42256164550781	0.7157894736842105
62.99496078491211	58.69029998779297	0.6526315789473685
8.971835136413574	36.88447952270508	0.7789473684210526
45.83871078491211	29.923933029174805	0.631578947368421
54.04819107055664	26.941059112548828	0.631578947368421
3.745567560195923	66.12054443359375	0.5578947368421052
-23.103900909423828	22.28554916381836	0.5473684210526315
100.5421371459961	23.1873779296875	0.7578947368421052
80.12626647949219	21.003219604492188	0.6947368421052631
-10.49646282196045	8.751483917236328	0.43157894736842106
46.411617279052734	5.2038469314575195	0.5684210526315789
-55.49405288696289	16.808496475219727	0.43157894736842106
-65.75501251220703	-18.91736602783203	0.5052631578947369
-84.3714599609375	1.6287024021148682	0.6842105263157895
-83.3191146850586	0.402621865272522	0.6842105263157895
1.4694581031799316	-67.581298828125	0.5052631578947369
-5.382043838500977	-73.7361068725586	0.5157894736842105
-5.278902530670166	-20.86089515686035	0.5052631578947369
24.288484573364258	-12.907635688781738	0.6
7.576536655426025	-76.95879364013672	0.49473684210526314
5.922929286956787	-72.9585189819336	0.49473684210526314
-14.625596046447754	19.340030670166016	0.5578947368421052
-49.506317138671875	12.78516960144043	0.47368421052631576
-84.24395751953125	9.291369438171387	0.5263157894736842
-68.7977523803711	-19.48817253112793	0.4526315789473684
-35.407711029052734	0.13203704357147217	0.49473684210526314
-14.361701965332031	46.16096496582031	0.4842105263157895
-9.620017051696777	-28.816335678100586	0.49473684210526314
-16.83188247680664	-76.1766357421875	0.6421052631578947
-9.456378936767578	-46.88877487182617	0.5578947368421052
-8.948978424072266	-77.01603698730469	0.5473684210526315
84.2715072631836	-34.04777526855469	0.6842105263157895
38.93022155761719	20.89653968811035	0.5578947368421052
51.34980392456055	30.910221099853516	0.6736842105263158
24.187877655029297	52.67071533203125	0.5789473684210527
-72.81356048583984	-29.297109603881836	0.5157894736842105
-10.279154777526855	70.00129699707031	0.6
-19.82461929321289	30.928119659423828	0.5263157894736842
-59.958351135253906	4.590277194976807	0.5789473684210527
-46.309696197509766	-9.846808433532715	0.5052631578947369
47.41925048828125	-53.082889556884766	0.5684210526315789
71.45484924316406	-18.335840225219727	0.631578947368421
82.00155639648438	-33.852298736572266	0.6421052631578947
39.50961685180664	-60.80961227416992	0.5789473684210527
38.0694694519043	-32.5988883972168	0.5052631578947369
48.412349700927734	-20.877426147460938	0.5894736842105263
-32.5814094543457	-30.6754207611084	0.5263157894736842
-46.61112976074219	16.710174560546875	0.49473684210526314
-9.45015811920166	15.548498153686523	0.5263157894736842
-75.73693084716797	-29.51053810119629	0.49473684210526314
-22.8822078704834	17.92942237854004	0.5578947368421052
0.0859266147017479	-46.29168701171875	0.42105263157894735
33.619869232177734	-30.208934783935547	0.6105263157894737
51.978485107421875	-4.1395416259765625	0.7263157894736842
23.626068115234375	-76.13948059082031	0.6210526315789473
24.396207809448242	-62.18769836425781	0.5263157894736842
-17.201356887817383	0.06238846108317375	0.5473684210526315
26.90176010131836	-76.37269592285156	0.5263157894736842
-53.56156539916992	61.31270217895508	0.6105263157894737
-55.069358825683594	9.156627655029297	0.5473684210526315
-42.89484405517578	-4.468242645263672	0.4631578947368421
-19.89036750793457	23.475696563720703	0.4842105263157895
-28.83797836303711	9.75677490234375	0.5894736842105263
-62.82585906982422	-56.74567413330078	0.5368421052631579
3.796396493911743	-19.65862464904785	0.5368421052631579
1.6947858333587646	-58.69388198852539	0.631578947368421
72.3785400390625	-44.44932556152344	0.6842105263157895
22.955015182495117	-69.15528106689453	0.5263157894736842
73.429931640625	-46.2227897644043	0.6736842105263158
49.508018493652344	11.86013412475586	0.5789473684210527
-17.22203254699707	15.2234468460083	0.47368421052631576
-72.22897338867188	46.502037048339844	0.43157894736842106
-73.19944763183594	42.85512924194336	0.43157894736842106
-33.1708869934082	31.68000602722168	0.7157894736842105
-19.036706924438477	46.888572692871094	0.4842105263157895
-9.112569808959961	-27.85055160522461	0.5578947368421052
-7.789924621582031	-49.80028533935547	0.49473684210526314
81.11653900146484	-32.79240036010742	0.6105263157894737
-5.851645469665527	-70.73807525634766	0.5263157894736842
38.80365753173828	-61.320884704589844	0.5789473684210527
52.70208740234375	-28.18865966796875	0.6947368421052631
48.54327392578125	21.745922088623047	0.5578947368421052
23.09091567993164	19.500070571899414	0.7052631578947368
-59.289520263671875	11.779141426086426	0.5263157894736842
-71.30806732177734	40.58761978149414	0.47368421052631576
-67.38296508789062	-20.063732147216797	0.49473684210526314
-72.18399810791016	-13.997329711914062	0.47368421052631576
-78.07501983642578	-22.18691635131836	0.39999999999999997
-18.29927635192871	-22.333030700683594	0.5368421052631579
34.825111389160156	-31.199935913085938	0.5578947368421052
-44.957305908203125	-58.52756881713867	0.5263157894736842
25.409507751464844	-76.38981628417969	0.5894736842105263
43.36122131347656	-50.9797477722168	0.5578947368421052
-11.274009704589844	0.4483414888381958	0.5052631578947369
30.6402530670166	25.336374282836914	0.5789473684210527
-31.895553588867188	23.235395431518555	0.47368421052631576
-35.72491455078125	27.242828369140625	0.5157894736842105
-74.43579864501953	43.08488082885742	0.4421052631578947
-85.98951721191406	17.797319412231445	0.39999999999999997
-46.18453598022461	-8.842430114746094	0.49473684210526314
41.154605865478516	-22.21599578857422	0.7263157894736842
73.57186126708984	-17.019657135009766	0.631578947368421
39.77750015258789	-60.73908615112305	0.6105263157894737
-12.69403076171875	-56.91552734375	0.5789473684210527
-0.7884708642959595	-64.24847412109375	0.5368421052631579
74.44587707519531	-31.538238525390625	0.6
-28.48444175720215	-0.5425446033477783	0.5052631578947369
-60.292236328125	40.801570892333984	0.5052631578947369
-61.8421745300293	38.13349151611328	0.49473684210526314
-39.5089225769043	5.9649248123168945	0.4842105263157895
-87.17813873291016	4.495718002319336	0.5578947368421052
-61.93656539916992	38.12692642211914	0.49473684210526314
-62.77667999267578	-10.506017684936523	0.49473684210526314
-59.7428092956543	42.17115783691406	0.5157894736842105
-59.743125915527344	42.170387268066406	0.5157894736842105
-59.74244689941406	42.16989517211914	0.5157894736842105
-39.989585876464844	-45.39448928833008	0.43157894736842106
-1.4302847385406494	12.807737350463867	0.5789473684210527
-59.9188346862793	-9.034912109375	0.5368421052631579
-73.23747253417969	42.10360336303711	0.4105263157894737
-85.31289672851562	9.220861434936523	0.5684210526315789
-68.77770233154297	-18.59993553161621	0.4526315789473684
-85.44136810302734	-7.287383556365967	0.5789473684210527
-13.913497924804688	-12.025827407836914	0.49473684210526314
-13.699053764343262	-64.90711975097656	0.5894736842105263
-33.17319869995117	-62.798439025878906	0.5052631578947369
-14.327431678771973	-30.043804168701172	0.5052631578947369
23.50391387939453	-76.03644561767578	0.6105263157894737
-42.114437103271484	-49.69355392456055	0.5052631578947369
-61.60921859741211	-38.158180236816406	0.49473684210526314
-66.65904235839844	-21.335514068603516	0.5052631578947369
-18.957605361938477	29.734039306640625	0.5578947368421052
-82.63030242919922	-7.500171661376953	0.5684210526315789
0.46215707063674927	5.04790735244751	0.5684210526315789
-57.22174835205078	13.153468132019043	0.5157894736842105
41.2266731262207	-34.77928924560547	0.5684210526315789
-41.79672622680664	-40.18544387817383	0.5157894736842105
-38.66251754760742	-50.40135192871094	0.5052631578947369
-56.420711517333984	-45.86217498779297	0.47368421052631576
-43.10256576538086	-48.18699264526367	0.49473684210526314
-3.868354082107544	-78.42012023925781	0.6
-63.543338775634766	-37.282230377197266	0.5157894736842105
-40.192386627197266	17.990068435668945	0.4421052631578947
-79.61180877685547	-9.754183769226074	0.4526315789473684
-35.42318344116211	-5.512514591217041	0.3894736842105263
-64.216064453125	29.09624671936035	0.49473684210526314
0.34708043932914734	18.336502075195312	0.7052631578947368
-5.717498779296875	-32.6063346862793	0.47368421052631576
-16.707469940185547	-70.18701171875	0.5789473684210527
-46.24282455444336	-22.622949600219727	0.5052631578947369
-21.639286041259766	-38.189571380615234	0.4526315789473684
-29.76910400390625	-78.21444702148438	0.6105263157894737
-56.51878356933594	-51.77030944824219	0.4526315789473684
-37.61050796508789	-20.736143112182617	0.5789473684210527
-48.73800277709961	-27.315343856811523	0.4842105263157895
-84.61116027832031	19.127622604370117	0.4631578947368421
-40.51820755004883	-20.087066650390625	0.5368421052631579
-57.93791580200195	17.43848419189453	0.42105263157894735
-88.3543930053711	3.6120476722717285	0.6
-28.161449432373047	-0.8567162156105042	0.49473684210526314
-55.913818359375	-42.208675384521484	0.5052631578947369
-25.64205551147461	-48.07341766357422	0.5894736842105263
10.364333152770996	-65.498779296875	0.49473684210526314
2.81905198097229	-75.35375213623047	0.5473684210526315
-3.0254950523376465	-77.62950897216797	0.5157894736842105
-62.788997650146484	-14.770437240600586	0.5578947368421052
-75.14739227294922	-3.3915140628814697	0.5052631578947369
-84.17111206054688	-6.894291877746582	0.5263157894736842
-49.30859375	-17.887792587280273	0.4526315789473684
-38.21141815185547	10.484039306640625	0.47368421052631576
-83.95747375488281	-5.0414018630981445	0.5368421052631579
-56.21175765991211	30.565080642700195	0.5052631578947369
-5.6777777671813965	-44.446083068847656	0.5578947368421052
-21.708120346069336	-37.95256805419922	0.4631578947368421
-37.76369094848633	-22.962814331054688	0.5263157894736842
-42.15245056152344	-47.539451599121094	0.47368421052631576
-40.294776916503906	-49.75937271118164	0.4842105263157895
-58.26606750488281	-43.7548828125	0.49473684210526314
-56.173431396484375	25.46146011352539	0.42105263157894735
-54.90884017944336	16.565134048461914	0.4631578947368421
-30.59995460510254	69.9332504272461	0.5052631578947369
-73.34754180908203	30.680017471313477	0.47368421052631576
-52.33169937133789	-9.927186965942383	0.4631578947368421
-3.095184803009033	-49.265628814697266	0.49473684210526314
12.229883193969727	-72.57984924316406	0.6
-40.53885269165039	-51.21269607543945	0.49473684210526314
7.46519136428833	-69.4486312866211	0.49473684210526314
10.668864250183105	-66.91249084472656	0.5052631578947369
-43.191871643066406	-58.60459899902344	0.5684210526315789
-40.04800796508789	-49.31862258911133	0.5263157894736842
-85.50801849365234	-3.1207337379455566	0.5789473684210527
-87.27928161621094	6.3611674308776855	0.5789473684210527
-57.05644989013672	16.794288635253906	0.4526315789473684
-65.94388580322266	-14.972833633422852	0.5052631578947369
-63.868431091308594	5.8649678230285645	0.6
-46.3239631652832	-40.83108139038086	0.47368421052631576
-10.947595596313477	1.5161694288253784	0.5263157894736842
-39.83673858642578	-45.072784423828125	0.42105263157894735
-41.73951721191406	-51.36068344116211	0.5052631578947369
-54.568607330322266	-50.64963150024414	0.49473684210526314
49.30961227416992	-52.31256103515625	0.5263157894736842
22.3641414642334	-14.101540565490723	0.5368421052631579
-35.1544075012207	26.988767623901367	0.5157894736842105
-54.127708435058594	12.901598930358887	0.5052631578947369
-52.03525161743164	-13.11656665802002	0.5578947368421052
-63.82392883300781	29.943269729614258	0.4842105263157895
-87.83413696289062	-3.3951003551483154	0.5789473684210527
-46.0235710144043	-13.605113983154297	0.47368421052631576
2.481110095977783	-55.46464538574219	0.5368421052631579
-60.24171829223633	-56.645233154296875	0.5157894736842105
-15.258758544921875	-55.86355209350586	0.5578947368421052
5.739719867706299	-72.76948547363281	0.5052631578947369
-17.724763870239258	-70.78472900390625	0.5368421052631579
-8.301501274108887	-48.529869079589844	0.5368421052631579
-30.29430389404297	-19.055803298950195	0.4842105263157895
-39.3861083984375	10.514355659484863	0.49473684210526314
-32.4516487121582	-19.917814254760742	0.5263157894736842
-83.46868133544922	-12.464832305908203	0.47368421052631576
-54.034629821777344	4.226704120635986	0.5578947368421052
-41.12412643432617	-46.90922546386719	0.5263157894736842
-22.04957389831543	-48.97126388549805	0.4842105263157895
-40.496883392333984	-49.08844757080078	0.49473684210526314
-45.144412994384766	-58.45930862426758	0.5368421052631579
-4.724370002746582	-75.6907730102539	0.5473684210526315
-5.807687282562256	-59.69404602050781	0.6105263157894737
-43.49848175048828	-10.734672546386719	0.49473684210526314
-35.04256057739258	-10.43193244934082	0.4842105263157895


==> expres/realworld/fluxnet_tsne_strength_3_sub.csv <==
x   y   col
-82.86954498291016	16.810047149658203	0.5157894736842105
-75.31764221191406	44.20731735229492	0.4105263157894737
-51.93878936767578	65.54578399658203	0.5894736842105263
-68.20882415771484	9.890409469604492	0.7157894736842105
-67.26284790039062	46.45216369628906	0.5052631578947369
26.63106918334961	68.10490417480469	0.7052631578947368
34.268089294433594	73.63375091552734	0.6526315789473685
-16.547405242919922	17.298097610473633	0.4842105263157895
29.007892608642578	76.96544647216797	0.6631578947368421
25.009244918823242	72.41261291503906	0.6421052631578947
42.14008331298828	65.36351776123047	0.7052631578947368
-0.9907615184783936	69.57215881347656	0.5157894736842105
-78.516845703125	41.14767837524414	0.3894736842105263
-61.217411041259766	47.64918518066406	0.5157894736842105
-52.352237701416016	-24.96758270263672	0.5684210526315789
-25.717546463012695	75.55701446533203	0.6631578947368421
-28.394287109375	60.289798736572266	0.6947368421052631
-1.041933536529541	66.67150115966797	0.6105263157894737
26.703310012817383	74.81837463378906	0.5894736842105263
10.182801246643066	58.78355026245117	0.5684210526315789
24.502920150756836	70.76654052734375	0.6631578947368421
24.631074905395508	66.17105865478516	0.6631578947368421
58.018707275390625	-13.160431861877441	0.6210526315789473
5.261466026306152	-0.3702850639820099	0.5684210526315789
-81.1790542602539	12.57581901550293	0.5263157894736842
-74.56932830810547	-19.00511360168457	0.4842105263157895
-44.72877883911133	59.55537796020508	0.7263157894736842
-47.4976921081543	65.45065307617188	0.4842105263157895
-58.82925033569336	2.8260297775268555	0.5684210526315789
28.7977352142334	76.78987121582031	0.6421052631578947
-15.438968658447266	-2.7276628017425537	0.5052631578947369
27.318540573120117	72.9485092163086	0.5263157894736842
24.724016189575195	72.95379638671875	0.7263157894736842
24.649213790893555	75.18260192871094	0.6
26.051406860351562	78.14315795898438	0.6210526315789473
-23.025774002075195	36.73870086669922	0.4526315789473684
-89.66597747802734	8.218793869018555	0.5789473684210527
-52.30579376220703	21.8077392578125	0.4631578947368421
-17.708946228027344	35.89446258544922	0.5368421052631579
-22.283384323120117	69.20745086669922	0.49473684210526314
-20.599876403808594	59.378150939941406	0.5157894736842105
26.114408493041992	73.75273132324219	0.49473684210526314
31.695785522460938	55.898746490478516	0.7578947368421052
48.298179626464844	25.482032775878906	0.5157894736842105
26.72740936279297	75.18424987792969	0.5789473684210527
30.12932586669922	79.5016860961914	0.5052631578947369
13.141857147216797	67.65702819824219	0.5052631578947369
-46.897212982177734	21.004295349121094	0.4526315789473684
-64.83407592773438	5.313248634338379	0.5473684210526315
-49.39426803588867	57.1866340637207	0.6210526315789473
-24.507755279541016	38.85968017578125	0.4421052631578947
-82.13651275634766	-5.50187349319458	0.5578947368421052
-24.28129005432129	51.193294525146484	0.5473684210526315
49.38222885131836	30.412206649780273	0.5894736842105263
49.92909622192383	70.96763610839844	0.8
-10.399778366088867	60.865108489990234	0.5052631578947369
27.697744369506836	74.02904510498047	0.5473684210526315
24.3310489654541	69.78716278076172	0.6105263157894737
13.089533805847168	68.185546875	0.5578947368421052
39.39676284790039	45.31193161010742	0.6631578947368421
-52.158634185791016	34.497802734375	0.5157894736842105
-30.086153030395508	24.27383804321289	0.5473684210526315
-58.53219985961914	56.35527420043945	0.5368421052631579
-77.9567642211914	15.344368934631348	0.6210526315789473
5.477715969085693	-0.4792720079421997	0.5368421052631579
18.940670013427734	75.70245361328125	0.6526315789473685
54.5543098449707	69.7086410522461	0.7789473684210526
7.997700214385986	57.725685119628906	0.5157894736842105
22.62725067138672	70.83231353759766	0.6
27.968189239501953	78.90413665771484	0.5578947368421052
46.93474578857422	38.093177795410156	0.5368421052631579
-11.111534118652344	61.37724685668945	0.4526315789473684
-54.1805419921875	63.722660064697266	0.6526315789473685
-67.0152359008789	57.11221694946289	0.4842105263157895
-53.441707611083984	56.59681701660156	0.5578947368421052
-22.07279396057129	76.75967407226562	0.7157894736842105
39.93779754638672	26.53371238708496	0.6
26.65812110900879	77.7875747680664	0.6210526315789473
-1.2997795343399048	64.31983947753906	0.5894736842105263
16.380821228027344	72.36845397949219	0.5157894736842105
34.89295196533203	74.40364074707031	0.7157894736842105
27.78094482421875	73.67764282226562	0.5368421052631579
11.81571102142334	73.29581451416016	0.6631578947368421
78.98345184326172	-30.698083877563477	0.6105263157894737
-58.78497314453125	29.604875564575195	0.42105263157894735
-39.73644256591797	28.783340454101562	0.5263157894736842
-54.54854202270508	48.78243637084961	0.5578947368421052
-64.44019317626953	30.342384338378906	0.47368421052631576
-38.383941650390625	13.211650848388672	0.5578947368421052
-70.77424621582031	-39.905921936035156	0.47368421052631576
20.43593406677246	72.81474304199219	0.6526315789473685
18.43999481201172	69.65845489501953	0.5789473684210527
35.51201629638672	72.77576446533203	0.7368421052631579
28.046672821044922	75.56634521484375	0.5473684210526315
13.98906421661377	67.33921813964844	0.5789473684210527
-15.72724723815918	49.362953186035156	0.5684210526315789
-57.083980560302734	15.68152904510498	0.47368421052631576
-52.24427795410156	63.439029693603516	0.6105263157894737
-22.9813232421875	74.5250473022461	0.6421052631578947
-58.42211151123047	56.309715270996094	0.5263157894736842
-11.54828929901123	61.8161506652832	0.5263157894736842
23.99243927001953	76.16584014892578	0.6
54.840518951416016	67.57600402832031	0.6526315789473685
5.853374004364014	58.30537796020508	0.5052631578947369
30.69709587097168	75.53527069091797	0.6736842105263158
27.88680076599121	78.02967071533203	0.5684210526315789
55.313594818115234	-39.083988189697266	0.5894736842105263
-1.3043287992477417	67.59297943115234	0.5894736842105263
-89.74958038330078	8.627542495727539	0.5263157894736842
-75.52095031738281	43.51249313354492	0.39999999999999997
-56.638675689697266	58.807918548583984	0.5473684210526315
-21.595783233642578	65.10665893554688	0.6421052631578947
-24.373088836669922	50.96047592163086	0.5263157894736842
23.099117279052734	71.93216705322266	0.5684210526315789
24.15871810913086	71.12272644042969	0.6210526315789473
28.886049270629883	76.5344467163086	0.631578947368421
54.69404983520508	69.76206970214844	0.7052631578947368
29.737707138061523	74.75191497802734	0.6421052631578947
59.29301071166992	63.47251510620117	0.7157894736842105
3.7763469219207764	65.23503875732422	0.5684210526315789
-89.52779388427734	12.380751609802246	0.6
-47.38065719604492	11.450064659118652	0.5578947368421052
-54.3565559387207	63.6683235168457	0.6421052631578947
-83.49006652832031	19.697031021118164	0.4526315789473684
-57.50351333618164	-0.4598821699619293	0.5578947368421052
26.061660766601562	64.90372467041016	0.6947368421052631
49.18428039550781	34.4517936706543	0.6947368421052631
27.68160629272461	76.15660858154297	0.5684210526315789
24.975269317626953	70.49751281738281	0.6947368421052631
28.22453498840332	74.71607971191406	0.5263157894736842
49.12672424316406	34.56600570678711	0.6842105263157895
12.863656044006348	70.12313079833984	0.5894736842105263
-57.2814826965332	-20.219690322875977	0.5473684210526315
-87.57343292236328	20.987939834594727	0.4842105263157895
-25.371841430664062	55.402217864990234	0.5263157894736842
-64.05683898925781	33.717159271240234	0.5052631578947369
-66.16409301757812	3.193244457244873	0.49473684210526314
52.97404479980469	0.41656360030174255	0.7684210526315789
47.47191619873047	73.33338165283203	0.6947368421052631
-2.6345508098602295	12.996895790100098	0.5894736842105263
8.24057674407959	56.753231048583984	0.4842105263157895
57.371116638183594	67.28594970703125	0.7684210526315789
-54.24732208251953	62.36989212036133	0.6
-60.48004913330078	40.068050384521484	0.5052631578947369
-50.668094635009766	57.47242736816406	0.6105263157894737
9.944247245788574	-13.247469902038574	0.5684210526315789
-62.35929489135742	45.905723571777344	0.49473684210526314
-32.79268264770508	19.748807907104492	0.5684210526315789
-3.068028450012207	23.921558380126953	0.6421052631578947
11.496073722839355	67.03681182861328	0.5157894736842105
30.06634521484375	56.219398498535156	0.6736842105263158
59.481876373291016	54.778358459472656	0.8210526315789474
5.66398811340332	71.02594757080078	0.6210526315789473
48.28658676147461	34.49750900268555	0.6526315789473685
74.79326629638672	8.216654777526855	0.631578947368421
70.82115936279297	41.31624221801758	0.6947368421052631
-82.99542236328125	-0.6261234879493713	0.7684210526315789
-32.399932861328125	-6.398870944976807	0.5263157894736842
-53.388431549072266	62.49943161010742	0.5894736842105263
-90.81629180908203	-2.595822811126709	0.631578947368421
-37.9164924621582	14.11717414855957	0.5684210526315789
4.504930019378662	64.43110656738281	0.5894736842105263
25.4503173828125	38.83116912841797	0.6421052631578947
53.49115753173828	23.04530143737793	0.6736842105263158
46.63002014160156	38.75981903076172	0.5263157894736842
74.97425079345703	10.331766128540039	0.6736842105263158
34.89109802246094	57.8072509765625	0.7157894736842105
-3.7753918170928955	1.8458936214447021	0.4842105263157895
-90.2999496459961	2.5101797580718994	0.6210526315789473
-83.5704116821289	0.9102540016174316	0.6210526315789473
-84.20829010009766	22.307292938232422	0.43157894736842106
-86.60411071777344	17.4644718170166	0.27368421052631575
-49.79911804199219	-3.3170855045318604	0.49473684210526314
-10.641576766967773	28.776336669921875	0.5263157894736842
29.724058151245117	58.20499801635742	0.6421052631578947
79.52176666259766	33.00686264038086	0.831578947368421
3.12719464302063	58.4060173034668	0.5157894736842105
99.2332992553711	-18.105323791503906	0.7684210526315789
102.62199401855469	-17.040464401245117	0.8526315789473684
97.84028625488281	-19.052139282226562	0.6631578947368421
-64.7122802734375	33.68976593017578	0.5578947368421052
33.04663848876953	22.58002281188965	0.6526315789473685
-42.33977508544922	44.548377990722656	0.6421052631578947
-28.54358673095703	70.75353240966797	0.5473684210526315
-58.67180633544922	23.980064392089844	0.47368421052631576
57.31953430175781	-39.59009552001953	0.5894736842105263
-9.614760398864746	15.757112503051758	0.5578947368421052
-6.650547027587891	65.7707290649414	0.5368421052631579
41.50421905517578	13.069378852844238	0.6631578947368421
59.783878326416016	9.80150032043457	0.6736842105263158
56.53141403198242	-40.16587829589844	0.5684210526315789
-21.27590560913086	52.94123840332031	0.5473684210526315
-77.60569763183594	46.89841842651367	0.4842105263157895
-70.73011016845703	44.05813217163086	0.4631578947368421
-56.77961349487305	62.28020477294922	0.5578947368421052
-77.87755584716797	-8.992630958557129	0.5263157894736842
-40.696678161621094	28.911270141601562	0.5263157894736842
31.985942840576172	41.21980667114258	0.6421052631578947
75.76640319824219	35.956565856933594	0.7052631578947368
102.17749786376953	2.871978759765625	0.6842105263157895
75.04534149169922	-25.149269104003906	0.6842105263157895
9.593862533569336	65.00857543945312	0.631578947368421
51.161136627197266	33.932918548583984	0.7052631578947368
-4.232839584350586	61.22706604003906	0.5789473684210527
-75.84007263183594	-3.5932528972625732	0.5157894736842105
-45.19003677368164	30.824018478393555	0.5157894736842105
-61.400978088378906	-18.34576416015625	0.5368421052631579
-68.24071502685547	-2.157423257827759	0.5578947368421052
-19.496849060058594	4.574644088745117	0.4842105263157895
30.026273727416992	55.919734954833984	0.6842105263157895
20.498321533203125	72.91934967041016	0.631578947368421
100.16490173339844	21.085636138916016	0.7263157894736842
42.56290054321289	11.760661125183105	0.7368421052631579
30.929075241088867	63.86284637451172	0.7052631578947368
39.20435333251953	67.62533569335938	0.7157894736842105
4.546619415283203	60.25544357299805	0.5368421052631579
-54.440345764160156	57.59764099121094	0.5684210526315789
-73.34912109375	12.437299728393555	0.5789473684210527
-39.114933013916016	39.6146125793457	0.6736842105263158
-90.75875091552734	-0.6474249958992004	0.7789473684210526
-72.82719421386719	-19.01935577392578	0.5157894736842105
42.56226348876953	20.28803825378418	0.5263157894736842
54.86977005004883	69.31351470947266	0.7052631578947368
25.192413330078125	66.93511962890625	0.7157894736842105
78.77306365966797	-31.67916488647461	0.6
89.23178100585938	14.733414649963379	0.7473684210526316
79.36038208007812	-2.058561325073242	0.7684210526315789
3.803661584854126	22.092660903930664	0.6736842105263158
-89.60382843017578	1.2508774995803833	0.6
-90.52465057373047	-2.0592756271362305	0.6421052631578947
-88.3777847290039	-8.282584190368652	0.6947368421052631
-12.31314754486084	18.57473373413086	0.5684210526315789
-20.3603572845459	66.0313720703125	0.5894736842105263
88.04631042480469	24.743656158447266	0.8105263157894737
24.519012451171875	67.71509552001953	0.6
3.7057204246520996	56.845149993896484	0.4631578947368421
26.526439666748047	66.48043060302734	0.6947368421052631
69.237548828125	20.464597702026367	0.6736842105263158
5.464943885803223	70.88949584960938	0.5894736842105263
6.47686767578125	42.215187072753906	0.6947368421052631
-34.986785888671875	-5.746492385864258	0.43157894736842106
1.553467035293579	-39.80417251586914	0.5052631578947369
-54.58473205566406	11.035186767578125	0.5473684210526315
-57.291011810302734	31.066682815551758	0.4631578947368421
-7.752684116363525	-24.681427001953125	0.5263157894736842
68.54119873046875	-25.593517303466797	0.5578947368421052
31.305768966674805	-55.17974853515625	0.5789473684210527
-41.84990310668945	-0.01142217218875885	0.5368421052631579
13.794719696044922	-60.41786575317383	0.5473684210526315
97.2677230834961	2.952193021774292	0.7368421052631579
39.7176513671875	-36.80875778198242	0.5157894736842105
-13.461543083190918	9.678739547729492	0.5052631578947369
-41.19810104370117	20.0660400390625	0.4421052631578947
-50.41526412963867	28.17681884765625	0.43157894736842106
0.457001268863678	-31.30928611755371	0.6842105263157895
-39.19729232788086	-1.999337911605835	0.5157894736842105
-15.380570411682129	-69.40340423583984	0.6210526315789473
30.064987182617188	-50.23262023925781	0.5157894736842105
66.0237808227539	-11.732728958129883	0.6
-16.228546142578125	-37.39997100830078	0.49473684210526314
-58.59369659423828	-43.182029724121094	0.4842105263157895
79.72698974609375	-19.22478485107422	0.6105263157894737
72.38456726074219	5.1480584144592285	0.7368421052631579
27.20058822631836	-13.242273330688477	0.5894736842105263
-54.63230514526367	14.986860275268555	0.47368421052631576
-4.644482612609863	-53.93701171875	0.5157894736842105
-30.01970863342285	-11.793903350830078	0.47368421052631576
-45.320770263671875	10.59384536743164	0.47368421052631576
4.623164176940918	-64.82746887207031	0.49473684210526314
-43.573917388916016	-43.81837463378906	0.5052631578947369
44.80388259887695	-30.947683334350586	0.5578947368421052
29.8006591796875	-61.01416015625	0.5578947368421052
37.13587188720703	-53.76116180419922	0.5263157894736842
79.84400939941406	-19.107847213745117	0.5894736842105263
22.175634384155273	-10.015366554260254	0.6210526315789473
47.46921157836914	-7.6668009757995605	0.6842105263157895
-18.732797622680664	-41.6378288269043	0.4842105263157895
12.653909683227539	-49.0398063659668	0.5052631578947369
-52.62992858886719	-2.432469129562378	0.5473684210526315
-55.917449951171875	13.029141426086426	0.49473684210526314
-7.269183158874512	-27.489212036132812	0.5894736842105263
21.897476196289062	-54.98948669433594	0.5263157894736842
-30.869905471801758	-31.581029891967773	0.49473684210526314
64.75713348388672	-33.79255294799805	0.6210526315789473
30.626794815063477	-62.14617156982422	0.6105263157894737
87.19306182861328	-25.292829513549805	0.7052631578947368
39.65545654296875	-0.43902817368507385	0.7684210526315789
28.68880844116211	-34.41458511352539	0.5473684210526315
-53.31137466430664	7.3473711013793945	0.5684210526315789
-15.385348320007324	-44.68777847290039	0.5052631578947369
-5.116739273071289	-28.946212768554688	0.5578947368421052
-53.71318054199219	16.87401008605957	0.4631578947368421
-22.81814956665039	-36.512210845947266	0.4421052631578947
25.521888732910156	-68.24502563476562	0.4631578947368421
8.021220207214355	-78.35227966308594	0.5052631578947369
61.090450286865234	-10.727201461791992	0.631578947368421
30.094894409179688	-66.27725982666016	0.4631578947368421
39.93657302856445	39.61085510253906	0.5894736842105263
24.856637954711914	-54.155914306640625	0.5263157894736842
-10.49172592163086	-35.42973709106445	0.5052631578947369
-52.814414978027344	17.478212356567383	0.47368421052631576
-38.09551239013672	3.889448642730713	0.5052631578947369
-41.26463317871094	-0.20808660984039307	0.4842105263157895
-77.4094467163086	46.57633972167969	0.4526315789473684
-17.57607078552246	-34.4445915222168	0.39999999999999997
-1.3557872772216797	-60.30913543701172	0.6105263157894737
7.5826616287231445	-57.83370590209961	0.5263157894736842
62.40850067138672	5.604349136352539	0.7263157894736842
91.95255279541016	7.877654552459717	0.7157894736842105
100.11058044433594	4.856166362762451	0.7368421052631579
65.1530990600586	-9.804192543029785	0.6526315789473685
24.646209716796875	-32.92045211791992	0.6
-34.54816436767578	-5.910038948059082	0.47368421052631576
26.806421279907227	-33.849342346191406	0.5157894736842105
-60.7720832824707	1.5926135778427124	0.6210526315789473
-50.02504348754883	13.425718307495117	0.43157894736842106
23.8929500579834	-35.184051513671875	0.6526315789473685
15.324872016906738	-67.11189270019531	0.42105263157894735
28.742889404296875	-62.26215744018555	0.5473684210526315
34.345672607421875	-63.364803314208984	0.5894736842105263
80.12665557861328	1.95304536819458	0.6631578947368421
-3.7298336029052734	-73.84697723388672	0.5052631578947369
8.264199256896973	-66.6249008178711	0.5052631578947369
18.47423553466797	-22.89870834350586	0.5684210526315789
-53.70591735839844	9.294800758361816	0.5578947368421052
-13.720446586608887	-29.185705184936523	0.47368421052631576
-56.958126068115234	16.836063385009766	0.4842105263157895
-58.8310661315918	39.394187927246094	0.5052631578947369
10.664010047912598	-60.230838775634766	0.5473684210526315
68.42723083496094	-33.65785598754883	0.6210526315789473
6.392457008361816	-56.0203971862793	0.5052631578947369
79.93932342529297	-22.026758193969727	0.5789473684210527
4.399156093597412	-67.1740951538086	0.49473684210526314
-47.22900390625	-53.50552749633789	0.631578947368421
68.76587677001953	-11.45457649230957	0.7789473684210526
-12.346609115600586	9.395506858825684	0.5578947368421052
-53.63529586791992	13.294873237609863	0.4842105263157895
-36.906864166259766	4.835062503814697	0.4421052631578947
-36.9451904296875	-1.980857491493225	0.4842105263157895
-64.677490234375	-55.15948486328125	0.5789473684210527
-59.22211456298828	4.6190104484558105	0.5578947368421052
-15.440693855285645	11.372594833374023	0.4842105263157895
7.262701988220215	-77.6104965209961	0.4842105263157895
20.02606964111328	-70.72564697265625	0.5052631578947369
77.4788589477539	-14.595995903015137	0.7263157894736842
32.387088775634766	-6.3607707023620605	0.7052631578947368
5.049945831298828	-51.19631576538086	0.5052631578947369
-37.12297439575195	-19.18434715270996	0.5578947368421052
-1.0331326723098755	0.6372013092041016	0.5473684210526315
-37.76902389526367	-58.538360595703125	0.49473684210526314
-57.67795944213867	-42.921451568603516	0.5473684210526315
-75.02339935302734	40.96045684814453	0.3789473684210526
32.19230270385742	-67.97246551513672	0.5473684210526315
26.083984375	-53.52373504638672	0.4842105263157895
5.48792028427124	-64.52262115478516	0.4526315789473684
-19.657732009887695	-73.1767349243164	0.6526315789473685
81.71627044677734	-18.1339054107666	0.6526315789473685
37.29082489013672	-8.278924942016602	0.6105263157894737
29.419464111328125	-49.45557403564453	0.4842105263157895
-7.165560245513916	-67.17240142822266	0.5894736842105263
-9.21366024017334	53.259033203125	0.5578947368421052
18.980825424194336	13.006173133850098	0.6947368421052631
11.746808052062988	40.134986877441406	0.8
-36.48902893066406	36.45425033569336	0.7789473684210526
31.691516876220703	31.078411102294922	0.7368421052631579
65.4988021850586	45.62791061401367	0.7578947368421052
7.309327602386475	58.80423355102539	0.4842105263157895
47.32326126098633	61.431549072265625	0.7684210526315789
57.143524169921875	67.40185546875	0.7684210526315789
51.360836029052734	32.15989303588867	0.631578947368421
42.12401580810547	61.83087921142578	0.7263157894736842
14.414944648742676	48.031158447265625	0.8
-45.36278533935547	33.85637283325195	0.5368421052631579
-19.072805404663086	72.50320434570312	0.6526315789473685
-1.042899250984192	63.99977111816406	0.6
4.211993217468262	21.267122268676758	0.8
-6.350414752960205	-19.13796043395996	0.5052631578947369
50.29849624633789	62.816917419433594	0.8421052631578947
71.75030517578125	39.21769714355469	0.7157894736842105
-48.346622467041016	-12.182169914245605	0.39999999999999997
76.42230987548828	-5.140635013580322	0.6736842105263158
-26.274194717407227	-2.033625841140747	0.4421052631578947
33.217899322509766	-37.68156814575195	0.5052631578947369
49.32781982421875	47.35167694091797	0.7052631578947368
-80.27163696289062	19.535192489624023	0.4842105263157895
-58.36737060546875	51.1652717590332	0.5368421052631579
14.143453598022461	37.710933685302734	0.6842105263157895
-45.86094284057617	57.40655517578125	0.7789473684210526
23.811227798461914	32.6236572265625	0.6842105263157895
32.334110260009766	62.47483825683594	0.6736842105263158
25.93670654296875	72.19271850585938	0.5894736842105263
40.22174072265625	68.31867218017578	0.6947368421052631
18.371829986572266	73.32610321044922	0.631578947368421
77.94515991210938	34.42086410522461	0.8
44.011287689208984	26.026947021484375	0.5684210526315789
62.77043533325195	52.99903106689453	0.8105263157894737
-37.67253875732422	59.30750274658203	0.5684210526315789
-81.80765533447266	8.652374267578125	0.5368421052631579
-38.556522369384766	62.11000061035156	0.5789473684210527
-46.20795440673828	46.233238220214844	0.5052631578947369
-76.66715240478516	9.767247200012207	0.5473684210526315
56.94479751586914	65.9788589477539	0.7052631578947368
25.085311889648438	78.02519226074219	0.6421052631578947
-47.775875091552734	10.97612190246582	0.5578947368421052
25.262741088867188	78.67605590820312	0.5789473684210527
84.73999786376953	33.7481689453125	0.8421052631578947
41.48142623901367	27.53029441833496	0.6210526315789473
53.65133285522461	22.763338088989258	0.631578947368421
-20.855518341064453	60.723846435546875	0.5894736842105263
-33.05318069458008	11.817005157470703	0.6526315789473685
-16.507627487182617	67.50050354003906	0.5473684210526315
5.809361457824707	22.283411026000977	0.7789473684210526
-20.865978240966797	64.72460174560547	0.5894736842105263
64.29046630859375	50.18783187866211	0.7894736842105263
62.98876190185547	58.72953796386719	0.6526315789473685
2.5603485107421875	-8.758670806884766	0.5368421052631579
6.3924994468688965	57.23550796508789	0.49473684210526314
54.945335388183594	68.48296356201172	0.7578947368421052
54.946136474609375	68.03294372558594	0.6842105263157895
16.43470001220703	37.06051254272461	0.6526315789473685
-45.52509307861328	59.31258010864258	0.6210526315789473
16.826854705810547	41.66476058959961	0.7789473684210526
-14.268576622009277	-23.46099090576172	0.7473684210526316
-48.71720886230469	53.740997314453125	0.6421052631578947
14.795060157775879	42.6507682800293	0.6210526315789473
-0.174009308218956	65.454833984375	0.5894736842105263
73.56735229492188	34.83188247680664	0.7684210526315789
58.65357971191406	65.14006805419922	0.7684210526315789
6.7767653465271	59.174495697021484	0.5263157894736842
31.000375747680664	73.89044952392578	0.7052631578947368
21.713912963867188	74.15106201171875	0.6736842105263158
-9.545656204223633	68.67816162109375	0.5789473684210527
-26.709274291992188	75.82281494140625	0.49473684210526314
-15.396628379821777	-20.987266540527344	0.5789473684210527
-16.433053970336914	72.61553192138672	0.6210526315789473
9.296919822692871	35.72023391723633	0.7368421052631579
-15.979352951049805	-64.59182739257812	0.5894736842105263
65.6466293334961	-24.663532257080078	0.5473684210526315
15.183687210083008	-24.07210350036621	0.5157894736842105
-8.509078025817871	62.30885696411133	0.5368421052631579
29.3165340423584	74.2183837890625	0.5894736842105263
65.04462432861328	58.583770751953125	0.8
42.29783248901367	63.37668228149414	0.6842105263157895
14.665160179138184	34.043296813964844	0.6842105263157895
-91.76880645751953	32.902896881103516	0.47368421052631576
-76.057373046875	41.72504425048828	0.4105263157894737
-94.84768676757812	30.451932907104492	0.4105263157894737
-90.47024536132812	33.95067596435547	0.4105263157894737
-92.60514068603516	32.35860824584961	0.43157894736842106
-89.26878356933594	29.290483474731445	0.6
92.40316772460938	3.0392463207244873	0.831578947368421
96.10307312011719	5.326485633850098	0.8210526315789474
98.11170196533203	-11.289661407470703	0.8210526315789474
103.04912567138672	-15.53693962097168	0.8421052631578947
32.63715362548828	9.915140151977539	0.6631578947368421
-32.28807067871094	49.79399871826172	0.7052631578947368
-78.5842514038086	39.46445083618164	0.3368421052631579
-93.66846466064453	34.7244758605957	0.39999999999999997
-72.33111572265625	25.19676399230957	0.6105263157894737
-98.32972717285156	36.028717041015625	0.42105263157894735
-94.59151458740234	35.815460205078125	0.2947368421052632
-88.80574798583984	26.193771362304688	0.5894736842105263
13.74609088897705	-35.74750900268555	0.7157894736842105
49.941123962402344	-43.26006317138672	0.6105263157894737
-13.019368171691895	-70.72550201416016	0.5473684210526315
66.54277801513672	7.310147762298584	0.8736842105263158
76.00531768798828	34.136268615722656	0.8210526315789474
70.7168197631836	13.958564758300781	0.8
-98.3122787475586	36.019683837890625	0.49473684210526314
-75.9002914428711	33.970298767089844	0.47368421052631576
-98.08905029296875	33.11945343017578	0.4842105263157895
-91.81784057617188	33.61613464355469	0.49473684210526314
-91.85209655761719	28.381832122802734	0.5473684210526315
-91.86601257324219	28.236474990844727	0.5789473684210527
47.5463752746582	-24.130542755126953	0.5894736842105263
70.2291259765625	2.8918843269348145	0.7473684210526316
70.79889678955078	-33.045616149902344	0.6
78.47074127197266	-1.147533893585205	0.7894736842105263
94.57901000976562	20.154659271240234	0.8631578947368421
78.83476257324219	43.20699691772461	0.8631578947368421
-85.42708587646484	34.867027282714844	0.49473684210526314
-94.11933898925781	34.59074401855469	0.3684210526315789
20.918699264526367	64.33356475830078	0.7789473684210526
-3.828359365463257	38.78065872192383	0.7473684210526316
-94.7487564086914	34.26318359375	0.4842105263157895
-88.60528564453125	28.324462890625	0.7578947368421052
60.922462463378906	-2.3851001262664795	0.7578947368421052
71.13813781738281	-7.575392723083496	0.631578947368421
99.8938217163086	9.29465389251709	0.8210526315789474
92.1395492553711	6.374134063720703	0.8105263157894737
25.715864181518555	20.574623107910156	0.631578947368421
92.92333984375	21.471609115600586	0.8736842105263158
-13.042243957519531	44.57145309448242	0.49473684210526314
-16.999454498291016	37.91718292236328	0.5473684210526315
58.720001220703125	11.489627838134766	0.7684210526315789
34.10631561279297	40.374900817871094	0.7263157894736842
-15.286297798156738	48.45069885253906	0.6631578947368421
69.2379150390625	-3.598965883255005	0.6526315789473685
97.54617309570312	7.7016706466674805	0.7473684210526316
96.34273529052734	-8.404403686523438	0.831578947368421
77.25373077392578	-14.687277793884277	0.6947368421052631
76.22529602050781	-1.7380446195602417	0.8105263157894737
75.2494888305664	0.36147457361221313	0.7789473684210526
10.380324363708496	26.769256591796875	0.7157894736842105
-78.67542266845703	39.66632843017578	0.39999999999999997
-52.316162109375	31.32839012145996	0.5157894736842105
36.41267395019531	57.700008392333984	0.7789473684210526
-5.574291229248047	69.61885070800781	0.6
-9.29263973236084	61.790462493896484	0.5263157894736842
99.69715118408203	-18.144208908081055	0.7578947368421052
69.97191619873047	53.543392181396484	0.8526315789473684
93.09158325195312	-1.6425135135650635	0.7894736842105263
79.55316162109375	-2.3871681690216064	0.6842105263157895
100.03511810302734	10.20432186126709	0.8842105263157894
89.53636169433594	25.882381439208984	0.8736842105263158
51.128639221191406	1.2543541193008423	0.7473684210526316
-4.384366989135742	67.94649505615234	0.6105263157894737
-13.920108795166016	-32.87645721435547	0.4842105263157895
-21.7225341796875	55.68056869506836	0.6421052631578947
14.316149711608887	20.942768096923828	0.5894736842105263
-7.269588947296143	3.56899094581604	0.5157894736842105
71.49585723876953	5.942965984344482	0.6526315789473685
51.94300079345703	-1.987160086631775	0.6
91.40557861328125	17.75096893310547	0.7789473684210526
93.84966278076172	6.001128673553467	0.8421052631578947
48.7708740234375	-26.132686614990234	0.5789473684210527
94.54118347167969	16.366025924682617	0.8210526315789474
24.783260345458984	21.18950653076172	0.6842105263157895
-23.049518585205078	55.129364013671875	0.5473684210526315
62.33930587768555	-41.80546951293945	0.5684210526315789
54.53621292114258	48.97090148925781	0.8
15.688836097717285	73.1988296508789	0.5894736842105263
26.665307998657227	-33.83618927001953	0.5473684210526315
60.514739990234375	18.984237670898438	0.6736842105263158
99.95587158203125	16.298503875732422	0.7263157894736842
93.92516326904297	12.314906120300293	0.7263157894736842
64.88944244384766	-33.23212432861328	0.6210526315789473
82.50132751464844	-9.26301097869873	0.7894736842105263
94.95133972167969	3.55291748046875	0.7894736842105263
43.906673431396484	57.189208984375	0.831578947368421
-69.48570251464844	-17.552101135253906	0.4526315789473684
-20.441335678100586	-25.39112663269043	0.47368421052631576
61.59815979003906	43.086280822753906	0.7789473684210526
-7.33737850189209	39.31257629394531	0.5684210526315789
-15.744222640991211	74.45777893066406	0.5789473684210527
43.897945404052734	-3.714179754257202	0.6526315789473685
75.45562744140625	3.5311460494995117	0.7052631578947368
70.78536224365234	1.9384829998016357	0.7368421052631579
70.46774291992188	-37.694114685058594	0.6842105263157895
71.4130859375	-40.24308395385742	0.7368421052631579
98.79668426513672	-8.275897979736328	0.8736842105263158
26.769760131835938	29.002056121826172	0.7157894736842105
-51.884159088134766	35.52202224731445	0.5368421052631579
22.114892959594727	-32.074520111083984	0.5894736842105263
51.50677490234375	48.71432876586914	0.8
-31.94249725341797	13.70384407043457	0.5789473684210527
72.94857788085938	3.776979684829712	0.7263157894736842
78.28020477294922	29.71285057067871	0.8421052631578947
61.703338623046875	16.914365768432617	0.7368421052631579
73.07728576660156	-37.794944763183594	0.7157894736842105
49.4831428527832	-21.648590087890625	0.6210526315789473
95.67243957519531	26.733306884765625	0.8210526315789474
78.25669860839844	42.04376983642578	0.8421052631578947
48.14280700683594	54.899391174316406	0.8736842105263158
-80.42578887939453	20.401390075683594	0.43157894736842106
-58.24457550048828	35.01720428466797	0.5052631578947369
-71.37300109863281	25.65806770324707	0.5052631578947369
7.210089683532715	-32.228031158447266	0.7684210526315789
-60.90684127807617	38.37131118774414	0.5052631578947369
-76.95203399658203	-34.2205810546875	0.47368421052631576
72.33028411865234	-29.145477294921875	0.5894736842105263
22.607532501220703	30.675148010253906	0.6842105263157895
92.08855438232422	-9.953857421875	0.7578947368421052
94.67058563232422	20.129348754882812	0.9052631578947368
65.0427017211914	7.043696880340576	0.7157894736842105
4.080994129180908	32.74698257446289	0.5263157894736842
-93.89802551269531	29.37667465209961	0.43157894736842106
-58.800411224365234	34.95265579223633	0.5052631578947369
-98.26749420166016	32.359397888183594	0.4421052631578947
-63.44908905029297	34.02415466308594	0.5052631578947369
-61.79722213745117	34.34652328491211	0.5052631578947369
-91.21180725097656	30.462093353271484	0.5157894736842105
-23.412872314453125	39.61979293823242	0.5157894736842105
26.794191360473633	49.45078659057617	0.7263157894736842
24.96588706970215	67.62570190429688	0.6631578947368421
95.31782531738281	28.956239700317383	0.8736842105263158
95.99695587158203	5.644481182098389	0.831578947368421
84.31983947753906	20.39017677307129	0.7789473684210526
-91.79786682128906	5.325104236602783	0.6526315789473685
-60.88218688964844	37.2170524597168	0.5052631578947369
-6.195595741271973	66.2164306640625	0.5684210526315789
-76.55855560302734	42.390411376953125	0.42105263157894735
-60.5288200378418	25.055723190307617	0.5157894736842105
-95.2669448852539	32.459693908691406	0.4631578947368421
51.63792037963867	-35.84576416015625	0.5684210526315789
77.55205535888672	35.48683547973633	0.8421052631578947
99.86549377441406	25.9908447265625	0.8421052631578947
100.31147766113281	26.49979019165039	0.8736842105263158
41.85078811645508	-5.759578227996826	0.6
85.05269622802734	19.360637664794922	0.8210526315789474
-34.765445709228516	1.2652522325515747	0.5263157894736842
-77.80138397216797	47.17136764526367	0.49473684210526314
28.67232894897461	51.06005096435547	0.7368421052631579
-48.62605285644531	57.563148498535156	0.7157894736842105
-46.52531051635742	38.49372863769531	0.5263157894736842
-18.419872283935547	-0.4841943085193634	0.5789473684210527
100.64907836914062	22.25107765197754	0.7263157894736842
86.10511779785156	33.65134048461914	0.894736842105263
3.024972915649414	54.03541946411133	0.5789473684210527
33.055885314941406	73.32524871826172	0.6526315789473685
100.4645767211914	27.767484664916992	0.831578947368421
27.470293045043945	50.7005729675293	0.7368421052631579
-67.79720306396484	40.55593490600586	0.4842105263157895
-52.07130813598633	25.266014099121094	0.5157894736842105
13.97265625	62.79324722290039	0.6736842105263158
-50.376949310302734	28.113319396972656	0.5052631578947369
-55.830421447753906	12.625103950500488	0.4526315789473684
81.61610412597656	-18.171424865722656	0.5894736842105263
93.72472381591797	22.241657257080078	0.8631578947368421
50.42009735107422	66.78775787353516	0.8631578947368421
54.34239196777344	-24.395566940307617	0.5684210526315789
101.80197143554688	23.18438148498535	0.8
83.47592163085938	38.971317291259766	0.8842105263157894
49.569129943847656	10.63010311126709	0.6210526315789473
-47.67061233520508	21.40210723876953	0.4842105263157895
-25.236202239990234	36.97881317138672	0.4631578947368421
-43.753047943115234	34.59559631347656	0.6210526315789473
-42.508689880371094	20.95223617553711	0.47368421052631576
-24.328927993774414	17.139616012573242	0.4842105263157895
47.12385559082031	16.428922653198242	0.5473684210526315
-58.312435150146484	-30.43161964416504	0.7368421052631579
101.4068603515625	26.7867488861084	0.8210526315789474
77.33309173583984	-19.503219604492188	0.6421052631578947
33.39335250854492	66.28671264648438	0.6947368421052631
50.805084228515625	72.4806900024414	0.7894736842105263
25.028635025024414	32.208740234375	0.6421052631578947
-21.5509090423584	38.24555206298828	0.5052631578947369
-42.219181060791016	14.870128631591797	0.4842105263157895
32.422332763671875	52.030277252197266	0.6842105263157895
-35.93783950805664	9.798583984375	0.47368421052631576
-39.378971099853516	16.636775970458984	0.4526315789473684
-18.043607711791992	22.085920333862305	0.5368421052631579
47.40747833251953	73.4194564819336	0.7473684210526316
98.5145492553711	26.279441833496094	0.8105263157894737
44.80914306640625	19.959108352661133	0.5578947368421052
52.35683822631836	30.71720314025879	0.6842105263157895
79.90713500976562	35.93024444580078	0.8210526315789474
43.445579528808594	56.51377487182617	0.7789473684210526
12.032984733581543	29.648988723754883	0.6736842105263158
-13.416699409484863	63.70433044433594	0.631578947368421
-45.012264251708984	24.098304748535156	0.5473684210526315
13.209600448608398	49.33917999267578	0.7684210526315789
85.48625946044922	27.052669525146484	0.8105263157894737
70.18707275390625	33.47307586669922	0.7368421052631579
59.79804611206055	-23.83281707763672	0.8105263157894737
-47.222084045410156	-42.455413818359375	0.4526315789473684
-5.328639507293701	-72.90747833251953	0.49473684210526314
-2.9396886825561523	-5.663727760314941	0.42105263157894735
-12.282978057861328	28.33289909362793	0.5368421052631579
-69.07415008544922	22.974782943725586	0.6421052631578947
-66.4906234741211	4.67656135559082	0.6526315789473685
-0.7426416873931885	58.99575424194336	0.6210526315789473
-43.0870361328125	21.73961639404297	0.43157894736842106
-20.4765567779541	2.3760452270507812	0.5368421052631579
8.730117797851562	-43.663719177246094	0.4421052631578947
74.38457489013672	-45.17882537841797	0.6421052631578947
62.67018127441406	58.8129997253418	0.6736842105263158
92.81399536132812	16.156328201293945	0.8
68.96309661865234	-23.492961883544922	0.5789473684210527
34.384765625	-45.234989166259766	0.4526315789473684
-20.200422286987305	-13.115480422973633	0.43157894736842106
-51.783756256103516	23.093564987182617	0.49473684210526314
-6.207103729248047	60.95808029174805	0.5684210526315789
2.178760528564453	49.789817810058594	0.5052631578947369
9.247028350830078	28.31634521484375	0.6105263157894737
-5.634849548339844	-3.1450843811035156	0.47368421052631576
-63.0472297668457	21.123979568481445	0.5578947368421052
44.327064514160156	67.1771011352539	0.6947368421052631
25.749393463134766	36.1138801574707	0.6421052631578947
1.307844877243042	-55.20685958862305	0.4526315789473684
-30.980222702026367	-51.65230178833008	0.5684210526315789
2.6366543769836426	-65.87889099121094	0.5157894736842105
36.47089385986328	25.65411949157715	0.6210526315789473
26.26866912841797	38.13752365112305	0.6210526315789473
-18.04412269592285	46.33298873901367	0.5684210526315789
7.492195129394531	26.60167694091797	0.7263157894736842
27.160526275634766	40.30262756347656	0.6526315789473685
-5.611206531524658	-12.52667236328125	0.4842105263157895
66.8997573852539	14.62551498413086	0.6842105263157895
98.18917083740234	26.493207931518555	0.831578947368421
57.07319641113281	65.65653991699219	0.7473684210526316
75.74539947509766	23.284652709960938	0.6947368421052631
29.590166091918945	-45.15876007080078	0.43157894736842106
-42.02152633666992	-41.50212860107422	0.4526315789473684
-35.205230712890625	-42.06315994262695	0.3894736842105263
9.500118255615234	27.607688903808594	0.6631578947368421
-50.819610595703125	45.695404052734375	0.6105263157894737
9.244159698486328	71.3388442993164	0.5789473684210527
-21.457557678222656	44.921669006347656	0.5368421052631579
63.25763702392578	20.673213958740234	0.6947368421052631
49.0575065612793	59.53043746948242	0.7789473684210526
77.91758728027344	34.83620071411133	0.8421052631578947
49.63251495361328	19.12944221496582	0.6526315789473685
-39.04623031616211	-43.7540283203125	0.39999999999999997
3.349914073944092	-53.684967041015625	0.4526315789473684
-37.82626724243164	0.2695803642272949	0.49473684210526314
-68.98310852050781	32.42829132080078	0.5578947368421052
-84.7373046875	16.639244079589844	0.47368421052631576
-16.56049346923828	46.46305847167969	0.5263157894736842
-21.817256927490234	41.527618408203125	0.4526315789473684
-24.639076232910156	44.36575698852539	0.5052631578947369
-12.586637496948242	63.6871223449707	0.5894736842105263
28.7695255279541	-47.8742561340332	0.5052631578947369
11.980073928833008	-14.787236213684082	0.6
-10.765450477600098	59.469505310058594	0.4526315789473684
8.586799621582031	53.50762939453125	0.6
24.623933792114258	56.46495819091797	0.8
34.07826614379883	36.90394973754883	0.6526315789473685
33.61156463623047	47.45608139038086	0.8
-38.99089050292969	36.9858512878418	0.7368421052631579
28.346431732177734	57.23177719116211	0.6526315789473685
-33.16562271118164	66.2857437133789	0.6210526315789473
-14.372929573059082	46.00358581542969	0.47368421052631576
60.358360290527344	4.3400983810424805	0.7684210526315789
15.852926254272461	62.756534576416016	0.6736842105263158
72.60693359375	-38.96841812133789	0.7894736842105263
9.608217239379883	60.75160217285156	0.5157894736842105
3.4831387996673584	-64.64180755615234	0.5052631578947369
27.258586883544922	-54.28133010864258	0.5157894736842105
37.01104736328125	-53.301361083984375	0.5578947368421052
37.07492446899414	-45.15348434448242	0.49473684210526314
-16.3200626373291	32.33889389038086	0.6631578947368421
4.133881568908691	5.208004474639893	0.5789473684210527
-15.704955101013184	49.19193649291992	0.631578947368421
-71.30815887451172	18.834781646728516	0.6631578947368421
64.14141845703125	4.915846824645996	0.7157894736842105
78.04181671142578	35.302467346191406	0.894736842105263
52.66136169433594	12.259330749511719	0.6631578947368421
41.35985565185547	69.78343200683594	0.831578947368421
-58.00364685058594	-35.28343200683594	0.5368421052631579
8.199695587158203	-72.00861358642578	0.49473684210526314
34.158390045166016	-46.175537109375	0.47368421052631576
-14.267925262451172	37.75922775268555	0.5368421052631579
-17.857194900512695	36.66267395019531	0.5052631578947369
-58.79072189331055	25.0875186920166	0.49473684210526314
2.849816083908081	60.05529022216797	0.5263157894736842
-63.42934036254883	46.073238372802734	0.5052631578947369
25.328397750854492	-46.85432434082031	0.6421052631578947
30.41838264465332	-66.23298645019531	0.5052631578947369
28.014188766479492	-45.42670822143555	0.47368421052631576
54.36713409423828	-6.48159646987915	0.5368421052631579
75.32926177978516	-23.591243743896484	0.6105263157894737
30.855464935302734	-69.07154846191406	0.4631578947368421
43.107418060302734	-29.066364288330078	0.5368421052631579
-18.171710968017578	42.597537994384766	0.47368421052631576
-64.75109100341797	6.855352401733398	0.5894736842105263
-66.49681091308594	23.353397369384766	0.5578947368421052
-24.01421356201172	45.39543151855469	0.5894736842105263
-67.07279968261719	-10.713394165039062	0.49473684210526314
-3.95564341545105	-8.0277738571167	0.5157894736842105
69.63904571533203	-23.04726791381836	0.6105263157894737
53.38949966430664	62.30829620361328	0.8736842105263158
19.23859214782715	68.51144409179688	0.5368421052631579
29.48480796813965	78.94766998291016	0.5157894736842105
79.12847900390625	-21.76014518737793	0.5368421052631579
-7.60467004776001	3.2591047286987305	0.4526315789473684
43.133052825927734	27.749521255493164	0.5368421052631579
-87.5260238647461	20.98372459411621	0.5473684210526315
-26.801748275756836	70.43623352050781	0.5473684210526315
-22.50029754638672	54.91950988769531	0.6105263157894737
-20.418474197387695	41.10057830810547	0.49473684210526314
34.47273635864258	-43.86717987060547	0.4842105263157895
0.12205560505390167	-46.4597282409668	0.43157894736842106
2.8954739570617676	-50.63255310058594	0.4631578947368421
22.32554054260254	-59.9483528137207	0.5263157894736842
71.96349334716797	-31.2951602935791	0.5473684210526315
-2.4269092082977295	-20.671632766723633	0.4526315789473684
-27.577415466308594	26.210905075073242	0.5368421052631579
-10.613044738769531	-4.366425037384033	0.6210526315789473
-8.923017501831055	37.46847915649414	0.5473684210526315
-25.03383445739746	71.27326202392578	0.5789473684210527
2.457921028137207	50.01016616821289	0.49473684210526314
-34.49335479736328	61.31922149658203	0.7157894736842105
74.7392349243164	-32.08545684814453	0.5789473684210527
61.0779914855957	-5.384105205535889	0.7052631578947368
59.822174072265625	18.8859920501709	0.6105263157894737
-27.10776710510254	5.721097469329834	0.6210526315789473
49.050148010253906	-36.40714645385742	0.42105263157894735
25.44186782836914	76.61685180664062	0.5894736842105263
47.55912780761719	-34.98015213012695	0.5578947368421052
60.51570129394531	17.477245330810547	0.7157894736842105
-54.02951431274414	30.1259708404541	0.5157894736842105
-61.93751907348633	23.150527954101562	0.5263157894736842
-57.16769027709961	47.85980224609375	0.5473684210526315
8.530686378479004	42.35674285888672	0.7052631578947368
-83.02002716064453	16.481950759887695	0.5052631578947369
-5.280117988586426	1.6061161756515503	0.49473684210526314
54.28046798706055	31.155208587646484	0.5789473684210527
48.671749114990234	66.49774169921875	0.831578947368421
46.579830169677734	26.409587860107422	0.5684210526315789
27.836807250976562	-42.030029296875	0.4842105263157895
-22.15718650817871	-34.936767578125	0.4526315789473684
-17.28286361694336	66.95348358154297	0.5263157894736842
-56.58842849731445	55.46186447143555	0.5263157894736842
26.101600646972656	40.554107666015625	0.7052631578947368
11.481524467468262	39.7742805480957	0.7894736842105263
-33.8958740234375	58.64548110961914	0.7894736842105263
17.87627410888672	69.62671661376953	0.5894736842105263
60.4773063659668	14.119476318359375	0.6947368421052631
49.317989349365234	68.62173461914062	0.8526315789473684
37.2718505859375	67.9301528930664	0.6947368421052631
44.129356384277344	-31.56499671936035	0.5157894736842105
-34.294654846191406	7.935986518859863	0.5157894736842105
16.10161781311035	-41.8209342956543	0.6
-15.851984977722168	67.55973052978516	0.4842105263157895
-52.232398986816406	55.66142272949219	0.5684210526315789
-44.51560592651367	59.5090446472168	0.7157894736842105
-51.657073974609375	54.63005447387695	0.5473684210526315
-3.0543975830078125	33.10675048828125	0.631578947368421
-27.10502052307129	55.921634674072266	0.49473684210526314
40.54322814941406	67.90680694580078	0.7368421052631579
57.907997131347656	64.8958969116211	0.7684210526315789
4.618253231048584	58.718624114990234	0.5157894736842105
26.6287841796875	77.86323547363281	0.6210526315789473
-5.307119369506836	1.6272064447402954	0.5052631578947369
39.74311065673828	39.6823844909668	0.6210526315789473
7.5191264152526855	66.83460235595703	0.6526315789473685
-63.780311584472656	25.311386108398438	0.5894736842105263
-41.9892463684082	20.63660430908203	0.4631578947368421
12.85728931427002	48.766868591308594	0.6736842105263158
-77.00740051269531	12.090231895446777	0.6105263157894737
25.112018585205078	43.80080795288086	0.6421052631578947
66.89503479003906	21.699329376220703	0.7263157894736842
43.30934143066406	56.084110260009766	0.7578947368421052
-14.174500465393066	15.08375072479248	0.5263157894736842
51.92985534667969	70.93353271484375	0.7894736842105263
72.96601104736328	38.50558090209961	0.7157894736842105
48.363529205322266	63.63494873046875	0.8631578947368421
-18.364013671875	72.2097396850586	0.6842105263157895
-45.63311004638672	30.86762237548828	0.5157894736842105
-43.74008560180664	9.958534240722656	0.47368421052631576
6.613437175750732	42.17538070678711	0.6736842105263158
7.372504234313965	41.896697998046875	0.7052631578947368
-20.59596061706543	59.28883743286133	0.5263157894736842
56.665550231933594	23.748701095581055	0.6736842105263158
16.659841537475586	70.61481475830078	0.5578947368421052
18.307836532592773	73.16584777832031	0.6421052631578947
6.710565090179443	57.62746810913086	0.4842105263157895
49.98418045043945	63.98295593261719	0.8631578947368421
6.29610538482666	60.307594299316406	0.49473684210526314
33.66006088256836	48.03736114501953	0.8
-29.279592514038086	71.0127944946289	0.5263157894736842
-5.364730358123779	34.59307861328125	0.6526315789473685
36.56767654418945	53.40960693359375	0.7578947368421052
-45.214290618896484	59.930572509765625	0.6526315789473685
68.5097885131836	30.756555557250977	0.7684210526315789
-16.578615188598633	53.474822998046875	0.6210526315789473
45.33249282836914	66.36732482910156	0.831578947368421
-17.256832122802734	14.78132152557373	0.4421052631578947
50.17236328125	69.857666015625	0.8526315789473684
18.821121215820312	75.62117004394531	0.6526315789473685
59.374786376953125	55.6068229675293	0.831578947368421
46.35977554321289	59.85801315307617	0.8210526315789474
-19.50160789489746	71.90850830078125	0.6631578947368421
13.10208511352539	47.72336196899414	0.6526315789473685
13.043277740478516	44.74629211425781	0.7578947368421052
39.79258728027344	58.207061767578125	0.7789473684210526
-22.744165420532227	64.2572021484375	0.5684210526315789
93.79931640625	23.728357315063477	0.9368421052631579
55.0114631652832	23.586393356323242	0.7157894736842105
46.987693786621094	36.20387268066406	0.6631578947368421
-21.612455368041992	20.825441360473633	0.5473684210526315
80.32867431640625	-27.26949119567871	0.5368421052631579
20.474079132080078	65.2433853149414	0.631578947368421
31.10102653503418	56.06977081298828	0.7578947368421052
-21.712909698486328	67.8291015625	0.49473684210526314
-28.18837547302246	5.7013678550720215	0.6526315789473685
12.320218086242676	36.1498908996582	0.7578947368421052
-91.92642211914062	8.19411849975586	0.5684210526315789
49.341033935546875	54.88562774658203	0.8210526315789474
51.929203033447266	69.70820617675781	0.7789473684210526
95.47351837158203	29.33789825439453	0.8631578947368421
82.6992416381836	36.00204849243164	0.8421052631578947
7.180616855621338	55.66145324707031	0.5052631578947369
46.165252685546875	72.50811767578125	0.8105263157894737
27.137466430664062	71.82186889648438	0.5473684210526315
34.07220458984375	57.14211654663086	0.7052631578947368
-63.81461715698242	41.253204345703125	0.49473684210526314
-53.958763122558594	22.442781448364258	0.4631578947368421
-56.23642349243164	62.87590408325195	0.6
-23.567420959472656	73.30558776855469	0.5684210526315789
-16.8907470703125	57.51718521118164	0.5473684210526315
58.68574142456055	54.558189392089844	0.7684210526315789
68.92216491699219	52.776527404785156	0.8631578947368421
22.9775333404541	70.47860717773438	0.6105263157894737
49.25068664550781	71.81908416748047	0.831578947368421
59.16251754760742	68.20265197753906	0.7157894736842105
49.399112701416016	67.3868179321289	0.8421052631578947
16.200166702270508	72.9105224609375	0.5894736842105263
-61.856937408447266	32.389793395996094	0.5157894736842105
13.829862594604492	37.96863555908203	0.7684210526315789
10.165447235107422	70.48179626464844	0.6
-32.72372817993164	62.555572509765625	0.7684210526315789
99.87886810302734	-6.709249019622803	0.8105263157894737
30.152816772460938	74.64765167236328	0.6526315789473685
46.7164192199707	69.7767562866211	0.7473684210526316
3.0208539962768555	49.92285919189453	0.47368421052631576
58.916229248046875	63.601165771484375	0.7684210526315789
22.050161361694336	73.5274887084961	0.6736842105263158
33.23793411254883	64.90524291992188	0.7263157894736842
-9.087141990661621	65.28497314453125	0.6
-21.357629776000977	71.55125427246094	0.6
1.8027912378311157	32.62370681762695	0.6210526315789473
-24.970149993896484	73.16350555419922	0.6
-22.745532989501953	74.91065979003906	0.6526315789473685
81.56419372558594	7.776598930358887	0.6947368421052631
31.31205177307129	55.27854537963867	0.7052631578947368
47.47108840942383	69.72969818115234	0.831578947368421
26.93232536315918	78.2476806640625	0.6210526315789473
-0.6650715470314026	65.57027435302734	0.5789473684210527
6.996708869934082	70.6313705444336	0.7473684210526316
48.549598693847656	71.09622955322266	0.831578947368421
10.277482032775879	66.78450012207031	0.5263157894736842
-73.95225524902344	33.469356536865234	0.5052631578947369
-3.0084948539733887	54.91407775878906	0.7157894736842105
-34.227867126464844	59.72978973388672	0.7578947368421052
10.442818641662598	39.54800033569336	0.8526315789473684
-11.770891189575195	12.04552173614502	0.5263157894736842
-4.218138694763184	63.821937561035156	0.5157894736842105
51.566802978515625	65.02352905273438	0.8526315789473684
53.936065673828125	-31.97921371459961	0.5894736842105263
32.46149826049805	66.03215789794922	0.7684210526315789
22.80879020690918	70.76326751708984	0.6
68.36504364013672	51.929447174072266	0.8736842105263158
12.761895179748535	63.543121337890625	0.7157894736842105
-2.142420768737793	30.739627838134766	0.6210526315789473
-30.438705444335938	-39.673580169677734	0.5263157894736842
39.8428955078125	53.78810119628906	0.7578947368421052
9.380292892456055	39.621761322021484	0.8105263157894737
31.238515853881836	64.61305236816406	0.7052631578947368
47.20785140991211	52.89377212524414	0.7789473684210526
51.61458969116211	65.72145080566406	0.8631578947368421
44.77833557128906	15.797026634216309	0.5157894736842105
51.61254119873047	66.44227600097656	0.8736842105263158
13.17237377166748	72.13189697265625	0.6210526315789473
52.595947265625	62.935302734375	0.8421052631578947
36.18526077270508	57.54390335083008	0.7684210526315789
-33.008609771728516	-14.93339729309082	0.5578947368421052
62.505794525146484	-48.45320129394531	0.6105263157894737
-19.936687469482422	37.65879440307617	0.47368421052631576
-76.45993041992188	4.93247652053833	0.5368421052631579
27.08749008178711	-48.894805908203125	0.5578947368421052
35.66073226928711	-32.834476470947266	0.5473684210526315
46.01368713378906	-53.439579010009766	0.6105263157894737
56.881465911865234	-23.41086769104004	0.7368421052631579
99.93345642089844	-8.539523124694824	0.9052631578947368
85.63555145263672	12.101944923400879	0.631578947368421
60.9306640625	14.739301681518555	0.8210526315789474
54.288658142089844	8.130943298339844	0.6842105263157895
4.670678615570068	8.143390655517578	0.5157894736842105
-13.560785293579102	-5.591928958892822	0.47368421052631576
-0.6719634532928467	8.321747779846191	0.5894736842105263
-60.537662506103516	29.53890037536621	0.4631578947368421
48.94194793701172	9.659926414489746	0.6105263157894737
34.741111755371094	-46.10814666748047	0.4631578947368421
42.636741638183594	-59.249977111816406	0.49473684210526314
89.79578399658203	13.693586349487305	0.8105263157894737
76.74708557128906	2.0747411251068115	0.8210526315789474
73.17213439941406	1.4819391965866089	0.7368421052631579
83.0698471069336	36.79515838623047	0.8736842105263158
-44.11983108520508	-18.944488525390625	0.6736842105263158
-22.753110885620117	49.617027282714844	0.631578947368421
5.524409770965576	5.177552700042725	0.49473684210526314
-60.714508056640625	28.71915626525879	0.4631578947368421
-84.21534729003906	11.234596252441406	0.4842105263157895
-14.134366989135742	1.7878493070602417	0.5052631578947369
51.872005462646484	-9.951364517211914	0.6736842105263158
87.67124938964844	5.40199089050293	0.6631578947368421
93.6492691040039	15.687581062316895	0.7578947368421052
100.0654067993164	9.987030029296875	0.8631578947368421
93.5277328491211	16.216846466064453	0.8
87.684326171875	26.234724044799805	0.8526315789473684
63.18651580810547	19.851795196533203	0.7052631578947368
-60.88348388671875	28.887165069580078	0.39999999999999997
-29.76386260986328	26.691532135009766	0.5578947368421052
-78.85155487060547	-11.49537181854248	0.49473684210526314
-83.71179962158203	-5.159853935241699	0.6
61.721649169921875	-53.024898529052734	0.6105263157894737
-6.359723091125488	-34.760475158691406	0.6210526315789473
44.121986389160156	-32.27125930786133	0.5263157894736842
60.92347717285156	8.334172248840332	0.7368421052631579
82.98445892333984	-10.204216003417969	0.8
-17.388660430908203	3.3305768966674805	0.5368421052631579
10.041646003723145	65.83795166015625	0.6
31.15362548828125	19.89142417907715	0.6947368421052631
4.311115264892578	8.171774864196777	0.5263157894736842
2.730465888977051	9.11191177368164	0.631578947368421
-8.016290664672852	12.348013877868652	0.5578947368421052
-24.582239151000977	32.076568603515625	0.49473684210526314
-5.485299587249756	-2.983886480331421	0.4421052631578947
61.357486724853516	-46.873260498046875	0.6
98.8197250366211	-1.2599236965179443	0.7473684210526316
82.29703521728516	-14.501178741455078	0.7894736842105263
88.21017456054688	25.11962890625	0.8421052631578947
66.57926940917969	2.1453423500061035	0.6736842105263158
68.99966430664062	3.4273128509521484	0.7157894736842105
61.534912109375	19.545167922973633	0.6842105263157895
-28.831655502319336	37.732261657714844	0.4842105263157895
0.08741377294063568	7.1339287757873535	0.5894736842105263
-11.914835929870605	19.05699348449707	0.5368421052631579
0.17395184934139252	6.981682777404785	0.6526315789473685
-54.99388122558594	-10.680803298950195	0.5157894736842105
19.616992950439453	-36.08074188232422	0.6
81.90392303466797	-8.429197311401367	0.7368421052631579
73.47943115234375	-19.642709732055664	0.6
74.72620391845703	7.103745937347412	0.6421052631578947
99.78922271728516	-9.009112358093262	0.8736842105263158
64.61244201660156	4.72591495513916	0.7263157894736842
-0.9383296966552734	3.96651554107666	0.5789473684210527
-25.908353805541992	38.0689697265625	0.47368421052631576
61.51326370239258	-54.58584213256836	0.6105263157894737
-15.574211120605469	37.95566940307617	0.6105263157894737
-54.34703063964844	48.654518127441406	0.5473684210526315
62.27265548706055	-38.32255554199219	0.6631578947368421
70.2385025024414	-45.967918395996094	0.7473684210526316
45.89303207397461	-49.95172119140625	0.6210526315789473
-8.837617874145508	2.3207404613494873	0.5157894736842105
53.657508850097656	-56.023101806640625	0.6421052631578947
102.1716079711914	-4.750694751739502	0.8
74.47673034667969	0.2558809518814087	0.7368421052631579
25.427806854248047	58.86819839477539	0.7157894736842105
5.427755355834961	6.381028652191162	0.5052631578947369
77.85173797607422	-14.840883255004883	0.6421052631578947
0.33967024087905884	8.480718612670898	0.5473684210526315
-81.78482055664062	10.889643669128418	0.5263157894736842
61.48912048339844	-48.84804153442383	0.5789473684210527
42.37726974487305	-46.21900177001953	0.5157894736842105
92.24115753173828	-2.085495710372925	0.6631578947368421
94.0657958984375	-4.3653564453125	0.7157894736842105
91.96812438964844	16.421777725219727	0.7578947368421052
93.95516967773438	21.309673309326172	0.8736842105263158
74.7610092163086	7.186948776245117	0.6526315789473685
57.061649322509766	24.909000396728516	0.6210526315789473
-13.99265193939209	43.65603256225586	0.4842105263157895
-6.5556206703186035	12.083908081054688	0.5052631578947369
4.256426811218262	8.222955703735352	0.5157894736842105
-81.70433044433594	10.684459686279297	0.4842105263157895
51.561134338378906	19.88640785217285	0.5578947368421052
75.65872955322266	-33.55828857421875	0.6
58.51502227783203	-39.51607894897461	0.5368421052631579
82.40909576416016	-9.025416374206543	0.831578947368421
73.4169692993164	-38.00046157836914	0.7368421052631579
74.1228256225586	-39.9644889831543	0.7052631578947368
85.3142318725586	27.244068145751953	0.8
4.267217636108398	5.902586460113525	0.47368421052631576
-24.462339401245117	36.70547866821289	0.5052631578947369
60.17124938964844	-54.573604583740234	0.6
1.3335444927215576	5.4098896980285645	0.5578947368421052
-18.276105880737305	29.911497116088867	0.5578947368421052
76.70873260498047	-44.256195068359375	0.7894736842105263
84.7347183227539	-28.189218521118164	0.5263157894736842
96.45452117919922	4.206907749176025	0.8
87.6624984741211	29.66769027709961	0.8210526315789474
92.1262435913086	13.000629425048828	0.7368421052631579
104.92679595947266	19.153121948242188	0.7578947368421052
100.3294906616211	27.565889358520508	0.8631578947368421
54.57903289794922	20.229049682617188	0.631578947368421
-16.85983657836914	6.142665863037109	0.6210526315789473
-51.03287124633789	18.751771926879883	0.49473684210526314
-63.825096130371094	-85.94889831542969	0.3157894736842105
-64.3572998046875	-84.0557861328125	0.2
-72.70530700683594	55.68208312988281	0.3052631578947368
-62.41398239135742	-83.9454345703125	0.3052631578947368
-59.879478454589844	-88.23138427734375	0.34736842105263155
-61.68318557739258	-84.72174072265625	0.3368421052631579
-59.15943908691406	-87.89103698730469	0.3263157894736842
-57.059513092041016	-86.9210433959961	0.4421052631578947
-57.0060920715332	-86.74163818359375	0.4421052631578947
-64.41632080078125	-85.76908874511719	0.4105263157894737
-65.01042938232422	-84.59558868408203	0.35789473684210527
-64.16417694091797	-84.7118911743164	0.2947368421052632
-62.924774169921875	-84.35527038574219	0.3052631578947368
-65.67985534667969	-84.8777847290039	0.42105263157894735
-60.247169494628906	-87.6546401977539	0.3263157894736842
-60.29911422729492	-86.60491943359375	0.27368421052631575
-60.64226150512695	-86.58844757080078	0.2421052631578947
-59.70438003540039	-87.27566528320312	0.3263157894736842
-57.340843200683594	-86.37177276611328	0.4421052631578947
-63.726661682128906	-86.25787353515625	0.34736842105263155
-58.6346435546875	-87.08385467529297	0.39999999999999997
-59.361637115478516	-84.445556640625	0.3052631578947368
-64.50326538085938	-84.53404235839844	0.3263157894736842
-62.4022102355957	-86.81648254394531	0.27368421052631575
-64.26984405517578	-84.3234634399414	0.28421052631578947
-64.58993530273438	-83.83719635009766	0.2
-59.68284606933594	-86.47612762451172	0.3894736842105263
-59.65208435058594	-84.56414794921875	0.3368421052631579
-60.3273811340332	-86.56846618652344	0.27368421052631575
-56.63578414916992	-87.43269348144531	0.4631578947368421
-58.65412521362305	-85.57235717773438	0.3684210526315789
-57.738765716552734	-86.05860900878906	0.43157894736842106
-57.16448974609375	-86.32257080078125	0.4842105263157895
-63.03274917602539	-84.67547607421875	0.3052631578947368
-22.138442993164062	56.80410385131836	0.631578947368421
-59.44655990600586	11.798605918884277	0.5473684210526315
-3.942171812057495	66.38166809082031	0.6105263157894737
-91.81155395507812	8.148852348327637	0.5263157894736842
-22.91724395751953	22.53705406188965	0.5789473684210527
51.95303726196289	47.26783752441406	0.7157894736842105
34.594581604003906	56.98782730102539	0.7473684210526316
21.74694061279297	73.9886703491211	0.6842105263157895
102.32624816894531	23.061487197875977	0.7578947368421052
74.5138168334961	-21.658151626586914	0.5789473684210527
0.21881341934204102	1.2002617120742798	0.5473684210526315
-17.553064346313477	64.28135681152344	0.4421052631578947
-53.555274963378906	18.265960693359375	0.4421052631578947
-45.698280334472656	18.76688003540039	0.5473684210526315
-55.25336837768555	63.18202209472656	0.6210526315789473
-26.18828582763672	75.60400390625	0.5789473684210527
-45.012245178222656	24.0800838470459	0.5368421052631579
41.54566192626953	66.94123840332031	0.7473684210526316
24.44424819946289	67.69172668457031	0.5684210526315789
36.37840270996094	57.64924621582031	0.7894736842105263
8.58394718170166	53.78851318359375	0.5894736842105263
30.707857131958008	-54.74951171875	0.5368421052631579
26.167726516723633	76.32994079589844	0.5473684210526315
5.997622013092041	58.118595123291016	0.4631578947368421
-56.9449577331543	56.65486145019531	0.6210526315789473
10.00600528717041	65.9589614868164	0.5894736842105263
-22.123004913330078	53.636146545410156	0.5263157894736842
-23.122844696044922	65.60603332519531	0.5473684210526315
7.831201076507568	63.10929870605469	0.5578947368421052
37.41313934326172	-30.59872055053711	0.5157894736842105
-16.063392639160156	16.564407348632812	0.4842105263157895
25.830930709838867	75.28998565673828	0.5789473684210527
50.303226470947266	69.1033706665039	0.8105263157894737
49.82929992675781	70.21375274658203	0.8736842105263158
46.236915588378906	72.75476837158203	0.7789473684210526
-19.56610679626465	31.965497970581055	0.6
-38.54439163208008	60.389564514160156	0.5368421052631579
-3.5902481079101562	65.17385864257812	0.5578947368421052
-14.364912033081055	43.128238677978516	0.5052631578947369
-36.80743408203125	10.582757949829102	0.42105263157894735
-21.452083587646484	66.59744262695312	0.5157894736842105
35.969146728515625	63.888301849365234	0.6947368421052631
64.63558197021484	-24.48189926147461	0.4842105263157895
66.2171859741211	27.956077575683594	0.8
44.528934478759766	75.76988983154297	0.6526315789473685
32.62651443481445	-70.47511291503906	0.5368421052631579
-10.024553298950195	53.8264045715332	0.5263157894736842
46.619205474853516	18.306711196899414	0.6526315789473685
-41.18888854980469	-8.957026481628418	0.4105263157894737
-46.059974670410156	-89.19127655029297	0.2631578947368421
35.22991180419922	50.98245620727539	0.7789473684210526
20.305259704589844	27.607378005981445	0.6736842105263158
58.114681243896484	8.257241249084473	0.8421052631578947
50.98494338989258	70.82030487060547	0.894736842105263
50.54937744140625	70.18172454833984	0.9157894736842105
42.240726470947266	65.08978271484375	0.7684210526315789
28.08237075805664	-68.52503967285156	0.5157894736842105
-16.51717758178711	13.413030624389648	0.43157894736842106
39.70227813720703	30.65266990661621	0.5368421052631579
20.151960372924805	72.27452087402344	0.6736842105263158
-66.14788818359375	43.598201751708984	0.49473684210526314
-53.15969467163086	25.62869644165039	0.49473684210526314
-82.82686614990234	-3.7620763778686523	0.631578947368421
-70.80976867675781	13.432966232299805	0.6526315789473685
-21.792333602905273	61.850982666015625	0.6210526315789473
49.11565017700195	71.1070556640625	0.8210526315789474
52.411739349365234	62.9314079284668	0.8842105263157894
7.320712566375732	61.50379943847656	0.5473684210526315
48.26302719116211	73.149658203125	0.7684210526315789
91.49609375	11.810026168823242	0.6526315789473685
74.62962341308594	-28.797895431518555	0.6947368421052631
-6.896234512329102	16.990028381347656	0.4842105263157895
-50.47685241699219	56.87421417236328	0.5789473684210527
-17.899879455566406	72.46598815917969	0.7263157894736842
31.97900390625	54.713050842285156	0.7894736842105263
-45.056480407714844	59.46061325073242	0.6842105263157895
31.947717666625977	55.317840576171875	0.8
29.73869514465332	72.00406646728516	0.5894736842105263
22.83686637878418	74.55704498291016	0.6631578947368421
61.103782653808594	19.414039611816406	0.6736842105263158
59.56512451171875	62.53901672363281	0.8105263157894737
8.980265617370605	-70.9798583984375	0.5578947368421052
31.527099609375	-68.21973419189453	0.5052631578947369
23.3514347076416	48.532371520996094	0.7052631578947368
-22.672121047973633	70.49787139892578	0.5578947368421052
-21.98809242248535	70.67723083496094	0.5578947368421052
-36.373680114746094	59.152610778808594	0.631578947368421
-33.429840087890625	63.15976333618164	0.7263157894736842
69.84882354736328	34.059417724609375	0.7684210526315789
50.69962692260742	-38.47136688232422	0.49473684210526314
-8.719635963439941	-72.02327728271484	0.5263157894736842
9.344609260559082	55.51416778564453	0.4631578947368421
13.263236045837402	61.542240142822266	0.5789473684210527
43.67594528198242	16.301883697509766	0.6105263157894737
26.018980026245117	59.33046340942383	0.8105263157894737
23.90298080444336	68.3781967163086	0.5684210526315789
-67.62287139892578	34.20240783691406	0.4842105263157895
-72.65961456298828	47.49378204345703	0.4421052631578947
-34.311153411865234	60.474365234375	0.7368421052631579
5.558600425720215	36.74079895019531	0.7368421052631579
-44.7440299987793	-6.735854148864746	0.4842105263157895
-43.32997512817383	7.348954200744629	0.3894736842105263
77.36640930175781	43.74675750732422	0.8
23.60716438293457	56.53599166870117	0.831578947368421
61.07078170776367	-49.96326446533203	0.6421052631578947
50.794673919677734	-23.21489143371582	0.6736842105263158
84.52447509765625	8.628445625305176	0.6210526315789473
-27.707435607910156	26.50017738342285	0.5473684210526315
-2.255490779876709	30.751771926879883	0.631578947368421
11.986215591430664	30.220687866210938	0.7473684210526316
17.707740783691406	41.862266540527344	0.7578947368421052
-45.919918060302734	59.73323059082031	0.6
31.3416690826416	61.59341812133789	0.6736842105263158
47.918941497802734	54.723976135253906	0.8631578947368421
47.94032287597656	66.4337387084961	0.8
8.160114288330078	60.006370544433594	0.5052631578947369
24.34317970275879	-60.21809768676758	0.4421052631578947
1.2544701099395752	-45.496307373046875	0.4105263157894737
47.652191162109375	25.96640968322754	0.5157894736842105
-5.359716892242432	43.87778854370117	0.5052631578947369
-50.26537322998047	42.41754913330078	0.5263157894736842
-30.259811401367188	23.127918243408203	0.5789473684210527
26.048431396484375	43.95157241821289	0.6210526315789473
-7.328849792480469	19.211029052734375	0.7368421052631579
-17.84172821044922	31.318439483642578	0.5894736842105263
96.32238006591797	29.441654205322266	0.8842105263157894
82.10954284667969	2.870288133621216	0.6947368421052631
23.165321350097656	-58.6884880065918	0.5368421052631579
65.88815307617188	-13.84911823272705	0.6105263157894737
35.30582809448242	-16.60445785522461	0.5157894736842105
28.413450241088867	46.834075927734375	0.5789473684210527
18.665807723999023	48.97819137573242	0.7789473684210526
-85.02417755126953	8.541461944580078	0.49473684210526314
-45.965187072753906	42.736480712890625	0.5157894736842105
16.86041831970215	37.44133377075195	0.7052631578947368
-31.605777740478516	64.55560302734375	0.5894736842105263
31.716062545776367	40.35893630981445	0.6947368421052631
33.28822326660156	14.829571723937988	0.6631578947368421
66.41806030273438	30.328269958496094	0.7052631578947368
27.52646255493164	26.315017700195312	0.7368421052631579
16.83278465270996	-11.277366638183594	0.6842105263157895
49.61910629272461	74.14393615722656	0.7684210526315789
32.39161682128906	62.05256652832031	0.6736842105263158
18.64057731628418	49.1145133972168	0.7157894736842105
-70.55597686767578	-8.856974601745605	0.3894736842105263
-26.563453674316406	36.275508880615234	0.4526315789473684
-15.478605270385742	-1.9993869066238403	0.5157894736842105
-45.636051177978516	45.87236022949219	0.49473684210526314
-6.460446834564209	16.387340545654297	0.5894736842105263
49.84221649169922	75.1063003540039	0.8526315789473684
50.6461067199707	60.8803825378418	0.831578947368421
68.9485855102539	-35.10421371459961	0.7157894736842105
101.83148956298828	3.913604259490967	0.7157894736842105
37.3707275390625	-14.7184419631958	0.6631578947368421
31.784137725830078	52.40804672241211	0.7578947368421052
9.500239372253418	34.203643798828125	0.6421052631578947
-20.345556259155273	53.285823822021484	0.4631578947368421
-53.15650939941406	26.761491775512695	0.4631578947368421
-67.747802734375	-10.757204055786133	0.49473684210526314
-49.978797912597656	41.24892807006836	0.49473684210526314
-11.473478317260742	-0.9915621876716614	0.5578947368421052
31.178363800048828	64.4803466796875	0.631578947368421
2.54938006401062	-67.64971923828125	0.4842105263157895
38.26099395751953	-50.774200439453125	0.49473684210526314
99.27557373046875	18.08411407470703	0.7894736842105263
34.51737594604492	-14.977664947509766	0.6210526315789473
37.2905387878418	64.5436019897461	0.6421052631578947
-57.21018981933594	35.23002624511719	0.5052631578947369
-20.466106414794922	49.18321990966797	0.4631578947368421
-14.130181312561035	63.83538818359375	0.6210526315789473
-18.019887924194336	55.695796966552734	0.5473684210526315
-63.92425537109375	7.137240886688232	0.6
7.952273845672607	62.317657470703125	0.6
33.080780029296875	17.05353355407715	0.6210526315789473
35.813907623291016	-28.747859954833984	0.5684210526315789
70.49962615966797	32.25092697143555	0.6842105263157895
25.54425811767578	20.289215087890625	0.5684210526315789
-19.91739273071289	-70.41093444824219	0.6
49.19806671142578	72.20214080810547	0.8105263157894737
6.2921061515808105	43.13200378417969	0.5894736842105263
-72.8685073852539	37.23431396484375	0.4105263157894737
-6.923986434936523	57.82560729980469	0.5368421052631579
17.30231475830078	25.99831199645996	0.6526315789473685
-55.103492736816406	65.201416015625	0.6421052631578947
-38.86329650878906	20.531448364257812	0.47368421052631576
25.468053817749023	49.941341400146484	0.7052631578947368
89.01168823242188	30.07935905456543	0.8
52.477745056152344	-33.78354263305664	0.5894736842105263
81.9515151977539	-34.10396194458008	0.6631578947368421
75.68370819091797	-9.82514476776123	0.6526315789473685
81.72865295410156	36.554161071777344	0.8105263157894737
15.294866561889648	44.906917572021484	0.831578947368421
-29.850683212280273	-16.678306579589844	0.49473684210526314
-72.00007629394531	41.519691467285156	0.4631578947368421
-45.301292419433594	-2.547165870666504	0.5052631578947369
-57.841949462890625	39.27177810668945	0.4842105263157895
25.96663475036621	57.516578674316406	0.7157894736842105
34.75075149536133	14.754981994628906	0.7157894736842105
70.73336791992188	35.03328323364258	0.7157894736842105
47.170310974121094	-19.75855255126953	0.6736842105263158
10.005531311035156	-70.07691955566406	0.47368421052631576
26.292030334472656	-0.45649221539497375	0.6210526315789473
17.900150299072266	42.09615707397461	0.7368421052631579
-38.82683181762695	28.225425720214844	0.5368421052631579
101.01968383789062	7.6550679206848145	0.8210526315789474
102.45641326904297	-5.288355350494385	0.8210526315789474
4.424011707305908	-77.33097839355469	0.4842105263157895
77.2683334350586	-5.915157794952393	0.6421052631578947
81.7781753540039	-15.439845085144043	0.6421052631578947
-46.711116790771484	25.804460525512695	0.47368421052631576
-18.380582809448242	-29.358566284179688	0.5157894736842105
-21.951353073120117	71.96922302246094	0.5684210526315789
-70.29833984375	36.891544342041016	0.4842105263157895
-46.22016906738281	42.995643615722656	0.5052631578947369
-45.30061721801758	16.986309051513672	0.4842105263157895
-39.1875	-47.48183059692383	0.47368421052631576
103.66984558105469	4.99901819229126	0.6947368421052631
100.69224548339844	-1.6011662483215332	0.7473684210526316
-71.12723541259766	-33.34171676635742	0.4421052631578947
-37.230472564697266	-44.41337966918945	0.39999999999999997
-47.55054473876953	-8.770235061645508	0.4526315789473684
-44.2514533996582	11.667978286743164	0.4842105263157895
-50.274566650390625	56.62858200073242	0.5789473684210527
-78.85881042480469	41.28692626953125	0.4421052631578947
-52.17009735107422	36.0953369140625	0.5473684210526315
-72.10840606689453	46.92035675048828	0.43157894736842106
-31.424705505371094	-30.69763946533203	0.5052631578947369
-51.44418716430664	-3.8606438636779785	0.5368421052631579
69.37883758544922	-17.748920440673828	0.6
81.9717025756836	-25.577608108520508	0.5684210526315789
-83.84378814697266	-7.134695053100586	0.5368421052631579
101.11675262451172	-1.059941291809082	0.7578947368421052
-28.633953094482422	24.237794876098633	0.49473684210526314
42.84306716918945	-28.312782287597656	0.5368421052631579
5.879695415496826	-47.1843376159668	0.49473684210526314
-37.05522918701172	-11.601117134094238	0.5578947368421052
-21.588281631469727	-35.33367156982422	0.47368421052631576
-50.92817306518555	7.151273727416992	0.5368421052631579
6.233124732971191	-55.820343017578125	0.5052631578947369
-5.600834846496582	-45.220211029052734	0.5578947368421052
103.16413879394531	5.850855827331543	0.7473684210526316
103.77169799804688	6.480767726898193	0.8210526315789474
35.84207534790039	-69.56632232666016	0.7052631578947368
35.99580764770508	-69.22551727294922	0.6526315789473685
97.93800354003906	-3.695955276489258	0.8631578947368421
-7.587926387786865	-23.05651092529297	0.4631578947368421
-35.60933303833008	64.94913482666016	0.5789473684210527
-25.55352210998535	65.07490539550781	0.5789473684210527
-26.997880935668945	-14.174643516540527	0.5263157894736842
-53.66238021850586	41.945526123046875	0.4842105263157895
-20.09437370300293	-26.744617462158203	0.5052631578947369
-45.38400650024414	-49.41420364379883	0.4631578947368421
22.80259895324707	56.28683853149414	0.6947368421052631
26.829486846923828	56.94319152832031	0.631578947368421
-61.66069793701172	-45.03977966308594	0.5473684210526315
36.82463073730469	-21.866924285888672	0.5157894736842105
96.84650421142578	15.142897605895996	0.7578947368421052
-13.141779899597168	-28.055084228515625	0.4842105263157895
0.32932642102241516	-42.30758285522461	0.47368421052631576
-72.52928161621094	48.967281341552734	0.43157894736842106
-38.62965393066406	58.65279006958008	0.5894736842105263
-22.587961196899414	70.54080963134766	0.5473684210526315
-57.24034881591797	10.389994621276855	0.5368421052631579
-12.473427772521973	17.284589767456055	0.5263157894736842
-10.80605411529541	2.2264626026153564	0.5052631578947369
96.58181762695312	16.079845428466797	0.7368421052631579
25.55669403076172	-69.57634735107422	0.49473684210526314
70.00773620605469	-34.75253677368164	0.6
51.79547882080078	-27.112815856933594	0.6631578947368421
-77.34634399414062	41.39395523071289	0.4105263157894737
-10.37179946899414	-23.10770606994629	0.49473684210526314
-18.521726608276367	-29.167078018188477	0.4842105263157895
-68.24478912353516	38.65093994140625	0.5052631578947369
-51.19234848022461	8.331947326660156	0.5157894736842105
-13.448212623596191	-31.9605655670166	0.47368421052631576
9.724677085876465	-71.8302993774414	0.5473684210526315
-46.8260612487793	-9.714092254638672	0.5052631578947369
78.97151184082031	-30.931135177612305	0.5789473684210527
-68.83904266357422	-34.8309211730957	0.5578947368421052
-47.18242645263672	-27.891080856323242	0.5263157894736842
-13.56897258758545	15.61850643157959	0.5157894736842105
-23.8326473236084	22.091623306274414	0.5157894736842105
-5.923394680023193	12.245993614196777	0.5368421052631579
-22.195892333984375	70.71714782714844	0.5578947368421052
-48.772579193115234	23.888689041137695	0.5052631578947369
-25.37918472290039	-15.287471771240234	0.47368421052631576
-42.527587890625	12.978144645690918	0.5052631578947369
-40.44640350341797	5.811705589294434	0.4842105263157895
-114.05318450927734	48.814510345458984	0.2631578947368421
-114.31246948242188	48.92005157470703	0.3263157894736842
17.523174285888672	17.989789962768555	0.6736842105263158
-31.988523483276367	-8.178628921508789	0.5157894736842105
-114.1183853149414	48.86444091796875	0.2947368421052632
-84.85047149658203	24.51569175720215	0.4631578947368421
92.2423095703125	5.090622425079346	0.7894736842105263
76.3489990234375	-3.603132486343384	0.7052631578947368
80.34174346923828	1.8678301572799683	0.7894736842105263
89.5474624633789	13.667831420898438	0.8
92.27925109863281	18.82477378845215	0.8736842105263158
79.89141082763672	44.28510665893555	0.831578947368421
-73.5488052368164	39.81976318359375	0.4526315789473684
13.362349510192871	-9.242536544799805	0.6736842105263158
-30.860071182250977	-23.982868194580078	0.49473684210526314
-49.53826904296875	2.380073070526123	0.42105263157894735
30.00719451904297	-5.69510555267334	0.7578947368421052
19.66202735900879	-6.569619178771973	0.6736842105263158
6.096762180328369	-61.370357513427734	0.5368421052631579
73.24959564208984	-32.574100494384766	0.6736842105263158
70.59304809570312	-14.922086715698242	0.6947368421052631
-9.496726036071777	2.004446506500244	0.5157894736842105
43.25936508178711	-13.39073657989502	0.6
-46.743839263916016	-5.611538410186768	0.49473684210526314
-45.52857208251953	31.70931625366211	0.5578947368421052
-61.76387405395508	-7.614576816558838	0.5578947368421052
-42.71585464477539	32.40354919433594	0.5684210526315789
-62.53447341918945	45.79182815551758	0.4842105263157895
-16.234375	-59.17112731933594	0.6105263157894737
16.562597274780273	30.810897827148438	0.7263157894736842
48.98774719238281	-15.562466621398926	0.7052631578947368
7.761275768280029	-65.46437072753906	0.6105263157894737
69.10015106201172	-9.073132514953613	0.6105263157894737
66.36587524414062	-13.79638385772705	0.6631578947368421
23.52986717224121	-12.344127655029297	0.631578947368421
11.756318092346191	26.395233154296875	0.6947368421052631
-3.95263409614563	29.202342987060547	0.6
-51.67909622192383	30.439313888549805	0.5263157894736842
26.581802368164062	38.68790817260742	0.6421052631578947
-69.66905212402344	-7.443053245544434	0.5684210526315789
24.353422164916992	-9.257397651672363	0.6842105263157895
79.07196807861328	10.440235137939453	0.7684210526315789
58.913272857666016	-44.984493255615234	0.6421052631578947
100.08822631835938	14.1632719039917	0.6736842105263158
102.23237609863281	2.8005335330963135	0.7052631578947368
68.22956848144531	-4.974337577819824	0.6
-14.852054595947266	-72.16110229492188	0.6421052631578947
-13.90575122833252	71.8847427368164	0.5684210526315789
-37.094139099121094	59.9177360534668	0.6105263157894737
-31.775650024414062	29.309415817260742	0.631578947368421
12.24560832977295	26.2816219329834	0.6947368421052631
-71.26364135742188	-11.568716049194336	0.42105263157894735
24.973859786987305	-2.9382829666137695	0.6526315789473685
37.753662109375	22.053794860839844	0.5473684210526315
-13.359078407287598	-69.35491180419922	0.6
-11.680639266967773	-74.19367980957031	0.6736842105263158
17.356420516967773	-63.88734436035156	0.4842105263157895
-9.470660209655762	-73.97979736328125	0.5894736842105263
20.898313522338867	-15.477734565734863	0.5473684210526315
67.84529113769531	31.09650993347168	0.7473684210526316
-29.88417625427246	-16.331979751586914	0.4842105263157895
-66.44270324707031	-1.8543565273284912	0.6
-28.620147705078125	69.04644775390625	0.4631578947368421
-65.6690673828125	-0.347256064414978	0.6210526315789473
-42.558387756347656	-24.616437911987305	0.6736842105263158
46.79777526855469	-17.419084548950195	0.7157894736842105
87.95001220703125	11.108626365661621	0.7157894736842105
34.67873001098633	-61.82098388671875	0.6
32.89484405517578	-60.966495513916016	0.5894736842105263
77.701416015625	-9.55525016784668	0.7578947368421052
25.584022521972656	-1.4599031209945679	0.6947368421052631
37.25765609741211	2.558170795440674	0.7368421052631579
-74.34202575683594	11.724471092224121	0.5684210526315789
-66.61210632324219	-9.680789947509766	0.49473684210526314
7.66636848449707	27.514217376708984	0.6421052631578947
-66.32182312011719	19.092382431030273	0.6526315789473685
11.717192649841309	21.190753936767578	0.7368421052631579
26.840696334838867	28.971721649169922	0.7368421052631579
105.0489501953125	3.619436264038086	0.7052631578947368
33.85852813720703	-15.0225191116333	0.6210526315789473
35.4555778503418	-64.53522491455078	0.6105263157894737
63.56776428222656	30.205623626708984	0.7263157894736842
36.67262649536133	-0.04552994295954704	0.7473684210526316
12.093182563781738	33.76246643066406	0.7052631578947368
-44.240638732910156	30.91297721862793	0.5789473684210527
-33.15637969970703	-19.81194496154785	0.5368421052631579
9.324820518493652	25.70735740661621	0.7368421052631579
7.261728763580322	24.886486053466797	0.6526315789473685
14.575956344604492	-12.733887672424316	0.5894736842105263
-17.390304565429688	-52.408329010009766	0.6105263157894737
39.406776428222656	-60.91269302368164	0.5789473684210527
-28.045194625854492	-66.32178497314453	0.5578947368421052
-3.859823226928711	-71.50743865966797	0.5578947368421052
-6.558007717132568	-74.23698425292969	0.49473684210526314
-10.4387788772583	-69.39618682861328	0.5684210526315789
19.6641788482666	8.34550666809082	0.6736842105263158
-63.35932922363281	45.107200622558594	0.49473684210526314
-61.72170639038086	44.389915466308594	0.5263157894736842
-32.38954544067383	55.12700271606445	0.5578947368421052
-74.35748291015625	-28.673065185546875	0.5052631578947369
-20.895051956176758	1.8733681440353394	0.5684210526315789
87.80368041992188	11.262506484985352	0.7263157894736842
89.25102996826172	10.779295921325684	0.7263157894736842
53.2243537902832	-34.45941162109375	0.5894736842105263
90.66796875	12.001461029052734	0.6947368421052631
66.57185363769531	-35.24138641357422	0.5684210526315789
15.444771766662598	-71.17464447021484	0.5473684210526315
12.631815910339355	-10.059784889221191	0.6842105263157895
-43.91852569580078	32.68382263183594	0.5789473684210527
-20.70112419128418	40.14948272705078	0.49473684210526314
5.485698699951172	28.121137619018555	0.631578947368421
1.621088981628418	29.387741088867188	0.5789473684210527
-1.512341022491455	33.524845123291016	0.6526315789473685
16.143163681030273	-12.101151466369629	0.6842105263157895
37.39767074584961	1.959111213684082	0.7157894736842105
9.797772407531738	-66.51485443115234	0.5157894736842105
81.80923461914062	-16.47286033630371	0.6631578947368421
95.72152709960938	0.9407966732978821	0.7263157894736842
36.72166061401367	0.7792191505432129	0.7368421052631579
16.398609161376953	32.93195343017578	0.7263157894736842
-53.65953826904297	41.01144790649414	0.49473684210526314
-30.018224716186523	-16.299760818481445	0.5157894736842105
12.419241905212402	-7.179971218109131	0.6
7.282766342163086	21.135419845581055	0.7473684210526316
-20.7925968170166	-34.10063552856445	0.47368421052631576
34.31865692138672	-32.07088088989258	0.5157894736842105
-3.3420300483703613	-66.4968032836914	0.4631578947368421
-5.534138202667236	-62.55999755859375	0.5368421052631579
2.3902151584625244	-70.645751953125	0.4421052631578947
20.163230895996094	-6.484437465667725	0.6526315789473685
42.491790771484375	-17.022977828979492	0.6210526315789473
29.17113494873047	54.88132858276367	0.6842105263157895
4.130343914031982	24.060585021972656	0.6526315789473685
-16.991857528686523	-76.53569030761719	0.7263157894736842
-38.93921661376953	3.10951566696167	0.49473684210526314
-2.2334532737731934	24.02235221862793	0.7052631578947368
44.468597412109375	-13.812691688537598	0.7052631578947368
46.889976501464844	-38.36979293823242	0.6210526315789473
-9.938703536987305	-73.06795501708984	0.6105263157894737
33.1120491027832	-60.46268844604492	0.5473684210526315
69.21070861816406	-37.04170608520508	0.631578947368421
70.04946899414062	-12.526750564575195	0.7263157894736842
94.6474380493164	18.5416202545166	0.831578947368421
50.8241081237793	46.85247039794922	0.7368421052631579
1.3285366296768188	29.042879104614258	0.5684210526315789
7.0554070472717285	28.12818717956543	0.6947368421052631
15.198033332824707	30.971628189086914	0.7578947368421052
20.71599006652832	44.40240478515625	0.7263157894736842
-16.541797637939453	-69.66392517089844	0.6210526315789473
94.35986328125	23.913259506225586	0.8526315789473684
33.113338470458984	-51.94552230834961	0.5578947368421052
83.11212921142578	-30.000699996948242	0.6
44.585872650146484	-63.600669860839844	0.631578947368421
-3.597860336303711	-77.42839813232422	0.5789473684210527
39.47707748413086	2.205047845840454	0.6421052631578947
10.721102714538574	-13.077486038208008	0.6210526315789473
-29.823835372924805	26.53666114807129	0.5157894736842105
-31.418760299682617	14.985895156860352	0.6421052631578947
19.49628257751465	32.13274002075195	0.7684210526315789
30.525440216064453	51.658470153808594	0.6947368421052631
23.130775451660156	-18.300315856933594	0.5789473684210527
81.02432250976562	-23.049400329589844	0.5894736842105263
72.52979278564453	-11.866320610046387	0.7052631578947368
52.6597900390625	-9.093318939208984	0.6105263157894737
44.113853454589844	-17.718740463256836	0.6947368421052631
102.95783233642578	3.4279468059539795	0.6631578947368421
41.760948181152344	-14.208274841308594	0.6736842105263158
18.091629028320312	42.064453125	0.7473684210526316
-61.72468948364258	23.51239585876465	0.5157894736842105
-80.18293762207031	32.89033126831055	0.43157894736842106
29.325542449951172	55.465606689453125	0.6526315789473685
-10.380948066711426	59.30789566040039	0.49473684210526314
3.8365840911865234	-40.594356536865234	0.5157894736842105
97.23007202148438	8.416698455810547	0.8105263157894737
67.59912109375	46.74662780761719	0.7789473684210526
72.29957580566406	-36.533267974853516	0.7368421052631579
81.7234115600586	-23.295059204101562	0.5894736842105263
97.2192153930664	11.069754600524902	0.7368421052631579
78.9752426147461	43.76729202270508	0.8210526315789474
64.80581665039062	34.4752197265625	0.7473684210526316
4.565129280090332	29.234193801879883	0.5684210526315789
-29.2403621673584	-17.356571197509766	0.49473684210526314
28.749853134155273	56.060028076171875	0.6526315789473685
11.993703842163086	34.67778396606445	0.7368421052631579
71.758056640625	-8.376904487609863	0.6842105263157895
49.53242492675781	-22.466327667236328	0.6
4.74696159362793	-61.1651725769043	0.5368421052631579
-11.645758628845215	-71.6649398803711	0.631578947368421
97.82290649414062	7.503997802734375	0.7789473684210526
99.09371948242188	15.51395034790039	0.6842105263157895
89.55094909667969	10.94625473022461	0.6842105263157895
51.50358963012695	44.43122863769531	0.7578947368421052
-18.317556381225586	34.937599182128906	0.5368421052631579
-43.4696044921875	17.56580924987793	0.4631578947368421
17.653223037719727	13.197818756103516	0.7368421052631579
-17.95355796813965	36.78025817871094	0.5263157894736842
72.62165069580078	3.5469276905059814	0.6947368421052631
71.25790405273438	4.498189926147461	0.6736842105263158
43.63536834716797	-18.79249382019043	0.7263157894736842
74.00045013427734	-20.02752685546875	0.5894736842105263
-5.073766708374023	-21.034263610839844	0.5052631578947369
1.305989384651184	-69.77430725097656	0.47368421052631576
99.75904083251953	15.952635765075684	0.6947368421052631
29.01007843017578	54.456336975097656	0.6842105263157895
-73.67715454101562	36.003318786621094	0.4842105263157895
-5.177927494049072	52.54703903198242	0.6631578947368421
36.49580383300781	52.145057678222656	0.8105263157894737
11.282875061035156	40.45430374145508	0.8421052631578947
-15.174703598022461	-65.25888061523438	0.6526315789473685
-0.2664431631565094	-58.50088119506836	0.5894736842105263
82.94914245605469	15.769048690795898	0.6631578947368421
30.822099685668945	-38.4577751159668	0.6631578947368421
70.14896392822266	-35.22945785522461	0.7052631578947368
56.84783172607422	-22.425931930541992	0.8
89.95543670654297	-2.975801467895508	0.7473684210526316
54.47711181640625	49.022735595703125	0.8736842105263158
-19.474618911743164	41.9664192199707	0.4842105263157895
1.0012001991271973	-14.747688293457031	0.5052631578947369
38.73532485961914	54.090362548828125	0.7684210526315789
4.647856712341309	25.626705169677734	0.6842105263157895
95.135009765625	17.705642700195312	0.8
53.64860916137695	3.675694704055786	0.6736842105263158
88.74651336669922	11.76121711730957	0.7157894736842105
70.39403533935547	-35.39558029174805	0.6526315789473685
87.9633560180664	9.71402359008789	0.6842105263157895
34.56781005859375	-49.66525650024414	0.49473684210526314
83.46372985839844	26.004844665527344	0.8210526315789474
54.14333724975586	46.97243118286133	0.7684210526315789
-81.66539001464844	4.322746753692627	0.5894736842105263
-6.386559009552002	60.88307189941406	0.6105263157894737
-33.14213943481445	64.54747009277344	0.6
-73.5880355834961	19.546018600463867	0.5684210526315789
-5.489681720733643	14.633431434631348	0.5894736842105263
27.965045928955078	-0.6498979330062866	0.6
72.37516021728516	-19.57650375366211	0.6210526315789473
34.743228912353516	-37.83208084106445	0.5263157894736842
-17.37110710144043	0.09010737389326096	0.5473684210526315
0.5274315476417542	-17.195253372192383	0.5157894736842105
-49.790077209472656	54.873291015625	0.5473684210526315
19.567480087280273	57.93968200683594	0.6421052631578947
-42.20704650878906	8.429579734802246	0.5157894736842105
-19.23014259338379	71.5685043334961	0.6105263157894737
-54.666873931884766	41.582767486572266	0.5157894736842105
-49.178829193115234	56.29851531982422	0.5894736842105263
12.29563045501709	-44.445953369140625	0.49473684210526314
44.85529327392578	4.696820259094238	0.6421052631578947
52.78860855102539	-8.69929027557373	0.5789473684210527
58.89900588989258	37.338687896728516	0.6210526315789473
33.10675048828125	-15.141879081726074	0.5684210526315789
-19.5208797454834	17.180131912231445	0.5157894736842105
43.15798568725586	62.73417663574219	0.7157894736842105
-10.144783020019531	58.24024200439453	0.5263157894736842
-88.77918243408203	8.742131233215332	0.5684210526315789
-48.9302978515625	23.827207565307617	0.49473684210526314
-61.61878204345703	21.935020446777344	0.5684210526315789
-60.497196197509766	7.4226202964782715	0.6
-19.39664077758789	14.594581604003906	0.49473684210526314
52.99736022949219	13.408968925476074	0.6631578947368421
-24.948572158813477	6.486028671264648	0.6210526315789473
66.28282928466797	45.457706451416016	0.7157894736842105
-10.797982215881348	-4.3410749435424805	0.6
17.96664047241211	0.2079724818468094	0.5157894736842105
66.94922637939453	43.74440383911133	0.631578947368421
-4.887322425842285	40.85898208618164	0.6
-40.75922393798828	12.859020233154297	0.5052631578947369
-21.102619171142578	32.17200469970703	0.6
-66.42266845703125	19.110610961914062	0.6
-53.57101821899414	28.04416275024414	0.47368421052631576
35.4652099609375	63.447452545166016	0.7368421052631579
17.891021728515625	-30.222959518432617	0.5157894736842105
-62.22041320800781	-33.5467529296875	0.47368421052631576
71.8414535522461	30.761289596557617	0.7052631578947368
48.73918533325195	57.77184295654297	0.6842105263157895
58.163368225097656	39.62467575073242	0.6
49.665828704833984	47.81342697143555	0.6736842105263158
29.779874801635742	43.348793029785156	0.6421052631578947
-51.599510192871094	32.694618225097656	0.5578947368421052
-38.64855194091797	11.486367225646973	0.5157894736842105
-33.55634689331055	63.789608001708984	0.6421052631578947
-70.90650177001953	27.771005630493164	0.5052631578947369
-40.04564666748047	5.059576034545898	0.4842105263157895
3.976457118988037	-6.9456000328063965	0.5157894736842105
-17.475460052490234	10.9661865234375	0.47368421052631576
69.24597930908203	47.016845703125	0.631578947368421
67.447509765625	8.437819480895996	0.5894736842105263
57.256351470947266	39.7736930847168	0.5894736842105263
41.30967330932617	60.05202102661133	0.7263157894736842
-16.086380004882812	71.15492248535156	0.6210526315789473
-29.761268615722656	24.783252716064453	0.5578947368421052
-46.75905227661133	27.759553909301758	0.4842105263157895
-63.54250717163086	4.602229118347168	0.631578947368421
-49.04301834106445	56.248046875	0.5684210526315789
-41.380035400390625	2.0669925212860107	0.49473684210526314
-6.427602291107178	6.0865960121154785	0.5894736842105263
80.17770385742188	6.209894180297852	0.6421052631578947
17.397159576416016	61.83563995361328	0.5578947368421052
71.66937255859375	34.1987190246582	0.7052631578947368
72.38980865478516	35.126800537109375	0.7473684210526316
50.95272445678711	13.69100570678711	0.631578947368421
-9.1052827835083	57.12757873535156	0.5789473684210527
-69.47063446044922	19.022052764892578	0.5894736842105263
46.01956558227539	26.064743041992188	0.5894736842105263
-60.777252197265625	11.218358993530273	0.631578947368421
-33.719608306884766	30.88304328918457	0.6736842105263158
-57.265621185302734	6.333268642425537	0.5894736842105263
-17.6778621673584	-11.439416885375977	0.47368421052631576
15.296109199523926	-33.78852081298828	0.5894736842105263
64.10334014892578	28.455888748168945	0.6421052631578947
71.47584533691406	30.576648712158203	0.6421052631578947
32.4113655090332	-13.7537841796875	0.6421052631578947
5.0006232261657715	29.035686492919922	0.5789473684210527
-7.057146072387695	43.729068756103516	0.5684210526315789
-28.749629974365234	70.7679672241211	0.5578947368421052
-6.387383937835693	18.170852661132812	0.6105263157894737
-21.956209182739258	30.053346633911133	0.6210526315789473
-92.16281127929688	8.547513961791992	0.6421052631578947
-25.640804290771484	29.53138542175293	0.5052631578947369
88.6174087524414	22.110279083251953	0.8842105263157894
45.2305793762207	54.55365753173828	0.8105263157894737
68.0665512084961	46.15312957763672	0.6842105263157895
77.02670288085938	45.78447341918945	0.7789473684210526
62.24488067626953	40.657470703125	0.6631578947368421
19.944639205932617	20.43479347229004	0.6421052631578947
43.86470413208008	59.68415832519531	0.7368421052631579
-38.56906509399414	60.1046028137207	0.5473684210526315
-37.48896789550781	14.55338191986084	0.5052631578947369
-4.215435981750488	42.0200309753418	0.6526315789473685
-47.19154739379883	21.70170783996582	0.49473684210526314
-20.205005645751953	-7.424804210662842	0.5157894736842105
-29.815185546875	13.186551094055176	0.5894736842105263
8.957639694213867	-54.523197174072266	0.5684210526315789
63.4676399230957	41.86331558227539	0.7052631578947368
93.29643249511719	18.493894577026367	0.8
73.84070587158203	0.5061215758323669	0.7578947368421052
37.374332427978516	62.62901306152344	0.6736842105263158
64.71633911132812	39.49296188354492	0.7052631578947368
-72.24557495117188	46.85575485229492	0.4526315789473684
2.190828800201416	1.2788398265838623	0.631578947368421
-71.0196533203125	28.27049446105957	0.4842105263157895
-43.682430267333984	34.268348693847656	0.6526315789473685
-44.51157760620117	11.966307640075684	0.47368421052631576
-8.344091415405273	4.631361961364746	0.49473684210526314
32.57931137084961	16.73830223083496	0.631578947368421
67.74360656738281	28.451993942260742	0.6631578947368421
-8.625137329101562	3.2925968170166016	0.5052631578947369
59.322505950927734	63.365447998046875	0.7263157894736842
-23.94533920288086	15.590505599975586	0.6105263157894737
-5.688616752624512	66.86920928955078	0.5368421052631579
-41.38648986816406	25.357398986816406	0.5157894736842105
-41.87279510498047	15.934723854064941	0.4631578947368421
-60.404754638671875	24.461233139038086	0.49473684210526314
-88.27379608154297	9.197484016418457	0.5578947368421052
-10.505022048950195	48.46028137207031	0.5368421052631579
-8.184935569763184	0.6806884407997131	0.5052631578947369
73.74639129638672	28.05486297607422	0.6947368421052631
60.51395797729492	16.791278839111328	0.7052631578947368
58.041908264160156	67.20205688476562	0.7789473684210526
43.20111846923828	64.29408264160156	0.7368421052631579
42.431053161621094	61.42922592163086	0.6631578947368421
-11.750068664550781	43.09623718261719	0.5894736842105263
-61.71757507324219	21.94406509399414	0.5789473684210527
-24.455081939697266	32.1380729675293	0.4842105263157895
-17.94325065612793	35.47242736816406	0.5684210526315789
-82.07313537597656	0.3766298294067383	0.8105263157894737
-20.512678146362305	-19.30828094482422	0.4631578947368421
-7.443898677825928	-31.53621482849121	0.5789473684210527
47.01930236816406	-26.335630416870117	0.6
52.351356506347656	46.02090072631836	0.6842105263157895
-13.401702880859375	2.195618152618408	0.4842105263157895
24.227611541748047	53.57514190673828	0.6526315789473685
20.046281814575195	29.162261962890625	0.5789473684210527
42.80618667602539	45.139583587646484	0.6526315789473685
-46.34786605834961	16.005481719970703	0.49473684210526314
-46.87632751464844	21.865835189819336	0.49473684210526314
-71.93301391601562	12.998847961425781	0.6842105263157895
-52.2392692565918	16.58165740966797	0.5368421052631579
14.626652717590332	68.46263122558594	0.5473684210526315
-19.938379287719727	-48.34296798706055	0.5684210526315789
27.4771728515625	45.43122482299805	0.6105263157894737
59.951568603515625	42.45372772216797	0.6842105263157895
42.840980529785156	51.15445327758789	0.631578947368421
34.78230667114258	-15.535309791564941	0.6210526315789473
67.82095336914062	7.51704740524292	0.7263157894736842
19.574365615844727	57.865596771240234	0.6526315789473685
-48.6208381652832	18.906551361083984	0.49473684210526314
-57.13676452636719	45.045658111572266	0.5263157894736842
-77.09788513183594	5.99592924118042	0.5157894736842105
-81.14451599121094	10.593437194824219	0.5157894736842105
-4.492107391357422	9.303412437438965	0.5263157894736842
32.456886291503906	-41.376861572265625	0.47368421052631576
68.95281982421875	43.696258544921875	0.7684210526315789
73.1023178100586	31.38933753967285	0.7263157894736842
44.97758102416992	-30.19298553466797	0.5578947368421052
53.25104904174805	64.57772064208984	0.8210526315789474
47.45276641845703	57.3480110168457	0.7684210526315789
-25.520082473754883	29.386184692382812	0.5157894736842105
-37.66588592529297	-11.202641487121582	0.5684210526315789
-83.10408020019531	2.5594475269317627	0.6421052631578947
-40.447200775146484	30.034454345703125	0.5789473684210527
-71.33545684814453	24.772403717041016	0.6105263157894737
-23.699853897094727	25.4848690032959	0.47368421052631576
40.360107421875	-45.66874694824219	0.43157894736842106
-32.512962341308594	3.7113606929779053	0.5157894736842105
21.548614501953125	-24.544933319091797	0.5052631578947369
66.26502227783203	-9.46706771850586	0.7789473684210526
56.58686447143555	39.52280044555664	0.6526315789473685
-32.708255767822266	27.028793334960938	0.6210526315789473
19.295183181762695	65.06927490234375	0.6736842105263158
-76.75537109375	9.822868347167969	0.5578947368421052
-25.497121810913086	31.40970230102539	0.49473684210526314
-57.02412414550781	6.821081638336182	0.5157894736842105
-87.90884399414062	8.19381046295166	0.6210526315789473
-37.878475189208984	19.24412727355957	0.4526315789473684
5.1805500984191895	-43.94493865966797	0.49473684210526314
26.104637145996094	-28.099979400634766	0.5684210526315789
64.39405059814453	42.453346252441406	0.5894736842105263
-11.06124496459961	12.451478958129883	0.49473684210526314
-14.796753883361816	16.511625289916992	0.6210526315789473
38.17903137207031	62.57938766479492	0.6842105263157895
-19.09284210205078	44.2864990234375	0.5578947368421052
-88.62820434570312	9.873075485229492	0.5578947368421052
-20.534210205078125	49.166316986083984	0.5684210526315789
17.131166458129883	58.8247184753418	0.6421052631578947
-96.48118591308594	17.35173988342285	0.4421052631578947
-76.46068572998047	5.1509246826171875	0.5473684210526315
-25.895700454711914	25.196561813354492	0.5578947368421052
73.54529571533203	-8.035226821899414	0.6842105263157895
80.93302154541016	7.6794939041137695	0.6526315789473685
44.57321548461914	15.306215286254883	0.5684210526315789
-3.6042628288269043	-46.99765396118164	0.5263157894736842
57.42534637451172	38.90733337402344	0.5894736842105263
20.25560188293457	64.96350860595703	0.7157894736842105
-68.9848403930664	45.24515151977539	0.4421052631578947
-83.47122192382812	39.087772369384766	0.5052631578947369
-63.48116683959961	21.58976936340332	0.6105263157894737
-73.26844024658203	22.16119384765625	0.5789473684210527
-74.4531021118164	21.307172775268555	0.5157894736842105
72.30094146728516	-7.958375930786133	0.6526315789473685
84.39501190185547	10.370317459106445	0.6842105263157895
86.6757583618164	7.905814170837402	0.631578947368421
31.947893142700195	26.124853134155273	0.5368421052631579
6.5976667404174805	-43.54597854614258	0.5052631578947369
46.483177185058594	2.5550599098205566	0.6105263157894737
47.156497955322266	60.56119155883789	0.7789473684210526
-69.85407257080078	11.797768592834473	0.5789473684210527
-48.611602783203125	33.94585037231445	0.5473684210526315
-33.906436920166016	65.14134216308594	0.5789473684210527
-57.436275482177734	17.087692260742188	0.4526315789473684
-33.130001068115234	-6.486245155334473	0.49473684210526314
-6.886582374572754	-69.03592681884766	0.5789473684210527
12.676926612854004	-31.36795425415039	0.6736842105263158
-2.2955026626586914	-58.18862533569336	0.5894736842105263
65.4566879272461	5.3612494468688965	0.7052631578947368
83.3450698852539	20.30865478515625	0.7789473684210526
51.628814697265625	47.68503189086914	0.7473684210526316
15.871002197265625	48.84172821044922	0.6631578947368421
-46.359622955322266	44.734439849853516	0.49473684210526314
-65.90172576904297	38.65077590942383	0.47368421052631576
-63.56928634643555	7.008242607116699	0.5578947368421052
-51.997196197509766	31.513242721557617	0.49473684210526314
-5.305039882659912	-37.03941345214844	0.4842105263157895
26.937227249145508	-36.7740364074707	0.5578947368421052
97.6934814453125	2.1443698406219482	0.7157894736842105
96.07736206054688	6.031869411468506	0.8631578947368421
91.44149017333984	12.148309707641602	0.7157894736842105
86.52033996582031	20.04001235961914	0.8210526315789474
65.18004608154297	52.55294418334961	0.9052631578947368
23.134183883666992	31.49534034729004	0.6947368421052631
-52.91507339477539	32.52800369262695	0.5473684210526315
-66.75298309326172	45.01640701293945	0.4526315789473684
-36.51675796508789	60.788455963134766	0.631578947368421
-53.80414581298828	-3.2806448936462402	0.47368421052631576
-16.66282844543457	-14.390539169311523	0.49473684210526314
53.18281173706055	-13.552566528320312	0.6947368421052631
21.307388305664062	-17.36188316345215	0.6210526315789473
43.519561767578125	-14.394975662231445	0.631578947368421
61.788352966308594	-4.420744895935059	0.7368421052631579
96.39773559570312	-8.29074478149414	0.8
21.883325576782227	-35.89608383178711	0.5368421052631579
-2.826172351837158	45.776039123535156	0.6631578947368421
-54.118709564208984	36.99250411987305	0.5368421052631579
-57.91334533691406	38.64569854736328	0.5052631578947369
-48.976158142089844	33.40620422363281	0.5894736842105263
-44.83735275268555	39.626495361328125	0.5157894736842105
-51.50748062133789	21.925926208496094	0.49473684210526314
13.989622116088867	-51.342350006103516	0.6210526315789473
49.98843765258789	9.41948127746582	0.5157894736842105
82.02703857421875	22.59478759765625	0.6842105263157895
80.7735824584961	2.778702735900879	0.7157894736842105
91.34812927246094	20.573856353759766	0.7894736842105263
59.15196228027344	37.098777770996094	0.6526315789473685
45.000160217285156	62.12327194213867	0.8105263157894737
-41.368865966796875	19.98187828063965	0.4421052631578947
-67.17616271972656	51.9563102722168	0.49473684210526314
-27.660703659057617	76.4272689819336	0.5263157894736842
-83.58383178710938	20.54917335510254	0.4526315789473684
-16.06565284729004	-15.515392303466797	0.5473684210526315
49.71348571777344	-9.827994346618652	0.5789473684210527
91.20883178710938	-12.752159118652344	0.7894736842105263
89.50090789794922	17.103425979614258	0.7578947368421052
91.0782241821289	16.314924240112305	0.7473684210526316
83.26844787597656	27.286285400390625	0.7368421052631579
82.24850463867188	37.00741195678711	0.831578947368421
-4.619638919830322	39.373451232910156	0.6947368421052631
-66.77600860595703	33.92668151855469	0.5263157894736842
-14.464044570922852	43.392181396484375	0.4631578947368421
-39.956092834472656	59.191444396972656	0.5157894736842105
-68.71277618408203	41.13700485229492	0.47368421052631576
-1.09588623046875	-11.216645240783691	0.49473684210526314
-21.322046279907227	-30.4005184173584	0.5368421052631579
75.86994171142578	0.5660697221755981	0.7684210526315789
67.12137603759766	-10.601455688476562	0.7263157894736842
76.5176010131836	1.2353821992874146	0.7578947368421052
21.531700134277344	52.62807846069336	0.7263157894736842
21.57991600036621	22.203006744384766	0.6105263157894737
-46.302425384521484	12.03173542022705	0.5578947368421052
-70.06970977783203	-8.288887023925781	0.49473684210526314
-53.22724914550781	26.819076538085938	0.4631578947368421
-38.94083786010742	59.386756896972656	0.5789473684210527
-38.46432113647461	62.034114837646484	0.5894736842105263
-35.6424446105957	-0.7378305196762085	0.5052631578947369
2.081975221633911	-49.70568084716797	0.47368421052631576
33.54543685913086	-3.9191925525665283	0.6421052631578947
99.01866912841797	5.341402053833008	0.7578947368421052
86.1725082397461	-1.7491801977157593	0.7052631578947368
70.0526351928711	37.00859069824219	0.7052631578947368
66.654052734375	14.457066535949707	0.7157894736842105
9.62542724609375	35.262939453125	0.7157894736842105
-75.79414367675781	-29.045331954956055	0.5157894736842105
-63.56603240966797	46.15955352783203	0.49473684210526314
7.012718677520752	27.3222599029541	0.6736842105263158
-65.35220336914062	-12.830108642578125	0.5052631578947369
12.506701469421387	-43.92888641357422	0.5368421052631579
3.936028003692627	-44.783241271972656	0.47368421052631576
38.09963607788086	-3.8354837894439697	0.7052631578947368
80.3558349609375	5.405230522155762	0.6842105263157895
92.55786895751953	11.96282958984375	0.7157894736842105
86.43790435791016	3.4581618309020996	0.8421052631578947
40.7678108215332	58.489376068115234	0.7578947368421052
17.389066696166992	25.87043571472168	0.7052631578947368
-69.20289611816406	46.27094650268555	0.4421052631578947
-79.9889144897461	17.153017044067383	0.5157894736842105
-53.96730422973633	33.174869537353516	0.5473684210526315
-65.07440948486328	20.03893280029297	0.6421052631578947
-22.062725067138672	-26.445768356323242	0.49473684210526314
43.129940032958984	-43.13105392456055	0.5578947368421052
47.84648513793945	-7.859752178192139	0.6842105263157895
98.63727569580078	-12.862126350402832	0.7368421052631579
62.508060455322266	3.854570150375366	0.7368421052631579
81.53547668457031	37.24187469482422	0.831578947368421
79.8659439086914	38.926048278808594	0.7578947368421052
47.38621520996094	56.73557662963867	0.7684210526315789
-68.47595977783203	50.57086181640625	0.4631578947368421
-33.1037712097168	66.3811264038086	0.5578947368421052
-75.0467300415039	34.339508056640625	0.4631578947368421
-12.71760082244873	34.16230392456055	0.5894736842105263
-32.968414306640625	-18.836305618286133	0.5052631578947369
-21.42724609375	-22.185537338256836	0.5052631578947369
67.0494155883789	-0.47687774896621704	0.7157894736842105
82.72500610351562	-1.9745665788650513	0.7789473684210526
-54.25595474243164	-38.106468200683594	0.5578947368421052
34.38284683227539	-57.78956985473633	0.5894736842105263
59.838993072509766	44.65058517456055	0.7473684210526316
-33.855037689208984	31.16941261291504	0.7263157894736842
-47.59293746948242	35.69540786743164	0.5894736842105263
-22.692609786987305	72.11354064941406	0.5894736842105263
-48.6759033203125	21.047489166259766	0.47368421052631576
-14.259764671325684	42.841941833496094	0.47368421052631576
-21.19820785522461	-39.40826416015625	0.47368421052631576
13.33209228515625	-31.245195388793945	0.6631578947368421
18.920246124267578	-26.9652042388916	0.631578947368421
51.8914794921875	-3.215078592300415	0.6631578947368421
102.2997817993164	7.062558650970459	0.7684210526315789
82.75129699707031	15.983896255493164	0.6526315789473685
59.34990692138672	37.040008544921875	0.6736842105263158
-24.111927032470703	28.273311614990234	0.6
-49.07859802246094	33.28726577758789	0.5789473684210527
-41.92873764038086	12.678543090820312	0.49473684210526314
4.284693241119385	31.069852828979492	0.6
-54.70441818237305	39.1148681640625	0.47368421052631576
-1.2074170112609863	-41.167110443115234	0.49473684210526314
60.08932876586914	-1.7471981048583984	0.7052631578947368
43.72637176513672	-16.79938507080078	0.6947368421052631
78.23109436035156	-0.14153416454792023	0.7263157894736842
90.02999877929688	12.212806701660156	0.6947368421052631
87.12858581542969	31.99644660949707	0.8736842105263158
62.286231994628906	37.57408142089844	0.7684210526315789
17.25319480895996	41.44729232788086	0.7894736842105263
-53.16408920288086	22.092689514160156	0.4842105263157895
-69.967041015625	34.81903839111328	0.49473684210526314
-41.371376037597656	34.0119514465332	0.631578947368421
-73.03080749511719	47.2950553894043	0.43157894736842106
8.700071334838867	-44.78343200683594	0.42105263157894735
-9.716459274291992	-46.20009231567383	0.4842105263157895
94.38189697265625	-4.6882171630859375	0.6947368421052631
82.8501205444336	-1.2092499732971191	0.7578947368421052
63.79707717895508	35.41889953613281	0.7473684210526316
84.55845642089844	25.558914184570312	0.7894736842105263
58.38539123535156	35.4047966003418	0.7578947368421052
16.624961853027344	24.95509910583496	0.7052631578947368
-69.0593490600586	-17.619735717773438	0.4421052631578947
-20.604379653930664	60.77640914916992	0.5473684210526315
-50.941139221191406	32.8784294128418	0.6105263157894737
-42.75635528564453	47.942771911621094	0.5052631578947369
-21.32068634033203	-27.03438949584961	0.5052631578947369
-10.651023864746094	-43.107303619384766	0.4842105263157895
37.64454650878906	-37.91089630126953	0.5368421052631579
67.37156677246094	-9.522573471069336	0.6736842105263158
25.329242706298828	-67.64256286621094	0.5052631578947369
60.16004180908203	0.3992539048194885	0.7052631578947368
31.51471519470215	32.586727142333984	0.7368421052631579
17.19000816345215	24.9234561920166	0.6842105263157895
-41.800411224365234	49.43132781982422	0.39999999999999997
-69.05452728271484	50.04021453857422	0.4421052631578947
-52.98179626464844	27.985715866088867	0.5157894736842105
-48.29151153564453	17.25667953491211	0.5052631578947369
-40.524322509765625	47.49026870727539	0.5052631578947369
-33.5662727355957	47.676239013671875	0.5684210526315789
13.741462707519531	-32.49462890625	0.6210526315789473
64.73191833496094	7.685854911804199	0.7473684210526316
97.45648193359375	-7.55410623550415	0.7894736842105263
70.24864196777344	36.69439697265625	0.7052631578947368
59.19670104980469	37.1516227722168	0.6526315789473685
17.013774871826172	37.56279373168945	0.7052631578947368
-64.13316345214844	29.75836753845215	0.49473684210526314
1.239850401878357	30.109575271606445	0.6105263157894737
-46.37226486206055	32.35145950317383	0.5052631578947369
-75.82872772216797	-22.135839462280273	0.4421052631578947
-52.62181091308594	17.8569393157959	0.47368421052631576
1.0131049156188965	-33.25851058959961	0.6105263157894737
80.3991470336914	3.9238367080688477	0.8
95.71942901611328	2.747396469116211	0.8
75.9478530883789	32.53312683105469	0.7368421052631579
87.64350891113281	34.0699462890625	0.7684210526315789
60.7525749206543	37.598472595214844	0.7368421052631579
-37.21018600463867	36.14657211303711	0.7263157894736842
-1.371506929397583	28.52555274963379	0.5473684210526315
-69.78634643554688	30.688383102416992	0.5368421052631579
-68.94951629638672	46.07279968261719	0.4526315789473684
-84.58832550048828	44.299991607666016	0.43157894736842106
-11.570650100708008	-14.13874626159668	0.49473684210526314
11.642007827758789	-46.97898864746094	0.5052631578947369
13.424802780151367	-56.787654876708984	0.47368421052631576
28.362337112426758	-9.975968360900879	0.6105263157894737
29.99947166442871	-16.470203399658203	0.6526315789473685
17.919071197509766	-48.34108352661133	0.7368421052631579
21.563879013061523	9.8399019241333	0.8
5.10298490524292	32.02769088745117	0.631578947368421
-67.93317413330078	47.32966232299805	0.49473684210526314
-27.095355987548828	-17.459484100341797	0.5052631578947369
-90.19853973388672	6.968647480010986	0.6105263157894737
-69.36105346679688	41.10579299926758	0.4631578947368421
-34.92570877075195	-8.808145523071289	0.47368421052631576
80.73278045654297	4.49661111831665	0.7684210526315789
-26.01569366455078	-58.331241607666016	0.5578947368421052
8.550127029418945	-67.53257751464844	0.4631578947368421
39.953712463378906	-0.5704079270362854	0.6421052631578947
6.768336772918701	28.112863540649414	0.6210526315789473
-31.13735008239746	16.156118392944336	0.7368421052631579
-41.1734733581543	31.071231842041016	0.5473684210526315
-60.488250732421875	-18.709775924682617	0.5263157894736842
-44.73517990112305	32.09918975830078	0.5789473684210527
-70.1986083984375	34.84626388549805	0.49473684210526314
-71.04888916015625	20.165904998779297	0.6210526315789473
-68.70710754394531	1.0820469856262207	0.631578947368421
0.9680531620979309	-42.90205764770508	0.4105263157894737
6.131893157958984	-36.522193908691406	0.6105263157894737
97.63190460205078	-21.860382080078125	0.7052631578947368
19.044281005859375	-52.21099853515625	0.6526315789473685
31.9892520904541	-2.133537530899048	0.6736842105263158
4.705413818359375	-42.81977081298828	0.47368421052631576
4.2605085372924805	23.91034698486328	0.6736842105263158
-67.59858703613281	26.137361526489258	0.5473684210526315
-52.921504974365234	59.20249938964844	0.5684210526315789
-77.31966400146484	8.010736465454102	0.49473684210526314
-65.8812255859375	9.13331413269043	0.6526315789473685
-58.086334228515625	29.083223342895508	0.5052631578947369
-53.376853942871094	7.234119892120361	0.5578947368421052
21.12374496459961	-28.123018264770508	0.6631578947368421
19.78777313232422	-24.673812866210938	0.5578947368421052
34.173240661621094	-63.90378952026367	0.5684210526315789
42.79769515991211	0.5397869944572449	0.7368421052631579
75.4080810546875	42.022579193115234	0.8
4.611578941345215	32.040855407714844	0.6210526315789473
-66.93655395507812	21.672487258911133	0.7052631578947368
-51.281551361083984	34.52179718017578	0.5368421052631579
-51.09443283081055	32.148292541503906	0.5473684210526315
-84.2117919921875	21.443153381347656	0.4842105263157895
-68.26300048828125	50.73290252685547	0.5263157894736842
-1.8062984943389893	-47.69830322265625	0.4842105263157895
22.181970596313477	-17.890073776245117	0.6421052631578947
30.921524047851562	-54.054298400878906	0.5157894736842105
51.85305404663086	-2.5438079833984375	0.6210526315789473
38.12736129760742	-0.542020320892334	0.8105263157894737
38.499149322509766	-0.4426976442337036	0.8631578947368421
-4.158936500549316	37.54680252075195	0.7263157894736842
-70.431640625	24.58985137939453	0.6105263157894737
-68.19036865234375	38.976165771484375	0.49473684210526314
-67.3618392944336	42.096683502197266	0.4526315789473684
-64.60256958007812	19.530763626098633	0.5894736842105263
-57.687992095947266	30.58559226989746	0.4421052631578947
-32.61372756958008	55.730377197265625	0.5368421052631579
11.490680694580078	-15.909379959106445	0.5052631578947369
-10.973177909851074	-71.14306640625	0.6210526315789473
-12.567363739013672	-57.0041389465332	0.6105263157894737
-29.112255096435547	-64.263671875	0.5789473684210527
24.352855682373047	2.5833756923675537	0.7052631578947368
-43.25115203857422	30.213245391845703	0.6210526315789473
-58.09965515136719	3.563197135925293	0.5789473684210527
-63.73602294921875	46.14311981201172	0.5052631578947369
-67.09441375732422	20.803117752075195	0.6842105263157895
-68.42796325683594	46.82701873779297	0.4842105263157895
-71.54878234863281	36.788475036621094	0.47368421052631576
-34.24065399169922	-39.35906982421875	0.42105263157894735
42.01036071777344	-4.929372787475586	0.631578947368421
8.417093276977539	-64.31157684326172	0.5368421052631579
82.01426696777344	15.010498046875	0.6526315789473685
43.98270034790039	-1.5216656923294067	0.6
19.992918014526367	-43.367069244384766	0.7473684210526316
-33.32339096069336	32.10245895385742	0.7578947368421052
-44.08095932006836	-8.56853199005127	0.5157894736842105
-68.23981475830078	38.71561050415039	0.5052631578947369
-64.68364715576172	19.313947677612305	0.6526315789473685
-71.03601837158203	22.2579288482666	0.6210526315789473
-40.870784759521484	-8.987776756286621	0.4631578947368421
-77.29145050048828	-23.79482650756836	0.4526315789473684
-25.746198654174805	1.3389798402786255	0.5684210526315789
29.113378524780273	-1.2926572561264038	0.631578947368421
46.39732360839844	0.9956367015838623	0.6
38.65956115722656	-3.6440553665161133	0.6947368421052631
19.68790626525879	15.138374328613281	0.7263157894736842
-33.8505744934082	30.947551727294922	0.7368421052631579
-67.54175567626953	-6.800468921661377	0.5052631578947369
-72.08589935302734	-4.017947673797607	0.4631578947368421
-88.05751037597656	25.687496185302734	0.7157894736842105
-39.846317291259766	13.837767601013184	0.5473684210526315
-55.992610931396484	22.250316619873047	0.42105263157894735
-37.28359603881836	-5.156866073608398	0.3789473684210526
21.108854293823242	-9.438356399536133	0.631578947368421
-13.05305004119873	11.001537322998047	0.49473684210526314
29.602556228637695	-46.735626220703125	0.5684210526315789
77.1383285522461	-4.561539173126221	0.6105263157894737
-33.30204391479492	32.61597442626953	0.7894736842105263
-49.24263381958008	39.700767517089844	0.5368421052631579
-82.3907470703125	12.775874137878418	0.5368421052631579
-82.9158935546875	-8.396060943603516	0.5368421052631579
-67.6025619506836	42.63040542602539	0.4421052631578947
-80.12906646728516	-37.140899658203125	0.4842105263157895
-78.39209747314453	6.299102306365967	0.4842105263157895
13.766864776611328	-47.18827819824219	0.49473684210526314
-12.708529472351074	-41.67714309692383	0.5052631578947369
25.619691848754883	-7.081846237182617	0.7052631578947368
25.684009552001953	-21.01946258544922	0.6526315789473685
45.974754333496094	3.9332351684570312	0.6210526315789473
40.73670959472656	-1.214256763458252	0.6631578947368421
-41.498374938964844	35.74364471435547	0.6421052631578947
-54.394447326660156	57.259769439697266	0.5578947368421052
-55.730255126953125	45.081111907958984	0.5368421052631579
-65.43964385986328	20.43549156188965	0.6526315789473685
-63.566856384277344	21.792686462402344	0.5684210526315789
-52.74907684326172	18.553518295288086	0.4631578947368421
-47.49286651611328	-39.90293502807617	0.43157894736842106
10.96531867980957	-54.25221633911133	0.4842105263157895
-15.285372734069824	-71.54329681396484	0.6210526315789473
82.2137222290039	12.482339859008789	0.6947368421052631
20.96249771118164	-31.05198860168457	0.6
41.99620056152344	6.168099880218506	0.7263157894736842
2.7605388164520264	25.18885612487793	0.7789473684210526
-85.3089599609375	6.272180557250977	0.6210526315789473
-91.0897216796875	12.052970886230469	0.6947368421052631
-66.24246215820312	-54.04509353637695	0.6631578947368421
-72.19207000732422	-3.8775131702423096	0.49473684210526314
-49.1365852355957	9.99482536315918	0.47368421052631576
13.463164329528809	-47.78110122680664	0.5263157894736842
14.662740707397461	-55.317081451416016	0.49473684210526314
81.61996459960938	12.492820739746094	0.6631578947368421
94.31636047363281	8.454422950744629	0.894736842105263
63.02283477783203	-31.9921817779541	0.6421052631578947
25.462594985961914	0.9297991394996643	0.7263157894736842
-46.21259307861328	13.016980171203613	0.47368421052631576
-79.28038787841797	36.59325408935547	0.4526315789473684
-72.24897766113281	22.352317810058594	0.6
-68.04515838623047	-15.141670227050781	0.4842105263157895
-75.05274963378906	21.252248764038086	0.6210526315789473
-12.564643859863281	-19.01470184326172	0.5368421052631579
10.544208526611328	-46.851295471191406	0.43157894736842106
-9.701031684875488	-53.447696685791016	0.42105263157894735
81.41976165771484	13.392884254455566	0.7263157894736842
17.16284942626953	-51.15510940551758	0.7368421052631579
25.685606002807617	-16.820581436157227	0.6105263157894737
20.346744537353516	-44.09174728393555	0.6526315789473685
-41.7120246887207	30.087148666381836	0.5894736842105263
-69.94597625732422	29.375202178955078	0.4842105263157895
-72.4320297241211	35.44257354736328	0.5052631578947369
-63.28527069091797	-26.56635284423828	0.5789473684210527
-69.10578918457031	50.004207611083984	0.4631578947368421
-84.47369384765625	12.977145195007324	0.5157894736842105
-17.373626708984375	-35.7825813293457	0.4631578947368421
64.43496704101562	45.611820220947266	0.8
67.82432556152344	-41.96570587158203	0.7684210526315789
71.21175384521484	-14.424044609069824	0.631578947368421
40.00938415527344	-36.83283233642578	0.5157894736842105
22.54604148864746	5.509792804718018	0.6947368421052631
4.581200122833252	31.04018783569336	0.6421052631578947
-80.78510284423828	5.138733863830566	0.5052631578947369
-56.924625396728516	11.198379516601562	0.49473684210526314
-26.533254623413086	-31.505165100097656	0.5894736842105263
-83.3416976928711	-0.08531194925308228	0.6947368421052631
-9.396659851074219	-57.45579147338867	0.6210526315789473
-11.0397310256958	-63.242156982421875	0.5894736842105263
-34.312591552734375	2.6926941871643066	0.5578947368421052
62.125770568847656	29.253406524658203	0.6631578947368421
-58.71320724487305	-43.843196868896484	0.5157894736842105
-40.365867614746094	-50.978145599365234	0.5052631578947369
62.00765609741211	29.153024673461914	0.6105263157894737
2.57891845703125	29.401718139648438	0.5473684210526315
-83.29265594482422	8.36695384979248	0.6
-87.39103698730469	3.8260304927825928	0.5789473684210527
-17.466327667236328	-61.608524322509766	0.5894736842105263
-80.73898315429688	5.126234531402588	0.5894736842105263
10.894745826721191	-61.6561164855957	0.49473684210526314
-42.470455169677734	-9.627167701721191	0.4526315789473684
18.72068977355957	-22.071517944335938	0.5684210526315789
-38.229007720947266	0.6063231825828552	0.5368421052631579
-11.057024955749512	1.684489369392395	0.5052631578947369
86.17868041992188	-4.8622660636901855	0.6105263157894737
9.054109573364258	-56.756771087646484	0.4842105263157895
18.80727195739746	-30.401145935058594	0.5578947368421052
-65.91118621826172	9.212237358093262	0.6842105263157895
-9.535077095031738	-57.1014404296875	0.6842105263157895
-40.70710372924805	13.013897895812988	0.5263157894736842
-72.74263000488281	11.470163345336914	0.6
-40.625328063964844	-20.203336715698242	0.5684210526315789
11.24858283996582	-53.676395416259766	0.49473684210526314
-2.3353912830352783	-58.037513732910156	0.5789473684210527
72.94964599609375	-21.472789764404297	0.5789473684210527
23.28406524658203	-61.61954879760742	0.49473684210526314
-64.10087585449219	-34.251007080078125	0.5052631578947369
-14.312376976013184	-32.59627914428711	0.5157894736842105
24.203903198242188	15.808676719665527	0.5789473684210527
-89.27035522460938	6.256608486175537	0.6
-11.860196113586426	-62.52760696411133	0.5894736842105263
-71.35525512695312	20.1557674407959	0.5473684210526315
-78.47905731201172	14.334333419799805	0.5789473684210527
10.048120498657227	-42.86328887939453	0.49473684210526314
5.059301853179932	-71.29932403564453	0.47368421052631576
26.414447784423828	-57.20602798461914	0.5789473684210527
68.04720306396484	46.59724426269531	0.6736842105263158
-58.89800262451172	-46.958438873291016	0.5473684210526315
20.43756103515625	-71.77545166015625	0.5052631578947369
-1.4581201076507568	-48.997066497802734	0.5052631578947369
24.547801971435547	16.568490982055664	0.6842105263157895
-21.447202682495117	61.36039733886719	0.5684210526315789
-30.488327026367188	-4.243123531341553	0.6631578947368421
-37.8795280456543	-17.981979370117188	0.6210526315789473
-54.86329650878906	38.597679138183594	0.5052631578947369
-2.3264241218566895	-33.87771224975586	0.6736842105263158
-9.295416831970215	-71.54955291748047	0.5473684210526315
-38.6517219543457	-1.6047029495239258	0.5157894736842105
81.48665618896484	-10.226876258850098	0.6947368421052631
52.89924240112305	-21.398212432861328	0.5157894736842105
15.423810958862305	-55.742897033691406	0.5157894736842105
42.96076965332031	-30.46394157409668	0.5157894736842105
1.786280632019043	32.677799224853516	0.6526315789473685
-74.21176147460938	13.35821533203125	0.6631578947368421
-17.759428024291992	-62.627681732177734	0.5684210526315789
-22.716154098510742	63.84711456298828	0.6105263157894737
-65.80224609375	9.565991401672363	0.6210526315789473
11.697940826416016	-50.047515869140625	0.49473684210526314
-47.3050537109375	-9.82447338104248	0.5052631578947369
-4.486017227172852	-52.43791198730469	0.5052631578947369
-3.5386581420898438	-20.821157455444336	0.5052631578947369
3.7470970153808594	-73.07532501220703	0.5052631578947369
26.5445499420166	-42.93718719482422	0.5052631578947369
-30.950359344482422	6.619287014007568	0.43157894736842106
-24.22978973388672	-21.884559631347656	0.5263157894736842
-55.29472732543945	38.448036193847656	0.5157894736842105
7.080827713012695	-43.37173080444336	0.49473684210526314
-73.56758880615234	19.75472068786621	0.5789473684210527
-54.797542572021484	9.603706359863281	0.6210526315789473
-14.890789985656738	-69.36022186279297	0.5789473684210527
2.5023305416107178	-38.23231506347656	0.5052631578947369
46.297393798828125	5.639195442199707	0.5157894736842105
-20.62034797668457	10.137808799743652	0.5368421052631579
-18.0596866607666	3.9007134437561035	0.5578947368421052
-15.647043228149414	-2.0299594402313232	0.5157894736842105
67.36306762695312	-3.693361520767212	0.6
14.809102058410645	23.303817749023438	0.631578947368421
-31.400699615478516	64.40296936035156	0.6631578947368421
-34.65117645263672	-9.090527534484863	0.49473684210526314
-41.872047424316406	8.314650535583496	0.5157894736842105
-12.241230964660645	-7.444748401641846	0.49473684210526314
-9.868757247924805	-26.96600914001465	0.5052631578947369
-8.157835960388184	-69.31544494628906	0.5789473684210527
9.399367332458496	-57.57493209838867	0.49473684210526314
-4.760632038116455	-47.09502410888672	0.5157894736842105
6.109268665313721	43.80683135986328	0.6210526315789473
-16.979997634887695	15.12205982208252	0.4631578947368421
-5.5736517906188965	-21.154903411865234	0.5157894736842105
3.0334503650665283	30.774927139282227	0.5894736842105263
-52.41360855102539	-1.5467379093170166	0.4631578947368421
-34.185150146484375	-30.312522888183594	0.5684210526315789
-32.3485107421875	20.36121940612793	0.5578947368421052
-66.68785095214844	16.891206741333008	0.6421052631578947
0.6653540730476379	-69.41536712646484	0.5052631578947369
11.678396224975586	-46.95688247680664	0.49473684210526314
80.21851348876953	2.089212656021118	0.7578947368421052
92.4371109008789	16.553192138671875	0.8
68.89277648925781	31.3857421875	0.7789473684210526
16.004554748535156	-49.60451126098633	0.5684210526315789
46.32268524169922	7.4370856285095215	0.5684210526315789
-32.604469299316406	9.499971389770508	0.5368421052631579
-39.29521942138672	36.12247848510742	0.7263157894736842
-48.87236785888672	29.265806198120117	0.47368421052631576
-77.81612396240234	7.101010799407959	0.5263157894736842
-43.74312210083008	33.918853759765625	0.6105263157894737
-28.101768493652344	15.689712524414062	0.6
46.440677642822266	-30.079509735107422	0.5263157894736842
-39.93239212036133	-47.97291946411133	0.49473684210526314
-1.2689858675003052	-38.89276885986328	0.4842105263157895
45.63591003417969	65.91080474853516	0.7684210526315789
16.18134307861328	-72.73228454589844	0.49473684210526314
8.212462425231934	-54.083465576171875	0.5157894736842105
-5.352336883544922	24.7686710357666	0.631578947368421
-23.89377212524414	28.632158279418945	0.5684210526315789
-50.480613708496094	39.17256546020508	0.47368421052631576
13.306203842163086	41.525821685791016	0.6947368421052631
7.633628845214844	40.05507278442383	0.9263157894736842
19.858705520629883	28.983867645263672	0.6736842105263158
51.06388473510742	14.20130729675293	0.6105263157894737
29.691059112548828	49.511871337890625	0.6631578947368421
-16.28506088256836	15.398837089538574	0.49473684210526314
-47.786354064941406	-37.914573669433594	0.43157894736842106
11.54215145111084	-56.44489288330078	0.49473684210526314
15.839560508728027	-67.01934051513672	0.39999999999999997
-73.07321166992188	42.74738311767578	0.43157894736842106
29.29159164428711	17.257675170898438	0.6736842105263158
9.569117546081543	26.520984649658203	0.6631578947368421
19.18122673034668	17.952924728393555	0.6210526315789473
-0.3223693072795868	35.49748229980469	0.7684210526315789
38.55970001220703	56.7282829284668	0.7578947368421052
33.94611358642578	36.57386016845703	0.6842105263157895
63.29559326171875	48.94204330444336	0.7473684210526316
-0.36655810475349426	-48.148956298828125	0.47368421052631576
-4.763440132141113	-72.0527114868164	0.5157894736842105
-1.958066463470459	-54.454463958740234	0.47368421052631576
9.078252792358398	-56.383262634277344	0.5157894736842105
59.941734313964844	-36.570838928222656	0.6105263157894737
-21.064329147338867	71.89888763427734	0.5894736842105263
-15.795768737792969	57.84324645996094	0.49473684210526314
23.32741928100586	48.85340118408203	0.7052631578947368
-57.950103759765625	25.590436935424805	0.42105263157894735
26.281383514404297	37.281429290771484	0.6105263157894737
59.834232330322266	22.753589630126953	0.6526315789473685
68.20606994628906	10.364317893981934	0.7894736842105263
73.19445037841797	-18.928606033325195	0.6421052631578947
40.51332092285156	-24.041831970214844	0.8
30.932201385498047	-15.902300834655762	0.6631578947368421
14.641867637634277	-49.62551498413086	0.5578947368421052
32.033016204833984	7.648031234741211	0.6421052631578947
-40.77001953125	32.72351837158203	0.6210526315789473
24.988483428955078	25.11703109741211	0.7684210526315789
-33.09922409057617	61.77665710449219	0.7157894736842105
14.823209762573242	38.188697814941406	0.7894736842105263
73.14474487304688	15.23214054107666	0.7368421052631579
30.57103157043457	54.212615966796875	0.7473684210526316
37.85049057006836	63.781673431396484	0.7368421052631579
89.62049865722656	29.59024429321289	0.8421052631578947
-52.881046295166016	-45.745262145996094	0.43157894736842106
84.06925964355469	-30.14849281311035	0.5684210526315789
0.6793953776359558	-53.64619445800781	0.4631578947368421
-25.127273559570312	-32.045257568359375	0.5157894736842105
-38.93402862548828	59.43732452392578	0.5894736842105263
11.79086685180664	36.4168586730957	0.8105263157894737
-2.261162281036377	29.863161087036133	0.6421052631578947
-46.06792068481445	46.224308013916016	0.5052631578947369
30.881521224975586	32.763858795166016	0.7684210526315789
30.95909309387207	63.693031311035156	0.6947368421052631
87.16624450683594	17.9919490814209	0.7894736842105263
87.96003723144531	1.0591589212417603	0.7157894736842105
28.843917846679688	-62.548744201660156	0.5368421052631579
19.020450592041016	-24.091190338134766	0.5157894736842105
-40.45572280883789	-43.69149398803711	0.42105263157894735
-2.8230037689208984	70.03237915039062	0.6
-40.7065544128418	36.686466217041016	0.631578947368421
-48.825748443603516	-21.132854461669922	0.49473684210526314
-18.216175079345703	70.5548324584961	0.6105263157894737
-32.003150939941406	60.65742492675781	0.7789473684210526
62.606929779052734	-41.27054214477539	0.5263157894736842
79.91148376464844	-4.061976909637451	0.6947368421052631
35.43543243408203	-13.273893356323242	0.6526315789473685
68.8431396484375	-3.029027223587036	0.6736842105263158
65.06495666503906	-8.076638221740723	0.7789473684210526
65.13841247558594	-7.441783905029297	0.7684210526315789
28.045427322387695	-12.3643798828125	0.6210526315789473
32.37450408935547	20.460100173950195	0.5894736842105263
15.04582691192627	27.490755081176758	0.7263157894736842
24.874479293823242	25.245100021362305	0.7578947368421052
-55.32667922973633	59.59138870239258	0.5473684210526315
10.983075141906738	14.491899490356445	0.6526315789473685
30.968658447265625	48.25489044189453	0.6842105263157895
31.324739456176758	31.91349983215332	0.7473684210526316
35.678462982177734	53.91398239135742	0.7578947368421052
72.06391143798828	30.668066024780273	0.7052631578947368
-47.07780075073242	-42.232933044433594	0.4421052631578947
0.45884135365486145	-69.47303009033203	0.5263157894736842
2.5226871967315674	-51.42522430419922	0.43157894736842106
66.96562957763672	37.845863342285156	0.6842105263157895
-53.9791259765625	54.0078125	0.5473684210526315
-30.534137725830078	-0.6986972689628601	0.4631578947368421
-2.640561103820801	46.950923919677734	0.7052631578947368
7.190229892730713	26.631717681884766	0.6947368421052631
-10.579999923706055	-28.52400016784668	0.5052631578947369
47.27959442138672	28.91293716430664	0.5789473684210527
77.77291107177734	43.114871978759766	0.7894736842105263
60.94654083251953	29.145221710205078	0.6
-75.42308044433594	-7.851222038269043	0.49473684210526314
23.07301902770996	-63.8176155090332	0.4842105263157895
55.74595260620117	13.073166847229004	0.6526315789473685
63.747684478759766	8.018401145935059	0.8526315789473684
9.116482734680176	28.5113582611084	0.6
56.671669006347656	5.875547409057617	0.8526315789473684
-20.87628936767578	43.60929870605469	0.5157894736842105
-1.3582888841629028	34.11524963378906	0.6526315789473685
25.32693099975586	55.49525833129883	0.7157894736842105
89.76718139648438	25.804574966430664	0.8105263157894737
46.78107833862305	67.06916046142578	0.8421052631578947
46.697322845458984	30.74446678161621	0.6736842105263158
10.696319580078125	-68.44969177246094	0.5052631578947369
-11.971686363220215	-61.59232711791992	0.5578947368421052
21.851842880249023	-44.90156936645508	0.631578947368421
63.59917449951172	-42.663543701171875	0.5368421052631579
17.117353439331055	40.230384826660156	0.8421052631578947
16.201007843017578	47.45515060424805	0.6631578947368421
16.888355255126953	25.106538772583008	0.6526315789473685
15.560239791870117	46.12937545776367	0.831578947368421
26.034971237182617	-11.838705062866211	0.6421052631578947
89.55503845214844	18.735027313232422	0.8105263157894737
73.18274688720703	10.52442741394043	0.6526315789473685
94.38265991210938	-5.659029483795166	0.6736842105263158
89.87752532958984	-3.2553462982177734	0.7263157894736842
81.93941497802734	-21.295896530151367	0.5894736842105263
79.24028778076172	-1.9433388710021973	0.7368421052631579
44.52566909790039	-3.50453519821167	0.6526315789473685
14.40440845489502	31.948707580566406	0.7578947368421052
19.251583099365234	22.192886352539062	0.6421052631578947
24.04903221130371	29.72413444519043	0.7263157894736842
30.181119918823242	33.00083541870117	0.8421052631578947
50.56437683105469	23.332998275756836	0.5052631578947369
46.56841278076172	22.377277374267578	0.5473684210526315
53.742835998535156	45.55940246582031	0.7157894736842105
36.709197998046875	-13.710298538208008	0.6736842105263158
73.32087707519531	-40.84501647949219	0.7894736842105263
-12.591935157775879	-47.50834655761719	0.43157894736842106
15.797850608825684	-55.709407806396484	0.5263157894736842
82.7144775390625	37.671363830566406	0.8526315789473684
17.955190658569336	35.07143020629883	0.7789473684210526
3.9640052318573	18.00279998779297	0.7473684210526316
-81.6407241821289	25.290019989013672	0.34736842105263155
-115.4287338256836	49.79899215698242	0.3894736842105263
68.32050323486328	26.71755599975586	0.6736842105263158
76.6666259765625	4.558206558227539	0.7894736842105263
90.45613861083984	3.2782206535339355	0.8105263157894737
99.4142837524414	-2.391737699508667	0.8105263157894737
99.92779541015625	-1.9399089813232422	0.831578947368421
0.4300423264503479	18.267501831054688	0.7789473684210526
-114.83440399169922	48.91735076904297	0.4631578947368421
-114.63758850097656	49.200042724609375	0.4842105263157895
-115.3211441040039	49.49196243286133	0.39999999999999997
-9.299519538879395	24.168855667114258	0.7368421052631579
17.870689392089844	36.582908630371094	0.8
11.532201766967773	30.938968658447266	0.7473684210526316
103.0807876586914	-14.095845222473145	0.894736842105263
102.19123077392578	-3.338663101196289	0.9157894736842105
103.42313385009766	-18.747549057006836	0.7157894736842105
100.51258850097656	21.424358367919922	0.6947368421052631
72.07099151611328	1.2795919179916382	0.6947368421052631
19.287548065185547	-73.8260726928711	0.5052631578947369
10.89438247680664	-68.99043273925781	0.47368421052631576
62.05577087402344	41.43296813964844	0.6842105263157895
11.34714412689209	41.39226150512695	0.7473684210526316
15.06250286102295	33.25503921508789	0.6947368421052631
33.646385192871094	51.44011688232422	0.7263157894736842
1.3593095541000366	24.035337448120117	0.7473684210526316
17.927413940429688	40.760887145996094	0.6947368421052631
61.910709381103516	35.57350158691406	0.7684210526315789
88.29039764404297	1.7451566457748413	0.6631578947368421
59.611976623535156	-23.72271728515625	0.7578947368421052
64.92141723632812	-12.700928688049316	0.5894736842105263
0.8205516338348389	-60.65360641479492	0.5157894736842105
50.14607238769531	-8.357633590698242	0.6
71.83684539794922	6.593369007110596	0.6842105263157895
-53.28273391723633	56.35237503051758	0.5473684210526315
-22.133148193359375	77.20014190673828	0.7263157894736842
-66.88805389404297	41.51161193847656	0.4842105263157895
-53.3415641784668	55.57929229736328	0.5473684210526315
-53.725101470947266	54.07426071166992	0.5157894736842105
-53.92518615722656	-26.347705841064453	0.6736842105263158
-82.41625213623047	-15.589576721191406	0.6842105263157895
-57.56521987915039	58.1284065246582	0.49473684210526314
-67.41604614257812	20.62127113342285	0.6421052631578947
-79.40847778320312	-25.92218589782715	0.43157894736842106
-23.81735610961914	-20.519817352294922	0.49473684210526314
-51.46280288696289	-2.9806575775146484	0.5473684210526315
-52.13644027709961	42.133628845214844	0.5157894736842105
16.93562889099121	2.900881052017212	0.5684210526315789
18.376253128051758	41.1954460144043	0.6947368421052631
-32.84600067138672	21.93964195251465	0.5052631578947369

==> expres/realworld/fluxnet_tsne_strength_randomly_subsampled.csv <==
x   y   col
-84.56806945800781	16.848161697387695	-2.0
-75.71686553955078	41.52030563354492	8.0
-41.57182312011719	66.6864013671875	-9.0
-69.58541107177734	8.781424522399902	-21.0
-68.70443725585938	47.516990661621094	-1.0
26.81121826171875	68.83272552490234	-20.0
33.07736587524414	75.84758758544922	-15.0
-16.625656127929688	15.680976867675781	1.0
28.487462997436523	78.23933410644531	-16.0
25.636714935302734	72.9670639038086	-14.0
42.42731857299805	66.33525848388672	-20.0
-1.8967047929763794	71.05240631103516	-2.0
-78.84661865234375	38.85106658935547	10.0
-61.610923767089844	44.79700469970703	-2.0
-52.66694641113281	-26.161386489868164	-7.0
-33.11933135986328	70.8254165649414	-16.0
-17.793779373168945	55.201080322265625	-19.0
-1.4736709594726562	67.89781951904297	-11.0
26.44208335876465	75.72278594970703	-9.0
10.123817443847656	58.45230484008789	-7.0
24.86264419555664	71.48298645019531	-16.0
24.839183807373047	66.82805633544922	-16.0
60.21072006225586	-12.600231170654297	-12.0
5.416701793670654	-1.7588659524917603	-7.0
-82.94209289550781	12.736146926879883	-3.0
-75.25819396972656	-20.65461540222168	1.0
-41.003013610839844	53.857574462890625	-22.0
-48.31540298461914	61.20634460449219	1.0
-59.59894943237305	2.4924793243408203	-7.0
28.26522445678711	78.04691314697266	-14.0
-15.561144828796387	-4.052113056182861	-1.0
27.58413314819336	73.67756652832031	-3.0
25.24053382873535	73.38239288330078	-22.0
24.383100509643555	76.08361053466797	-10.0
25.320642471313477	79.11531066894531	-12.0
-20.064027786254883	39.432281494140625	4.0
-91.71611785888672	8.315889358520508	-8.0
-51.66254806518555	22.805957794189453	3.0
-14.32885456085205	37.9843635559082	-4.0
-27.702991485595703	65.92279815673828	0.0
-40.69643020629883	15.234573364257812	-2.0
24.289196014404297	74.63675689697266	0.0
31.91371726989746	56.390785217285156	-25.0
48.755035400390625	26.16436195373535	-2.0
26.413311004638672	76.12045288085938	-8.0
29.20832061767578	80.98001861572266	-1.0
12.838858604431152	67.66256713867188	-1.0
-47.8783073425293	20.415254592895508	4.0
-65.56319427490234	4.063820838928223	-5.0
-47.22793197631836	53.419044494628906	-12.0
-19.8336181640625	42.83999252319336	5.0
-83.9025650024414	-7.030085563659668	-6.0
-23.402555465698242	48.18018341064453	-5.0
49.63624954223633	31.16950035095215	-9.0
50.3208122253418	72.19786834716797	-29.0
-9.19438362121582	62.088741302490234	-1.0
27.87309455871582	74.81243133544922	-5.0
24.59400749206543	70.53321075439453	-11.0
12.883557319641113	68.1691665649414	-6.0
40.36516571044922	46.61796188354492	-16.0
-51.980525970458984	35.687007904052734	-2.0
-24.937429428100586	48.7205810546875	-5.0
-53.331642150878906	57.598052978515625	-4.0
-79.74928283691406	15.546669006347656	-12.0
5.609908580780029	-1.874937891960144	-4.0
18.654979705810547	76.28372192382812	-15.0
54.94782257080078	71.03020477294922	-27.0
7.63856315612793	57.69231033325195	-2.0
22.968278884887695	71.75281524658203	-10.0
27.14000701904297	80.04368591308594	-6.0
47.107635498046875	39.26685333251953	-4.0
-10.315091133117676	62.63045120239258	4.0
-44.739952087402344	65.15336608886719	-15.0
-38.20368576049805	62.01454162597656	1.0
-47.32106018066406	57.80378723144531	-6.0
-29.733694076538086	73.40567016601562	-21.0
39.94051742553711	27.598831176757812	-10.0
25.9801025390625	78.8018569946289	-12.0
-1.5030021667480469	65.64335632324219	-9.0
16.25823211669922	72.68795013427734	-2.0
32.659019470214844	77.00559997558594	-21.0
27.845413208007812	74.5975341796875	-4.0
11.857300758361816	73.62855529785156	-16.0
80.3995132446289	-30.795976638793945	-11.0
-57.9676399230957	29.172889709472656	7.0
-40.18238067626953	30.202220916748047	-3.0
-55.711448669433594	51.55113983154297	-6.0
-63.52109909057617	29.43580436706543	2.0
-38.90901565551758	12.399696350097656	-6.0
-71.86478424072266	-41.77436065673828	2.0
20.26066780090332	73.24677276611328	-15.0
18.29767608642578	70.24617767333984	-8.0
33.9803581237793	75.68434143066406	-23.0
27.67046546936035	76.82064819335938	-5.0
13.742709159851074	67.16840362548828	-8.0
-12.589729309082031	50.407100677490234	-7.0
-57.862247467041016	15.275338172912598	2.0
-42.87900924682617	64.94978332519531	-11.0
-29.815027236938477	71.00733947753906	-14.0
-53.27061080932617	57.836429595947266	-3.0
-10.49965763092041	62.75807571411133	-3.0
23.501426696777344	76.94551086425781	-10.0
55.281681060791016	68.88822174072266	-15.0
5.5443291664123535	58.72867965698242	-1.0
30.46255874633789	76.96357727050781	-17.0
27.208145141601562	79.16217041015625	-7.0
57.139793395996094	-39.40718078613281	-9.0
-1.8552836179733276	68.90576934814453	-9.0
-91.80802154541016	8.731932640075684	-3.0
-75.84587097167969	40.83295440673828	9.0
-50.08061599731445	60.47060775756836	-5.0
-20.56515121459961	65.10969543457031	-14.0
-23.36062240600586	47.79484939575195	-3.0
23.472759246826172	72.94258117675781	-7.0
24.51590347290039	71.87037658691406	-12.0
28.394718170166016	77.7991714477539	-13.0
55.095191955566406	71.08790588378906	-20.0
29.275014877319336	76.17137908935547	-14.0
59.76185989379883	64.6144027709961	-21.0
2.8066964149475098	67.59656524658203	-7.0
-91.50653076171875	12.448424339294434	-10.0
-48.21192932128906	11.367210388183594	-6.0
-44.6237678527832	65.2704086303711	-14.0
-84.94359588623047	19.777070999145508	4.0
-57.785770416259766	-0.6147695779800415	-6.0
26.25951385498047	65.5223617553711	-19.0
48.79806900024414	35.17533874511719	-19.0
27.166400909423828	77.30787658691406	-7.0
25.322418212890625	71.16507720947266	-19.0
27.74600601196289	75.90755462646484	-3.0
48.72593307495117	35.31005859375	-18.0
12.785053253173828	70.15402221679688	-9.0
-57.83333206176758	-21.560901641845703	-5.0
-89.20409393310547	20.76046371459961	1.0
-32.64371109008789	48.5993766784668	-3.0
-63.281211853027344	33.635440826416016	-1.0
-66.61872100830078	1.8944945335388184	0.0
54.11600112915039	0.6197512149810791	-26.0
47.91950225830078	74.59487915039062	-19.0
-2.4035158157348633	12.254645347595215	-9.0
7.848498344421387	56.75482940673828	1.0
57.81327438354492	68.49341583251953	-26.0
-44.739925384521484	63.77473449707031	-10.0
-60.16413116455078	39.83586502075195	-1.0
-48.53125762939453	53.993743896484375	-11.0
10.66878890991211	-13.59849739074707	-7.0
-62.77763366699219	47.151878356933594	0.0
-37.59540557861328	17.077112197875977	-7.0
-2.477285385131836	21.917104721069336	-14.0
10.73556137084961	66.77456665039062	-2.0
30.25920867919922	56.62303924560547	-17.0
59.90630340576172	55.90024948120117	-31.0
6.042256832122803	71.4358139038086	-12.0
47.98677062988281	34.98377990722656	-15.0
75.87247467041016	9.058595657348633	-13.0
71.40596771240234	42.42094421386719	-19.0
-84.88488006591797	-0.6114802360534668	-26.0
-34.511329650878906	-6.695120811462402	-3.0
-43.92406463623047	64.10445404052734	-9.0
-92.39703369140625	-2.9709792137145996	-13.0
-38.29377746582031	13.264579772949219	-7.0
3.1492769718170166	66.61241149902344	-9.0
26.22891616821289	39.826446533203125	-14.0
54.18418502807617	23.84261703491211	-17.0
46.793792724609375	39.989776611328125	-3.0
75.99068450927734	11.261144638061523	-17.0
35.04043197631836	58.56241989135742	-21.0
-3.8151326179504395	0.9741030335426331	1.0
-91.73411560058594	2.072019338607788	-12.0
-85.95792388916016	0.6312881112098694	-12.0
-85.77395629882812	22.348596572875977	6.0
-77.5381088256836	1.5191339254379272	21.0
-50.13657760620117	-4.266337871551514	0.0
-20.267240524291992	29.747047424316406	-3.0
29.866432189941406	58.641319274902344	-14.0
80.31092834472656	34.10597610473633	-32.0
3.3794314861297607	59.024478912353516	-2.0
100.19435119628906	-17.34136199951172	-26.0
103.60364532470703	-16.32665252685547	-34.0
98.72172546386719	-18.25350570678711	-16.0
-64.00334930419922	33.642276763916016	-6.0
33.48072052001953	22.849422454833984	-15.0
-61.15369415283203	55.48946762084961	-14.0
-33.92494583129883	64.90473175048828	-5.0
-59.092247009277344	23.862239837646484	2.0
58.93893051147461	-39.698394775390625	-9.0
-6.023650169372559	13.161446571350098	-6.0
-6.949976444244385	66.74999237060547	-4.0
42.38695526123047	13.428577423095703	-16.0
60.661930084228516	10.033347129821777	-17.0
58.34837341308594	-40.64430618286133	-7.0
-27.133466720581055	52.439212799072266	-5.0
-78.08660125732422	44.520450592041016	1.0
-70.65060424804688	45.489715576171875	3.0
-47.45176696777344	64.17681121826172	-6.0
-78.99497985839844	-10.783498764038086	-3.0
-40.75455093383789	30.722503662109375	-3.0
31.95984649658203	40.9902229309082	-14.0
76.48563385009766	37.09160232543945	-20.0
103.68804168701172	3.8186964988708496	-18.0
76.0548095703125	-24.574796676635742	-18.0
8.527078628540039	64.76531982421875	-13.0
50.98878860473633	34.793617248535156	-20.0
-3.9658050537109375	62.49174118041992	-8.0
-75.73690795898438	-5.905723571777344	-2.0
-44.60051345825195	32.64192199707031	-2.0
-62.28275680541992	-19.78372573852539	-4.0
-68.1928482055664	-3.956056594848633	-6.0
-19.958694458007812	3.435256004333496	1.0
30.227624893188477	56.31949996948242	-18.0
20.3122615814209	73.34630584716797	-13.0
101.7140884399414	22.264314651489258	-22.0
43.521480560302734	12.1569242477417	-23.0
30.944679260253906	64.3101577758789	-20.0
39.55769348144531	68.53527069091797	-21.0
5.058622360229492	61.05391311645508	-4.0
-48.34477233886719	58.776885986328125	-7.0
-74.4552993774414	12.220403671264648	-8.0
-38.099369049072266	36.97489929199219	-17.0
-92.36571502685547	-1.0155583620071411	-27.0
-73.49893188476562	-20.71283721923828	-2.0
43.304100036621094	20.92506980895996	-3.0
55.2728385925293	70.63662719726562	-20.0
25.412261962890625	67.59376525878906	-21.0
80.22542572021484	-31.81597328186035	-10.0
90.44154357910156	15.87454891204834	-24.0
80.49174499511719	-0.4519169330596924	-26.0
4.307163715362549	21.020313262939453	-17.0
-91.2335433959961	0.838246762752533	-10.0
-92.10981750488281	-2.4203755855560303	-14.0
-89.98365783691406	-9.56261157989502	-19.0
-12.378695487976074	17.50208854675293	-7.0
-21.242862701416016	66.46635437011719	-9.0
89.3116226196289	26.02973747253418	-30.0
24.749818801879883	68.40567779541016	-10.0
3.516552448272705	57.53911590576172	3.0
26.728965759277344	67.1430435180664	-19.0
70.11381530761719	21.520967483520508	-17.0
5.854374885559082	71.30842590332031	-9.0
-24.753995895385742	57.07670974731445	-19.0
-37.55508041381836	-6.399097919464111	6.0
-13.078824043273926	-29.907819747924805	-1.0
-55.089271545410156	10.725662231445312	-5.0
-56.91637420654297	31.292221069335938	3.0
-9.333260536193848	-26.612205505371094	-3.0
69.62845611572266	-26.447757720947266	-6.0
32.014251708984375	-55.47538757324219	-8.0
-45.040435791015625	1.2584737539291382	-4.0
15.00919246673584	-61.6905403137207	-5.0
98.72830200195312	3.9412426948547363	-23.0
37.11967468261719	-37.972076416015625	-2.0
-13.427141189575195	8.476130485534668	-1.0
-44.003074645996094	21.15129280090332	5.0
-49.09103775024414	29.71768569946289	6.0
8.047735214233398	-28.97911834716797	-18.0
-40.25684356689453	-1.1660797595977783	-2.0
-10.149505615234375	-66.39613342285156	-12.0
30.345375061035156	-50.81877136230469	-2.0
67.41903686523438	-10.842262268066406	-10.0
-16.627002716064453	-39.59757995605469	0.0
-59.4139518737793	-45.43928909301758	1.0
80.79524993896484	-18.82360076904297	-11.0
73.37841033935547	5.997511386871338	-23.0
27.882434844970703	-13.58348274230957	-9.0
-55.40320587158203	14.931427955627441	2.0
-3.9479427337646484	-54.56560134887695	-2.0
-29.532196044921875	-13.301545143127441	2.0
-46.19856643676758	10.301255226135254	2.0
4.785646438598633	-65.0101318359375	0.0
-44.12824630737305	-44.85710906982422	-1.0
47.18997573852539	-30.916879653930664	-6.0
30.704883575439453	-61.49528503417969	-6.0
37.6592903137207	-54.113807678222656	-3.0
80.91875457763672	-18.713951110839844	-9.0
23.050495147705078	-10.178640365600586	-12.0
48.16154479980469	-7.382480144500732	-18.0
-18.58413314819336	-43.986839294433594	1.0
12.2649507522583	-50.269466400146484	-1.0
-52.63859939575195	-3.6862800121307373	-5.0
-56.54396057128906	12.725834846496582	0.0
-5.391201019287109	-30.489198684692383	-9.0
22.57827377319336	-55.81098175048828	-3.0
-31.234811782836914	-32.40161895751953	0.0
66.34173583984375	-34.458518981933594	-12.0
31.645618438720703	-62.54004669189453	-11.0
88.46717071533203	-25.01601219177246	-20.0
40.00748062133789	-0.39449456334114075	-26.0
30.13578987121582	-35.130489349365234	-5.0
-53.67658996582031	6.975672721862793	-7.0
-13.89831829071045	-46.304046630859375	-1.0
-2.410571336746216	-30.80567741394043	-6.0
-54.68060302734375	17.072328567504883	3.0
-23.085723876953125	-38.351680755615234	5.0
27.372364044189453	-68.56122589111328	3.0
10.249238967895508	-79.76119995117188	-1.0
62.52744674682617	-9.579663276672363	-13.0
31.975494384765625	-66.53734588623047	3.0
39.95133972167969	41.38694381713867	-9.0
25.314668655395508	-54.8695182800293	-3.0
-11.434809684753418	-37.30552673339844	-1.0
-53.80859375	17.804962158203125	2.0
-38.658287048339844	3.225604772567749	-1.0
-1.1294742822647095	-37.93698501586914	1.0
-77.87530517578125	44.223854064941406	4.0
-18.231945037841797	-36.438907623291016	9.0
-2.164522171020508	-61.71068572998047	-11.0
8.170086860656738	-58.90624237060547	-3.0
60.44540023803711	3.6173744201660156	-22.0
93.45106506347656	9.00550365447998	-21.0
101.59832000732422	5.816782474517822	-23.0
66.53640747070312	-8.901435852050781	-15.0
25.8863582611084	-33.45655822753906	-10.0
-37.104881286621094	-6.575266361236572	2.0
28.30245018005371	-34.08853530883789	-2.0
-62.335933685302734	7.834165573120117	-12.0
-50.9290885925293	13.473495483398438	6.0
25.20568084716797	-35.75435256958008	-15.0
16.69676971435547	-67.12725830078125	7.0
29.744428634643555	-62.80923080444336	-5.0
35.699703216552734	-63.387664794921875	-9.0
81.22464752197266	3.0367047786712646	-16.0
-1.423062801361084	-71.32238006591797	-1.0
9.114025115966797	-67.83321380615234	-1.0
18.861722946166992	-23.703323364257812	-7.0
-54.076107025146484	8.939176559448242	-6.0
-13.761066436767578	-30.56117057800293	2.0
-57.88825607299805	16.438535690307617	1.0
-64.17821502685547	40.02800750732422	-1.0
11.738347053527832	-61.11680221557617	-5.0
70.39131927490234	-35.05131149291992	-12.0
7.110991954803467	-57.075950622558594	-1.0
81.12847900390625	-21.648332595825195	-8.0
4.527285099029541	-66.95452880859375	0.0
-45.79029083251953	-54.61213684082031	-13.0
70.18484497070312	-10.649149894714355	-27.0
-12.266873359680176	8.229156494140625	-6.0
-54.38523483276367	13.064838409423828	1.0
-38.4015007019043	5.019081115722656	5.0
-37.4168701171875	-2.7481162548065186	1.0
-63.26560974121094	-58.80315399169922	-8.0
-59.95503234863281	4.2475128173828125	-6.0
-15.47775650024414	10.10074520111084	1.0
9.308612823486328	-79.30242156982422	1.0
20.965723037719727	-71.28070831298828	-1.0
78.59883117675781	-14.104280471801758	-22.0
32.812255859375	-6.391949653625488	-20.0
4.000906944274902	-52.56348419189453	-1.0
-37.89160919189453	-19.965435028076172	-6.0
-1.1623419523239136	-0.17814424633979797	-5.0
-38.31501388549805	-59.89643478393555	0.0
-58.40709686279297	-45.34556579589844	-5.0
-75.11508178710938	38.48924255371094	11.0
34.1840705871582	-68.17549896240234	-5.0
26.48794937133789	-54.22237014770508	1.0
5.879151344299316	-65.20477294921875	4.0
-18.061901092529297	-73.91797637939453	-15.0
82.9074478149414	-17.91742515563965	-15.0
37.76258850097656	-8.258172035217285	-11.0
29.6771240234375	-49.954063415527344	1.0
-4.819497108459473	-68.83651733398438	-9.0
-8.532483100891113	55.91864776611328	-6.0
19.546213150024414	12.456442832946777	-19.0
11.562905311584473	40.44521713256836	-29.0
-39.47898864746094	41.27711486816406	-27.0
31.495790481567383	31.385066986083984	-23.0
65.90363311767578	46.61891555786133	-25.0
7.145755767822266	58.84228515625	1.0
47.74048614501953	62.596317291259766	-26.0
57.58561325073242	68.61731719970703	-26.0
51.440589904785156	32.9824333190918	-13.0
42.497554779052734	62.82444381713867	-22.0
14.148338317871094	48.42070007324219	-29.0
-45.60194396972656	35.615596771240234	-4.0
-25.822750091552734	69.86167907714844	-15.0
-1.1878098249435425	65.33671569824219	-10.0
4.686581611633301	20.23119354248047	-29.0
-7.557305812835693	-20.975126266479492	-1.0
50.73582077026367	64.0174560546875	-33.0
72.36172485351562	40.29485321044922	-21.0
-48.185813903808594	-14.270297050476074	9.0
77.23136138916016	-4.292202949523926	-17.0
-26.156641006469727	-3.143914222717285	5.0
41.62342071533203	-31.18906593322754	-1.0
49.70166015625	48.16482925415039	-20.0
-81.78590393066406	19.718128204345703	1.0
-52.81243133544922	47.40229415893555	-4.0
16.89501953125	34.853904724121094	-18.0
-45.28914260864258	50.72262954711914	-27.0
23.08879852294922	34.10725021362305	-18.0
32.47552490234375	63.02690505981445	-17.0
26.66075325012207	72.89239501953125	-9.0
40.32576370239258	69.5051040649414	-19.0
18.203123092651367	73.79631042480469	-13.0
78.7210693359375	35.544944763183594	-29.0
44.029048919677734	26.562788009643555	-7.0
63.24570846557617	54.135833740234375	-30.0
-39.44144821166992	49.278900146484375	-7.0
-83.88289642333984	8.819517135620117	-4.0
-42.039268493652344	48.49357223510742	-8.0
-65.05681610107422	51.85661315917969	-1.0
-78.69477081298828	10.56318473815918	-5.0
57.35367202758789	67.17811584472656	-20.0
24.348058700561523	78.89630889892578	-14.0
-48.635772705078125	10.966259002685547	-6.0
24.484172821044922	79.56563568115234	-8.0
85.67251586914062	35.00336456298828	-33.0
41.545616149902344	28.152727127075195	-12.0
54.352561950683594	23.566970825195312	-13.0
-17.82900619506836	61.440677642822266	-9.0
-33.072669982910156	11.515377044677734	-15.0
-26.697803497314453	62.31283187866211	-5.0
6.4324188232421875	21.249094009399414	-27.0
-19.98514175415039	65.53804779052734	-9.0
64.72119903564453	51.34476089477539	-28.0
63.57953643798828	59.76873779296875	-15.0
2.8540844917297363	-9.604015350341797	-4.0
5.9050116539001465	57.51685333251953	0.0
55.362762451171875	69.80020141601562	-25.0
55.40576171875	69.35240936279297	-18.0
15.185108184814453	37.173194885253906	-15.0
-41.65264892578125	54.18374252319336	-12.0
16.443471908569336	42.1830940246582	-27.0
-14.733844757080078	-25.250015258789062	-24.0
-48.320438385009766	50.27130126953125	-14.0
14.505931854248047	43.06795883178711	-12.0
-0.5054618716239929	66.65397644042969	-9.0
74.25337219238281	35.949058532714844	-26.0
59.05851364135742	66.27364349365234	-26.0
6.723838806152344	59.3145637512207	-3.0
30.44680404663086	75.26586151123047	-20.0
21.39164924621582	74.57330322265625	-17.0
-10.751327514648438	68.28450775146484	-8.0
-34.146732330322266	70.65802001953125	0.0
-15.868562698364258	-22.709186553955078	-8.0
-23.598875045776367	71.0491943359375	-12.0
9.627087593078613	35.38788986206055	-23.0
-17.044391632080078	-64.92913818359375	-9.0
66.61907196044922	-26.616525650024414	-5.0
15.591652870178223	-25.29857635498047	-2.0
-9.987860679626465	64.90805053710938	-4.0
28.875755310058594	75.62483215332031	-9.0
65.67100524902344	59.78580093383789	-29.0
42.64803695678711	64.39960479736328	-18.0
14.714207649230957	33.36300277709961	-18.0
-93.17129516601562	33.221466064453125	2.0
-76.30860900878906	39.08526611328125	8.0
-96.33065795898438	30.738643646240234	8.0
-91.84697723388672	34.2382698059082	8.0
-94.03199768066406	32.67329025268555	6.0
-90.75062561035156	29.533281326293945	-10.0
93.71745300292969	4.0798187255859375	-32.0
97.55575561523438	6.2955708503723145	-31.0
99.26424407958984	-10.39494800567627	-31.0
104.09025573730469	-14.833003997802734	-33.0
33.22936248779297	9.831637382507324	-16.0
-28.17696189880371	36.45970916748047	-20.0
-79.08595275878906	37.244510650634766	15.0
-95.10091400146484	35.03923034667969	9.0
-72.56549072265625	23.9394474029541	-11.0
-99.7879867553711	36.214202880859375	7.0
-96.01094818115234	36.1684455871582	19.0
-90.38125610351562	26.354734420776367	-9.0
15.304962158203125	-37.28093719482422	-21.0
51.36709213256836	-42.69307327270508	-11.0
-8.27704906463623	-68.9020767211914	-5.0
67.6982421875	8.480928421020508	-36.0
76.82112121582031	35.26792526245117	-31.0
71.4926528930664	15.077899932861328	-29.0
-99.77003479003906	36.205604553222656	0.0
-74.88591003417969	32.719112396240234	2.0
-99.5696792602539	33.28554916381836	1.0
-93.22032928466797	33.949432373046875	0.0
-93.32515716552734	28.710044860839844	-5.0
-93.34050750732422	28.56319808959961	-8.0
47.038536071777344	-26.61665153503418	-9.0
71.13640594482422	3.938002586364746	-24.0
72.6648941040039	-34.172325134277344	-10.0
79.26691436767578	0.16686978936195374	-28.0
95.9797134399414	21.303142547607422	-35.0
79.37250518798828	44.351531982421875	-35.0
-86.67379760742188	34.98720169067383	0.0
-95.54936218261719	34.90925598144531	12.0
21.00577163696289	65.04969024658203	-27.0
-4.23947286605835	36.09235382080078	-24.0
-96.19463348388672	34.58151626586914	1.0
-90.10651397705078	28.54139518737793	-25.0
61.923431396484375	-1.7008354663848877	-25.0
72.50434875488281	-6.850225925445557	-13.0
101.37265014648438	10.274590492248535	-31.0
93.60769653320312	7.487450122833252	-30.0
26.18273162841797	20.26117706298828	-13.0
94.29950714111328	22.63901710510254	-36.0
-9.645143508911133	46.44272232055664	0.0
-11.413046836853027	42.829708099365234	-5.0
60.03166961669922	12.151657104492188	-26.0
33.94202423095703	39.977291107177734	-22.0
-11.5775728225708	49.961326599121094	-16.0
70.4496078491211	-2.6266634464263916	-15.0
98.9909896850586	8.700519561767578	-24.0
97.52942657470703	-7.4563727378845215	-32.0
78.36931610107422	-14.191987991333008	-19.0
77.64820861816406	-1.258455514907837	-30.0
76.58525085449219	1.3180851936340332	-27.0
10.516146659851074	26.199460983276367	-21.0
-79.16439819335938	37.487239837646484	9.0
-51.42757034301758	32.63379669189453	-2.0
36.58249282836914	58.528160095214844	-27.0
-6.632752895355225	70.58893585205078	-10.0
-10.538390159606934	64.19269561767578	-3.0
100.58448791503906	-17.351634979248047	-25.0
70.57062530517578	54.686378479003906	-34.0
94.3885269165039	-0.632278561592102	-28.0
80.77186584472656	-0.7169552445411682	-18.0
101.51611328125	11.199295043945312	-37.0
90.80225372314453	27.22525405883789	-36.0
51.3045768737793	7.038804531097412	-24.0
-5.100240230560303	69.17144775390625	-11.0
-14.536505699157715	-34.58295440673828	1.0
-24.225290298461914	52.2225227355957	-14.0
14.967486381530762	20.588279724121094	-9.0
-7.276594638824463	2.4282281398773193	-2.0
72.50791931152344	6.835176467895508	-15.0
52.94809341430664	-1.6622209548950195	-10.0
92.7752456665039	18.930374145507812	-27.0
95.32356262207031	7.05372428894043	-33.0
50.31510925292969	-25.62445068359375	-8.0
95.90332794189453	17.479232788085938	-31.0
25.243810653686523	20.86761474609375	-18.0
-46.0494384765625	59.45683288574219	-5.0
64.13121032714844	-41.26409912109375	-7.0
54.91604995727539	49.830047607421875	-29.0
15.512552261352539	73.42052459716797	-9.0
28.14916229248047	-34.09486389160156	-5.0
61.47214126586914	19.624645233154297	-17.0
101.4045181274414	17.413867950439453	-22.0
95.23533630371094	13.405677795410156	-22.0
66.52092742919922	-33.884239196777344	-12.0
84.14636993408203	-9.278587341308594	-28.0
96.40865325927734	4.458957195281982	-28.0
44.33473587036133	58.25156784057617	-32.0
-70.25643920898438	-19.41124725341797	4.0
-20.974443435668945	-27.087263107299805	2.0
62.08061218261719	44.066158294677734	-27.0
-6.814366340637207	37.79994583129883	-7.0
-23.82752227783203	73.06571197509766	-8.0
44.42495346069336	-3.564572811126709	-15.0
76.55815124511719	4.541254043579102	-20.0
71.50640106201172	3.162531614303589	-23.0
73.44468688964844	-38.45432662963867	-18.0
75.14505767822266	-40.66654968261719	-23.0
100.01087951660156	-7.334219455718994	-36.0
26.60873031616211	29.619049072265625	-21.0
-52.098716735839844	36.61433029174805	-4.0
23.342308044433594	-32.889347076416016	-9.0
51.90081787109375	49.555335998535156	-29.0
-32.09492111206055	14.422746658325195	-8.0
73.92147827148438	4.579040050506592	-22.0
79.36273193359375	30.841400146484375	-33.0
62.940433502197266	17.567230224609375	-23.0
75.9839096069336	-37.65864562988281	-21.0
55.53861999511719	-21.175765991210938	-12.0
97.21231842041016	27.891220092773438	-31.0
78.80828857421875	43.172054290771484	-33.0
48.617942810058594	55.97165298461914	-36.0
-81.98212432861328	20.605960845947266	6.0
-58.17091369628906	34.828956604003906	-1.0
-71.62271881103516	24.43060874938965	-1.0
12.194385528564453	-30.8353214263916	-26.0
-61.08252716064453	38.33613967895508	-1.0
-77.85775756835938	-35.59914779663086	2.0
73.83157348632812	-29.006620407104492	-9.0
22.191604614257812	31.623336791992188	-18.0
93.21630859375	-9.044719696044922	-25.0
96.07191467285156	21.276540756225586	-39.0
66.23770904541016	8.610608100891113	-21.0
3.4931297302246094	31.789478302001953	-3.0
-95.41030883789062	29.632959365844727	6.0
-58.70200729370117	34.9824333190918	-1.0
-99.73614501953125	32.509788513183594	5.0
-62.556884765625	33.8275146484375	-1.0
-60.33659362792969	34.3929443359375	-1.0
-92.65338134765625	30.733911514282227	-2.0
-18.510417938232422	43.338314056396484	-2.0
26.703821182250977	49.454769134521484	-22.0
25.187408447265625	68.30107116699219	-16.0
96.71562957763672	30.127798080444336	-36.0
97.44551849365234	6.612104892730713	-32.0
85.5180435180664	21.672025680541992	-27.0
-93.85161590576172	5.226153373718262	-15.0
-61.03752517700195	37.324119567871094	-1.0
-6.583109378814697	67.23908233642578	-7.0
-76.78302001953125	39.79905700683594	7.0
-61.08384323120117	24.87340545654297	-2.0
-96.71514129638672	32.771114349365234	3.0
54.00421142578125	-35.438720703125	-7.0
78.3157958984375	36.626319885253906	-33.0
101.37976837158203	27.201833724975586	-33.0
101.82551574707031	27.726852416992188	-36.0
42.40719223022461	-5.626885414123535	-10.0
86.29534149169922	20.659086227416992	-31.0
-35.037784576416016	0.3202994763851166	-3.0
-78.31165313720703	44.784271240234375	0.0
28.66036033630371	51.27930450439453	-23.0
-46.41897964477539	52.87074279785156	-21.0
-46.939491271972656	40.963096618652344	-3.0
-18.559803009033203	-1.6631197929382324	-8.0
102.18179321289062	23.437358856201172	-22.0
87.05890655517578	34.95021057128906	-38.0
3.03255033493042	53.98468017578125	-8.0
32.402706146240234	74.05857849121094	-15.0
101.95751190185547	29.006519317626953	-32.0
27.487377166748047	50.816715240478516	-23.0
-67.67732238769531	40.842105865478516	1.0
-52.356815338134766	26.292560577392578	-2.0
13.795145034790039	62.869632720947266	-17.0
-49.07958984375	29.587913513183594	-1.0
-56.43334197998047	12.326709747314453	4.0
82.77784729003906	-17.920080184936523	-9.0
95.12777709960938	23.412111282348633	-35.0
50.79682159423828	68.00025939941406	-35.0
59.65027618408203	-22.680742263793945	-7.0
103.36180114746094	24.379789352416992	-29.0
84.3731689453125	40.13678741455078	-37.0
50.30333709716797	11.584792137145996	-12.0
-48.74259567260742	20.977941513061523	1.0
-20.102535247802734	41.13597869873047	3.0
-44.35002517700195	36.241416931152344	-12.0
-45.1955680847168	22.563806533813477	2.0
-22.738922119140625	16.406938552856445	1.0
47.78502655029297	16.88829803466797	-5.0
-58.42293167114258	-31.779081344604492	-23.0
102.9300308227539	28.03481674194336	-31.0
78.2176513671875	-19.02385902404785	-14.0
33.34090805053711	66.67259979248047	-19.0
51.21298599243164	73.72164916992188	-28.0
24.271778106689453	33.7328987121582	-14.0
-17.828569412231445	41.02577590942383	-1.0
-42.04728317260742	14.681718826293945	1.0
32.634178161621094	52.47474670410156	-18.0
-36.027366638183594	9.106491088867188	2.0
-41.89934158325195	17.288349151611328	4.0
-17.567033767700195	25.60970687866211	-4.0
47.85627365112305	74.68617248535156	-24.0
100.01520538330078	27.46428871154785	-30.0
45.502288818359375	20.514184951782227	-6.0
52.6163330078125	31.529987335205078	-18.0
80.68415832519531	37.043739318847656	-31.0
43.870872497558594	57.5609245300293	-27.0
14.31654167175293	38.042999267578125	-22.0
12.223466873168945	28.669462203979492	-17.0
-29.773487091064453	57.13393020629883	-13.0
-43.00290298461914	25.545780181884766	-5.0
13.170700073242188	50.02973175048828	-26.0
86.65898132324219	28.27940559387207	-30.0
70.84547424316406	34.54613494873047	-23.0
64.5235366821289	-21.46389389038086	-30.0
-48.14425277709961	-43.09254837036133	4.0
-4.355490684509277	-74.1465072631836	0.0
-2.951277256011963	-6.606647491455078	7.0
-22.03709602355957	29.04056167602539	-4.0
-69.292236328125	22.1904296875	-14.0
-67.07939910888672	3.3380961418151855	-15.0
-0.265047162771225	60.43355178833008	-12.0
-46.06355285644531	23.59250259399414	6.0
-20.81147003173828	1.1913813352584839	-4.0
8.404996871948242	-44.850555419921875	5.0
74.86862182617188	-45.467716217041016	-14.0
63.255828857421875	59.839656829833984	-17.0
94.15608215332031	17.28842544555664	-29.0
69.2022933959961	-23.76890754699707	-8.0
34.87943649291992	-44.71382522583008	4.0
-21.22364616394043	-14.403850555419922	6.0
-52.59467697143555	23.93584442138672	0.0
-5.926303386688232	62.06364822387695	-7.0
-0.04258441552519798	48.579437255859375	-1.0
9.153565406799316	27.85483741760254	-11.0
-5.673582553863525	-3.9992027282714844	2.0
-63.61701583862305	20.69214630126953	-6.0
44.551944732666016	68.39608764648438	-19.0
25.204437255859375	37.097347259521484	-14.0
3.33563494682312	-57.44245529174805	4.0
-32.834774017333984	-52.884456634521484	-7.0
2.455465316772461	-65.77960968017578	-2.0
37.168251037597656	25.994049072265625	-12.0
25.629493713378906	39.01662826538086	-12.0
-13.638620376586914	47.1855583190918	-7.0
7.619002342224121	25.857648849487305	-22.0
25.14097023010254	41.38645935058594	-15.0
-7.26121187210083	-13.936694145202637	1.0
66.8256607055664	15.739243507385254	-18.0
99.68370056152344	27.690568923950195	-32.0
57.475311279296875	66.8460693359375	-24.0
76.64408874511719	24.721435546875	-19.0
29.812898635864258	-46.768699645996094	6.0
-42.673065185546875	-42.25440979003906	4.0
-35.6652717590332	-43.491912841796875	10.0
9.498885154724121	27.048267364501953	-16.0
-49.19793701171875	48.48207092285156	-11.0
9.307269096374512	71.55419158935547	-8.0
-15.75847053527832	48.54848098754883	-4.0
64.01625061035156	21.717710494995117	-19.0
49.51371383666992	60.708126068115234	-27.0
78.69098663330078	35.960426330566406	-33.0
50.30117416381836	19.829235076904297	-15.0
-39.52583694458008	-44.383941650390625	9.0
2.35791015625	-54.852386474609375	4.0
-37.33280563354492	0.03696272522211075	0.0
-67.68472290039062	32.66019058227539	-6.0
-86.5093002319336	16.731170654296875	2.0
-11.982866287231445	47.577980041503906	-3.0
-14.312710762023926	42.63995361328125	4.0
-17.29150390625	50.328853607177734	-1.0
-29.01711082458496	57.511199951171875	-9.0
28.488861083984375	-48.84082794189453	-1.0
12.660096168518066	-15.174589157104492	-10.0
-10.150238037109375	60.986751556396484	4.0
8.165064811706543	53.52753448486328	-10.0
24.792091369628906	56.806217193603516	-29.0
34.27391815185547	36.76396942138672	-15.0
33.79375457763672	48.24839401245117	-29.0
-39.19013977050781	38.59233093261719	-23.0
28.508190155029297	57.61155700683594	-15.0
-31.47541046142578	56.91529083251953	-12.0
-7.410948276519775	46.15362548828125	2.0
61.09669494628906	5.618165016174316	-26.0
42.31367492675781	35.383975982666016	-17.0
76.10303497314453	-38.898006439208984	-28.0
9.927326202392578	60.44218444824219	-2.0
3.501363754272461	-64.42813110351562	-1.0
27.75054359436035	-54.923126220703125	-2.0
37.420928955078125	-53.689178466796875	-6.0
38.15332794189453	-44.13530349731445	0.0
-12.440091133117676	32.33427429199219	-16.0
4.486545085906982	4.087874889373779	-8.0
-12.510098457336426	50.332672119140625	-13.0
-72.4661865234375	18.335201263427734	-16.0
65.15611267089844	5.815832614898682	-21.0
78.80921173095703	36.434295654296875	-38.0
53.58597946166992	13.159892082214355	-16.0
41.897457122802734	70.8200912475586	-32.0
-58.22521209716797	-37.9586181640625	-4.0
9.504146575927734	-73.24272155761719	0.0
34.87763595581055	-45.72117614746094	2.0
-4.603086471557617	44.665836334228516	-4.0
-14.040580749511719	38.808162689208984	-1.0
-59.22378158569336	24.936086654663086	0.0
3.477638006210327	61.396278381347656	-3.0
-63.6635627746582	47.86954879760742	-1.0
25.044450759887695	-47.407562255859375	-14.0
32.29684066772461	-66.47606658935547	-1.0
27.928749084472656	-46.746925354003906	2.0
55.26710510253906	-6.006021976470947	-4.0
76.23019409179688	-22.988479614257812	-11.0
32.87818145751953	-69.3608169555664	3.0
45.39413070678711	-29.26078987121582	-4.0
-15.411849975585938	45.16053009033203	2.0
-65.85315704345703	5.64863395690918	-9.0
-66.17938995361328	17.177053451538086	-6.0
-18.321908950805664	50.600929260253906	-9.0
-68.11536407470703	-12.842384338378906	0.0
-4.031484127044678	-8.958518028259277	-2.0
69.68081665039062	-23.119014739990234	-11.0
53.85220718383789	63.525691986083984	-36.0
19.323930740356445	69.29740905761719	-4.0
28.630647659301758	80.35812377929688	-2.0
80.24374389648438	-21.401081085205078	-4.0
-7.597787380218506	2.0834004878997803	4.0
43.141075134277344	28.291397094726562	-4.0
-89.1654052734375	20.76048469543457	-5.0
-32.18304443359375	64.78459930419922	-5.0
-24.454090118408203	51.740745544433594	-11.0
-16.075956344604492	43.00499725341797	0.0
34.1908073425293	-43.49013137817383	1.0
1.3637688159942627	-42.28074645996094	6.0
1.6602509021759033	-52.2928352355957	3.0
22.91397476196289	-60.466609954833984	-3.0
75.39623260498047	-30.678457260131836	-5.0
-3.570277452468872	-22.064971923828125	4.0
-25.559814453125	19.640031814575195	-4.0
-10.767992973327637	-5.759847640991211	-12.0
-9.104866981506348	38.149879455566406	-5.0
-31.778358459472656	66.8890609741211	-8.0
0.20651862025260925	48.816123962402344	0.0
-36.83918380737305	52.56437301635742	-21.0
76.12844848632812	-31.845195770263672	-8.0
62.137107849121094	-4.716376304626465	-20.0
60.777313232421875	19.46194839477539	-11.0
-27.379379272460938	5.002437114715576	-12.0
53.52534103393555	-39.487239837646484	7.0
24.83749008178711	77.5378646850586	-9.0
44.13814926147461	-23.827150344848633	-6.0
61.646385192871094	18.135604858398438	-21.0
-53.355228424072266	31.17705535888672	-2.0
-62.39532470703125	22.79669952392578	-3.0
-57.89562225341797	48.37489700317383	-5.0
-22.747777938842773	57.195072174072266	-20.0
-84.73719787597656	16.525968551635742	-1.0
-5.295754909515381	0.55331951379776	0.0
54.3780632019043	32.31374740600586	-8.0
49.029884338378906	67.70526885986328	-32.0
46.7896614074707	26.29267692565918	-7.0
27.417783737182617	-43.433631896972656	1.0
-22.583213806152344	-36.73737335205078	4.0
-26.04775047302246	62.80828094482422	-3.0
-50.84095001220703	58.0001335144043	-3.0
24.172931671142578	41.6326904296875	-20.0
11.311677932739258	40.081764221191406	-28.0
-39.28902816772461	53.39929962158203	-28.0
17.743074417114258	70.22752380371094	-9.0
61.823448181152344	14.821626663208008	-19.0
49.682247161865234	69.81623077392578	-34.0
37.37495040893555	68.82414245605469	-19.0
46.49386978149414	-31.795461654663086	-2.0
-34.23162841796875	7.365435600280762	-2.0
16.182905197143555	-42.756954193115234	-10.0
-26.709060668945312	61.60066604614258	1.0
-45.62572479248047	57.6756591796875	-7.0
-40.75707244873047	53.769554138183594	-21.0
-44.6239128112793	56.83810806274414	-5.0
-44.09268569946289	37.116981506347656	-13.0
-34.08473205566406	47.774078369140625	0.0
40.768028259277344	68.95207214355469	-23.0
58.30793762207031	66.04610443115234	-26.0
3.862387180328369	60.30228805541992	-2.0
25.925912857055664	78.8796157836914	-12.0
-5.322780609130859	0.5765288472175598	-1.0
39.769264221191406	41.49979019165039	-12.0
6.739086627960205	66.61088562011719	-15.0
-64.5046157836914	24.434864044189453	-9.0
-44.74293518066406	22.0225887298584	3.0
12.745977401733398	49.51123046875	-17.0
-78.51377868652344	12.673068046569824	-11.0
26.766555786132812	43.4035758972168	-14.0
67.76839447021484	22.736055374145508	-22.0
43.73345947265625	57.128807067871094	-25.0
-14.38195514678955	14.209033966064453	-3.0
52.343753814697266	72.20466613769531	-28.0
73.60076141357422	39.596649169921875	-21.0
48.773826599121094	64.82255554199219	-35.0
-25.039989471435547	69.48832702636719	-18.0
-45.030982971191406	32.657020568847656	-2.0
-44.399017333984375	9.935922622680664	2.0
-24.393198013305664	57.16805648803711	-17.0
-23.776634216308594	57.01255416870117	-20.0
-40.71746063232422	15.215498924255371	-3.0
57.32741165161133	24.516847610473633	-17.0
16.53936767578125	71.04670715332031	-6.0
18.149486541748047	73.63853454589844	-14.0
6.3292388916015625	57.861427307128906	1.0
50.40502166748047	65.19920349121094	-35.0
6.52994441986084	60.39320755004883	0.0
33.84059524536133	48.80656433105469	-29.0
-34.52021408081055	65.10004425048828	-3.0
-28.67618179321289	46.6428108215332	-15.0
36.97506332397461	54.2205924987793	-25.0
-41.72825622558594	54.09284591674805	-15.0
69.08843994140625	31.735872268676758	-26.0
-28.599668502807617	48.242431640625	-12.0
45.63869857788086	67.59487915039062	-32.0
-17.490188598632812	13.865357398986816	5.0
50.55670166015625	71.07865905761719	-34.0
18.539289474487305	76.19624328613281	-15.0
59.794776916503906	56.73298263549805	-32.0
46.765892028808594	60.980934143066406	-31.0
-26.15740203857422	69.2320556640625	-16.0
12.927226066589355	48.513160705566406	-15.0
12.559796333312988	44.94759750366211	-25.0
40.065799713134766	59.14725875854492	-27.0
-20.808486938476562	63.55551528930664	-7.0
95.19385528564453	24.90114402770996	-42.0
55.6563720703125	24.409526824951172	-21.0
32.262454986572266	73.22865295410156	-16.0
-18.107667922973633	21.218807220458984	-5.0
81.60990905761719	-26.940324783325195	-4.0
20.529813766479492	65.95111083984375	-13.0
31.304344177246094	56.53268814086914	-25.0
-24.373863220214844	65.11869049072266	0.0
-28.493574142456055	4.970461845397949	-15.0
12.926769256591797	37.24649429321289	-25.0
-93.9863052368164	8.188403129577637	-7.0
49.83222198486328	55.940765380859375	-31.0
52.39134216308594	70.97706604003906	-27.0
96.8815689086914	30.516843795776367	-35.0
83.55736541748047	37.09992980957031	-33.0
6.860335350036621	55.867984771728516	-1.0
46.62398147583008	73.78041076660156	-30.0
26.466262817382812	74.26190185546875	-5.0
34.240142822265625	57.853782653808594	-20.0
-63.89946746826172	42.21066665649414	0.0
-54.5445556640625	23.751102447509766	3.0
-46.7518310546875	64.55316162109375	-10.0
-29.890304565429688	69.74008178710938	-7.0
-14.657758712768555	62.15681076049805	-5.0
59.09904479980469	55.677181243896484	-26.0
69.50152587890625	53.915401458740234	-35.0
23.2965030670166	71.32661437988281	-11.0
49.64878845214844	73.05149841308594	-32.0
59.69042205810547	69.27272033691406	-21.0
49.75859832763672	68.58599090576172	-33.0
16.0526180267334	73.21836853027344	-9.0
-61.76957702636719	32.0880012512207	-2.0
16.63725471496582	34.945167541503906	-26.0
10.145563125610352	70.64495086669922	-10.0
-34.453426361083984	53.60897445678711	-26.0
101.32049560546875	-5.865477085113525	-30.0
29.691022872924805	76.12287902832031	-15.0
47.068965911865234	71.00875854492188	-24.0
0.8022254109382629	48.806583404541016	2.0
59.36924362182617	64.73616027832031	-26.0
21.79814338684082	73.95169830322266	-17.0
33.207401275634766	65.3670883178711	-22.0
-12.492034912109375	66.6300048828125	-10.0
-27.892358779907227	68.21707153320312	-10.0
1.158145546913147	31.014446258544922	-12.0
-31.23461151123047	69.04015350341797	-10.0
-29.80540657043457	71.48542022705078	-15.0
82.92981719970703	8.677915573120117	-19.0
31.5333194732666	55.727901458740234	-20.0
47.832149505615234	70.96804809570312	-32.0
26.19980812072754	79.2956314086914	-12.0
-1.0327354669570923	66.80559539794922	-8.0
7.240637302398682	70.85231018066406	-24.0
48.93526840209961	72.33656311035156	-32.0
9.447446823120117	66.39356994628906	-3.0
-72.40271759033203	31.787275314331055	-1.0
-2.2279043197631836	56.79743194580078	-21.0
-38.10847091674805	52.13511276245117	-25.0
10.424468040466309	39.53239440917969	-34.0
-11.744790077209473	11.32984733581543	-3.0
-4.37454891204834	65.0731201171875	-2.0
51.992767333984375	66.27127075195312	-34.0
54.7860221862793	-31.206933975219727	-9.0
32.40036392211914	66.55023193359375	-26.0
23.145124435424805	71.65572357177734	-10.0
68.9538345336914	53.057796478271484	-36.0
12.382195472717285	63.76480484008789	-21.0
-36.37480545043945	38.00728225708008	-12.0
-30.439424514770508	-42.85445785522461	-3.0
40.189998626708984	54.762630462646484	-25.0
9.709818840026855	39.01960372924805	-30.0
31.222501754760742	65.08155822753906	-20.0
47.68555450439453	53.96497344970703	-27.0
52.04212188720703	66.98458099365234	-35.0
45.510128021240234	16.31073570251465	-2.0
52.03362274169922	67.73179626464844	-36.0
13.123224258422852	72.39532470703125	-12.0
53.061439514160156	64.16881561279297	-33.0
36.35246658325195	58.3526725769043	-26.0
-33.5640983581543	-15.963518142700195	-6.0
62.06181335449219	-46.16352081298828	-11.0
-16.060678482055664	39.75326919555664	2.0
-78.43457794189453	6.154210090637207	-4.0
26.899856567382812	-49.750877380371094	-6.0
35.879398345947266	-33.25784683227539	-5.0
46.770137786865234	-52.7364387512207	-11.0
61.77570343017578	-21.49658203125	-23.0
101.13678741455078	-7.664028167724609	-39.0
87.0003433227539	13.218006134033203	-13.0
62.343074798583984	15.603816032409668	-31.0
54.91743850708008	9.057243347167969	-18.0
5.075669765472412	7.025509357452393	-2.0
-13.45532512664795	-7.049507141113281	2.0
-0.347891241312027	7.425258636474609	-9.0
-59.75081253051758	29.882986068725586	3.0
49.585350036621094	10.668351173400879	-11.0
35.36526870727539	-45.459232330322266	3.0
43.15968704223633	-58.97072219848633	0.0
91.0205307006836	14.830436706542969	-30.0
77.9465560913086	3.1190061569213867	-31.0
74.19466400146484	2.1219735145568848	-23.0
83.92240142822266	37.901248931884766	-36.0
-44.85527038574219	-19.91098403930664	-17.0
-21.648603439331055	49.93442153930664	-13.0
5.892574787139893	3.9591403007507324	0.0
-59.81551742553711	28.994184494018555	3.0
-85.90727996826172	11.17005443572998	1.0
-14.263259887695312	0.5454606413841248	-1.0
52.700225830078125	-9.445799827575684	-17.0
89.03362274169922	6.443113327026367	-16.0
94.99252319335938	16.79688835144043	-25.0
101.54531860351562	10.981315612792969	-35.0
94.87509155273438	17.341938018798828	-29.0
88.9219970703125	27.545894622802734	-34.0
64.02099609375	20.901018142700195	-20.0
-59.986995697021484	29.118507385253906	9.0
-27.708253860473633	21.46946907043457	-6.0
-80.16425323486328	-7.416088581085205	0.0
-85.4229965209961	-6.462509632110596	-10.0
61.49210739135742	-53.60490036010742	-11.0
-8.191206932067871	-37.353675842285156	-12.0
47.10626220703125	-31.86130714416504	-3.0
61.76837158203125	7.632343769073486	-23.0
84.4912109375	-10.190277099609375	-29.0
-17.775800704956055	2.1695995330810547	-4.0
9.054369926452637	65.52798461914062	-10.0
31.783327102661133	20.05730628967285	-19.0
4.702505111694336	7.077239990234375	-3.0
3.16062593460083	8.124791145324707	-13.0
-7.901067733764648	11.430158615112305	-6.0
-17.498971939086914	36.63520431518555	0.0
-5.51740026473999	-3.866084098815918	5.0
59.7697639465332	-45.286319732666016	-10.0
100.2135009765625	-0.3441102206707001	-24.0
83.48265838623047	-14.26220989227295	-28.0
89.4723892211914	26.41435432434082	-33.0
67.44095611572266	3.2240264415740967	-17.0
69.94493865966797	4.45034122467041	-21.0
62.43570327758789	20.30977439880371	-18.0
-23.522092819213867	42.305721282958984	1.0
0.4283091425895691	6.246486186981201	-9.0
-11.92636775970459	17.923185348510742	-4.0
0.5196937322616577	6.092565059661865	-15.0
-58.246864318847656	-9.113802909851074	-2.0
21.275320053100586	-37.31669616699219	-10.0
83.72657775878906	-8.431488990783691	-23.0
74.24068450927734	-19.180034637451172	-10.0
75.83414459228516	7.889312744140625	-14.0
100.98857116699219	-8.146149635314941	-36.0
65.60497283935547	5.717427730560303	-22.0
-0.8597837686538696	3.0905115604400635	-8.0
-21.194002151489258	42.33724594116211	2.0
61.62508010864258	-55.157073974609375	-11.0
-5.373685359954834	45.83820724487305	-11.0
-55.83069610595703	51.46172332763672	-5.0
63.97106170654297	-37.74234390258789	-16.0
71.2545166015625	-46.32118606567383	-24.0
42.715789794921875	-50.53996658325195	-12.0
-8.876347541809082	1.1396147012710571	-2.0
53.315921783447266	-55.15932846069336	-14.0
103.53089141845703	-3.903289556503296	-29.0
75.7505874633789	1.1249909400939941	-23.0
25.479780197143555	59.181278228759766	-21.0
5.857141017913818	5.191867351531982	-1.0
78.97621154785156	-14.382635116577148	-14.0
0.7122548818588257	7.597568035125732	-5.0
-83.50641632080078	10.776063919067383	-3.0
61.21030807495117	-46.578365325927734	-8.0
43.424041748046875	-46.00314712524414	-2.0
93.53971862792969	-1.0663931369781494	-16.0
95.34107208251953	-3.3808906078338623	-21.0
93.29549407958984	17.57006072998047	-25.0
95.3491439819336	22.467166900634766	-36.0
75.86250305175781	7.979565143585205	-15.0
57.72245407104492	25.693695068359375	-12.0
-9.535506248474121	45.166648864746094	1.0
-6.265080451965332	10.499974250793457	-1.0
4.643387794494629	7.1360602378845215	-2.0
-83.26467895507812	10.645914077758789	1.0
52.33237838745117	20.591630935668945	-6.0
76.8796615600586	-33.064300537109375	-10.0
59.753623962402344	-39.412269592285156	-4.0
84.0998764038086	-9.035703659057617	-32.0
76.38619232177734	-37.72864532470703	-23.0
77.68618774414062	-39.66206359863281	-20.0
86.48069763183594	28.46160125732422	-29.0
4.682168960571289	4.792923450469971	2.0
-18.965049743652344	40.51285934448242	-1.0
60.196041107177734	-54.74843215942383	-10.0
1.6660081148147583	4.490265369415283	-6.0
-15.612141609191895	32.90102005004883	-6.0
73.10430908203125	-47.199790954589844	-28.0
86.03585815429688	-27.926738739013672	-3.0
97.91142272949219	5.194989204406738	-29.0
88.7891845703125	30.99838638305664	-31.0
93.41529846191406	14.11842155456543	-23.0
106.45252990722656	20.323266983032227	-25.0
101.824462890625	28.799955368041992	-35.0
55.39018249511719	21.006792068481445	-13.0
-17.139230728149414	4.928267955780029	-12.0
-52.6133918762207	19.55368423461914	0.0
-60.1875114440918	-91.076904296875	17.0
-60.90469741821289	-89.24346923828125	28.0
-79.501953125	52.05198669433594	18.0
-58.98630142211914	-88.98542785644531	18.0
-55.94806671142578	-92.97322082519531	14.0
-58.17359161376953	-89.65583038330078	15.0
-55.256752014160156	-92.56427764892578	16.0
-53.331111907958984	-91.3683853149414	5.0
-53.253379821777344	-91.15157318115234	5.0
-60.834388732910156	-90.98834991455078	8.0
-61.53384017944336	-89.83541870117188	13.0
-60.666770935058594	-89.88164520263672	19.0
-59.45829772949219	-89.44325256347656	18.0
-62.20206832885742	-90.15023040771484	7.0
-56.381168365478516	-92.43978881835938	16.0
-56.555179595947266	-91.39325714111328	21.0
-56.899471282958984	-91.41062927246094	24.0
-55.881736755371094	-91.99710845947266	16.0
-53.6345329284668	-90.82697296142578	5.0
-60.05198287963867	-91.38031005859375	14.0
-54.834529876708984	-91.6890869140625	9.0
-55.80121612548828	-89.10465240478516	18.0
-61.022544860839844	-89.74659729003906	16.0
-58.63356018066406	-91.84187316894531	21.0
-60.80172348022461	-89.51089477539062	20.0
-61.15841293334961	-89.04086303710938	28.0
-55.94997024536133	-91.1864242553711	10.0
-56.082275390625	-89.25056457519531	15.0
-56.587520599365234	-91.35819244384766	21.0
-52.81563186645508	-91.80648040771484	3.0
-55.01569747924805	-90.1598892211914	12.0
-54.0644416809082	-90.54940032958984	6.0
-53.46272277832031	-90.76354217529297	1.0
-59.5223274230957	-89.76387023925781	18.0
-29.19782829284668	54.858802795410156	-13.0
-59.96546936035156	11.379478454589844	-5.0
-4.415216445922852	67.67784118652344	-11.0
-93.86878967285156	8.140996932983398	-3.0
-19.990345001220703	22.4604434967041	-8.0
52.34895706176758	48.0959587097168	-21.0
34.77871322631836	57.714149475097656	-24.0
21.450387954711914	74.39363098144531	-18.0
103.90069580078125	24.27337646484375	-25.0
75.30597686767578	-21.150217056274414	-8.0
0.042818959802389145	0.4249066114425659	-5.0
-26.062541961669922	64.2015609741211	5.0
-54.691097259521484	18.53584098815918	5.0
-46.341270446777344	18.650117874145508	-5.0
-45.77464294433594	64.7509765625	-12.0
-33.6373405456543	70.64865112304688	-8.0
-43.189395904541016	25.551349639892578	-4.0
41.849178314208984	67.9416732788086	-24.0
24.663043975830078	68.37458801269531	-7.0
36.54434585571289	58.46887969970703	-28.0
8.175851821899414	53.81237030029297	-9.0
31.347637176513672	-55.085079193115234	-4.0
25.54582405090332	77.31935119628906	-5.0
5.689062595367432	58.514801025390625	3.0
-51.788169860839844	58.740440368652344	-12.0
9.039517402648926	65.64491271972656	-9.0
-25.691370010375977	51.08522033691406	-3.0
-21.908227920532227	63.72929382324219	-5.0
8.14181137084961	62.897640228271484	-6.0
37.69179153442383	-30.988750457763672	-2.0
-16.040315628051758	15.086627960205078	1.0
25.46620750427246	76.2113037109375	-8.0
50.6571044921875	70.31227111816406	-30.0
50.22127914428711	71.44019317626953	-36.0
46.694217681884766	74.0261459350586	-27.0
-11.526713371276855	35.6292610168457	-10.0
-40.18564987182617	48.6876220703125	-4.0
-3.8875296115875244	66.46361541748047	-6.0
-10.22411823272705	45.01017379760742	-1.0
-37.38848876953125	8.260940551757812	7.0
-22.294193267822266	65.35930633544922	-2.0
36.126922607421875	64.84597778320312	-19.0
65.56423950195312	-26.87200355529785	1.0
66.75764465332031	28.86916732788086	-29.0
44.849205017089844	77.0685043334961	-15.0
34.749732971191406	-70.6634750366211	-4.0
-9.62436580657959	55.699615478515625	-3.0
47.33928298950195	18.788541793823242	-15.0
-43.64151382446289	-6.85837984085083	8.0
-41.79405212402344	-92.04591369628906	22.0
35.7762451171875	51.613338470458984	-27.0
21.42732048034668	27.272966384887695	-17.0
58.52060317993164	9.197554588317871	-33.0
51.38925552368164	72.0481948852539	-38.0
50.97895431518555	71.3798828125	-40.0
42.61681365966797	66.11670684814453	-26.0
30.047388076782227	-68.92977905273438	-2.0
-16.604740142822266	12.261129379272461	6.0
39.94878387451172	31.717966079711914	-4.0
20.087326049804688	72.60295104980469	-17.0
-66.74593353271484	44.69456481933594	0.0
-53.18174362182617	27.032135009765625	0.0
-84.54662322998047	-5.0743279457092285	-13.0
-71.77780151367188	12.563600540161133	-15.0
-18.884504318237305	62.2098503112793	-12.0
49.506099700927734	72.34097290039062	-31.0
52.870304107666016	64.16770935058594	-37.0
8.109368324279785	61.12397003173828	-5.0
48.706748962402344	74.39705657958984	-26.0
92.77615356445312	12.908072471618652	-15.0
74.6386947631836	-26.679798126220703	-19.0
-7.75671911239624	16.43570327758789	1.0
-48.68761444091797	53.33934783935547	-8.0
-24.78600311279297	70.14552307128906	-22.0
32.23336410522461	55.208465576171875	-28.0
-41.20476150512695	54.03484344482422	-18.0
32.1813850402832	55.81012725830078	-29.0
29.520835876464844	72.95845794677734	-9.0
22.449743270874023	75.1691665649414	-16.0
62.02322769165039	20.1177978515625	-17.0
60.005165100097656	63.65110397338867	-30.0
10.130576133728027	-72.2499771118164	-6.0
33.524261474609375	-68.46585845947266	-1.0
23.068256378173828	48.878761291503906	-20.0
-28.929813385009766	66.84261322021484	-6.0
-28.5302791595459	67.15364837646484	-6.0
-38.3906364440918	49.2726936340332	-13.0
-35.096649169921875	54.431617736816406	-22.0
70.49502563476562	35.11698532104492	-26.0
52.905269622802734	-38.70174789428711	0.0
-7.26540470123291	-72.86184692382812	-3.0
9.029435157775879	55.51960754394531	3.0
12.846574783325195	61.832191467285156	-8.0
44.366573333740234	16.79264259338379	-11.0
26.07069969177246	59.66618728637695	-30.0
24.14649772644043	69.09674835205078	-7.0
-67.16454315185547	34.69430923461914	1.0
-73.09429168701172	44.556724548339844	5.0
-37.274436950683594	51.86025619506836	-23.0
5.816073894500732	36.13933563232422	-23.0
-47.1613883972168	-7.76761531829834	1.0
-44.18022537231445	7.026972770690918	10.0
77.89026641845703	44.88856506347656	-29.0
23.76361083984375	56.88685607910156	-32.0
61.25779342651367	-47.56918716430664	-14.0
56.0698356628418	-23.184040069580078	-17.0
84.2198257446289	10.527263641357422	-12.0
-25.893991470336914	19.475976943969727	-5.0
-36.481075286865234	38.018306732177734	-13.0
12.147058486938477	29.2098331451416	-24.0
17.343284606933594	42.38751983642578	-25.0
-41.34713363647461	54.92809295654297	-10.0
31.48396110534668	62.082889556884766	-17.0
48.39401626586914	55.794429779052734	-35.0
48.285335540771484	67.63784790039062	-29.0
8.340606689453125	59.729835510253906	-1.0
24.913721084594727	-61.11315155029297	5.0
2.479862689971924	-42.807029724121094	8.0
47.91073226928711	26.1387939453125	-2.0
-3.082489252090454	41.21343994140625	-1.0
-50.757240295410156	43.2102165222168	-3.0
-36.319820404052734	19.781036376953125	-8.0
27.544036865234375	43.638084411621094	-12.0
-8.0772705078125	19.099767684936523	-23.0
-14.238670349121094	33.259273529052734	-9.0
97.74828338623047	30.62549591064453	-37.0
83.30207061767578	3.862492084503174	-19.0
23.88664436340332	-59.267276763916016	-4.0
67.29464721679688	-12.961666107177734	-11.0
36.04448699951172	-16.76068878173828	-2.0
28.93417739868164	47.00899124145508	-8.0
18.351999282836914	50.089656829833984	-27.0
-86.94603729248047	8.605203628540039	0.0
-47.931114196777344	44.843807220458984	-2.0
15.329760551452637	37.704833984375	-20.0
-32.59009552001953	55.25892639160156	-9.0
31.589488983154297	40.112754821777344	-19.0
33.93849182128906	14.90828800201416	-16.0
66.93743133544922	31.308134078979492	-20.0
27.64234161376953	26.64268684387207	-23.0
17.748849868774414	-11.849430084228516	-18.0
50.045204162597656	75.40461730957031	-26.0
32.539119720458984	62.60917663574219	-17.0
18.356853485107422	50.245601654052734	-21.0
-71.29777526855469	-10.57829761505127	10.0
-21.22250747680664	40.913394927978516	4.0
-15.61291790008545	-3.3137567043304443	-2.0
-64.59844207763672	51.18471908569336	0.0
-6.894832611083984	16.185558319091797	-9.0
50.269866943359375	76.38621520996094	-34.0
51.06523132324219	62.06825637817383	-32.0
71.27269744873047	-36.277896881103516	-21.0
103.33785247802734	4.864607334136963	-21.0
38.338714599609375	-14.807120323181152	-16.0
31.97622299194336	52.811241149902344	-25.0
9.853289604187012	33.92603302001953	-14.0
-26.23028564453125	52.613807678222656	3.0
-52.993324279785156	28.181425094604492	3.0
-68.7584228515625	-12.777130126953125	0.0
-50.35508346557617	42.14122009277344	0.0
-11.55862045288086	-2.270256280899048	-6.0
31.176509857177734	64.94109344482422	-13.0
2.713327407836914	-67.71875	1.0
37.89372634887695	-50.8409538269043	0.0
100.76538848876953	19.204233169555664	-28.0
35.3090705871582	-15.101335525512695	-12.0
37.50611877441406	65.4834976196289	-14.0
-57.003578186035156	35.204132080078125	-1.0
-20.712005615234375	47.36307907104492	3.0
-29.814748764038086	56.51004409790039	-12.0
-27.45320701599121	50.56616973876953	-5.0
-65.1096420288086	6.056988716125488	-10.0
8.414782524108887	62.0846061706543	-10.0
33.79495620727539	17.20306396484375	-12.0
35.99795150756836	-29.258394241333008	-7.0
70.97467803955078	33.231346130371094	-18.0
26.01612091064453	19.96785545349121	-7.0
-17.761337280273438	-71.27591705322266	-10.0
49.602745056152344	73.45704650878906	-30.0
-24.78663444519043	57.922733306884766	-9.0
-72.12342071533203	35.655765533447266	8.0
-6.547937870025635	59.19239044189453	-4.0
17.66948127746582	25.78227424621582	-15.0
-45.38412857055664	66.74720001220703	-14.0
-42.17562484741211	21.092666625976562	2.0
25.11496925354004	49.70304489135742	-20.0
90.15576934814453	31.46014404296875	-29.0
53.6904182434082	-33.237239837646484	-9.0
83.2098159790039	-34.2169075012207	-16.0
77.0039291381836	-9.158684730529785	-15.0
82.56526184082031	37.63616180419922	-30.0
15.040539741516113	45.2918701171875	-32.0
-30.506271362304688	-17.942190170288086	0.0
-71.84027862548828	39.4867057800293	3.0
-45.379512786865234	-3.0054945945739746	-1.0
-65.24125671386719	38.411598205566406	1.0
26.15969467163086	57.8395881652832	-21.0
35.40666961669922	14.769084930419922	-21.0
71.37264251708984	36.14555358886719	-21.0
49.21845245361328	-20.206552505493164	-17.0
10.995275497436523	-71.13458251953125	2.0
26.905439376831055	-0.1794838309288025	-12.0
17.5589599609375	42.62075424194336	-23.0
-39.63386535644531	29.419097900390625	-4.0
102.53846740722656	8.622347831726074	-31.0
103.80760955810547	-4.45944881439209	-31.0
6.404417037963867	-79.54251861572266	1.0
78.25272369384766	-5.172029972076416	-14.0
82.93987274169922	-15.19324779510498	-14.0
-45.926246643066406	27.042213439941406	2.0
-18.92926788330078	-31.158967971801758	-2.0
-29.489173889160156	67.97773742675781	-7.0
-69.94762420654297	36.324703216552734	1.0
-48.14313507080078	44.89774703979492	-1.0
-46.40655517578125	16.88553237915039	1.0
-39.939353942871094	-48.25061798095703	2.0
105.18959045410156	5.9315385818481445	-19.0
102.08462524414062	-0.6590893864631653	-24.0
-71.9366455078125	-35.06131362915039	5.0
-37.623321533203125	-45.21455383300781	9.0
-47.2685661315918	-11.339191436767578	4.0
-45.15805435180664	11.457391738891602	1.0
-48.23647689819336	53.30687713623047	-8.0
-79.18341827392578	39.077415466308594	5.0
-52.63291931152344	37.08333206176758	-5.0
-72.92018127441406	43.815757751464844	6.0
-31.80241584777832	-31.597400665283203	-1.0
-51.83715057373047	-5.103895664215088	-4.0
68.9234848022461	-18.319801330566406	-10.0
83.21810913085938	-25.19001579284668	-7.0
-85.73918151855469	-8.385926246643066	-4.0
102.52113342285156	-0.11532793194055557	-25.0
-24.727397918701172	21.25320053100586	0.0
45.03758239746094	-28.490215301513672	-4.0
4.091912269592285	-48.40726852416992	0.0
-32.564640045166016	-11.337060928344727	-6.0
-21.96017837524414	-37.114158630371094	2.0
-51.24542236328125	6.455624103546143	-4.0
6.87858772277832	-56.95048522949219	-1.0
-3.144578695297241	-37.77224349975586	-6.0
104.70114135742188	6.819892883300781	-24.0
105.29100036621094	7.449841499328613	-31.0
37.85865020751953	-69.63092041015625	-20.0
37.9788818359375	-69.28274536132812	-15.0
99.2556381225586	-2.7800989151000977	-35.0
-8.353399276733398	-25.18651008605957	3.0
-36.10124588012695	56.60517883300781	-8.0
-30.80644989013672	61.742671966552734	-8.0
-27.078399658203125	-16.233509063720703	-3.0
-54.0004997253418	42.67842102050781	1.0
-20.63421630859375	-28.483022689819336	-1.0
-46.17418670654297	-50.3052978515625	3.0
22.93886947631836	56.657135009765625	-19.0
27.009737014770508	57.230064392089844	-13.0
-62.519256591796875	-47.401634216308594	-5.0
36.451473236083984	-22.426801681518555	-2.0
98.23870849609375	16.24761390686035	-25.0
-12.115846633911133	-28.415973663330078	1.0
-0.5618991851806641	-45.086517333984375	2.0
-74.20899200439453	45.44956588745117	6.0
-39.286033630371094	47.34251403808594	-9.0
-28.750720977783203	66.83808898925781	-5.0
-57.690120697021484	10.0162353515625	-4.0
-12.583691596984863	16.257919311523438	-3.0
-10.902283668518066	1.0293644666671753	-1.0
97.9688949584961	17.18760108947754	-23.0
27.51378631591797	-69.96100616455078	0.0
72.22605895996094	-35.75143051147461	-10.0
53.09161376953125	-25.856800079345703	-16.0
-77.66618347167969	38.95936584472656	8.0
-11.135750770568848	-26.03883934020996	0.0
-19.070207595825195	-30.961050033569336	1.0
-69.43497467041016	43.253231048583984	-1.0
-51.3652229309082	7.623958110809326	-2.0
-13.821551322937012	-33.73179626464844	2.0
11.152356147766113	-72.82451629638672	-5.0
-48.415496826171875	-11.607343673706055	-1.0
80.41554260253906	-31.14859962463379	-8.0
-69.74422454833984	-36.78701400756836	-6.0
-47.3670654296875	-29.41635513305664	-3.0
-13.760809898376465	14.819171905517578	-2.0
-20.307273864746094	21.47810173034668	-2.0
-5.573184490203857	10.452664375305176	-4.0
-28.59062957763672	67.13006591796875	-6.0
-48.74625015258789	24.4231014251709	-1.0
-25.79433822631836	-17.1905574798584	2.0
-43.28400802612305	12.584196090698242	-1.0
-41.00624084472656	5.458720684051514	1.0
-106.68760681152344	51.54050064086914	22.0
-106.89480590820312	51.739078521728516	16.0
17.833538055419922	17.464340209960938	-17.0
-33.79555130004883	-8.076574325561523	-2.0
-106.73209381103516	51.6084098815918	19.0
-86.42172241210938	24.565187454223633	3.0
93.68199157714844	6.189831256866455	-28.0
78.82583618164062	-3.3094253540039062	-20.0
81.43998718261719	2.9510955810546875	-28.0
90.77446746826172	14.804403305053711	-29.0
93.67477416992188	20.00768280029297	-36.0
80.40693664550781	45.466773986816406	-32.0
-73.45682525634766	37.596641540527344	4.0
14.027960777282715	-9.854812622070312	-17.0
-31.53290557861328	-24.940244674682617	0.0
-50.53247833251953	1.0539016723632812	7.0
30.39081573486328	-5.779475212097168	-25.0
20.198688507080078	-6.810337066650391	-17.0
7.850325107574463	-63.19654083251953	-4.0
73.83450317382812	-31.743619918823242	-17.0
71.60932159423828	-14.32298469543457	-19.0
-9.557428359985352	0.8279309868812561	-2.0
44.64924240112305	-13.06363296508789	-10.0
-48.3578987121582	-6.312066078186035	0.0
-45.0084114074707	33.52465057373047	-6.0
-63.60982131958008	-11.498627662658691	-6.0
-41.93265914916992	34.40665817260742	-7.0
-62.974700927734375	47.142765045166016	1.0
-15.725257873535156	-59.2437629699707	-11.0
16.26762580871582	30.306068420410156	-22.0
50.4311637878418	-16.024616241455078	-20.0
8.194969177246094	-67.0449447631836	-11.0
70.47723388671875	-8.29098892211914	-11.0
67.72982788085938	-12.904226303100586	-16.0
24.164344787597656	-12.816778182983398	-13.0
11.94334888458252	25.88167953491211	-19.0
-35.507545471191406	39.74435806274414	-10.0
-50.6787109375	31.87664222717285	-3.0
24.84804344177246	39.55559158325195	-14.0
-70.23611450195312	-9.24682903289795	-7.0
24.918285369873047	-9.556854248046875	-18.0
80.16606140136719	11.432943344116211	-26.0
58.966835021972656	-48.41974639892578	-14.0
101.56575775146484	15.28409481048584	-17.0
103.74651336669922	3.7408480644226074	-20.0
69.55441284179688	-4.061312198638916	-10.0
-11.633575439453125	-70.76183319091797	-14.0
-20.672073364257812	71.53142547607422	-7.0
-39.0911750793457	49.96561050415039	-11.0
-31.361736297607422	23.55347442626953	-13.0
12.474517822265625	25.8095760345459	-19.0
-72.38296508789062	-13.355125427246094	7.0
25.403491973876953	-2.9711902141571045	-15.0
38.31413269042969	22.43503189086914	-5.0
-9.84818172454834	-68.80706787109375	-10.0
-10.664916038513184	-74.18608856201172	-17.0
21.89974594116211	-64.5152359008789	1.0
-8.491893768310547	-74.5711669921875	-9.0
21.544599533081055	-16.079830169677734	-5.0
68.39690399169922	32.092777252197266	-24.0
-30.543161392211914	-17.599306106567383	1.0
-65.80154418945312	-3.8932013511657715	-10.0
-33.298309326171875	63.43330001831055	3.0
-65.51821899414062	-2.25960373878479	-12.0
-43.39617919921875	-25.517059326171875	-17.0
48.421173095703125	-18.02927017211914	-21.0
89.3057861328125	12.136275291442871	-21.0
35.936092376708984	-61.828330993652344	-10.0
33.92557144165039	-61.262718200683594	-9.0
78.93555450439453	-8.692931175231934	-25.0
26.341712951660156	-1.5210117101669312	-19.0
37.77772903442383	2.4307758808135986	-23.0
-75.72449493408203	12.041498184204102	-7.0
-67.49176788330078	-11.83438491821289	0.0
7.702156066894531	26.810195922851562	-14.0
-66.76638793945312	17.88186264038086	-15.0
12.308401107788086	20.719785690307617	-23.0
26.677602767944336	29.585338592529297	-23.0
106.58905792236328	4.5527873039245605	-20.0
34.64112854003906	-15.135120391845703	-12.0
36.88368606567383	-64.56403350830078	-11.0
64.04694366455078	31.15995979309082	-22.0
36.97800064086914	-0.09804139286279678	-24.0
12.022021293640137	33.145145416259766	-20.0
-43.71226119995117	32.77897644042969	-8.0
-34.00047302246094	-20.834888458251953	-4.0
9.543069839477539	25.071165084838867	-23.0
7.516819477081299	24.08462142944336	-15.0
15.35250186920166	-13.264511108398438	-9.0
-17.151866912841797	-51.65916061401367	-11.0
40.60479736328125	-61.041893005371094	-8.0
-28.044918060302734	-67.3894271850586	-6.0
-2.4947586059570312	-74.05128479003906	-6.0
-5.911257743835449	-75.14307403564453	0.0
-11.947196960449219	-67.45708465576172	-7.0
20.033571243286133	8.177275657653809	-17.0
-64.21076965332031	47.076759338378906	0.0
-63.00354766845703	45.520347595214844	-3.0
-35.50326156616211	42.69227981567383	-6.0
-75.26509857177734	-29.601789474487305	-1.0
-21.21888542175293	0.6714286208152771	-7.0
89.19671630859375	12.2764892578125	-22.0
90.61006164550781	11.797134399414062	-22.0
54.86530685424805	-33.238380432128906	-9.0
91.9327621459961	13.1277494430542	-19.0
68.30111694335938	-35.99758529663086	-7.0
16.83530044555664	-71.50828552246094	-5.0
13.274507522583008	-10.77349853515625	-18.0
-43.09431838989258	34.81124496459961	-8.0
-15.630199432373047	41.95954513549805	0.0
5.5002851486206055	27.252403259277344	-13.0
1.420952320098877	28.006635665893555	-8.0
-1.8506650924682617	31.218475341796875	-15.0
17.00147247314453	-12.68203067779541	-18.0
37.91096496582031	1.8153598308563232	-21.0
10.602086067199707	-67.45543670654297	-2.0
82.9506607055664	-16.224287033081055	-16.0
97.11038970947266	1.8571282625198364	-22.0
37.038326263427734	0.740949809551239	-23.0
16.364152908325195	32.347259521484375	-22.0
-53.96428298950195	41.77507400512695	0.0
-30.68747901916504	-17.55220603942871	-2.0
13.076866149902344	-7.860116958618164	-10.0
7.800542831420898	20.014530181884766	-24.0
-21.240816116333008	-35.847599029541016	2.0
34.52922821044922	-32.59955978393555	-2.0
-1.6191940307617188	-65.74818420410156	3.0
-4.900059700012207	-64.59419250488281	-4.0
3.270538568496704	-73.06392669677734	5.0
20.68865394592285	-6.7007551193237305	-15.0
44.03255081176758	-16.72679328918457	-12.0
29.420637130737305	55.23210525512695	-18.0
5.059321403503418	22.74260711669922	-15.0
-14.757240295410156	-76.03730773925781	-22.0
-40.00379180908203	2.661543846130371	0.0
-1.7456262111663818	22.062395095825195	-20.0
45.85481262207031	-13.476076126098633	-20.0
49.15557861328125	-36.481075286865234	-12.0
-8.709246635437012	-73.50373840332031	-11.0
34.08794021606445	-60.756629943847656	-5.0
71.99082946777344	-38.017921447753906	-13.0
71.45657348632812	-11.833185195922852	-22.0
96.04720306396484	19.686241149902344	-32.0
51.222381591796875	47.681175231933594	-23.0
1.1592410802841187	27.632680892944336	-7.0
7.059601306915283	27.402345657348633	-19.0
14.982744216918945	30.348493576049805	-25.0
21.04448890686035	36.89356231689453	-22.0
-14.86374568939209	-70.62507629394531	-12.0
95.77013397216797	25.12080192565918	-34.0
33.408111572265625	-52.123538970947266	-6.0
84.43033599853516	-29.78077507019043	-10.0
45.40553665161133	-64.24935150146484	-13.0
-3.1725921630859375	-78.43101501464844	-8.0
40.16305923461914	2.1705775260925293	-14.0
11.45591926574707	-13.464621543884277	-12.0
-27.675020217895508	21.614347457885742	-2.0
-31.432979583740234	16.073097229003906	-14.0
18.800981521606445	30.301612854003906	-26.0
30.68857192993164	51.97453308105469	-19.0
23.823022842407227	-18.93560028076172	-8.0
82.280517578125	-22.63408660888672	-9.0
73.93224334716797	-11.317138671875	-20.0
53.53316879272461	-8.594186782836914	-11.0
45.4902458190918	-17.818456649780273	-19.0
104.48236846923828	4.370912551879883	-16.0
43.163883209228516	-13.970762252807617	-17.0
17.738988876342773	42.584320068359375	-24.0
-62.1633186340332	23.16302490234375	-2.0
-80.38896942138672	32.16350555419922	6.0
29.54878044128418	55.830265045166016	-15.0
-9.975682258605957	60.703826904296875	0.0
-0.14709123969078064	-47.71403121948242	-2.0
98.6583023071289	9.421969413757324	-30.0
67.94697570800781	47.76744842529297	-27.0
74.59590148925781	-36.653587341308594	-23.0
82.97488403320312	-22.89397621154785	-9.0
98.69195556640625	12.145951271057129	-23.0
79.50056457519531	44.92499923706055	-31.0
65.28780364990234	35.459381103515625	-24.0
4.470479488372803	28.291015625	-7.0
-29.89251136779785	-18.668407440185547	0.0
28.925613403320312	56.4163932800293	-15.0
11.974592208862305	34.094688415527344	-23.0
73.1410903930664	-7.683111667633057	-18.0
55.541507720947266	-22.080078125	-10.0
6.488718032836914	-62.752830505371094	-4.0
-9.84831714630127	-71.11030578613281	-13.0
99.26868438720703	8.50024700164795	-27.0
100.52455139160156	16.63062286376953	-18.0
90.91256713867188	11.987029075622559	-18.0
51.87864303588867	45.24181365966797	-25.0
-14.402669906616211	36.994503021240234	-4.0
-44.79819107055664	15.051621437072754	3.0
18.2455997467041	12.891702651977539	-23.0
-14.062100410461426	38.949928283691406	-3.0
73.5765380859375	4.333224773406982	-19.0
72.26961517333984	5.3619608879089355	-17.0
45.07725524902344	-18.763856887817383	-22.0
74.74838256835938	-19.567276000976562	-9.0
-6.078270435333252	-22.838661193847656	-1.0
2.3927505016326904	-72.03386688232422	2.0
101.20243835449219	17.066598892211914	-19.0
29.276697158813477	54.788692474365234	-18.0
-72.91014099121094	34.561622619628906	1.0
-3.606156349182129	54.2394905090332	-16.0
36.952091217041016	52.94662094116211	-30.0
10.926776885986328	40.71500778198242	-33.0
-16.362869262695312	-65.60481262207031	-15.0
-1.4014453887939453	-59.515010833740234	-9.0
84.13323974609375	17.08490562438965	-16.0
32.96703338623047	-38.37369918823242	-16.0
72.50382232666016	-36.212982177734375	-20.0
62.385746002197266	-20.166011810302734	-29.0
91.23479461669922	-1.9834518432617188	-24.0
54.85232162475586	49.87912368774414	-36.0
-16.1025447845459	43.86368942260742	1.0
-1.5052915811538696	-16.122539520263672	-1.0
39.104042053222656	55.07619857788086	-26.0
5.01528787612915	24.514076232910156	-18.0
96.52393341064453	18.846494674682617	-29.0
53.8062629699707	4.047106742858887	-17.0
90.08260345458984	12.866199493408203	-21.0
72.73541259765625	-36.094051361083984	-15.0
89.21604919433594	10.743704795837402	-18.0
34.60830307006836	-49.6884880065918	0.0
84.67568969726562	27.203563690185547	-31.0
54.545162200927734	47.817596435546875	-26.0
-83.9534912109375	4.012186050415039	-9.0
-6.005476474761963	61.86408996582031	-11.0
-33.971435546875	55.65455627441406	-10.0
-75.30854034423828	18.85938835144043	-7.0
-4.825858116149902	15.48005485534668	-9.0
28.332780838012695	0.06131982430815697	-10.0
73.14985656738281	-19.024898529052734	-12.0
43.18531036376953	-32.14189147949219	-3.0
-17.493549346923828	-1.1052318811416626	-5.0
-2.3000705242156982	-18.122943878173828	-2.0
-48.6843147277832	51.9556770324707	-5.0
19.468151092529297	58.580692291259766	-14.0
-43.14439010620117	8.224953651428223	-2.0
-25.952001571655273	68.87928771972656	-11.0
-55.00092697143555	42.226776123046875	-2.0
-46.89075469970703	53.63654708862305	-9.0
12.105003356933594	-45.74991226196289	0.0
45.68070602416992	4.639603137969971	-14.0
53.65617752075195	-8.195024490356445	-8.0
59.26429748535156	38.346405029296875	-12.0
33.885128021240234	-15.24240493774414	-7.0
-11.851418495178223	13.021627426147461	-2.0
43.508934020996094	63.796630859375	-21.0
-9.737060546875	59.6636962890625	-3.0
-90.81958770751953	8.839208602905273	-7.0
-48.944114685058594	24.40679359436035	0.0
-62.10137939453125	21.575658798217773	-7.0
-60.170204162597656	6.986704349517822	-10.0
-19.22487449645996	13.551650047302246	0.0
53.85691452026367	14.34619140625	-16.0
-25.198572158813477	5.943333625793457	-12.0
66.6956787109375	46.47108459472656	-21.0
-10.952964782714844	-5.727804183959961	-10.0
18.46703338623047	0.21180681884288788	-2.0
67.4821548461914	44.77824401855469	-13.0
-4.400651931762695	38.535457611083984	-10.0
-41.462974548339844	12.38045883178711	-1.0
-13.481114387512207	35.55686569213867	-10.0
-66.6905288696289	17.678390502929688	-10.0
-51.80936813354492	29.01991081237793	2.0
35.61490249633789	64.3797378540039	-23.0
19.20163917541504	-31.141586303710938	-2.0
-63.660587310791016	-34.4725227355957	2.0
72.54485321044922	31.98968505859375	-20.0
49.20269775390625	58.90242385864258	-18.0
58.4207878112793	40.57509994506836	-10.0
50.04278564453125	48.64567565917969	-17.0
30.475305557250977	43.19608688354492	-14.0
-51.02263259887695	34.11112594604492	-6.0
-38.58544921875	10.875260353088379	-2.0
-34.57010269165039	54.94408416748047	-14.0
-71.46086883544922	26.651636123657227	-1.0
-40.50346374511719	4.777990818023682	1.0
4.158860683441162	-7.741534233093262	-2.0
-17.500778198242188	9.685648918151855	2.0
69.53572082519531	48.24250411987305	-13.0
68.82754516601562	9.653202056884766	-9.0
57.53038024902344	40.7076530456543	-9.0
41.64485549926758	61.04985427856445	-22.0
-22.688232421875	69.7709732055664	-12.0
-42.270626068115234	25.498641967773438	-6.0
-45.852455139160156	29.033662796020508	1.0
-64.2009506225586	3.5113797187805176	-13.0
-46.53034973144531	53.90963363647461	-7.0
-41.647308349609375	0.3544054329395294	0.0
-6.44258451461792	5.063357353210449	-9.0
81.45619201660156	7.2467756271362305	-14.0
17.699556350708008	62.496734619140625	-6.0
72.33269500732422	35.296104431152344	-20.0
73.05274200439453	36.24531555175781	-24.0
51.80412673950195	14.636995315551758	-13.0
-8.77329158782959	58.68321228027344	-8.0
-70.47589111328125	18.43294906616211	-9.0
46.20735168457031	26.023164749145508	-9.0
-61.309173583984375	10.888398170471191	-13.0
-31.863779067993164	19.46614646911621	-17.0
-57.68289566040039	6.046877861022949	-9.0
-18.57480239868164	-12.949646949768066	2.0
17.091543197631836	-35.14259719848633	-9.0
64.62541198730469	29.408090591430664	-14.0
72.17979431152344	31.788755416870117	-14.0
33.25297164916992	-13.803793907165527	-14.0
4.92779016494751	28.129356384277344	-8.0
-1.4683914184570312	41.14552307128906	-7.0
-34.583091735839844	64.6268310546875	-6.0
-7.413305759429932	17.827116012573242	-11.0
-27.701553344726562	24.460359573364258	-12.0
-94.23994445800781	8.539170265197754	-14.0
-25.116188049316406	23.12171173095703	-1.0
89.9643783569336	23.411436080932617	-37.0
45.68663787841797	55.61386489868164	-30.0
68.45858001708984	47.17548370361328	-18.0
77.47940063476562	46.93073272705078	-27.0
62.73478317260742	41.63182830810547	-16.0
20.334402084350586	20.123004913330078	-14.0
44.21734619140625	60.79413604736328	-23.0
-40.097049713134766	48.39231872558594	-5.0
-37.81047821044922	13.622415542602539	-1.0
-3.2529854774475098	39.046600341796875	-15.0
-48.240089416503906	21.05493927001953	0.0
-21.016908645629883	-8.41405963897705	-2.0
-30.217239379882812	13.819787979125977	-9.0
9.52885627746582	-55.375064849853516	-7.0
63.98024368286133	42.8524284362793	-20.0
94.69388580322266	19.65159034729004	-29.0
75.00236511230469	1.2055269479751587	-25.0
37.624446868896484	63.575042724609375	-17.0
65.23371887207031	40.4691162109375	-20.0
-73.09192657470703	43.68572235107422	4.0
1.9959369897842407	0.5396571159362793	-13.0
-71.5821304321289	27.11618995666504	1.0
-44.170040130615234	35.893314361572266	-15.0
-45.41061782836914	11.765498161315918	2.0
-8.365540504455566	3.429105043411255	0.0
33.2737922668457	16.878488540649414	-13.0
68.27273559570312	29.452709197998047	-16.0
-8.643735885620117	2.116948366165161	-1.0
59.80524444580078	64.51859283447266	-22.0
-23.937381744384766	15.349658966064453	-11.0
-6.20196533203125	67.9537582397461	-4.0
-36.95359802246094	27.009571075439453	-2.0
-43.06251525878906	15.422016143798828	3.0
-60.926570892333984	24.269336700439453	0.0
-90.32209777832031	9.289353370666504	-6.0
-7.942746162414551	50.374481201171875	-4.0
-8.229903221130371	-0.4973610043525696	-1.0
74.52823638916016	29.27651596069336	-19.0
61.740657806396484	17.500764846801758	-20.0
58.4882926940918	68.37870025634766	-27.0
43.558963775634766	65.37214660644531	-23.0
42.83549118041992	62.41497039794922	-16.0
-7.998224258422852	43.52719497680664	-9.0
-62.22419738769531	21.57741355895996	-8.0
-17.323366165161133	36.739540100097656	1.0
-14.193981170654297	37.540748596191406	-7.0
-84.25467681884766	0.5728899836540222	-30.0
-20.972322463989258	-21.027612686157227	3.0
-9.025453567504883	-33.91189193725586	-8.0
48.836097717285156	-24.478193283081055	-10.0
52.739967346191406	46.83438491821289	-18.0
-13.517559051513672	0.9630106687545776	1.0
24.495695114135742	53.89018249511719	-15.0
21.66717529296875	28.84120750427246	-8.0
43.50619125366211	46.103919982910156	-15.0
-47.298641204833984	15.881542205810547	0.0
-47.85429763793945	21.143672943115234	0.0
-72.88123321533203	12.333090782165527	-18.0
-53.140987396240234	17.031877517700195	-4.0
14.555943489074707	68.07676696777344	-5.0
-20.410354614257812	-50.23972702026367	-7.0
28.471399307250977	45.418270111083984	-11.0
60.44218826293945	43.36048126220703	-18.0
43.40433120727539	52.251319885253906	-13.0
35.55886459350586	-15.673996925354004	-12.0
68.97986602783203	8.670418739318848	-22.0
19.477432250976562	58.4992790222168	-15.0
-49.821170806884766	18.975555419921875	0.0
-57.877132415771484	45.38349151611328	-3.0
-79.21076202392578	6.953503608703613	-2.0
-82.67105102539062	10.595720291137695	-2.0
-4.2306389808654785	8.133513450622559	-3.0
32.182125091552734	-41.63243103027344	2.0
69.514404296875	44.793514251708984	-26.0
73.78150177001953	32.60966873168945	-22.0
47.251800537109375	-30.13327980041504	-6.0
53.69603729248047	65.82839965820312	-31.0
47.90521240234375	58.45612716674805	-26.0
-25.19135093688965	23.264995574951172	-2.0
-32.11390686035156	-10.83642578125	-7.0
-86.95492553710938	1.7818256616592407	-14.0
-39.941871643066406	31.793479919433594	-8.0
-71.5447998046875	23.509410858154297	-11.0
-9.715668678283691	13.080275535583496	2.0
41.53288269042969	-44.835235595703125	6.0
-32.86453628540039	3.0380935668945312	-2.0
21.910037994384766	-24.87858772277832	-1.0
67.63614654541016	-8.496447563171387	-27.0
56.844364166259766	40.448612213134766	-15.0
-34.27378845214844	23.60315704345703	-12.0
19.30767059326172	65.8746566772461	-17.0
-78.77896881103516	10.619818687438965	-6.0
-18.22976303100586	37.306129455566406	0.0
-57.419002532958984	6.495157718658447	-2.0
-89.87150573730469	8.349246978759766	-12.0
-41.2347526550293	19.599637985229492	4.0
4.842372417449951	-45.75682830810547	0.0
27.03134536743164	-28.451766967773438	-7.0
64.9124526977539	43.4571647644043	-9.0
-10.954487800598145	11.374241828918457	0.0
-15.00763988494873	15.856039047241211	-12.0
38.44456481933594	63.537193298339844	-18.0
-17.46859359741211	45.44779586791992	-6.0
-90.63275909423828	9.995072364807129	-6.0
-20.770055770874023	47.40578842163086	-7.0
17.010080337524414	59.52166748046875	-14.0
-97.96761322021484	18.99948501586914	5.0
-78.4789810180664	6.32432222366333	-5.0
-23.57828712463379	19.923227310180664	-6.0
74.9877700805664	-7.359978199005127	-18.0
82.28572082519531	8.592611312866211	-15.0
45.302066802978516	15.808272361755371	-7.0
-3.439929723739624	-41.111141204833984	-3.0
57.70500183105469	39.84388732910156	-9.0
20.31343650817871	65.69505310058594	-21.0
-70.76371765136719	47.21702194213867	5.0
-83.93683624267578	38.78242874145508	-1.0
-64.06249237060547	21.171653747558594	-11.0
-76.59693908691406	22.79913902282715	-8.0
-74.44419860839844	20.62640380859375	-2.0
73.68904876708984	-7.2493720054626465	-15.0
85.68780517578125	11.614821434020996	-18.0
87.76704406738281	9.121170997619629	-13.0
32.26060485839844	26.189420700073242	-4.0
6.3460564613342285	-45.21656036376953	-1.0
47.27668380737305	2.450371026992798	-11.0
47.55879592895508	61.71306228637695	-27.0
-70.54866027832031	11.084573745727539	-8.0
-48.29001235961914	35.9496955871582	-5.0
-34.087711334228516	56.40401840209961	-8.0
-58.382286071777344	16.67470359802246	4.0
-35.37853240966797	-6.886662483215332	0.0
-4.7672905921936035	-70.42256164550781	-8.0
14.249939918518066	-33.02061080932617	-17.0
-3.1366405487060547	-59.1359748840332	-9.0
66.40723419189453	6.608474254608154	-20.0
84.52340698242188	21.577739715576172	-27.0
52.02523422241211	48.51584243774414	-24.0
15.66402530670166	49.1969108581543	-16.0
-63.531837463378906	51.7411003112793	0.0
-66.68150329589844	39.357391357421875	2.0
-64.73775482177734	5.971576690673828	-6.0
-51.19701385498047	32.880123138427734	0.0
-7.670516490936279	-40.02638244628906	1.0
28.330795288085938	-37.125179290771484	-6.0
99.14458465576172	3.111387014389038	-21.0
97.53245544433594	7.018374919891357	-35.0
92.71836853027344	13.266338348388672	-21.0
87.79869842529297	21.266748428344727	-31.0
65.66997528076172	53.69322967529297	-39.0
22.437362670898438	32.830894470214844	-19.0
-52.475650787353516	33.58157730102539	-5.0
-67.711669921875	46.178951263427734	4.0
-38.64801788330078	50.53660202026367	-13.0
-54.02876663208008	-3.8515753746032715	2.0
-17.564861297607422	-15.650882720947266	0.0
52.479122161865234	-12.35756778717041	-19.0
21.977222442626953	-18.01369857788086	-12.0
44.967918395996094	-14.072749137878418	-13.0
62.818809509277344	-3.7166800498962402	-23.0
97.58491516113281	-7.339054584503174	-29.0
23.634620666503906	-37.4698600769043	-4.0
-10.47634220123291	35.996158599853516	-16.0
-54.6275520324707	37.752899169921875	-4.0
-64.50139617919922	38.868446350097656	-1.0
-48.514381408691406	35.32321548461914	-9.0
-45.61555862426758	42.48849868774414	-2.0
-52.4606819152832	22.75141716003418	0.0
13.736825942993164	-52.54670715332031	-12.0
50.674381256103516	10.358503341674805	-2.0
83.14811706542969	23.856698989868164	-18.0
81.92450714111328	3.818190336227417	-21.0
92.64641571044922	21.756086349487305	-28.0
59.52568817138672	38.099273681640625	-15.0
45.368988037109375	63.23842239379883	-30.0
-44.1883544921875	21.088315963745117	5.0
-75.8342514038086	49.92599105834961	0.0
-35.26793670654297	70.87210083007812	-3.0
-85.10308074951172	20.63595199584961	4.0
-17.05846405029297	-14.791986465454102	-5.0
50.56104278564453	-9.317269325256348	-8.0
92.33161926269531	-11.904644966125488	-28.0
90.78977966308594	18.304643630981445	-25.0
92.37948608398438	17.492460250854492	-24.0
84.48423767089844	28.489269256591797	-23.0
83.09773254394531	38.10030746459961	-32.0
-4.913795471191406	36.75010299682617	-19.0
-66.1856460571289	34.608280181884766	-3.0
-10.357234954833984	44.54524612426758	3.0
-40.547664642333984	46.65574264526367	-2.0
-68.63593292236328	40.849117279052734	2.0
-0.40803098678588867	-12.137116432189941	0.0
-21.99385643005371	-32.23827362060547	-4.0
77.24124908447266	1.5278661251068115	-26.0
68.51388549804688	-9.673161506652832	-22.0
77.80813598632812	2.267672300338745	-25.0
21.787904739379883	52.91852569580078	-22.0
21.939279556274414	21.83144760131836	-11.0
-47.105796813964844	11.837629318237305	-6.0
-70.72930145263672	-10.058500289916992	0.0
-53.01105499267578	28.23993682861328	3.0
-40.194786071777344	47.49138641357422	-8.0
-41.7576789855957	48.79530715942383	-9.0
-36.092098236083984	-1.79608952999115	-1.0
1.2463445663452148	-49.94944381713867	2.0
33.93540573120117	-3.9019458293914795	-14.0
100.48789978027344	6.308739185333252	-25.0
87.45989227294922	-0.748797595500946	-20.0
70.63229370117188	38.06296920776367	-20.0
66.65353393554688	15.546757698059082	-21.0
10.026418685913086	35.02198791503906	-21.0
-75.81208801269531	-30.86793327331543	-2.0
-63.75690841674805	48.00772476196289	0.0
7.06956672668457	26.56231689453125	-17.0
-66.520751953125	-15.09674072265625	-1.0
12.420001983642578	-45.21628189086914	-4.0
3.3182790279388428	-46.10820007324219	2.0
38.498008728027344	-3.844740152359009	-20.0
81.62369537353516	6.457305908203125	-18.0
93.84596252441406	13.063990592956543	-21.0
87.82918548583984	4.521162509918213	-33.0
41.06267547607422	59.43378448486328	-25.0
17.82343101501465	25.608787536621094	-20.0
-70.67037200927734	48.02272415161133	5.0
-81.54252624511719	17.341960906982422	-2.0
-53.46580123901367	34.2353630065918	-5.0
-65.7972183227539	19.51226806640625	-14.0
-22.629039764404297	-28.129467010498047	0.0
44.57431411743164	-42.1329460144043	-6.0
48.56101989746094	-7.556237697601318	-18.0
99.73983764648438	-11.978097915649414	-23.0
63.21099090576172	5.545345783233643	-23.0
82.38534545898438	38.32345199584961	-32.0
80.80426788330078	40.06763458251953	-25.0
47.855735778808594	57.83296203613281	-26.0
-74.1637191772461	49.55302047729492	3.0
-31.6326961517334	57.007450103759766	-6.0
-73.86959075927734	32.73591995239258	3.0
-8.155948638916016	33.799468994140625	-9.0
-33.790496826171875	-19.861907958984375	-1.0
-21.97935676574707	-23.88395118713379	-1.0
67.94969940185547	0.523023247718811	-21.0
84.06148529052734	-0.699584424495697	-27.0
-54.64997863769531	-40.30495071411133	-6.0
35.172786712646484	-58.00057601928711	-9.0
60.25078582763672	45.5583610534668	-24.0
-31.7720947265625	19.757492065429688	-22.0
-47.394161224365234	37.794464111328125	-9.0
-28.889530181884766	68.7129135131836	-9.0
-49.78812026977539	20.909603118896484	2.0
-10.038490295410156	44.237918853759766	2.0
-21.221343994140625	-41.60658645629883	2.0
14.868916511535645	-32.758270263671875	-16.0
19.90761375427246	-27.78980827331543	-13.0
52.58997344970703	-2.819453001022339	-16.0
103.84214782714844	8.035433769226074	-26.0
83.93568420410156	17.284818649291992	-15.0
59.734375	38.041603088378906	-17.0
-26.609525680541992	23.155353546142578	-10.0
-48.632530212402344	35.240360260009766	-8.0
-42.70643615722656	12.288399696350098	0.0
3.8842806816101074	30.12246322631836	-10.0
-55.38510513305664	39.98446273803711	2.0
3.1137681007385254	-39.317508697509766	0.0
61.12947463989258	-1.0792020559310913	-20.0
45.19309997558594	-16.760356903076172	-19.0
76.28046417236328	-1.016402244567871	-22.0
91.28638458251953	13.35384464263916	-19.0
88.15885925292969	33.33107376098633	-36.0
62.72710418701172	38.55113983154297	-26.0
16.860780715942383	41.97087097167969	-28.0
-53.82125473022461	23.135753631591797	1.0
-69.36781311035156	33.62208557128906	0.0
-41.78081130981445	36.549983978271484	-13.0
-72.67009735107422	44.691951751708984	6.0
8.40277099609375	-46.059574127197266	7.0
-4.815225124359131	-47.142066955566406	1.0
95.63713073730469	-3.7196178436279297	-19.0
84.1427230834961	0.042106013745069504	-25.0
64.25959777832031	36.38738250732422	-24.0
85.78233337402344	26.788618087768555	-28.0
58.74992370605469	36.3773307800293	-25.0
17.029273986816406	24.692115783691406	-20.0
-69.8174057006836	-19.48325538635254	5.0
-17.576425552368164	61.215328216552734	-5.0
-50.38916778564453	34.41658401489258	-11.0
-65.01095581054688	56.26456832885742	-1.0
-21.87184715270996	-28.747669219970703	-1.0
-11.176776885986328	-46.70486068725586	1.0
43.65113830566406	-34.77838897705078	-4.0
68.75788116455078	-8.588485717773438	-17.0


==> expres/realworld/fluxnet_tsne_strength_yearavg.csv <==
x   y   col
30.754230499267578	14.569930076599121	0.7777777777777777
30.266084671020508	8.851280212402344	0.8055555555555555
21.08814239501953	6.348682403564453	0.6944444444444444
-5.187716484069824	-37.32722091674805	0.5833333333333333
-2.9467403888702393	-37.26423263549805	0.41666666666666663
-6.5183305740356445	-37.07898712158203	0.75
-3.824995756149292	-38.35875701904297	0.41666666666666663
-5.043513774871826	-38.2527961730957	0.6388888888888888
-5.574286937713623	-35.47142028808594	0.5277777777777777
17.465789794921875	-19.642292022705078	0.7222222222222221
32.13841247558594	5.468653202056885	0.6388888888888888
31.116870880126953	6.012717247009277	0.6388888888888888
29.64042854309082	19.3201847076416	0.611111111111111
28.82255744934082	19.582530975341797	0.6944444444444444
22.040645599365234	16.703876495361328	0.75
-5.387035846710205	-27.828908920288086	0.49999999999999994
-1.0818196535110474	-34.04248046875	0.4444444444444444
-7.785468101501465	-29.45254898071289	0.38888888888888884
-8.48918628692627	-34.445796966552734	0.5555555555555556
-9.31945514678955	-29.61829376220703	0.33333333333333326
-8.290353775024414	-28.459224700927734	0.36111111111111105
15.613471031188965	-16.723615646362305	0.5833333333333333
32.0265998840332	6.277259349822998	0.6666666666666666
29.563447952270508	20.25309181213379	0.7222222222222221
11.409814834594727	18.625741958618164	0.861111111111111
2.4634904861450195	15.855462074279785	0.861111111111111
-7.151683807373047	12.564218521118164	0.75
-18.78815460205078	4.7539472579956055	0.8055555555555555
-17.197925567626953	13.309771537780762	0.7777777777777777
-16.83741569519043	-2.073277473449707	0.611111111111111
-24.815340042114258	-5.667239665985107	0.611111111111111
-24.95890998840332	-8.620756149291992	0.4722222222222222
-16.306276321411133	-4.3015875816345215	0.5555555555555556
-7.412074565887451	11.919090270996094	0.6666666666666666
12.224385261535645	20.52219581604004	0.7222222222222221
23.63842010498047	14.260171890258789	0.9166666666666666
28.648332595825195	3.738645315170288	0.7222222222222221
17.487659454345703	-9.003824234008789	0.49999999999999994
16.96070098876953	-11.254609107971191	0.5555555555555556
-2.3864083290100098	-35.1059684753418	0.30555555555555547
-5.479120254516602	-33.628971099853516	0.5277777777777777
-1.722025990486145	-29.221969604492188	0.5555555555555556
-5.371460914611816	-35.92841339111328	0.5555555555555556
-3.1321663856506348	-34.69114685058594	0.2777777777777778
-4.364018440246582	-34.7686767578125	0.4722222222222222
6.052487373352051	-23.94011688232422	0.33333333333333326
22.614656448364258	-15.009892463684082	0.4444444444444444
25.515228271484375	-8.353667259216309	0.2777777777777778
29.952245712280273	9.505542755126953	0.8888888888888888
14.64609432220459	17.715744018554688	0.8888888888888888
14.575844764709473	19.059986114501953	0.75
1.9563827514648438	-2.526989221572876	0.38888888888888884
-20.347440719604492	-21.901517868041992	0.25
-23.746368408203125	-20.07202911376953	0.2222222222222222
-23.91445541381836	-17.619972229003906	0.33333333333333326
-24.017621994018555	-21.339323043823242	0.08333333333333337
-22.152326583862305	-23.5994815826416	0.08333333333333337
3.9273664951324463	-20.037004470825195	0.11111111111111105
11.646124839782715	-16.473430633544922	0.36111111111111105
27.574928283691406	1.0535552501678467	0.6666666666666666
31.803237915039062	15.172324180603027	0.8333333333333333
26.03668212890625	11.3230562210083	0.861111111111111
24.259828567504883	12.887162208557129	0.861111111111111
-5.14001989364624	26.363201141357422	0.7777777777777777
-11.026185989379883	-31.807104110717773	0.38888888888888884
-15.259860038757324	-32.329830169677734	0.02777777777777779
-10.308638572692871	-32.35346603393555	0.41666666666666663
-14.816603660583496	-34.05866241455078	0.11111111111111105
-16.343923568725586	-32.00779724121094	0.11111111111111105
1.8124579191207886	-22.0367374420166	0.33333333333333326
19.388874053955078	-12.341143608093262	0.5555555555555556
23.723228454589844	9.046195030212402	0.7222222222222221
23.74650001525879	2.269080877304077	0.6666666666666666
21.8971004486084	-1.1612998247146606	0.611111111111111
0.7737188339233398	-11.481474876403809	0.5833333333333333
-9.487585067749023	-23.074127197265625	0.49999999999999994
-11.841751098632812	-25.414030075073242	0.33333333333333326
-4.175983905792236	-31.69705581665039	0.4444444444444444
-12.89556884765625	-16.62448501586914	0.7222222222222221
-17.81572723388672	4.644794940948486	0.7777777777777777
-10.751483917236328	3.5709965229034424	0.8055555555555555
2.727857828140259	-10.029793739318848	0.7222222222222221
21.698488235473633	-2.475635290145874	0.5833333333333333
23.186935424804688	0.9081467390060425	0.6388888888888888
29.52712631225586	5.215333461761475	0.6944444444444444
20.503944396972656	-10.947936058044434	0.5555555555555556
10.152636528015137	-20.586748123168945	0.4722222222222222
-0.3258308172225952	-33.481529235839844	0.2777777777777778
0.24885810911655426	-36.9030876159668	0.08333333333333337
-6.90884256362915	-35.19690704345703	0.611111111111111
-1.9069252014160156	-36.82834243774414	0.33333333333333326
-3.9720211029052734	-36.23479461669922	0.38888888888888884
-0.2594808340072632	-36.00441360473633	0.2222222222222222
1.5969465970993042	-31.180850982666016	0.33333333333333326
21.703168869018555	-14.470756530761719	0.36111111111111105
22.97471046447754	-13.366580963134766	0.33333333333333326
19.97542953491211	11.291544914245605	0.861111111111111
12.106633186340332	8.165190696716309	0.7777777777777777
-9.055835723876953	3.0798659324645996	0.7777777777777777
-21.04118537902832	6.3326239585876465	0.7777777777777777
-22.742475509643555	-5.564986705780029	0.6944444444444444
-19.246095657348633	-18.05179786682129	0.4444444444444444
-20.617053985595703	-18.630001068115234	0.36111111111111105
-19.19085693359375	-18.590944290161133	0.41666666666666663
-15.572261810302734	-21.784435272216797	0.33333333333333326
-0.527366042137146	-9.56381607055664	0.6388888888888888
20.817689895629883	11.693551063537598	0.8888888888888888
23.44410514831543	12.080899238586426	0.9166666666666666
28.54715919494629	8.615878105163574	0.75
27.602930068969727	2.4191722869873047	0.7222222222222221
11.480562210083008	-20.920419692993164	0.49999999999999994
-1.3165061473846436	-32.970130920410156	0.38888888888888884
-2.270453691482544	-33.58124542236328	0.36111111111111105
-2.525219678878784	-32.29899978637695	0.41666666666666663
-5.146363258361816	-32.36128234863281	0.4444444444444444
-13.567353248596191	-17.317716598510742	0.611111111111111
-7.620222091674805	-32.610599517822266	0.5555555555555556
17.18412208557129	-20.23982810974121	0.6666666666666666
20.016172409057617	-13.68543815612793	0.41666666666666663
29.8292236328125	3.3331663608551025	0.5555555555555556
28.431175231933594	10.197916030883789	0.9444444444444444
24.19462776184082	6.514526844024658	0.8055555555555555
13.60130786895752	-19.890403747558594	0.5833333333333333
2.806457996368408	-24.253698348999023	0.25
-13.471086502075195	-24.155078887939453	0.36111111111111105
-19.66688346862793	-12.464651107788086	0.49999999999999994
-25.55461883544922	-10.096122741699219	0.4722222222222222
-15.819443702697754	-14.428641319274902	0.49999999999999994
2.3749237060546875	-33.90095138549805	0.2777777777777778
20.637401580810547	-14.856359481811523	0.41666666666666663
18.5403995513916	-11.111844062805176	0.6388888888888888
26.07074546813965	6.3609538078308105	0.6388888888888888
-28.032691955566406	-14.684713363647461	0.4444444444444444
-26.892404556274414	-17.635656356811523	0.30555555555555547
-19.3797607421875	-14.148483276367188	0.49999999999999994
14.836074829101562	10.694751739501953	0.8888888888888888
8.020310401916504	15.985817909240723	0.7777777777777777
28.36243438720703	7.5294365882873535	0.8055555555555555
27.068103790283203	9.491162300109863	0.8055555555555555
26.232707977294922	8.911276817321777	0.861111111111111
9.402998924255371	17.21794319152832	0.8333333333333333
-0.331758052110672	23.23765754699707	0.8055555555555555
-12.165311813354492	23.837705612182617	0.75
-27.861886978149414	-7.286652088165283	0.611111111111111
27.736988067626953	11.156713485717773	0.7777777777777777
22.288671493530273	18.214082717895508	0.6944444444444444
-9.49952507019043	9.165550231933594	0.49999999999999994
-17.846097946166992	-11.910874366760254	0.41666666666666663
-22.709522247314453	-9.119498252868652	0.4444444444444444
-23.03670310974121	-7.659059524536133	0.5277777777777777
-24.055978775024414	-8.7184419631958	0.49999999999999994
-24.317888259887695	-8.01406192779541	0.4722222222222222
-17.07672882080078	-11.977992057800293	0.33333333333333326
6.766907691955566	-18.787921905517578	0.30555555555555547
14.692290306091309	-10.056517601013184	0.4444444444444444
21.826072692871094	-7.128101348876953	0.5555555555555556
28.790699005126953	13.792047500610352	0.75
22.176429748535156	7.152004241943359	0.7222222222222221
20.02914810180664	7.160594463348389	0.7777777777777777
-9.785597801208496	5.41636323928833	0.6666666666666666
-10.190468788146973	-21.5030460357666	0.5277777777777777
-13.872875213623047	-24.830705642700195	0.4722222222222222
-12.23659896850586	-23.039424896240234	0.5277777777777777
-1.7057828903198242	-22.12340545654297	0.49999999999999994
7.743642330169678	-23.729320526123047	0.4444444444444444
8.813066482543945	-24.063859939575195	0.49999999999999994
25.687896728515625	5.05930757522583	0.611111111111111
29.662683486938477	14.786612510681152	0.6388888888888888
28.927488327026367	11.553324699401855	0.8333333333333333
27.66521644592285	8.838947296142578	0.8333333333333333
8.315546035766602	16.508834838867188	0.861111111111111
-5.691591739654541	7.482128620147705	0.6666666666666666
-18.518795013427734	-16.048526763916016	0.38888888888888884
-22.214853286743164	-20.418210983276367	0.25
-21.36018180847168	-20.565105438232422	0.30555555555555547
-21.172321319580078	-24.09999656677246	0.16666666666666663
0.27979356050491333	-24.138105392456055	0.25
14.208064079284668	-12.179139137268066	0.30555555555555547
27.167509078979492	5.460626125335693	0.6666666666666666
27.392494201660156	11.908479690551758	0.861111111111111
30.71293830871582	12.3861083984375	0.7222222222222221
30.85358238220215	12.881958961486816	0.75
15.64050006866455	17.570148468017578	0.861111111111111
2.06046199798584	16.302173614501953	0.8888888888888888
-13.244277000427246	-1.1260758638381958	0.6666666666666666
-16.111011505126953	-4.823702335357666	0.5277777777777777
-17.09716033935547	-5.927910327911377	0.4444444444444444
-11.332381248474121	-5.795719146728516	0.4722222222222222
-9.237763404846191	-7.906978130340576	0.25
24.847124099731445	-5.802305698394775	0.4722222222222222
31.94584846496582	11.894471168518066	0.6666666666666666
32.151344299316406	12.188982009887695	0.75
28.543975830078125	16.55355453491211	0.611111111111111
6.163496971130371	16.577239990234375	0.6666666666666666
-8.929926872253418	12.897960662841797	0.7222222222222221
-10.560515403747559	13.15200138092041	0.8055555555555555
-11.200584411621094	6.3225998878479	0.6944444444444444
-8.953788757324219	-20.621362686157227	0.5555555555555556
-16.237140655517578	7.561551570892334	0.6944444444444444
-14.696043968200684	7.450386047363281	0.8055555555555555
-11.956304550170898	5.8899383544921875	0.7777777777777777
10.776205062866211	-6.346445083618164	0.611111111111111
27.1844482421875	17.982271194458008	0.6666666666666666
29.028799057006836	17.079374313354492	0.611111111111111
22.899818420410156	-8.173436164855957	0.49999999999999994
16.033584594726562	-10.071054458618164	0.49999999999999994
6.614725112915039	-15.041561126708984	0.41666666666666663
-12.05062198638916	-23.99565887451172	0.38888888888888884
2.5677669048309326	-23.216018676757812	0.25
-10.84885311126709	-22.137542724609375	0.49999999999999994
-15.626556396484375	8.554532051086426	0.6666666666666666
-16.501930236816406	-1.353393793106079	0.6944444444444444
-12.227920532226562	12.15058708190918	0.8055555555555555
0.011728586629033089	-4.451719284057617	0.5555555555555556
21.332347869873047	-12.889352798461914	0.49999999999999994
22.5197696685791	-8.075284004211426	0.36111111111111105
20.281455993652344	-9.468900680541992	0.5833333333333333
10.776782035827637	-7.054078102111816	0.4722222222222222
-9.580987930297852	-6.215847492218018	0.4444444444444444
-21.83399200439453	-17.679786682128906	0.38888888888888884
-24.741907119750977	-17.212297439575195	0.36111111111111105
-23.93744659423828	-15.832615852355957	0.41666666666666663
-24.30887222290039	-6.60943603515625	0.4444444444444444
-14.008116722106934	16.8502197265625	0.75
-11.458090782165527	4.801046848297119	0.6666666666666666
4.478555679321289	-13.062708854675293	0.5277777777777777
15.288077354431152	-11.395341873168945	0.49999999999999994
21.194387435913086	-9.775202751159668	0.41666666666666663
6.442556858062744	-20.61902618408203	0.25
4.377843856811523	-23.209102630615234	0.25
-16.883800506591797	-25.964801788330078	0.16666666666666663
-18.017864227294922	-24.95322608947754	0.25
-21.994970321655273	-14.879256248474121	0.4722222222222222
-12.336953163146973	1.6832300424575806	0.5277777777777777
-13.133233070373535	14.54018497467041	0.6944444444444444
-14.14620304107666	13.71052074432373	0.6944444444444444
-10.085814476013184	5.76517915725708	0.5833333333333333
0.5223904848098755	-24.586828231811523	0.16666666666666663
5.278685569763184	-23.24701499938965	0.19444444444444442
6.157895088195801	-21.363550186157227	0.02777777777777779
-29.888687133789062	-17.228282928466797	0.36111111111111105
-29.337352752685547	-17.25800132751465	0.41666666666666663
-26.58695411682129	-15.526681900024414	0.41666666666666663
-30.940027236938477	-16.1152400970459	0.2222222222222222
-31.11406707763672	-15.53857421875	0.25
-31.48522186279297	-14.122672080993652	0.36111111111111105
-31.242338180541992	-13.204258918762207	0.611111111111111
-24.952564239501953	-3.132024049758911	0.8055555555555555
-15.809550285339355	5.60451602935791	0.7777777777777777
-17.563947677612305	3.645031213760376	0.7777777777777777
-24.96672248840332	-3.7664859294891357	0.75
-32.04257583618164	-14.495677947998047	0.38888888888888884
13.953949928283691	-9.160724639892578	0.36111111111111105
6.138652801513672	-5.707561016082764	0.611111111111111
7.9614996910095215	-8.558891296386719	0.4722222222222222
1.9760074615478516	4.667255401611328	0.6388888888888888
8.722953796386719	11.258788108825684	0.9444444444444444
8.455524444580078	10.994329452514648	0.9444444444444444
31.423006057739258	16.240224838256836	0.6666666666666666
26.26948356628418	13.860472679138184	0.8055555555555555
10.336596488952637	14.264789581298828	0.8333333333333333
16.742919921875	8.034246444702148	0.8333333333333333
19.135713577270508	-11.572047233581543	0.611111111111111
14.95426082611084	-6.925747394561768	0.0
-28.386810302734375	-15.49165153503418	0.41666666666666663
-29.774368286132812	-15.693321228027344	0.30555555555555547
-9.786470413208008	-32.99227523803711	0.5277777777777777
-0.2550762891769409	-9.545263290405273	0.7222222222222221
18.566041946411133	8.718366622924805	0.8333333333333333
25.83277130126953	9.465396881103516	0.8333333333333333
26.923803329467773	8.246891975402832	0.8055555555555555
17.910295486450195	9.31040096282959	0.8333333333333333
8.160898208618164	14.963766098022461	0.7777777777777777
-13.848787307739258	17.548358917236328	0.7222222222222221
-6.28401517868042	21.701425552368164	0.7222222222222221
-29.05085563659668	-15.274682998657227	0.38888888888888884
21.702669143676758	15.465494155883789	0.8888888888888888
11.673423767089844	14.299576759338379	0.8888888888888888
3.7096505165100098	12.837448120117188	0.75
2.1443045139312744	21.028512954711914	0.7777777777777777
0.22163592278957367	20.737628936767578	0.8055555555555555
4.704324722290039	-10.064803123474121	0.6944444444444444
16.748842239379883	13.819231986999512	0.7222222222222221
16.279951095581055	14.05465030670166	0.6944444444444444
0.43890380859375	-3.1350948810577393	0.611111111111111
13.507155418395996	14.261270523071289	0.8055555555555555
9.237668991088867	17.773359298706055	0.9166666666666666
12.334794044494629	18.48232078552246	0.8333333333333333
10.533514022827148	-9.463085174560547	0.4722222222222222
8.038604736328125	-12.175152778625488	0.49999999999999994
3.7624056339263916	-4.30405330657959	0.4722222222222222
-4.822856903076172	-5.3041815757751465	0.33333333333333326
-2.3351802825927734	5.680888652801514	0.6666666666666666
-1.1388221979141235	8.754922866821289	0.7222222222222221
1.4482667446136475	10.610089302062988	0.8888888888888888
-1.2839962244033813	6.792840480804443	0.6666666666666666
-3.809906005859375	-4.8024678230285645	0.49999999999999994
2.896652936935425	-4.103918552398682	0.4722222222222222
8.728706359863281	-8.073552131652832	0.4722222222222222
10.313709259033203	-11.841196060180664	0.30555555555555547
27.21665382385254	21.710100173950195	0.7777777777777777
8.03961181640625	20.03079605102539	0.8055555555555555
-5.204929828643799	9.960114479064941	0.7777777777777777
-12.293002128601074	-3.389622926712036	0.5833333333333333
-12.952170372009277	-4.074434757232666	0.611111111111111
-5.2517194747924805	8.776263236999512	0.7777777777777777
-5.498953342437744	7.942965507507324	0.8055555555555555
-5.731948375701904	9.40174674987793	0.7777777777777777
-10.541219711303711	-5.610081672668457	0.5555555555555556
9.38992691040039	-6.802417755126953	0.611111111111111
10.175779342651367	-5.344357490539551	0.5833333333333333
7.511715412139893	22.437654495239258	0.5833333333333333
26.030141830444336	16.322010040283203	0.7222222222222221
26.450700759887695	16.426633834838867	0.6666666666666666
21.88397979736328	7.881165504455566	0.7222222222222221
21.545106887817383	9.15185832977295	0.7777777777777777
-8.201346397399902	-24.111373901367188	0.5277777777777777
-15.98508071899414	-28.898775100708008	0.33333333333333326
-4.420092582702637	-17.76372528076172	0.5833333333333333
-9.769682884216309	-28.40262794494629	0.4444444444444444
-16.43462562561035	-28.36575698852539	0.19444444444444442
2.803609609603882	-14.933914184570312	0.36111111111111105
19.330137252807617	-9.157198905944824	0.5833333333333333
27.530567169189453	15.673327445983887	0.75
5.530927658081055	4.0253496170043945	0.6666666666666666
4.596443176269531	3.296617031097412	0.6944444444444444
4.107591152191162	2.91121768951416	0.6388888888888888
2.6564321517944336	2.2393524646759033	0.41666666666666663
3.5576438903808594	6.368875980377197	0.75
5.725515365600586	7.311473369598389	0.8333333333333333
6.697456359863281	7.654682159423828	0.861111111111111
4.644585609436035	8.662489891052246	0.8055555555555555
4.907504081726074	7.5247063636779785	0.8333333333333333
4.367583751678467	7.0199785232543945	0.8055555555555555
3.3907835483551025	7.56962776184082	0.7222222222222221
13.639996528625488	-6.616352081298828	0.25
11.734947204589844	15.370820999145508	0.861111111111111
8.878754615783691	19.672016143798828	0.9444444444444444
9.619765281677246	19.553720474243164	0.9166666666666666
0.2770225405693054	15.206924438476562	0.7777777777777777
-1.9583154916763306	-0.633689820766449	0.6666666666666666
-2.3646233081817627	0.7373751997947693	0.7777777777777777
-2.3111813068389893	1.2293152809143066	0.9166666666666666
-1.689276099205017	0.12282083183526993	0.7777777777777777
-1.0983703136444092	-0.8243853449821472	0.7777777777777777
-0.32536011934280396	-2.3430302143096924	0.6388888888888888
0.3642694056034088	-1.3107941150665283	0.7777777777777777
7.161522388458252	18.434749603271484	0.8055555555555555
-1.406922698020935	-3.908215284347534	0.4722222222222222
-2.745011568069458	-4.095499038696289	0.5277777777777777
-3.122596502304077	-3.7505788803100586	0.38888888888888884
-22.825777053833008	-22.687850952148438	0.16666666666666663
-7.878161430358887	-27.446226119995117	0.38888888888888884
0.4457152485847473	-12.549714088439941	0.6388888888888888
12.936100006103516	13.248019218444824	0.9444444444444444
4.588109016418457	13.173454284667969	0.75
0.6077964305877686	-5.66987943649292	0.5833333333333333
1.6025220155715942	-13.868038177490234	0.5555555555555556
6.945657253265381	-12.277457237243652	0.38888888888888884
-7.381046772003174	-6.542449474334717	0.38888888888888884
-7.381338596343994	1.2844780683517456	0.6388888888888888
-8.424805641174316	0.14991043508052826	0.7222222222222221
-7.5155415534973145	2.451378345489502	0.8055555555555555
-5.650674819946289	0.09461693465709686	0.6388888888888888
12.198955535888672	-19.34038734436035	0.5555555555555556
14.169242858886719	-17.846195220947266	0.5555555555555556
13.500212669372559	-18.15271759033203	0.5833333333333333
14.64905834197998	14.134732246398926	0.7777777777777777
-0.2133777141571045	-11.735782623291016	0.611111111111111
-6.621191024780273	-23.294559478759766	0.5555555555555556
6.289379596710205	-14.167553901672363	0.36111111111111105
-11.093151092529297	1.7113615274429321	0.6666666666666666
12.083868026733398	-10.83884334564209	0.38888888888888884
10.705252647399902	-8.782562255859375	0.38888888888888884
7.61515474319458	-9.791350364685059	0.25
6.630005836486816	-8.702157020568848	0.41666666666666663
6.936818599700928	-7.854169845581055	0.38888888888888884
-0.0881485715508461	6.021111011505127	0.5555555555555556
6.633606910705566	9.82629108428955	0.75
3.759068012237549	-6.0938920974731445	0.611111111111111
-2.5249440670013428	-5.409698963165283	0.5555555555555556
7.161062717437744	-11.95533561706543	0.36111111111111105
10.856544494628906	-11.06043529510498	0.2222222222222222
11.578333854675293	-11.606184005737305	0.2222222222222222
4.939759254455566	16.029403686523438	0.7777777777777777
-6.6837158203125	10.169079780578613	0.8055555555555555
-12.53902816772461	-2.0826148986816406	0.6666666666666666
-15.995759010314941	-6.4498090744018555	0.5555555555555556
-13.651007652282715	-12.39696216583252	0.41666666666666663
-13.102765083312988	-13.214731216430664	0.30555555555555547
-6.874502182006836	-20.33487319946289	0.6666666666666666
-5.2388482093811035	-9.67220401763916	0.4722222222222222
-9.391470909118652	-14.949443817138672	0.6388888888888888
-9.787111282348633	-14.541947364807129	0.4444444444444444
-9.127721786499023	-16.819942474365234	0.5833333333333333
0.4309350252151489	16.331172943115234	0.7777777777777777
-14.969133377075195	2.1871323585510254	0.5833333333333333
-21.718914031982422	-12.979828834533691	0.5555555555555556
-21.998533248901367	-12.415234565734863	0.5555555555555556
-20.28777503967285	-12.53023910522461	0.5277777777777777
-4.43212890625	11.822678565979004	0.6944444444444444
-1.1746981143951416	16.048473358154297	0.6666666666666666
-0.7364282608032227	14.687976837158203	0.6666666666666666
-9.043865203857422	9.547386169433594	0.611111111111111
-12.217976570129395	8.76893138885498	0.6388888888888888
-19.061397552490234	9.120244979858398	0.6388888888888888
-22.913843154907227	-12.01131534576416	0.5833333333333333
-24.288843154907227	-11.900203704833984	0.38888888888888884
26.498117446899414	-5.670413970947266	0.5833333333333333
25.506393432617188	-5.27693510055542	0.5555555555555556
-10.454694747924805	-8.08465576171875	0.4722222222222222
-12.596314430236816	-4.240692138671875	0.5555555555555556
-14.677563667297363	-4.706040859222412	0.4722222222222222
-15.39935302734375	-4.369415760040283	0.49999999999999994
-15.798638343811035	-3.257200241088867	0.6666666666666666
-14.35002613067627	-5.596890926361084	0.5277777777777777
-10.379045486450195	-8.605955123901367	0.4444444444444444
13.428163528442383	-7.761929035186768	0.38888888888888884
25.232341766357422	-6.372707366943359	0.36111111111111105
26.534149169921875	-6.2792463302612305	0.36111111111111105
34.19987487792969	11.84438419342041	0.9444444444444444
33.84626007080078	13.374093055725098	0.9444444444444444
33.46784591674805	14.410303115844727	0.861111111111111
34.7423210144043	13.658080101013184	0.7777777777777777
35.76078796386719	13.204414367675781	0.7777777777777777
10.450613975524902	3.82600736618042	0.8055555555555555
8.89981746673584	1.929831624031067	0.611111111111111
8.984753608703613	2.1430697441101074	0.6666666666666666
8.596384048461914	3.670518636703491	0.5555555555555556
8.6376371383667	4.365577697753906	0.7222222222222221
34.61507034301758	14.629629135131836	0.9722222222222221
35.05607604980469	15.416045188903809	0.9722222222222221
28.597095489501953	12.540599822998047	0.8055555555555555
19.52058982849121	8.319540977478027	0.7777777777777777
-7.727213382720947	6.094964027404785	0.75
-12.470762252807617	2.3676648139953613	0.6666666666666666
-20.392528533935547	-5.010540008544922	0.5277777777777777
-20.7242431640625	-7.146089553833008	0.4722222222222222
-21.627552032470703	-7.7158522605896	0.5277777777777777
-19.59514808654785	-16.311594009399414	0.38888888888888884
-10.425271987915039	-19.11395263671875	0.38888888888888884
13.731194496154785	-15.153701782226562	0.38888888888888884
26.214515686035156	0.6587889790534973	0.6388888888888888
28.72992706298828	5.186663627624512	0.6944444444444444
22.079042434692383	24.140880584716797	0.6388888888888888
20.515226364135742	0.21893560886383057	0.6388888888888888
12.819832801818848	-22.76738929748535	0.4722222222222222
12.002874374389648	-22.52485466003418	0.4444444444444444
15.486846923828125	1.5853437185287476	0.6944444444444444
-13.755836486816406	18.95121955871582	0.8055555555555555
-7.998019218444824	25.73824691772461	0.75
-9.631407737731934	26.443063735961914	0.8055555555555555
1.0863217115402222	20.431650161743164	0.75
17.521739959716797	16.257469177246094	0.861111111111111
20.838788986206055	15.347709655761719	0.8055555555555555
22.231828689575195	23.775848388671875	0.6388888888888888
9.22115707397461	-14.855842590332031	0.4444444444444444
8.682278633117676	-15.26418399810791	0.4444444444444444
9.59481430053711	-15.751026153564453	0.4444444444444444
1.688354253768921	-16.369661331176758	0.33333333333333326
0.21402928233146667	-16.22109603881836	0.41666666666666663
21.471839904785156	-0.7283850312232971	0.5833333333333333
20.88096046447754	21.624235153198242	0.75
18.05181121826172	21.323978424072266	0.861111111111111
-5.284180164337158	21.020578384399414	0.6388888888888888
16.60797119140625	-2.669163942337036	0.611111111111111
8.915945053100586	-16.093902587890625	0.38888888888888884
7.403717517852783	-17.635190963745117	0.2222222222222222
-5.845089912414551	34.761505126953125	0.8055555555555555
-5.6609392166137695	34.136898040771484	0.7777777777777777
-14.905665397644043	31.28501319885254	0.861111111111111
-12.945189476013184	29.211183547973633	0.861111111111111
-5.194575309753418	31.38716697692871	0.7222222222222221
-10.318836212158203	27.029069900512695	0.9166666666666666
-4.401520252227783	33.06336975097656	0.6388888888888888
-11.054291725158691	21.674585342407227	0.5277777777777777
-1.6736257076263428	29.97201919555664	0.7777777777777777
-1.7581936120986938	30.00797462463379	0.9444444444444444
2.05438232421875	4.040951728820801	0.6666666666666666
2.24668550491333	4.859246730804443	0.6388888888888888
27.236101150512695	23.429513931274414	0.861111111111111
-2.660783290863037	28.044673919677734	0.8055555555555555
-11.94615364074707	26.84659194946289	0.8333333333333333
-13.860967636108398	27.424945831298828	0.7222222222222221
-12.830979347229004	26.339664459228516	0.7777777777777777
-15.558597564697266	26.313762664794922	0.5555555555555556
-27.02696418762207	-5.973264217376709	0.5833333333333333
-26.068035125732422	-6.940051078796387	0.5555555555555556
-17.358463287353516	23.453855514526367	0.611111111111111
-14.089107513427734	25.003164291381836	0.6388888888888888
2.0563199520111084	29.197275161743164	0.7222222222222221
29.934202194213867	22.173192977905273	0.6666666666666666
9.138227462768555	15.153926849365234	0.8055555555555555
-2.2876598834991455	10.240032196044922	0.8333333333333333
-8.291717529296875	2.0828375816345215	0.75
-21.241676330566406	5.084291934967041	0.6944444444444444
-19.59688949584961	3.097567558288574	0.8055555555555555
-13.61927604675293	-26.22902488708496	0.36111111111111105
-13.406715393066406	-28.389402389526367	0.30555555555555547
-13.869135856628418	-28.49736785888672	0.33333333333333326
-14.470017433166504	-27.687965393066406	0.2777777777777778
1.2853707075119019	-9.136529922485352	0.75
3.417299270629883	15.9514799118042	0.8055555555555555
9.91169261932373	16.022987365722656	0.861111111111111
12.369810104370117	11.575468063354492	0.9444444444444444
10.583738327026367	11.691929817199707	0.8888888888888888
11.606521606445312	12.4591064453125	0.861111111111111
-5.127545356750488	0.49895718693733215	0.6944444444444444
-22.88318634033203	-13.744256973266602	0.611111111111111
-9.169180870056152	-24.57925033569336	0.49999999999999994
-18.52407455444336	-28.641706466674805	0.36111111111111105
-17.568029403686523	-28.179502487182617	0.25
-10.073402404785156	-27.216861724853516	0.33333333333333326
-18.378253936767578	-9.432182312011719	0.49999999999999994
-1.4323095083236694	-12.057804107666016	0.5555555555555556
16.267105102539062	6.308215618133545	0.6944444444444444
27.882553100585938	22.150239944458008	0.6944444444444444
-2.7957065105438232	22.66727638244629	0.7222222222222221
-17.304122924804688	25.71344566345215	0.6388888888888888
-17.39086151123047	24.084543228149414	0.6666666666666666
-16.36625862121582	26.759607315063477	0.6388888888888888
-13.018861770629883	37.279266357421875	0.4722222222222222
-11.482036590576172	37.235923767089844	0.611111111111111
-12.480917930603027	36.49164581298828	0.6666666666666666
-13.248744010925293	36.402191162109375	0.6388888888888888
-16.17710304260254	28.135025024414062	0.7222222222222221
8.091049194335938	23.999061584472656	0.5555555555555556
28.417564392089844	22.549373626708984	0.6388888888888888
24.59895896911621	4.4464240074157715	0.6944444444444444
4.7476806640625	-6.871323108673096	0.611111111111111
2.7564690113067627	-16.752178192138672	0.36111111111111105
-7.796292304992676	-5.592016696929932	0.5277777777777777
-22.712188720703125	-18.541765213012695	0.33333333333333326
-21.80027198791504	-18.488431930541992	0.30555555555555547
-22.749223709106445	-19.597671508789062	0.2777777777777778
-20.90208625793457	-19.557498931884766	0.2777777777777778
0.8842846751213074	-20.617753982543945	0.36111111111111105
5.510203838348389	-19.59218978881836	0.2222222222222222
16.705862045288086	-12.895940780639648	0.49999999999999994
27.214590072631836	5.95674467086792	0.6666666666666666
8.234538078308105	13.827011108398438	0.8055555555555555
-5.979850769042969	2.5341341495513916	0.6944444444444444
-21.957300186157227	8.844456672668457	0.6388888888888888
-20.877296447753906	4.708040714263916	0.6944444444444444
-9.405121803283691	-21.75583839416504	0.5277777777777777
-12.367652893066406	-29.158340454101562	0.4444444444444444
-13.225948333740234	-27.3428897857666	0.33333333333333326
-5.885960578918457	-23.377382278442383	0.5833333333333333
1.032150387763977	-21.504384994506836	0.33333333333333326
-5.577345848083496	-24.31995964050293	0.5833333333333333
9.762120246887207	8.105806350708008	0.7222222222222221
10.398584365844727	7.793327331542969	0.611111111111111
21.445112228393555	20.958396911621094	0.8055555555555555
22.660966873168945	20.29917335510254	0.7222222222222221
1.276297688484192	24.391460418701172	0.7777777777777777
-14.28713321685791	14.424747467041016	0.6666666666666666
-13.420920372009277	13.04824447631836	0.7222222222222221
14.760379791259766	1.394089698791504	0.7777777777777777
1.2808560132980347	-36.1533317565918	0.19444444444444442
1.7477635145187378	-35.47768020629883	0.16666666666666663
12.38126277923584	-21.54547691345215	0.5833333333333333
-9.755619049072266	14.033042907714844	0.7222222222222221
1.9583126306533813	26.362060546875	0.8055555555555555
22.66136932373047	19.401742935180664	0.6944444444444444
20.57167625427246	20.3206729888916	0.861111111111111
23.193328857421875	20.735645294189453	0.6944444444444444
0.9610227942466736	24.400775909423828	0.7222222222222221
-15.274686813354492	12.879247665405273	0.7222222222222221
-13.918999671936035	12.636161804199219	0.75
14.202360153198242	2.1482958793640137	0.7222222222222221
0.2876489460468292	-33.294189453125	0.33333333333333326
1.0585315227508545	-35.280548095703125	0.16666666666666663
12.896980285644531	-21.288311004638672	0.6388888888888888
-9.642189025878906	13.224745750427246	0.8055555555555555
1.5784950256347656	25.426992416381836	0.8055555555555555
23.00649070739746	18.382781982421875	0.7222222222222221
20.982749938964844	20.705900192260742	0.8333333333333333
22.82215690612793	21.296855926513672	0.6666666666666666
-0.13781167566776276	24.139585494995117	0.8333333333333333
-15.962139129638672	13.233063697814941	0.7777777777777777
-15.368637084960938	11.563248634338379	0.6666666666666666
-1.090590476989746	17.734577178955078	0.7777777777777777
-1.6234055757522583	-31.63467788696289	0.4444444444444444
1.2691354751586914	-34.53611755371094	0.2777777777777778
14.909313201904297	1.977158784866333	0.75
-9.9741792678833	12.553121566772461	0.8333333333333333
0.39064186811447144	25.60712432861328	0.861111111111111
21.688081741333008	19.4263916015625	0.8333333333333333
1.0972434282302856	30.236804962158203	0.8888888888888888
-6.076131343841553	27.69662857055664	0.861111111111111
-10.974722862243652	25.626934051513672	0.7777777777777777
-13.24952220916748	28.37700653076172	0.861111111111111
-14.276973724365234	22.35047721862793	0.75
-28.73880958557129	-3.6637206077575684	0.5833333333333333
-28.10773468017578	-4.552027702331543	0.611111111111111
-27.555286407470703	-5.097343921661377	0.6666666666666666
-15.839994430541992	22.78916358947754	0.6666666666666666
-7.177448749542236	27.370607376098633	0.6944444444444444
1.3383946418762207	30.595401763916016	0.75
2.419067144393921	30.28973388671875	0.6944444444444444
25.583358764648438	11.72768497467041	0.8333333333333333
10.432655334472656	17.327234268188477	0.8333333333333333
5.658843517303467	18.45574188232422	0.7777777777777777
-14.213265419006348	5.504055500030518	0.7777777777777777
-20.636693954467773	-8.284236907958984	0.5555555555555556
-11.347434997558594	-19.76556396484375	0.4722222222222222
-8.418815612792969	-22.274112701416016	0.49999999999999994
-9.197927474975586	-19.224613189697266	0.49999999999999994
-7.358808994293213	-21.53995704650879	0.49999999999999994
-3.6639046669006348	-13.301708221435547	0.5277777777777777
20.661720275878906	7.751522064208984	0.7777777777777777
22.37846565246582	8.96292495727539	0.8333333333333333
-5.42993688583374	30.217466354370117	0.8333333333333333
-13.947400093078613	30.466506958007812	0.8888888888888888
-12.288952827453613	31.020782470703125	0.75
-11.392915725708008	32.42101287841797	0.7777777777777777
-11.872180938720703	35.67317581176758	0.6388888888888888
-6.9659247398376465	33.106422424316406	0.8055555555555555
-12.108702659606934	28.37795639038086	0.9166666666666666
-10.46081829071045	22.91826629638672	0.7222222222222221
-3.7871782779693604	24.021564483642578	0.611111111111111
-2.7799489498138428	26.280906677246094	0.6944444444444444
-4.4599714279174805	30.562702178955078	0.7777777777777777
-11.385616302490234	30.24351692199707	0.7222222222222221
22.19854164123535	13.142545700073242	1.0
11.903666496276855	13.554436683654785	0.9166666666666666
3.1577911376953125	17.225767135620117	0.9444444444444444
1.825736165046692	20.69666290283203	0.8888888888888888
-17.888303756713867	6.1730828285217285	0.8888888888888888
-16.38376235961914	4.711366176605225	0.6944444444444444
-7.078090667724609	-31.099529266357422	0.4722222222222222
-10.76327896118164	-25.65947914123535	0.36111111111111105
-2.1056268215179443	-26.54743766784668	0.6944444444444444
-4.2573561668396	-12.982118606567383	0.6666666666666666
18.363079071044922	7.623201847076416	0.8333333333333333
14.6323881149292	11.370217323303223	0.9166666666666666
-0.7886375784873962	9.730119705200195	0.75
-2.199810266494751	4.66159725189209	0.6388888888888888
-14.284258842468262	2.263895273208618	0.611111111111111
-3.613722562789917	-28.338951110839844	0.5555555555555556
-6.13856315612793	20.45185661315918	0.5555555555555556
-10.8988676071167	36.5265007019043	0.611111111111111
-9.664047241210938	36.70166015625	0.7222222222222221
-9.21884536743164	36.21662521362305	0.7777777777777777
-10.358258247375488	34.037227630615234	0.6388888888888888
-7.374128341674805	30.892532348632812	0.8055555555555555
-3.584489107131958	11.095708847045898	0.8055555555555555
-2.7842495441436768	8.421177864074707	0.6944444444444444
12.755105018615723	15.538863182067871	0.8333333333333333
0.9824923872947693	9.142546653747559	0.8055555555555555
-0.28275951743125916	10.75517749786377	0.8055555555555555
-21.77163314819336	9.188007354736328	0.7222222222222221
-17.335002899169922	10.901866912841797	0.7222222222222221
-10.31900405883789	-24.837770462036133	0.4722222222222222
-19.381872177124023	-23.659719467163086	0.2777777777777778
-15.505529403686523	-26.448095321655273	0.25
-14.715140342712402	-31.777841567993164	0.13888888888888884
1.7271523475646973	-11.351354598999023	0.5833333333333333
7.225857734680176	14.082011222839355	0.7222222222222221
9.94766616821289	13.213839530944824	0.7777777777777777
26.259552001953125	3.735092878341675	0.6666666666666666
17.345943450927734	-17.901384353637695	0.5833333333333333
16.73561668395996	-20.525943756103516	0.5555555555555556
9.7325439453125	-21.364988327026367	0.5833333333333333
-5.551886081695557	-30.929101943969727	0.4722222222222222
-4.277137279510498	-34.142852783203125	0.41666666666666663
-6.829508304595947	-32.62178421020508	0.6388888888888888
-12.935314178466797	-17.981054306030273	0.7222222222222221
-5.9015913009643555	-21.48760223388672	0.6666666666666666
16.801589965820312	-22.18137550354004	0.611111111111111
18.234132766723633	-17.952878952026367	0.611111111111111
18.892534255981445	-16.87661361694336	0.5555555555555556
2.4030513763427734	-7.857492446899414	0.6666666666666666
0.8643689155578613	-5.93770170211792	0.5833333333333333
-4.9557318687438965	-28.848894119262695	0.41666666666666663
-4.491272449493408	-29.503210067749023	0.41666666666666663
-4.707046031951904	28.0289306640625	0.861111111111111
-8.61069393157959	31.626344680786133	0.8333333333333333
-8.617138862609863	34.002925872802734	0.8055555555555555
-8.70351791381836	34.90180969238281	0.8055555555555555
-8.867884635925293	30.482532501220703	0.611111111111111
-7.87155294418335	29.873348236083984	0.7222222222222221
-2.4123446941375732	11.051177978515625	0.7777777777777777
-1.631290316581726	8.244693756103516	0.7222222222222221
17.981142044067383	10.81521224975586	0.8055555555555555
2.924335241317749	-8.814349174499512	0.6944444444444444
-5.544412612915039	1.1299943923950195	0.5833333333333333
-22.934022903442383	3.124866485595703	0.5277777777777777
-19.77927017211914	2.7014899253845215	0.7777777777777777
-13.198860168457031	-20.393516540527344	0.5555555555555556
-8.959542274475098	-27.188989639282227	0.4722222222222222
-11.58960247039795	-28.89881706237793	0.49999999999999994
-4.887482643127441	-26.5311336517334	0.611111111111111
-4.4327569007873535	-15.409316062927246	0.5833333333333333
10.679669380187988	7.4636054039001465	0.611111111111111
14.329938888549805	7.648443698883057	0.6944444444444444
-13.277149200439453	31.834701538085938	0.8055555555555555
-14.214275360107422	29.654945373535156	0.8055555555555555
-12.842938423156738	30.696849822998047	0.8888888888888888
-11.494564056396484	33.53626251220703	0.6944444444444444
-10.187457084655762	31.705652236938477	0.7222222222222221
-10.637476921081543	30.824533462524414	0.75
-11.100929260253906	28.352092742919922	0.8333333333333333
-8.692595481872559	24.700132369995117	0.8055555555555555
-8.91317081451416	27.648426055908203	0.7777777777777777
-2.9762556552886963	23.824886322021484	0.75
-6.011535167694092	32.25961685180664	0.6944444444444444
-14.975645065307617	30.52420997619629	0.7777777777777777
-23.01935577392578	-0.572384774684906	0.5555555555555556
-6.443273544311523	25.027193069458008	0.861111111111111
-8.732377052307129	23.18548011779785	0.6944444444444444
-5.448949337005615	24.92923927307129	0.7777777777777777
20.57793617248535	18.21708106994629	0.9444444444444444
21.348905563354492	16.35590934753418	0.8333333333333333
18.39373207092285	16.589977264404297	0.8888888888888888
-4.033080101013184	28.466108322143555	0.8333333333333333
-9.948870658874512	25.35044288635254	0.861111111111111
-10.883172035217285	24.406219482421875	0.8333333333333333
-9.43212604522705	23.679182052612305	0.75
-29.087759017944336	-12.640070915222168	0.5277777777777777
16.843412399291992	-14.73595142364502	0.6666666666666666
4.471975326538086	-14.649147033691406	0.49999999999999994
-19.098791122436523	-20.53089141845703	0.30555555555555547
-21.483844757080078	-15.745380401611328	0.38888888888888884
-20.033187866210938	-14.036188125610352	0.5277777777777777
-23.055856704711914	-15.335328102111816	0.4722222222222222
-23.7984676361084	-16.6201229095459	0.38888888888888884
-24.70613670349121	-19.0539608001709	0.16666666666666663
-22.777477264404297	-21.63545799255371	0.16666666666666663
2.0931150913238525	-18.465251922607422	0.25
15.440789222717285	-14.856439590454102	0.38888888888888884
16.699745178222656	-14.473888397216797	0.5833333333333333
-2.578573703765869	34.05660629272461	0.7222222222222221
2.0487308502197266	8.416751861572266	0.75
-3.682813882827759	8.118135452270508	0.861111111111111
-15.281716346740723	13.942626953125	0.8333333333333333
-17.590150833129883	11.471109390258789	0.6666666666666666
-19.937055587768555	11.176025390625	0.5277777777777777
-20.063350677490234	-6.655391216278076	0.5277777777777777
-17.972240447998047	-6.1679205894470215	0.4444444444444444
-21.298391342163086	-9.906752586364746	0.2777777777777778
-10.759005546569824	-4.279121398925781	0.49999999999999994
12.483787536621094	16.335102081298828	0.861111111111111
-2.837714195251465	34.022315979003906	0.7222222222222221
23.97129249572754	-8.085877418518066	0.4722222222222222
16.765748977661133	-10.530007362365723	0.5277777777777777
4.15916633605957	-10.761632919311523	0.6666666666666666
-6.709495544433594	-25.264223098754883	0.5833333333333333
-3.6395626068115234	-26.269798278808594	0.6388888888888888
-5.708352088928223	-26.8737735748291	0.5277777777777777
-10.654744148254395	-30.779727935791016	0.4444444444444444
-10.784866333007812	-27.071334838867188	0.41666666666666663
-3.7688679695129395	-18.837024688720703	0.5277777777777777
2.725637197494507	-11.868892669677734	0.5833333333333333
22.064929962158203	-15.344949722290039	0.4444444444444444
25.491506576538086	-8.041375160217285	0.2777777777777778
24.38981819152832	14.11699390411377	0.861111111111111
19.41671371459961	16.390708923339844	0.861111111111111
1.5904228687286377	22.69548797607422	0.861111111111111
-12.821608543395996	15.965435981750488	0.6944444444444444
-15.121086120605469	17.7061767578125	0.7222222222222221
-15.129128456115723	16.11890983581543	0.7222222222222221
-16.407392501831055	16.19161033630371	0.7222222222222221
-15.547072410583496	16.621904373168945	0.7222222222222221
-15.093720436096191	6.377099990844727	0.7222222222222221
17.67759132385254	15.493630409240723	0.7777777777777777
22.561643600463867	15.718789100646973	0.8333333333333333
28.802343368530273	20.547271728515625	0.6944444444444444


==> expres/river_texdata/3_6604180_2010.csv <==
t,time,tavg,tmin,tmax,prec,rad,Qobs,QsimGlobal,snowpackGlobal,SWC005Global,SMGlobal,ETGlobal
0,2010-01-01,-3.2541977777340114,-7.867757075112603,0.9717884818629168,0.0,21.784980330571475,1.703,8.46175237955364,18.23132988554875,27.981686911155407,0.9982731506250876,0.1171940064956504
1,2010-01-02,-2.164446995734368,-5.376651168994416,-1.5549384864227394,2.7963235308520007,16.288134589126038,1.721,8.333408562867769,19.57118876119566,27.96736006197048,0.9982148099589262,0.1209869594414944
2,2010-01-03,-3.245380567683116,-7.546659517931273,3.2872899311902035,0.0,13.018628003992673,1.545,8.209900164309445,20.86104964839047,27.9581095593816,0.9981769512747474,0.1488211203844833
3,2010-01-04,-2.225571666849129,-6.081463291043709,2.5044186534783064,0.0,17.744919000081175,1.545,8.090886131911445,20.86117691883278,27.929764072873727,0.998061459584707,0.1253658781523678
4,2010-01-05,-2.169383512885293,-4.329899192403367,-0.0302992486388746,0.0,20.63194233818644,1.555,7.976053455284212,20.86138328394545,27.902706202309982,0.9979514028851066,0.0905150577680364
5,2010-01-06,-3.5729371598786086,-4.402414307367359,-3.091375958403272,0.0,24.00101639150586,1.549,7.865114765373895,20.86138328394545,27.88546535812352,0.9978810780415982,0.0462689573614663
6,2010-01-07,-5.566297668991446,-6.544728841019591,-2.076652788657631,0.0,25.98137199600733,1.511,7.757806144937274,20.86138328394545,27.87046635815598,0.9978198263303464,0.0743126847198008
7,2010-01-08,-6.046970289332352,-9.518545089357756,0.8672149065833554,0.0,31.11589769159184,1.502,7.653885130786601,20.86138328394545,27.847375847967523,0.9977259012451932,0.1103896051233038
8,2010-01-09,-3.5458520601074124,-8.09698326292135,2.536224125329168,0.0,19.589705732511444,1.502,7.553128890602514,20.86138328394545,27.81626009405568,0.9975994022541844,0.1378301105795671
9,2010-01-10,-0.9186822569528484,-4.790628323143854,2.450860123353818,0.0,13.53802413931156,1.496,7.455332558693855,20.86138328394545,27.781666021716877,0.9974586810567522,0.1375333265271003
10,2010-01-11,1.422885311701661,-0.8346347786352871,3.06130602811916,2.105167589389416,5.786685380469629,1.525,7.432509004352069,20.54284228993489,27.80360569015397,0.9974773979672296,0.1726682294725825
11,2010-01-12,2.075994978983984,1.0251005630445722,2.924095488156669,3.297823011867597,9.1946866155377,2.428,7.655902539464276,18.35181455160282,27.92369856651551,0.9977637481420176,0.1223054448782434
12,2010-01-13,1.67363870363529,1.919014749205212,4.241689181582923,0.0436303785625366,17.67797728768867,2.156,7.900832961115602,15.980300559306857,27.997150595308003,0.9979425336902886,0.1141691860340112
13,2010-01-14,1.721559674650338,0.9165409787672106,8.365098156351245,2.515859018879938,14.592326498045509,1.98,7.958885791527734,14.516490570206082,28.04022597023836,0.998051639912376,0.2569707960510151
14,2010-01-15,2.8245913518962564,-0.3557313548897244,3.9556151277726346,12.681795659402498,5.282042455079012,28.71,8.868878919967285,8.977796163174373,28.198029948711365,0.9985726939385072,0.2115284740175072
15,2010-01-16,2.192286025822218,1.565885640074311,6.05642538895664,19.170387443875068,21.54321558904487,69.31,12.77033226145394,3.159353482068888,28.318900036957437,0.9991332602371188,0.2124844280235127
16,2010-01-17,1.201746418895004,-1.6994620487836616,4.89196475422332,15.618421955952538,27.004258606466667,67.45,16.142166016485156,4.917110575767493,28.34994604755311,0.9993773546527364,0.2498052767719594
17,2010-01-18,2.575007302699798,-0.4258472444106055,2.7465112487287464,4.480450597219325,22.543215589044863,42.98,17.38028980045858,4.48400324893462,28.358946266262294,0.9994879581973112,0.1893634733549054
18,2010-01-19,0.8615902958387487,-1.3816832480389225,3.9307997167413338,0.0,14.193670224031836,14.01,16.926823562876034,2.718366223500687,28.349041149150928,0.9994725039965344,0.1746145652223232
19,2010-01-20,1.6036887282592325,-0.4699515589482516,5.24810366344587,2.87365002284819,12.001016391505864,8.801,15.504153139428547,2.732597046749486,28.33482315923797,0.9994198290200764,0.2536657774540832
20,2010-01-21,2.0367428308008684,0.3879085049315985,4.655382706917504,10.163265788228625,9.744919000081174,12.64,15.57270499134995,2.6181616440166144,28.34537128973422,0.99949088715777,0.2291833199074349
21,2010-01-22,1.455905336494532,0.7183459308683328,3.658762765572084,8.58142428956348,25.873352561618656,13.19,16.468518981574306,3.404565313640876,28.354890728781925,0.99956819086311,0.1884445417124488
22,2010-01-23,0.4333744779952599,-2.6558400525588555,3.526728238368928,2.245770323969711,23.618271561699824,8.81,16.116195043253054,4.478121435846059,28.358212694201136,0.999600506883014,0.2652348577939469
23,2010-01-24,1.1742016842392191,-0.7469863028513738,3.05354746243264,0.7585269889136438,22.00833345116752,7.391,14.813205218712348,4.642551408142646,28.354806851650824,0.9995907236748098,0.1998085367303589
24,2010-01-25,0.4867828851140486,-0.6304790581780847,7.857812594752377,0.0,24.134980889548856,5.979,13.627252639730502,4.263529005424692,28.327954403035523,0.999482236430528,0.233337349479371
25,2010-01-26,2.669721318040789,-1.404769357591923,8.300723624060744,1.0943555622464345,14.29965406756582,5.79,12.674894824113286,3.267224259936131,28.305806818214435,0.9993905073197932,0.3989944839587569
26,2010-01-27,3.832612963363338,1.1072808401495478,6.442339759928517,2.549069319125991,16.596585104512172,12.09,12.23258652375953,2.1553132425380865,28.31315414348408,0.9994197837218246,0.3199330201798868
27,2010-01-28,2.2450238171671537,1.3777592493242574,1.566313762867016,4.212085247860294,20.112278040855337,8.641,12.260204623874408,1.4000185043268671,28.323503193721137,0.9994648890622678,0.0538133906627775
28,2010-01-29,-1.0958098828373766,-3.1277836414803324,0.5275104486089354,2.355650379633373,38.73960725448072,7.473,11.94587073618841,2.32782640936812,28.32884499409593,0.9994894019936952,0.2149474850226329
29,2010-01-30,-2.4027017025255124,-5.481874416442363,1.3271276222521395,0.0,39.3681733690057,5.779,10.916696683617696,3.344745257818667,28.313034770496984,0.9994249051476864,0.205759154032158
30,2010-01-31,-1.3385890625628345,-6.093540797725145,2.848466627777348,0.0,33.6759791386111,4.45,10.031013202458253,3.344745257818667,28.26329858366685,0.9992225823495908,0.233806423190942
31,2010-02-01,-0.3481856138456779,-4.055173031927769,1.7346727526991246,4.663459272287217,11.668258653398013,5.556,9.461273620426162,5.025406028910223,28.23693349477271,0.9991123763700404,0.3036092489733122
32,2010-02-02,-0.0754707206166847,-1.1851233770573646,1.5163058114833745,3.3516059640624194,24.106415060360472,6.948,9.2223644171495,7.379107752444181,28.246211899575503,0.9991424857329848,0.2167704424018904
33,2010-02-03,-2.4437309843049886,-5.844743096715721,3.905334461165943,0.0178840057182615,9.865019110451144,5.183,9.031285120680533,8.068208573823034,28.233290394714864,0.9990855746188748,0.2815005990419083
34,2010-02-04,-0.7982137370270501,-5.087651819040437,4.118499616117031,7.53800722340947,8.0,7.797,8.80142566064657,11.737519280470602,28.20862573674169,0.9989859568852048,0.4014385363325535
35,2010-02-05,1.9905063183950789,-0.6507007489301341,4.476376837503974,3.680833463536509,42.07583636110154,11.85,8.785848189652954,14.02743752226965,28.230412374809937,0.9990523752447592,0.3570330626266934
36,2010-02-06,3.0599844409536328,1.42284847927901,3.630663501954248,0.0,29.58970573251144,9.393,9.046937484744277,10.911234965625129,28.2504481950575,0.9991044266283812,0.1923687777519806
37,2010-02-07,3.0199476662273064,2.876376711509463,3.233767772015021,0.0,25.761909163141247,7.924,9.177590072118578,7.536866489003845,28.24687628238273,0.9990725173622632,0.0679539279655042
38,2010-02-08,1.5742130078564898,-0.2273139511750593,4.999406831708548,0.0,35.255969022142324,6.466,9.151011681012148,5.2199242085033335,28.223096531885357,0.9989629677148494,0.2549668586676409
39,2010-02-09,0.958503214138442,-2.340969328197146,4.881627628778559,0.0,49.010265558309285,4.836,8.936319781301906,4.144167422877159,28.16371215740811,0.998711125818322,0.2971483645236982
40,2010-02-10,-1.3363205790028678,-5.445622913991779,4.013386146004118,0.0,59.985630602474,3.755,8.742889563654074,3.7454744663508936,28.09239389126681,0.9984157461164344,0.3064075726653438
41,2010-02-11,-0.7444963569946021,-5.590618405376528,5.932676012045735,0.0,59.26849019362751,3.278,8.530209874971566,3.7454744663508936,28.00898754130836,0.998076719429354,0.3582914785236145
42,2010-02-12,1.6342291775362408,-1.899257830496456,3.678992460897602,0.0,50.99343839846574,2.833,8.356087760626714,3.304016626831688,27.93747384035451,0.997769815763792,0.2907868802773711
43,2010-02-13,-0.1794272654962236,-3.1368004838022645,6.407645429642609,1.2537241973704432,48.28813458912604,2.602,8.231688826893077,2.986266332450337,27.908352465712696,0.9976271159683476,0.4915513633238109
44,2010-02-14,1.6219132654664974,-1.2867496504319962,5.251502294269249,1.8487223858965456,33.59763612995219,2.974,8.137666658391003,2.754229159022078,27.93004382611885,0.9976711321876438,0.4890205549626432
45,2010-02-15,1.966247990997838,1.9828169873684152,2.4814644397250585,5.312984017312699,25.892015199545487,7.381,8.235935108788377,2.35070510872794,28.008735640366343,0.9978841329231802,0.1329519225658836
46,2010-02-16,-0.4706698222777061,-1.8322259250666064,2.809025469673156,0.8928373735644985,32.62862230221352,5.239,8.311166949935881,2.6369897800972244,28.056991509972686,0.9980191062687834,0.3851172105761068
47,2010-02-17,-0.601112350810631,-4.778228140032761,3.641211876469283,0.2882759497524431,53.34027568716604,4.227,8.116748151488393,2.992984822264597,28.031431423489348,0.9979164190043326,0.4171500110909498
48,2010-02-18,-1.7319694853634482,-5.443756873473336,2.0113454598806912,0.0,57.981371996007326,3.449,7.933173424830837,3.10532208648736,27.96207591551459,0.9976364969206408,0.3244129965485175
49,2010-02-19,-2.1208534885534096,-6.805758734639122,3.07089604591146,0.0,77.10279781626171,2.856,7.759886091458315,3.10532208648736,27.87659582236845,0.9972892581657524,0.3663996850735309
50,2010-02-20,-2.8602984136804204,-8.534716480047244,0.8529669920224237,0.0,46.91082776050905,2.61,7.596071681078366,3.10532208648736,27.786662461455894,0.9969238474075308,0.3481547128730988
51,2010-02-21,-2.4552759657493874,-5.859305687330487,1.7110364299228151,0.0,46.05075591491686,2.192,7.440985174035671,3.10532208648736,27.70142544074673,0.9965773748108964,0.3293651522776351
52,2010-02-22,-3.4091304491580545,-8.68636462049941,2.4462031831928432,0.0,80.62450957133267,1.882,7.293944897095471,3.10532208648736,27.612114075583595,0.9962143480795956,0.3823360622278171
53,2010-02-23,-4.048820079718858,-9.764271333163348,-0.2600251344454049,0.0,57.32827946785556,2.0,7.154326969509143,3.10532208648736,27.520528296581663,0.9958420473462016,0.345262265329237
54,2010-02-24,-3.217922774946184,-6.086451915996829,0.3124465176339265,5.559640718519812,28.582378710202683,1.803,7.021560248489641,5.72804026236444,27.47599852582378,0.9956609563435482,0.4560439781991961
55,2010-02-25,0.1103725122737636,-0.2675984091901363,1.8971681674027767,19.069475397195205,16.436131472904073,2.887,7.146969883097223,13.684811632635112,27.638650208570255,0.9960864582574752,0.333105740344969
56,2010-02-26,-0.1628828856591938,-1.2790515438358414,1.3638901147380051,8.463050396218554,51.872555361017845,3.219,7.530718076798635,20.62885588774145,27.837835252964712,0.996645693981711,0.3673676157720005
57,2010-02-27,0.2391943220334252,-1.2064478696256484,2.0266240880801663,0.0823838629813303,58.045565482015,2.537,7.545588190480431,22.511014233740276,27.860233278915484,0.9966978531932948,0.3277124844671678
58,2010-02-28,0.7361253006627312,-1.953465692621506,3.413566246210041,0.0,76.89401615646602,2.133,7.428218180515316,21.87469213005391,27.80256733970316,0.9964451645012006,0.3953103932171226
59,2010-03-01,-1.0808431521963486,-7.122412118672122,3.859596351252186,0.0,104.31365909275016,1.852,7.312317356415349,21.40616272931278,27.70346210350294,0.9960290252646712,0.5114769182960426
60,2010-03-02,-0.4060139184885188,-6.369532280053349,3.2324463537059134,0.0,101.98035560450148,1.816,7.1713658238853775,21.198611406461843,27.582536976349445,0.995528981894132,0.5087453710196437
61,2010-03-03,-1.5582707913382865,-6.204698199258387,4.090198995039919,0.0,61.81886564591382,1.847,7.042891989325841,20.994871673293392,27.46307591688894,0.9950342110113084,0.50158540123313
62,2010-03-04,-1.609911605043491,-7.82760871417014,5.891296002601266,0.0,104.00101639150586,1.791,6.902450490099292,20.993874258184142,27.32632536152291,0.9944781848919372,0.5888534816291928
63,2010-03-05,0.449147811556195,-4.960158702298558,7.831054801394292,0.5590806462323685,78.44783561671461,2.783,6.805917433420425,20.531815234007546,27.221233162155663,0.993993974481663,0.6998159385194981
64,2010-03-06,4.881403481877531,0.3069074305237861,4.962188538453286,0.0,43.58949370659001,4.722,6.923432682809093,16.764330951705,27.32038203633946,0.9940581451669156,0.5040828644602355
65,2010-03-07,1.641403566555377,0.2509370223190087,6.333124347771398,0.0,82.09863942332166,5.353,7.129395240717714,12.540839825273364,27.423952735275,0.9941684400884876,0.5016935219498687
66,2010-03-08,0.2383176784298167,-4.25682722499683,6.339150427242542,0.0,102.87370023020593,5.23,7.1019187733547255,11.00282573703128,27.361748757498145,0.9938185209798946,0.6236800961676999
67,2010-03-09,0.7206002280776165,-3.838847342185278,6.854402446915059,0.0,112.54976291705624,4.617,7.0264953187848205,9.888342671304402,27.26354515171012,0.993340016383282,0.6565571444028038
68,2010-03-10,0.4630439597316728,-6.067878067488632,7.130773059928262,0.0,86.61259234297077,4.224,6.965834616155694,8.674020160917923,27.16241412928565,0.9928337398305118,0.7330558674489269
69,2010-03-11,0.9594640377913696,-4.7580340658465925,7.801396091040233,2.6654559406455,91.97846599763244,6.876,6.944793821228006,7.589460520903582,27.178792894389968,0.9927285211914004,1.0284561265812062
70,2010-03-12,4.145635880772264,1.5488108624905006,8.805564844677184,0.0,90.0725269371752,8.758,7.010783042068428,5.441796720553007,27.264635487886693,0.99285126889917,0.6970028370325935
71,2010-03-13,4.419816350382084,0.7109631584741077,8.419698957410997,3.14603500537261,98.01538578903184,10.72,7.081997638134546,3.305061668154483,27.34871064385845,0.9929896728850472,0.9945565250257924
72,2010-03-14,6.328833980451042,3.59297385865492,7.422888338614476,5.759120602958684,79.59591357375062,20.72,7.444108670455459,1.0290147692967484,27.573863774843325,0.9937353850148049,0.7974822009854866
73,2010-03-15,6.738773330615042,3.6595378052907424,7.405251198222828,7.152167287501238,65.52076587104138,30.69,8.130937224601714,0.0131569557733356,27.78237145754138,0.9945178403953152,0.8123256251459381
74,2010-03-16,4.964245771632948,1.303911613016521,11.493790512791904,0.0,40.866035501957,16.19,8.236147062811412,0.0,27.763633353205872,0.9944359039176228,0.9148007852025491
75,2010-03-17,7.510362197160674,3.9552372036450616,10.480057553003457,7.079601269910461,61.69568957604543,26.6,8.135994778585973,0.0,27.74028010125986,0.994296751625854,1.103253687229418
76,2010-03-18,8.48962925169806,7.4546920774882,9.850076372465136,14.080766270127317,37.8830859169023,63.33,9.204134652346449,0.0,27.973540125859287,0.9952883581479928,0.7434796345963552
77,2010-03-19,7.691214094146878,5.1406031445182405,11.554067959657695,8.061374682300082,88.37650682017322,80.91,11.031255345286285,0.0,28.11703776333674,0.9960818720835444,1.13805615070006
78,2010-03-20,5.436937468973805,1.355691772331053,8.991012562659972,0.0,99.54976291705624,19.74,10.997346092303852,0.0,28.04126732119993,0.9958551033415314,0.8622931602532863
79,2010-03-21,3.5147781708276584,-2.263434402080088,10.431133303242502,2.106333320991049,110.48282120466374,10.42,10.044346557516471,0.0051036143333678,27.89713923404792,0.9952687551392594,1.2872893420193163
80,2010-03-22,5.24268596690263,1.9810472668460448,8.43246757276472,15.602479410252071,64.62200451299073,34.47,10.8022096777441,0.0,28.002933579612566,0.9957388087156442,1.08962648608268
81,2010-03-23,3.884196452309185,-0.0984180832599561,8.826207055862868,0.0,61.09970996035902,17.81,11.874209706738633,0.0,28.00280626552541,0.9958291959107196,0.9130157325864188
82,2010-03-24,5.057864557949958,2.370315546431209,7.411471818592984,7.576281704263989,55.02288661045933,16.64,11.402674831160708,0.0,27.95372345456857,0.9956322593048252,0.9939151764299792
83,2010-03-25,2.841979560660825,-1.062961601928389,8.125215492173119,2.7913112971512604,35.943881349716264,12.45,11.408339793406126,0.1320708536349622,27.992153202217477,0.9958048195697852,1.203721196056625
84,2010-03-26,4.33118125458993,1.9560982044137345,8.903603970915361,6.099681103560809,78.87864468722194,11.18,11.10668714668484,0.0085840839165149,28.01142823804253,0.995903515128614,1.1485978550974716
85,2010-03-27,4.72625833620825,1.958150177863954,8.349722299926531,2.6339956031642435,105.70727589897004,9.678,10.957111081099706,0.0,28.024866626683277,0.9959815878766742,1.135811997162469
86,2010-03-28,4.351312170092704,2.2637963551054208,4.953947156682892,6.533583617743481,118.09925238927607,15.89,10.757736284063078,0.0,28.059339732775804,0.9961576920296976,0.7739377721163758
87,2010-03-29,1.8057272671779403,-0.9199311221994668,4.185122347737291,7.385937670240071,76.63047322769746,10.11,11.122621344672742,0.6600567920649146,28.11722569305227,0.996472882831408,0.9340573651564098
88,2010-03-30,0.6319682259375158,-1.3419154579484251,3.541193839282171,18.24330063872576,39.76240213488578,9.37,11.907042046829424,4.872333017771675,28.17938948325854,0.9968763977285596,0.8794526749044
89,2010-03-31,0.3523824419489367,-1.310743037255862,6.755221858952422,4.350918426624029,72.76723475564891,8.078,13.03154508555452,7.036061542152872,28.21945163291157,0.997205953619375,1.0988063852266905
90,2010-04-01,2.6415045975827187,-0.4312706523102413,6.4745968642970775,2.365005985590732,135.55603680023123,7.841,12.85925402506115,4.553982736356169,28.227403604180655,0.997334387884238,1.235315450671432
91,2010-04-02,0.76483937682564,-4.253023779111037,7.397331319088544,0.0,118.3789791950839,8.209,12.62394250666608,1.4435768821639288,28.139217220424207,0.997046876612644,1.052432896253558
92,2010-04-03,2.725095649203427,-0.070671690181929,8.195667840215732,4.866487072822178,95.031449215179,9.215,11.920350587825126,0.7139636796125169,28.046819358769824,0.9966736385831276,1.4045080579144686
93,2010-04-04,3.592232409784519,0.0987673932480718,10.232021089678843,2.5296896291078905,136.4147820275074,12.52,11.494117100294035,0.2715589973380197,28.062144767340897,0.9967382183795996,1.5627641514468826
94,2010-04-05,4.830931257367238,1.4248764342628215,7.772247635737611,37.9584252045286,63.57626917825209,123.4,14.68892827892187,0.0024227440869304,28.236272550428808,0.997675277398934,1.3965856612335197
95,2010-04-06,6.224569480295727,6.842556942037842,10.533049563932169,28.3330470607628,44.02280306222012,143.5,21.966602999595803,0.0,28.34698543587688,0.9986820377209392,1.1633080589705704
96,2010-04-07,4.076447409918521,0.7637170425159855,9.816619366831478,3.31900225783811,108.90165977536348,36.14,24.037382335278192,0.0071113986982295,28.34436439115398,0.9988897616653064,1.6012861263523712
97,2010-04-08,6.676380162804758,3.567976700486084,13.208678443754248,4.172631653761643,95.86186655008328,24.9,21.783082299116383,7.263444057441309e-05,28.30320302026337,0.9987419134536232,1.8398382998322824
98,2010-04-09,7.284012098904527,3.23956144671378,15.6638221548473,0.0,116.46846893476848,12.65,19.59142323775005,0.0,28.10216990641268,0.9979303702830866,1.5899486458363836
99,2010-04-10,7.742174680201204,-0.0977662231317332,17.603583031540246,0.0,185.59680429541723,8.701,17.341213498682325,0.0,27.66992477148603,0.9961746273584092,1.9095907636450336
100,2010-04-11,8.369089604732556,1.8323515855381287,16.944758217118686,0.0,240.47199038461625,7.091,15.404728055254733,0.0,27.198805164170192,0.994261206889418,1.8324639739624609
101,2010-04-12,7.793896773011845,-0.150674678933321,13.967031088040766,0.0,172.74224307218415,5.797,13.742888242352691,0.0,26.74776132724397,0.9924293838841152,1.7497991830874842
102,2010-04-13,8.00582880241404,3.9336633124562814,12.616492694648905,0.0,186.6644596601713,4.73,12.31522775893945,0.0,26.35006871137045,0.9908139867675336,1.4023688153169416
103,2010-04-14,5.322518899194623,-0.6863851226058337,12.737923328778662,0.0,175.72367023055443,3.903,11.087382445342774,0.0,25.975435673289677,0.9892919091502692,1.5804066899096516
104,2010-04-15,6.077949467728867,0.6330778324144463,13.07108175175041,0.0,104.74823172251828,3.355,10.03014953478017,0.0,25.57719905984592,0.9876739407177269,1.5857121991510337
105,2010-04-16,5.671609029891768,-1.1796671618886276,10.630555218379284,0.0,204.99105120575945,2.909,9.119206045781086,0.0,25.18410309728244,0.9860768415461088,1.5382616312420925
106,2010-04-17,6.64075518823054,2.7364724220906247,9.678214350489489,5.396364517719445,128.35477028165076,3.031,8.625219738260034,0.0,25.288015386329917,0.985861682443602,1.7465578548576557
107,2010-04-18,5.643112389874196,2.3049330134570525,8.8419807094404,3.950521381901976,153.6626921745268,3.35,8.50953190809787,0.0,25.70403820082397,0.9866951942922476,1.6614431915762546
108,2010-04-19,3.5579628899988776,0.1760278050160387,7.25752722160826,4.683187901366012,153.15166784058408,3.308,8.352466626700876,0.1059368793635184,26.025806175173145,0.9873849282881506,1.599838280667336
109,2010-04-20,4.7369349596338886,1.1393524706221063,10.430563567473287,0.0,181.2008794254547,3.14,8.148680443883437,0.0485666543390948,26.037824878286283,0.9871390012397616,1.402182961512803
110,2010-04-21,3.3651669447986365,-1.6971440066622687,10.323538464576634,0.0,224.17940150237573,2.707,7.877056820637978,0.0,25.68900552350466,0.9857133991555008,1.4758053303825032
111,2010-04-22,3.8939044790208976,-2.145200359512753,9.652069596405823,1.9982591979933275,195.7523277897971,2.554,7.688015759280772,0.0,25.477119371308625,0.9847533657892684,1.9129013166955493
112,2010-04-23,6.758909711957451,3.243065302570379,14.12427029603854,12.301522534632507,95.69346329024717,5.844,7.785072347978692,0.0,26.115199552500997,0.9861043336635696,2.2190329996238205
113,2010-04-24,8.434345271706231,2.481586368819425,11.4299060399296,2.8544983681641067,122.88364711444382,6.989,8.05123871593061,0.0,26.605378989833437,0.9872788370948796,2.121477133806112
114,2010-04-25,9.223645585146206,5.5913867113556215,13.981574131919611,2.502019504570596,82.91422581370277,6.338,7.875401172685664,0.0,26.559707596197416,0.986975377114354,2.094703331346323
115,2010-04-26,9.731047141494752,6.343823441054844,13.221540701018569,1.5312194084130324,126.98564773010472,5.853,7.707687214618866,0.0,26.446983981067127,0.9864400728440138,1.851790908148884
116,2010-04-27,8.584559080125578,5.209560953144086,12.677192771453262,9.70275348812422,72.88904272375999,16.8,7.74224601951515,0.0,26.709481951473915,0.987082775211541,2.081767308199547
117,2010-04-28,10.507637479974974,8.450538115926562,12.472563217173978,11.68901962365376,68.7144360950732,24.89,8.437469967034149,0.0,27.288148061318957,0.989089096739296,1.720834097135592
118,2010-04-29,10.267263966034848,8.671024432152143,12.801557320403916,2.985132215393957,113.88209892810416,15.59,9.033104202301674,0.0,27.528675624198943,0.9901084662999936,1.7063534773552602
119,2010-04-30,8.278930974507476,5.116013256743607,9.281621104011622,4.353569075754997,160.40767350195446,10.53,8.723514220121645,0.0,27.57486011286835,0.9903481185167196,1.659511871830502
120,2010-05-01,4.543346582082336,2.458251376083007,8.969441265232934,0.9028127742588294,147.02595572045058,8.03,8.389654008126675,0.0,27.532503211227237,0.9902134670579514,1.5109121226427602
121,2010-05-02,5.072315492821256,1.7578240777594298,9.362300560344542,0.0,183.2005667236633,6.628,7.948431781318997,0.0,27.27938344495828,0.9891882029102772,1.4342641993690606
122,2010-05-03,3.5238140093430346,-1.8209935965632955,11.362697568447164,0.0,266.6190245895957,5.021,7.651563479665462,0.0,26.890449945904454,0.9876074884467936,1.7328410730678605
123,2010-05-04,6.707173086639317,2.3850371970360444,13.42428141700658,0.8884786653368776,133.99970242739343,3.983,7.443710950895087,0.0,26.51041829318299,0.9860611909142885,2.076194967346221
124,2010-05-05,9.737363391837016,4.603431284207511,12.5543116925905,0.0972100174069026,137.17754447053815,3.419,7.257338903875067,0.0,26.139491463131968,0.9845561277004354,1.819226055779157
125,2010-05-06,8.646207635079316,6.041833046428399,11.603806227782735,0.0,146.89204536793915,2.894,7.080539019878205,0.0,25.748216018239862,0.9829690364627206,1.4279583172366588
126,2010-05-07,7.694204743649672,3.572063149612644,12.944741139151407,0.0,234.6092326399858,2.468,6.914018643266121,0.0,25.34416738762936,0.981327287585023,1.7993566049003031
127,2010-05-08,5.103543812707091,-2.717331557862156,11.872716862436592,0.0,258.66996370329616,2.155,6.7570446546286265,0.0,24.863472002391823,0.9793737304908008,2.0290826797913017
128,2010-05-09,5.7553685757858055,0.6803700177776834,7.484677651770192,0.0,211.56587095310547,1.952,6.60885955268846,0.0,24.42566543652312,0.9775945031444208,1.437751384204209
129,2010-05-10,4.504200768265476,1.12082227140898,8.167960734763284,0.0,165.60551160184494,1.76,6.468770305639258,0.0,24.06978501450745,0.9761485488528596,1.3905532865873564
130,2010-05-11,2.4956351097237013,-2.23593026194152,10.394749050040192,1.459245758596865,240.8092031993117,1.639,6.340246560905979,0.0135996542897384,23.80394703201608,0.9750219142894632,2.067387215798565
131,2010-05-12,4.377526600395758,-1.5409775801945689,10.024743064885294,0.0,282.55687133420935,1.52,6.21866237350335,0.0015663437297067,23.49677706383296,0.9737367019470772,1.85197399956246
132,2010-05-13,5.519759954219536,2.1624111861781943,11.58163581374594,5.223562254634929,155.73742338140252,1.798,6.144804605158392,0.0,23.617657234374207,0.9735272273084254,2.475211725673518
133,2010-05-14,6.950207478823906,4.05419398355284,10.832360516660271,2.5138894807626144,201.7814632894621,1.855,6.105203253052566,0.0,23.96295531504836,0.9741636671059872,2.074429706629949
134,2010-05-15,6.559896433239064,2.9578842793749915,11.764664173944148,2.772828688053391,230.36560879116016,1.729,6.028695714495851,0.0,24.04508615172135,0.9741240608468884,2.329741154584124
135,2010-05-16,7.542172733448811,3.587590364963265,13.249283231851134,1.2377752837703144,157.59489718224478,1.558,5.941803992581313,0.0,23.95014343749065,0.9735277521299124,2.263624214744256
136,2010-05-17,7.995246758716743,2.967520442462022,16.62613690018928,0.0,139.60564692903426,1.426,5.836062108981765,0.0,23.527732332516194,0.9717970116447694,2.390244409212628
137,2010-05-18,9.749250869338423,3.096099036563671,15.676487982519385,0.0,169.4950293414958,1.328,5.731774173672073,0.0,22.93325815002232,0.9693816495788384,2.415961095254891
138,2010-05-19,11.316858048913303,7.570091636763554,17.491908293250468,2.276337212080256,108.46617827946658,1.452,5.640460297454514,0.0,22.569956461197208,0.9677238291433192,2.79465501294935
139,2010-05-20,13.80262449362512,9.7135603621377,21.73945222973386,0.0,119.22570461389022,1.426,5.553631831880558,0.0,22.165841972145344,0.9659445933899116,2.7831093502599096
140,2010-05-21,15.269806625818736,10.594751653522932,23.6302499551468,0.0,213.0186280039927,1.354,5.461873203273002,0.0,21.450768243838244,0.9630406925632988,2.985279716821021
141,2010-05-22,15.750207462706864,9.592379345812816,21.089584075790647,0.0,215.40368193522,1.272,5.373642130962776,0.0,20.714754022370467,0.9600512767103352,2.860942171208745
142,2010-05-23,14.86901193245983,10.063340650143658,16.09019460306336,5.520992362176488,215.7743835757049,1.882,5.31848819895721,0.0,20.897211635539247,0.9594888522051012,2.838013525534085
143,2010-05-24,12.124402534445522,8.697486057314492,12.312921854729408,0.0,213.21101814004697,1.593,5.272834295850299,0.0,21.1678022419408,0.959580894037742,1.4976767319312163
144,2010-05-25,7.569782991165444,2.8438758432546627,12.026376865987109,0.0,269.86625469286207,1.465,5.191406679311673,0.0,20.74666237693276,0.9578702257490402,1.9588250785019048
145,2010-05-26,7.3016781917729086,2.125904557169876,11.620076932117646,0.0,249.1419540879124,1.333,5.112368626094083,0.0,20.25130211092348,0.955856587702412,1.9818074060024795
146,2010-05-27,6.572631539614109,1.3526617808371617,11.632442038176748,2.144113121764222,241.32928562644148,1.324,5.041069451779488,0.0,19.999466107668123,0.9545596520528074,2.4884659936734908
147,2010-05-28,5.977077477287462,0.8823097154178682,11.326884237145634,2.03404415585802,198.8750010593476,1.28,4.979210404465294,0.0,19.98812545279266,0.9539714612874358,2.438784946738142
148,2010-05-29,7.683464755986123,4.264579668671566,13.132563401237295,6.030572495290924,72.99828628855819,1.425,4.944296963750346,0.0,20.675176152690334,0.9548904753671776,2.784040735335989
149,2010-05-30,8.616420587558565,3.645450053112052,17.908153328422983,0.0,228.2844046051695,1.644,4.913352135703828,0.0,20.92270226975988,0.954687882112752,2.645403522739852
150,2010-05-31,9.04715368331545,1.5492154153426216,16.031972057892524,0.0,261.1965201431181,1.313,4.842772539533572,0.0,20.26556086948356,0.9520180064157256,2.6638748711360107
151,2010-06-01,11.753327781062312,6.859589216372932,16.70490963727412,2.6041086611702573,215.73271075484928,1.671,4.7784761249050165,0.0,19.90757601568516,0.9502926870442298,3.005683244238893
152,2010-06-02,11.302139274313936,7.515273855504034,20.42954649393214,0.0,209.3264069886173,1.459,4.716152592013057,0.0,19.532408588150883,0.9485728641079204,2.831512787759164
153,2010-06-03,12.35957476377734,4.893853539863094,19.592925276514123,0.0,253.3868575606869,1.298,4.651283466036038,0.0,18.82174223791494,0.9456549911564244,3.036515277618511
154,2010-06-04,13.453955351850006,7.328971626236515,20.169812120347203,0.0,235.72218394083697,1.167,4.588328082793834,0.0,18.088774831503663,0.9425992112005014,2.94028022721436
155,2010-06-05,13.973733802595412,8.459995981587284,16.409857247079557,0.0,249.40349844372705,1.09,4.527316505846728,0.0,17.453270279186086,0.9398884526678044,2.349375990636785
156,2010-06-06,12.780885012437327,9.839091777340736,15.313793887557503,6.12440114225452,138.16170634164976,1.154,4.482975228243588,0.0,18.005539098528523,0.9400527133903608,2.8048702497267657
157,2010-06-07,11.50341780132181,9.165843805854704,13.63111737939952,5.410902268828922,152.83234782376536,1.596,4.464070133637929,0.0,19.461351187708505,0.94266975549855,2.439801807841803
158,2010-06-08,11.284628558047336,8.885615396578244,13.239253081244868,5.003754901348064,87.27010648080574,1.828,4.447733752456252,0.0,20.60724290901573,0.9449517819078174,2.405903308760422
159,2010-06-09,11.405076547135728,9.581630110171709,17.02792756327106,6.4436340737757245,152.0111551060981,2.753,4.438345061719564,0.0,21.68474456336865,0.9473321890616316,3.142290947394255
160,2010-06-10,10.75625752455662,5.051289204596393,14.809691853178842,0.0,246.31960641668937,2.357,4.409678194739954,0.0,21.87343650376732,0.9473493774018934,2.4713377387219944
161,2010-06-11,11.542416197119024,6.6120299211786495,15.634440026536804,0.0,161.2626650993127,2.04,4.3494865300335706,0.0,21.28597008737304,0.9449629002959334,2.3563265839523564
162,2010-06-12,10.488558513212768,7.400987413791835,14.9816534767802,0.0,175.81983069973114,1.748,4.290335784789463,0.0,20.72697045786192,0.9426917050377176,2.080935202353307
163,2010-06-13,10.212571049316647,7.434460909491261,15.627192352529072,7.754864726400627,114.41105204355084,2.606,4.260990137420178,0.0,21.3068821516986,0.943461180106306,3.1829760971479124
164,2010-06-14,9.880484833536062,6.141923129448923,16.80166242738899,0.0,220.11627374605536,2.521,4.24183280872912,0.0,21.715178504364854,0.9439585731562736,2.518326538042095
165,2010-06-15,9.93303906036177,2.2893762299713023,19.66263074852205,0.0,215.43228847331187,2.03,4.184883272895399,0.0,21.02966047787992,0.9411741901231928,3.104573600601158
166,2010-06-16,14.486582064342958,8.913551622028399,21.89146912537785,0.0,92.95081800871291,1.723,4.128850060458123,0.0,20.24534664213894,0.9379924917848104,3.1211288797030217
167,2010-06-17,15.986396367640058,9.415206020025355,18.82383128912112,0.0,112.52036822951912,1.496,4.074508447953423,0.0,19.50127766501209,0.9349757525864671,2.773020887427788
168,2010-06-18,14.24271547466508,10.376478066772552,15.616434782982004,0.0,202.29409824549083,1.265,4.021750461561157,0.0,18.90361017123647,0.9325474411562764,1.9585566781348676
169,2010-06-19,10.443691988468384,5.108775833913787,19.34845509454492,0.0,249.200852064904,1.054,3.9704766783878456,0.0,18.3085953249975,0.9301100491531694,2.831660367667711
170,2010-06-20,10.948196233347163,3.6261711398716727,18.74783038509791,0.0,255.118869424224,0.904,3.920595514840784,0.0,17.60026834261248,0.9271549434472928,2.9532514057279577
171,2010-06-21,12.617009505423448,6.749230999297329,20.30734080572083,0.0,193.27082217532435,0.834,3.872022575758843,0.0,16.90382872501481,0.9241528124387778,2.9203050549660925
172,2010-06-22,14.05998465220027,7.863803841672679,18.51741823872341,0.0,172.60549447421417,0.757,3.824680058991602,0.0,16.266029731682803,0.9212842045376672,2.688010798311235
173,2010-06-23,14.687161575407163,10.126214156470295,17.122423707462943,2.3971464977488903,125.07473120687575,0.781,3.779805726416511,0.0,16.0039824521578,0.9196044462752972,2.81267974968942
174,2010-06-24,13.73360907646121,10.445685066516887,20.57459582020514,2.530278326217271,124.6691833148496,1.053,3.738388041212044,0.0,16.12050602754012,0.9189634599811796,3.2191053131160685
175,2010-06-25,14.336880311356428,10.383054350882391,19.038809092386742,0.0,124.44685375074306,0.876,3.695589700509808,0.0,15.839048136550732,0.9173021677550828,2.5072148915053214
176,2010-06-26,14.48031474709857,10.020513583472123,19.502218759111305,0.0,128.01296591289437,0.757,3.652202008662101,0.0,15.325993355186434,0.9148214874834708,2.507104674728821
177,2010-06-27,15.725298166796756,10.681851040105562,19.099265959900585,7.3806729844797,191.7774286326041,0.849,3.6168910413533935,0.0,16.174250582366867,0.915256778907038,3.815936847230185
178,2010-06-28,14.825538544133872,10.629315493071744,19.04175611881883,2.94085306061558,157.02526114896204,0.929,3.5876125566462806,0.0,17.22353953618272,0.9166881427160328,3.140459005732545
179,2010-06-29,13.64046899282998,9.453393638499715,19.90133007904477,0.0,147.04161529032194,0.886,3.5483044142489457,0.0,16.960162192511138,0.915177075800668,2.6912933433056097
180,2010-06-30,14.0512200300027,9.34875899708,18.41716916432165,0.0,169.01328071602646,0.849,3.507284126682551,0.0,16.38149988048255,0.912644048445304,2.4172185218130133
181,2010-07-01,15.064474372346222,12.53672143358878,17.61438857220942,5.515726693343091,122.20765252843206,1.368,3.4716912624499514,0.0,16.778675532126467,0.9125049629864814,2.901575295443834
182,2010-07-02,15.277943864269377,12.468997348506546,15.186229581245684,4.815445625190221,224.15056756797728,1.601,3.4450289493098265,0.0,18.10928973772619,0.9148856356300152,2.159276795028313
183,2010-07-03,13.251337094181784,11.931759372126166,16.85307793688885,6.158119652204159,199.94289231876112,3.084,3.424635568370203,0.0,19.55580174888707,0.9177860267139306,2.710400894641916
184,2010-07-04,13.411446648406526,11.509437300919004,14.547523689005738,37.12190287012098,156.96436027919287,87.01,3.573553475679848,0.0,24.761173005090843,0.9345065675383768,2.149926849426504
185,2010-07-05,11.498944339734775,9.37904019455536,14.002232795642064,6.574170446235589,213.71246734870337,31.61,3.942909284542632,0.0,27.20337867188752,0.9487717827181726,2.4726094499435
186,2010-07-06,10.613412563345662,7.6561594547592,15.386028669280517,12.754233971204306,110.33570345144506,26.77,4.062373285944035,0.0,27.560129021195667,0.9533518694060452,3.092620153123168
187,2010-07-07,12.64673505310451,9.836318044553456,15.537857780897134,5.846513211431832,168.10398907786924,24.1,4.20627092487623,0.0,27.791628050108816,0.9571391691549792,2.838424022191817
188,2010-07-08,12.759780310685567,11.432138104137636,14.748187847975174,2.317199345459823,165.3137967865209,20.27,4.187544277693807,0.0,27.79904856104261,0.9579902490276414,1.9663031963523916
189,2010-07-09,12.333392758508928,10.689700540592025,13.86074426714636,8.512962194521087,67.53549884570396,22.47,4.21032682041432,0.0,27.8477444773982,0.959830454551998,2.092520639696392
190,2010-07-10,11.530765155772896,9.381937999131724,14.708402970813996,19.44160515050685,118.30844847322912,51.56,4.555154510327241,0.0,28.084656192141225,0.9659083712808764,2.628588997067173
191,2010-07-11,12.327087145861867,10.45789413758837,15.785831667121636,8.010855744598862,145.8954519341243,54.49,5.002025099997722,0.0,28.21419304703557,0.9708103456070636,2.68221221632245
192,2010-07-12,12.247514981925791,8.770674963325009,17.478117634284416,5.16488686530447,161.0425481335886,16.77,5.071587291439,0.0,28.217845226172848,0.9722294168556028,3.300100287500064
193,2010-07-13,12.991311130657447,8.79866010075215,14.78308189584559,0.0,199.62848610674493,9.447,4.979340997119134,0.0,27.99501411904816,0.971634942894607,2.0474865061658143
194,2010-07-14,11.516840996553976,9.60690780832945,15.40340535273842,10.106476141674428,120.92028777935612,9.362,4.987367477835512,0.0,27.864673358655924,0.9722046946936014,2.696085844675871
195,2010-07-15,11.997988104614183,9.607378096904052,11.881091585812404,7.105065535965967,88.55605313265687,13.48,5.187599799635541,0.0,28.01176033677582,0.9746639049752202,1.720136190787287
196,2010-07-16,11.681457634299916,10.027286813324745,13.612210180899313,14.126814041396916,131.35112712665693,34.37,5.586870334753005,0.0,28.14567658773299,0.977728698592812,2.119335472817041
197,2010-07-17,11.815608823349155,9.289030376726643,16.501347145367685,3.1890178558349183,154.69682448258638,25.42,6.079849977236932,0.0,28.146864102077757,0.9794619646569598,2.713918896542465
198,2010-07-18,13.481200059942914,9.132032276395664,16.693707444152363,2.822129184584997,112.76935379688018,16.61,5.75004041429164,0.0,27.9750338615646,0.9789946474893144,2.7981186603478982
199,2010-07-19,13.162522492015022,10.74148053273729,19.02857381855132,8.731519807349708,78.21841772262223,14.4,5.684535780724128,0.0,27.93064784293489,0.979509525056892,3.3364497647187834
200,2010-07-20,14.208579318776591,10.42066865323748,14.023270536194074,9.475139942207198,157.260639296975,12.49,6.0613515527904935,0.0,28.056113502983926,0.981339629471942,2.256986805995888
201,2010-07-21,13.19623744613468,12.26175548713505,17.505267891932725,12.091132147046787,60.92616788748173,16.34,6.870617798398833,0.0,28.171108326284912,0.9835517735626876,2.6216377178835004
202,2010-07-22,11.455487279228777,7.195789456240476,17.06097152063522,0.0,157.72934854567856,11.15,7.233539399806538,0.0,27.976192301907897,0.983647481874612,2.390652514449113
203,2010-07-23,12.289224666610115,6.095796982526607,14.63356801601882,0.0,257.2099467347303,7.825,6.46503951587822,0.0,27.424552880187797,0.9814071532168942,2.176993931665131
204,2010-07-24,11.73126199828311,6.811716278531876,16.78662308319195,0.0,99.24325356785408,6.153,5.926572445563817,0.0,26.86203821622158,0.9791216042673844,2.298173550337728
205,2010-07-25,14.315561557832549,10.302392446425582,16.57131361233265,0.0,150.93287653847958,4.778,5.609467778923282,0.0,26.32377131470582,0.9769348029651742,1.9726142607526
206,2010-07-26,13.612881646646528,9.473974606190833,16.83719643675662,3.807733005738253,114.1307039815737,4.543,5.445748845334864,0.0,26.0955573121259,0.9759587294863789,2.8561679850733124
207,2010-07-27,13.823973165013228,11.537180383090362,15.980085461908391,1.9624538613782727,166.5702072125987,4.745,5.326431807781956,0.0,26.071286545806853,0.9758017474313704,2.078643054516034
208,2010-07-28,12.89301406555776,9.9220434816321,18.44391458491029,2.2966797971977013,107.19603237412232,5.878,5.194732528961153,0.0,25.931561942162165,0.97520585123696,2.700095782908019
209,2010-07-29,13.181965729652267,9.286816431500558,14.25373578192212,2.109335316946653,128.39837703912667,4.904,5.068728146305005,0.0,25.795474345958414,0.9746003034788774,2.1488735635384044
210,2010-07-30,11.065896934107606,7.769635191815344,14.960359372109927,0.0225679112526567,53.70964807089133,4.842,4.934015733575034,0.0,25.553511502117374,0.973603842570551,1.9758924507175488
211,2010-07-31,12.837952958955215,9.98576763056726,16.187269016584537,4.2577402668946975,134.54321558904488,8.399,4.82819895339484,0.0,25.448647703907675,0.9730495761411112,2.603654259401642
212,2010-08-01,14.075210340171653,11.432488395104206,15.840649242475394,7.574167679879327,65.75021112568444,8.669,4.847243448100644,0.0,25.932125912511303,0.9745724425046808,2.330036876453172
213,2010-08-02,12.298319341251863,9.09398562037626,15.746844355054568,0.0,73.48060386468111,7.059,4.864982300389445,0.0,26.05618578423928,0.9748825183267956,1.9258089198000603
214,2010-08-03,13.088005271252682,10.38882441217379,15.995514299933893,1.5573028785824583,108.21501966942854,6.525,4.733978006626085,0.0,25.74264227089592,0.973608332601472,2.0954211672851306
215,2010-08-04,12.479576557822778,9.695114372491249,17.364789502275915,0.358161025324645,158.09162510280427,5.28,4.61055664009496,0.0,25.442250851996462,0.9723904635459396,2.0737794512417707
216,2010-08-05,12.514221176536733,8.593243074825416,13.662001122896951,0.0,147.29409824549086,4.171,4.492879643460529,0.0,25.03480379411128,0.9707400443925686,1.5743390240208093
217,2010-08-06,10.61964909841898,7.920522464783632,18.83374674128919,3.8785361614081024,68.71003188329361,3.918,4.401901200910459,0.0,24.889939922428574,0.9700202197860952,2.9252934504308823
218,2010-08-07,14.470462857184575,11.29158625571334,18.107027365121724,0.5300850745100057,132.4145076742394,3.49,4.322156183366389,0.0,24.766178602482867,0.9693801019051356,2.111574217447374
219,2010-08-08,13.25806239156485,8.992148677723575,16.109751219934456,0.0,165.1050591820824,2.95,4.222013834764955,0.0,24.3551406592058,0.967689826287684,1.869936550396352
220,2010-08-09,13.292925218280937,10.80866282870912,15.874319955778551,5.7757587952423535,123.74360622867236,5.406,4.175272553328519,0.0,24.465165779481588,0.967637420037357,2.30291142829282
221,2010-08-10,11.553816269213067,8.15610469182543,15.22594859696264,7.805719542711444,167.174375098016,8.027,4.249962406528273,0.0,25.271138943263107,0.9699514784787674,2.5453488549000407
222,2010-08-11,11.635337491900206,9.198989213794372,15.532325988084873,3.298196079346648,113.18466524210277,7.533,4.306920210676004,0.0,25.73402668042359,0.9714301323540308,2.28866662187476
223,2010-08-12,13.059650107049617,10.907131182560832,15.889591133142185,0.0039639269846051,178.15521326756976,6.474,4.234117428263535,0.0,25.628359957691718,0.9709727445393824,1.6020021574780516
224,2010-08-13,12.814875944608673,8.796157881728952,15.53789948018971,0.0,164.9337326724769,4.966,4.134876225269561,0.0,25.244478793223912,0.9694146874015852,1.7062766738238675
225,2010-08-14,11.766059149141425,8.382698062879479,19.78238838772591,0.0,192.7552318544149,3.863,4.040096330514813,0.0,24.764697022490445,0.9674657435975064,2.1215782897599094
226,2010-08-15,12.672580638502676,4.962854510427735,14.096433677868738,0.0,225.37135033723573,3.087,3.950609644233021,0.0,24.25397577931241,0.9653911966756752,1.9330331169931776
227,2010-08-16,10.89952568179258,6.738477893752023,15.432957838895565,13.29636590299848,96.6739757583071,5.096,4.02472557900473,0.0,25.03495642552521,0.967351618184796,2.61926770817892
228,2010-08-17,13.56015047711148,11.383867272608056,15.118269213434392,7.852309660156084,137.97869708494176,7.209,4.29318729069183,0.0,26.221350247741967,0.971462833534887,1.8620459803363023
229,2010-08-18,10.116161712018627,6.022768158425786,16.42912710904735,5.293950576052774,116.01922994182206,5.68,4.4086797112297855,0.0,26.66392292456817,0.9733887960962576,2.731030108192799
230,2010-08-19,11.34167309124592,7.010991116234857,17.90244322709746,2.6561457385375014,154.02765011355248,4.994,4.383398559449397,0.0,26.71987007946812,0.9737274353146924,2.527367772253461
231,2010-08-20,14.598010176113569,10.200659831440824,15.492511474459343,10.13032230449823,131.15951636221783,19.7,4.452339635435194,0.0,26.97044588438096,0.9751045951780783,2.21640331376589
232,2010-08-21,13.73670413852675,11.890481765150843,13.168955348642957,9.621632236085944,139.84478673243026,18.4,4.765649709015584,0.0,27.463051204494587,0.9781355292578224,1.0659047245719335
233,2010-08-22,11.98043793559484,9.840679113654978,11.685207665499922,9.268873883009556,173.8830317713708,25.38,5.122623292131606,0.0,27.78698909041687,0.9807994956350012,1.184973487483037
234,2010-08-23,11.36690395117678,9.894903338399816,13.048530316897075,24.016898482145365,94.50754134270343,45.44,6.6124725696984825,0.0,28.102239693564357,0.9847826349590596,1.492278762358527
235,2010-08-24,10.664187510149455,8.413974430503643,14.692730304031922,8.301816655637797,55.3544700174877,28.96,9.077133181978212,0.0,28.2513950472003,0.9877104241057444,2.031530580333617
236,2010-08-25,9.819114467137211,5.122104605524524,14.917576755005824,0.0,113.9359968444552,11.82,8.805751647558479,0.0,28.111165191746,0.9875818432541572,1.7565704140332683
237,2010-08-26,10.760647246347617,5.804484830585601,13.857552329576286,0.6039069935874376,160.31680109418437,7.975,7.755404613691969,0.0,27.76892222331596,0.9861875013082384,1.676559065809174
238,2010-08-27,10.16190613541312,5.725238304073538,13.40177588504459,2.636752836294955,149.5351373107244,6.501,6.922126505806755,0.0,27.59725345402719,0.9855176083645774,2.005379755078561
239,2010-08-28,10.462250180360352,7.765350321298522,12.382754172017025,5.908566821808226,95.84203759761384,7.65,6.60624242880619,0.0,27.661216119182964,0.9859615384258564,1.6521590504012085
240,2010-08-29,9.769140311335864,7.838786799168467,13.614519499446018,2.243675276088817,153.01258520812704,7.392,6.465562642260752,0.0,27.728875991178747,0.9864287510125468,1.690913671012177
241,2010-08-30,8.997480315691002,3.3635151644477985,15.544916343737096,0.0,190.78301158420163,5.789,5.9186285746761,0.0,27.544018328227583,0.9856996479393184,1.796858773431529
242,2010-08-31,9.198624804144028,3.4611726480900407,16.328285313812714,0.0,142.8632028189014,4.435,5.582548126550916,0.0,27.129270216730628,0.9840147068104902,1.723207657342804
243,2010-09-01,10.701800678094536,4.835032611715655,19.24564801781973,0.0,96.99599847061842,3.567,5.375814856081426,0.0,26.673843116485138,0.9821645049261132,1.9015981406861056
244,2010-09-02,12.685741030689906,6.913187048049366,19.192218555820386,0.0,193.11877111493536,2.922,5.2031533574928615,0.0,26.201043981014745,0.9802436534702996,1.8558133337574716
245,2010-09-03,12.863740138925204,7.4358605739047,18.91469976679608,0.0,171.8081868078058,2.474,5.04205031901911,0.0,25.743125584720943,0.978383393799418,1.782367073767207
246,2010-09-04,13.513966328576617,8.024777891717408,19.119749736531755,0.0,114.80385488601988,2.146,4.891559526756002,0.0,25.29657952686548,0.9765691558874235,1.7672361248383222
247,2010-09-05,14.793089538519224,11.00281393483954,16.732653417921608,0.0,95.19864484944146,1.897,4.750816106589683,0.0,24.90832198889465,0.9749913267770808,1.308679770723653
248,2010-09-06,14.465522984532903,11.910668613569914,15.319466776133678,4.528622078999605,95.87044892982514,1.666,4.669564985570513,0.0,24.983027043111207,0.9749306225732698,1.4574893052130495
249,2010-09-07,11.697266860262376,10.995795543798389,19.26882574233176,23.18465199963391,66.48480628345924,8.05,5.090237668387064,0.0,26.54440450428064,0.9798117268746088,2.0519945025671613
250,2010-09-08,12.86176254188554,9.296177663564915,18.07013419225344,0.0,155.64681341375035,6.373,5.707348988224482,0.0,27.20645458014444,0.982495113887088,1.5496845819078626
251,2010-09-09,12.285095301324658,8.359662461678244,15.746209403019328,0.0,117.3315111170347,5.125,5.463203503066722,0.0,26.870813208453264,0.9811311736488182,1.295618820135491
252,2010-09-10,12.029337232158934,8.146805963263835,14.858836040243148,7.158257044599324,110.5353373318417,8.626,5.4081985950554206,0.0,26.920417475436967,0.98133363812903,1.790374815423723
253,2010-09-11,11.975254855099648,9.302878743500203,15.175776468370223,9.426411326748877,101.49941642564468,14.27,5.679286351373978,0.0,27.350481880820105,0.9833391359130076,1.6530316296771823
254,2010-09-12,12.294161796889956,8.954776531689221,15.96909888666863,6.787454903952527,108.7698832145954,24.91,6.194777005938511,0.0,27.645734379926637,0.9850218154810504,1.7959423227679077
255,2010-09-13,12.532759298688948,10.063218001142593,13.85641855053731,31.25822707572043,18.42212644771972,188.8,8.838390039715662,0.0,28.06754506565873,0.9886475610065294,1.3105246491375
256,2010-09-14,10.436416276835516,10.125953051960783,13.263849370988735,21.964318063012428,95.07747420203414,87.51,13.959909598597475,0.0,28.29640402500544,0.9922244471683352,1.0971244533815825
257,2010-09-15,9.375523255929531,5.785840467290777,12.883978459878028,16.81204169891576,114.00358707570513,58.74,16.938231225519097,0.0,28.343008813245778,0.9939355415062082,1.559187751281207
258,2010-09-16,9.582131227782588,7.893886519059718,11.617171384707042,2.291211622486825,103.1238358678185,15.21,17.198567785283235,0.0,28.34648205478488,0.9945157895685768,1.0919701678276053
259,2010-09-17,8.773362435242449,6.0773797617597145,13.032029440450929,0.0,104.56184359303754,8.668,15.192471636314808,0.0,28.247768619365576,0.9941514896733522,1.0678087881741571
260,2010-09-18,9.253387646390932,6.217547880796336,11.20090518081781,7.923543681846967,71.88802469828894,7.322,13.930906396395166,0.0,28.16958963074729,0.9939810609668046,1.245833689933734
261,2010-09-19,9.190341654372924,7.164785665142177,14.903924141585216,12.582231576064444,59.49197088830081,20.63,14.366615960947485,0.0,28.245963115324077,0.9947062974031288,1.517268872444126
262,2010-09-20,12.240276796781211,8.790351895461272,15.949369805698508,8.552024301890789,112.2284288631372,27.45,15.024362163519273,0.0,28.29472284699685,0.9953173631542752,1.600488919731135
263,2010-09-21,11.998641315642706,9.245684575888856,13.729722051467162,0.0,63.28813458912604,11.91,14.183428313889843,0.0,28.238502774430465,0.9952344039191612,0.9277927282914648
264,2010-09-22,12.771908160912597,11.046439927974175,13.341106103318747,16.8585494632211,33.85254068454776,13.7,14.134569077164942,0.0,28.22135133799226,0.995424992450147,0.9007999846337847
265,2010-09-23,9.75649752084527,8.878004590967961,10.948731409010444,6.056771261363277,46.57626917825208,13.51,15.39351131167684,0.0,28.28785662711591,0.996049184672082,0.7518719922401794
266,2010-09-24,7.114182593175587,4.615080988052681,9.972397052673838,0.0,105.71876191050544,8.004,14.296942039145415,0.0,28.24298496666169,0.9959505505025305,0.8206023047866605
267,2010-09-25,5.751640994046545,1.8620620906130223,12.134342106498917,0.0,96.48452625456189,6.282,12.551181611774512,0.0,28.05032630106481,0.995168339426549,0.9343212156578652
268,2010-09-26,4.902725383390937,-0.965220645794773,11.98333280748562,0.0,144.00000000000003,4.813,11.04420484622098,0.0,27.80799188163441,0.9941837289651372,0.9938247138456422
269,2010-09-27,5.853953921735442,1.068024501979203,12.10694084620822,0.0,97.26790221110518,3.915,9.751321671682753,0.0,27.56483482990061,0.9931957458344344,0.9380334737625547
270,2010-09-28,7.891578904015149,4.3598123261077575,11.714191809407152,7.815945131281142,59.87944469566569,4.636,9.26013145904582,0.0,27.588128895736407,0.9931480714494452,1.2120927539954598
271,2010-09-29,10.353158132750275,9.791220417223816,12.633385066011384,21.46808440317112,45.43279468842703,22.52,11.290402245552984,0.0,27.98743830816929,0.9946628109330972,0.8201827349310759
272,2010-09-30,8.130579702930302,4.3802129829212415,12.911398509043943,0.0,83.52106861018565,11.08,13.02038186903632,0.0,28.087330291642125,0.995221652485847,0.9522371711863696
273,2010-10-01,10.302991913601083,7.071146622056455,11.95608824025762,13.367275085947176,17.21850606926368,23.7,12.843146568607692,0.0,28.099426779538938,0.995365984611905,1.0236107113166333
274,2010-10-02,8.230376869986593,4.866713032892717,12.89230027856668,10.604456584398228,62.48983800016235,32.99,14.219574108830288,0.0,28.22126777718938,0.9961165724894536,1.1925882360925977
275,2010-10-03,10.05815978442448,7.960214845311722,13.067072522482768,8.550401273744136,57.11024245000065,36.66,14.79605819094745,0.0,28.276034716993934,0.9965810073622506,0.99956634220219
276,2010-10-04,9.704320161931625,5.292729536627254,12.609729143252949,10.247780068584746,85.56285998454342,23.33,15.1931678447641,0.0,28.3103600288054,0.9969688134635764,1.1569112210907522
277,2010-10-05,10.375366519366066,7.758770643619003,12.07705897540494,4.518996215443767,96.24535181723172,17.59,15.174414112625785,0.0,28.32808770818139,0.9972238838249448,0.8984736124888265
278,2010-10-06,9.551903624555749,5.91958654804436,14.188513843772588,7.063869742665026,70.70513963224539,13.6,14.612444781979512,0.0,28.337891078479988,0.9973988566062492,1.1787114385134083
279,2010-10-07,10.240139792485046,5.837766510435101,15.606958979255564,3.8154892702175576,98.9209776116262,11.48,14.066170168221449,0.0,28.344492656168107,0.9975344519969508,1.288058327051077
280,2010-10-08,10.61922183885153,6.223083544624268,14.895623740114535,0.0,60.0,8.467,12.773286356995207,0.0,28.265099820069373,0.9972398837692418,0.8609272241370495
281,2010-10-09,10.203956738903043,9.246544171326,12.894712909216402,0.0,47.97976762197913,6.853,11.29449340795498,0.0,28.10341791598429,0.9965828270506686,0.5085782889468502
282,2010-10-10,9.076916332501762,7.555689257446377,12.328001294054747,0.0,42.86603550195701,5.33,10.01784754514554,0.0,27.97064340284516,0.9960437669953528,0.5470594740616315
283,2010-10-11,7.517540357126992,3.934512181513239,9.708577439417802,0.0,89.28813458912606,4.25,8.92085385159689,0.0,27.83166404234077,0.9954792877488272,0.5576512632764054
284,2010-10-12,5.266178238070429,2.2489530237020348,9.362211875287764,0.0,89.6940072469314,3.541,7.977320985977845,0.0,27.692132356502405,0.9949120974202494,0.5520266539732084
285,2010-10-13,6.41419105737068,4.381824677466405,11.03222177764916,0.0,35.28327087250631,3.098,7.17949783519455,0.0,27.55396652235436,0.9943504786510944,0.5467735078990286
286,2010-10-14,7.249548891729292,4.070791709713261,10.806079643040224,0.0,47.54010870127341,2.736,6.697024171364434,0.0,27.414964846234263,0.993785813848326,0.5583897683618217
287,2010-10-15,8.382708033507763,6.6362910178410655,10.387635755744885,2.2746587289176103,48.87436895312452,2.524,6.517344990018869,0.0,27.38342442761955,0.9936016094012572,0.6295597425505907
288,2010-10-16,5.165077593637675,1.1972150477783765,9.743634601086416,0.0,64.24705686712987,2.275,6.393202275550867,0.0,27.37209062345485,0.9935043231411208,0.6012509456360752
289,2010-10-17,4.968493230558945,1.4936859912567029,9.921766479218787,4.193967007444204,38.32281991291215,3.3,6.310616637993558,0.0,27.398529824373178,0.9934850014934846,0.7902782878263327
290,2010-10-18,6.339699821165939,5.345320500689366,6.39481471267787,7.278980232266311,21.45678441095513,6.334,6.501772739445435,0.0,27.63390513208906,0.994169285441875,0.2882116986363961
291,2010-10-19,3.705331935200153,1.695476484597225,6.237180701596729,0.0,32.52662885153624,5.886,6.649551059019662,0.0,27.730742819435243,0.9944537806581992,0.4035134157923017
292,2010-10-20,1.277650813699782,-2.615485019407241,8.687276928982916,4.800979210185652,72.16612078634932,4.957,6.52802590489857,0.4477066380624068,27.748332645452383,0.9944844595720512,0.7159718759393794
293,2010-10-21,3.801513387166671,-0.2022330102030413,7.069480227175909,19.21232063313427,38.414782027507385,29.5,8.14160410754665,0.0765601945007602,28.03739177739446,0.9956234429491656,0.6370385457505332
294,2010-10-22,5.923988863911552,3.938734614855776,7.685102457477828,35.87016539398753,32.60993811053232,123.6,13.99419464949534,0.0,28.28971842128549,0.997236314460388,0.4916301054844033
295,2010-10-23,5.225907153712827,3.245363413806538,6.558195682131563,0.929961097682378,61.61095450203818,27.64,17.884301516467637,0.0,28.34288705002686,0.9978857579389888,0.4386615030206735
296,2010-10-24,2.670079793600863,-1.0763067074183204,7.9122121713272096,0.0,87.79289322170881,10.91,15.83242975111751,0.0,28.30887100248396,0.9977522651442364,0.4728738978015659
297,2010-10-25,2.424598170867662,-3.609921617865553,12.05851192819384,0.0,50.08688637205409,9.875,13.93261927332776,0.0,28.19598831996025,0.9972932602563356,0.5392016357473047
298,2010-10-26,6.694198581327938,1.210702089654864,10.353782524504966,23.344354149042044,16.126647438381344,54.12,14.86549385593709,0.0,28.23597850858611,0.9975540079635536,0.7224380392036729
299,2010-10-27,9.022266388195236,7.04621869125323,12.424037423607995,25.39462551871544,36.35525805064648,112.0,19.492596901976416,0.0,28.333823488329315,0.9983052504516344,0.5928238013370473
300,2010-10-28,9.495848617040629,4.987732879415999,11.111274446643415,26.78465540471311,20.58970573251144,115.1,24.13155598744686,0.0,28.36172422591891,0.9987921464123524,0.6280107272118345
301,2010-10-29,9.451926259647504,7.759615592428243,10.339654609586,41.937056320771504,17.018628003992674,141.8,30.261555812737228,0.0,28.3695206288321,0.999181531322568,0.3974489159881706
302,2010-10-30,6.354957783179374,4.937003661799359,7.234335813715946,11.55016601978429,44.00000000000001,66.24,34.472548032115746,0.0,28.37080585121413,0.999375478477692,0.3272857275149349
303,2010-10-31,5.079919644458946,1.8772352323193595,8.444795180672733,0.0,56.30258753489127,23.01,31.88100242423701,0.0,28.346098640632952,0.9993059472190404,0.3927293787951393
304,2010-11-01,5.146943477325977,0.6691821116857575,8.623996261807786,20.683694742661643,39.67300502886042,48.37,30.15643138456633,0.0,28.335141142467748,0.9992746239448224,0.548621711254654
305,2010-11-02,6.246734001213649,3.1425967537257984,6.800925855868706,22.30278851070956,33.49625775892311,95.32,32.19442885762738,0.0,28.359716720235973,0.999443882962446,0.3814720544475149
306,2010-11-03,5.513328474895332,3.594169506689102,8.265683398014993,8.244537251225442,16.126647438381344,39.84,32.67179095881572,0.0,28.36626032317668,0.9995283352689186,0.4075604708433546
307,2010-11-04,6.519063571427077,3.3144592126265904,7.461716700377865,12.191703155377189,21.0,42.59,31.246817626649204,0.0,28.368245617403865,0.9995731389767571,0.3913681513083674
308,2010-11-05,5.742707559970993,4.601761769570856,4.760237594844522,9.525379701581569,13.806329775968168,39.48,30.33937569078738,0.0,28.369501823072003,0.9996144045345672,0.0718468134904429
309,2010-11-06,2.0366098435833897,-1.5470497635116789,3.745871875469255,0.1925000421338421,34.268305636656606,15.46,28.136289563689072,0.0205335137457433,28.35938845384955,0.9995870092284136,0.291920199235418
310,2010-11-07,0.1580131773463026,-3.60895559532212,4.6904638917558605,11.426264920292356,43.134980889548864,25.49,25.16716063112649,3.631492738659841,28.34682220567004,0.9995355024023258,0.3797048901160401
311,2010-11-08,1.7967318019717802,-1.03963008055049,4.663578705846463,28.13030636959484,25.0,58.97,25.232349410448037,10.497931580182712,28.35849954453436,0.999604721311002,0.3363723927999215
312,2010-11-09,3.0974259842000285,2.095156945535524,5.113711413855,0.0,24.23484862189796,27.46,26.11993530987326,11.766420333319298,28.357402216207344,0.9996256212857796,0.2157855583109118
313,2010-11-10,1.1803139374437006,-3.056534415561073,6.8070790465826025,4.2904668319308925,43.765764344056464,18.9,23.76037776156412,10.716868172675552,28.348224023128715,0.9995909321217948,0.4070541146217136
314,2010-11-11,2.415300295398829,-1.962693034510016,7.342452872207731,47.1808456854004,18.717157536477224,133.0,27.17165441373076,10.321956180377104,28.36398868191058,0.999698923980418,0.4117975662744927
315,2010-11-12,4.718915881986954,2.680097780676014,4.035842097998468,17.507331890791104,28.018628003992674,82.76,34.67873063859715,5.980251994338903,28.37028283941152,0.9997914913396196,0.1723428188505873
316,2010-11-13,4.248705877174778,2.2286354002551554,3.6088587069180487,9.59601780040842,17.751815499712627,55.89,35.434021830457475,2.837954932754378,28.370814464239928,0.9998197948797584,0.1659999440293796
317,2010-11-14,1.83189156049428,-0.5451596486508653,3.702384955672045,0.5844243334132633,34.0400613304903,19.46,33.14186992551494,1.5450389731776009,28.36580959096592,0.9998073657223104,0.2259681149265082
318,2010-11-15,-0.1513210596431765,-3.907877249844744,6.181371653698792,3.4532411684948725,40.61827156169984,11.19,29.203054383033475,2.896940644205092,28.35802180675369,0.9997749996915524,0.3412055522723285
319,2010-11-16,2.6743102019626432,-1.2155828512803697,6.216012444281112,0.3848635912251727,19.355661476197923,9.143,26.035880872876007,2.8344035153884573,28.35229875505727,0.999752302011524,0.2977270428402504
320,2010-11-17,4.088770054853248,1.5299670876761262,8.604636256112219,9.312432348048006,22.000000000000004,19.83,24.707969334699357,0.5022460506149624,28.34991105506988,0.9997383815611828,0.3379878315748695
321,2010-11-18,4.572023748717118,2.9674982296256247,7.084111217589039,8.629978377079514,28.89241178243781,23.55,24.50249368072229,0.0004881904639802,28.358211669617493,0.9997718719507308,0.2579103439285784
322,2010-11-19,5.586913183099181,3.965013911436769,5.787424034508617,0.0,38.11429331756364,14.25,23.024580928162937,0.0,28.35687301538541,0.9997682433589604,0.1553288063202413
323,2010-11-20,3.596572713126408,2.599096274846839,4.548436828332109,0.0,14.39998141315489,9.099,20.3870403960876,0.0,28.3402019635704,0.9996998844891866,0.1176012564729763
324,2010-11-21,1.9307858599236336,-0.0168588338511849,5.372800135047032,0.0,28.000000000000004,7.368,18.10902801221435,0.0,28.30886699905133,0.9995719174992383,0.165553355579992
325,2010-11-22,2.764589872672066,0.5483487731211216,3.603494076785953,0.0,18.61419671699898,6.126,16.154172066906188,0.0,28.27250568714462,0.9994239498627931,0.1264943252182924
326,2010-11-23,1.3409884904729426,-0.7992710545280751,2.1928954514597985,0.0,24.5037422410769,4.973,14.47484189568338,0.0,28.2423568485822,0.9993012786583092,0.1132253345939553
327,2010-11-24,-0.0455307299300893,-1.600912482743709,1.0129518538009787,0.0,16.3538039714797,4.046,13.0305915344355,0.0,28.21591589391971,0.9991937171608858,0.0968493441678557
328,2010-11-25,-1.0672881468355224,-3.021415429566525,0.8444780368529257,0.0,20.503154258554563,3.269,11.787051813678795,0.0,28.19012622222849,0.9990888613352192,0.1086297621590453
329,2010-11-26,-1.7047390057353438,-3.252007075559239,-0.0694420679762698,3.74201919304792,27.84639110645848,2.832,10.715077200508974,1.6714128768906218,28.17609172338074,0.9990318349009074,0.1377483161702506
330,2010-11-27,-2.799937852903744,-6.692860015280914,0.1953120453090559,0.0,14.234848621897957,2.386,9.794363591635625,3.326066703139585,28.17176840381368,0.9990141441248138,0.1636128880011328
331,2010-11-28,-3.3616740821856776,-7.458473963297571,0.0343417476873363,0.0,19.461975860688444,2.376,9.084924668014628,3.334304512720903,28.15266153511468,0.9989360214365476,0.1324050674741415
332,2010-11-29,-3.2892374333410537,-5.554713498066582,-0.5594779046030446,0.0,21.24866124115807,2.233,8.647736364586557,3.342133682817259,28.12692705025314,0.9988311180179784,0.0999927705749154
333,2010-11-30,-2.828059371752933,-6.269729673629174,-1.0810672090562234,0.0,18.15360889354153,1.742,8.395355365958512,3.342133682817259,28.10174850367055,0.9987287503862788,0.1023476212376789
334,2010-12-01,-4.219237727871955,-6.073272757394718,-1.7114222824716967,0.0,24.153608893541527,1.636,8.18913282318765,3.342133682817259,28.07827931920821,0.9986333024894418,0.0840543108385745
335,2010-12-02,-6.367140342572676,-8.724095816121414,1.883860524791659,0.0,29.30676259311871,1.537,7.995671635605977,3.342133682817259,28.05418903800938,0.998535349545578,0.1082276055920796
336,2010-12-03,-5.143516425158257,-11.493570911266437,2.2067686706781235,2.981364197313084,15.0,1.915,7.813357417853237,4.713424986752592,28.03544647557652,0.9984584973550128,0.1783531228598135
337,2010-12-04,-1.1206879033235355,-4.8284108997678015,2.07206070009707,0.0,11.001016391505866,1.949,7.641302582303023,6.028676763788119,28.02128479023487,0.998399678523158,0.142228413664457
338,2010-12-05,-1.580417143534397,-3.34882115233342,1.4428127273712754,0.0,19.0,1.661,7.478695315964384,6.028676763788119,27.998250372903087,0.9983054935252158,0.0997435826546814
339,2010-12-06,-4.172753548841635,-6.151094511195764,-5.216953239897604,0.0,22.981371996007333,1.611,7.32479291737799,6.028676763788119,27.981413200448525,0.9982370190141122,0.0356368826185842
340,2010-12-07,-5.360270980870518,-7.29710640121079,3.692377557483626,0.0,23.912644160458687,1.421,7.178915734305318,6.028676763788119,27.96312349533541,0.998162728430636,0.111623246033788
341,2010-12-08,-2.0240216735123955,-8.569326547211952,6.4630588647597005,0.0,26.306762593118712,1.537,7.04044164666891,6.028676763788119,27.928767046110515,0.9980230949978685,0.1628852504273969
342,2010-12-09,-0.0431843704327426,-6.258649428091786,6.793338712142264,5.409393458620095,11.407673501954491,5.158,6.908801044468053,8.655610213487446,27.90292593714977,0.9979174200879564,0.2310399519673103
343,2010-12-10,4.928644006617363,1.2431199252745284,7.4306221201805185,3.803814802209188,0.0,24.41,7.347189081940442,4.388973848741961,28.06238818002696,0.9982953380704104,0.2017635048853387
344,2010-12-11,3.892959313813871,3.2530701982863848,3.0715151600905304,0.0,12.13452569558451,12.78,7.844349675930186,3.970024484464411e-05,28.153263940719096,0.9985338463785708,0.0037517288822004
345,2010-12-12,1.4806204291961549,-1.0264662518019927,-0.0102805688275717,0.0,14.998395625971796,7.802,7.656576673095119,0.0,28.150424909882982,0.9985220564088404,0.0628482946976875
346,2010-12-13,-2.180306317719544,-2.8717766955698547,3.1481830259655026,0.0,11.871566438462516,5.797,7.477534031072081,0.0,28.13781603484628,0.9984702354652956,0.1068159400780871
347,2010-12-14,-0.5460640716183741,-4.247617721573487,9.12548227725799,0.0,13.330917361020363,4.453,7.308735179280394,0.0,28.107934856472436,0.9983485151926283,0.1600494155883332
348,2010-12-15,1.1366641435826983,-1.9570404612188816,2.159976743507998,3.4327967597326845,9.45771725422178,4.776,7.233787244638973,0.3462607052215558,28.10451756535461,0.9983115282901514,0.1326295508234426
349,2010-12-16,-1.2082329356886778,-3.093928973032996,-1.823885659058542,3.448295691606812,14.38904549796182,6.346,7.213158207126768,2.268911936072417,28.11979763355282,0.998351643096844,0.0658155293895597
350,2010-12-17,-4.481851088344408,-5.922700368128205,-3.4469883544401694,0.0,19.0,4.559,7.056712534601373,3.77948062717936,28.116204683968792,0.9983366821866216,0.0653698606643578
351,2010-12-18,-6.809764935922536,-9.418163084239628,-3.382951654700341,0.0,10.50315425855456,3.444,6.908736001398119,3.77948062717936,28.107033985688872,0.9982989484652248,0.0751032417985304
352,2010-12-19,-6.935678056902679,-10.76985573934492,-5.2492842957625125,0.0,18.65735113461843,2.606,6.768586680145472,3.77948062717936,28.09309937821585,0.9982419891052892,0.0650072083124171
353,2010-12-20,-8.117081022934263,-9.28627226301066,-5.711297870726961,0.0,15.153608893541527,1.999,6.635655791177449,3.77948062717936,28.079829757093847,0.9981879015979545,0.0456386537105139
354,2010-12-21,-8.453024698262976,-10.305317690168389,-5.628324964783481,0.0,20.55124877604933,1.59,6.50938598852974,3.77948062717936,28.067883853870725,0.9981393380004432,0.0498565574614138
355,2010-12-22,-7.456396589032374,-9.244460368551437,-2.564497994948321,0.0,23.375490428667355,1.445,6.389266877405011,3.77948062717936,28.053295969766904,0.9980800707024036,0.066541190880087
356,2010-12-23,-7.237639680897739,-9.4557135506805,-0.0491362995557738,0.0,24.57533633498544,1.335,6.274830932209288,3.77948062717936,28.034818668612058,0.9980049293246748,0.0808557896598805
357,2010-12-24,-6.00080405865556,-10.414811736887287,-0.2298577025740371,0.0,25.134980889548856,1.376,6.165649778464964,3.77948062717936,28.012893462259974,0.9979157679038866,0.0939447481843199
358,2010-12-25,-5.184113013795738,-8.682296338150472,-0.1493846108877944,2.4272030295940565,15.114293317563638,1.439,6.061330805352828,4.929544917153778,27.998369176362942,0.9978563783040808,0.1266824416330289
359,2010-12-26,-3.360538429470993,-5.575236373062517,1.1202446932457362,4.876756724057756,0.8468463004228175,1.479,5.961514078750358,8.551291258572693,27.99326669716682,0.9978349403921296,0.1293179385031361
360,2010-12-27,-0.1842725132805304,-3.1085962839440247,3.064651539214465,5.473910418563023,1.9989836084941364,2.462,5.865869527449013,13.61969878094754,27.987626534550195,0.9978112399676732,0.15274342497182
361,2010-12-28,0.983807022760932,0.7372750035682124,3.931940171013443,2.631839801223568,2.569876780042009,4.591,5.832475999440636,16.509990798264745,28.002514849445618,0.9978447079691128,0.1173981536652761
362,2010-12-29,2.651057594141517,1.620155485136353,4.734838597433018,0.0,12.0813921831765,6.736,5.923510226400229,15.276094066149737,28.04122390265645,0.997943932817801,0.1116380766685918
363,2010-12-30,3.565759920802192,1.6916883228334898,7.87539961248957,0.0,19.15033204464657,7.571,6.086047621701733,11.783214160635158,28.076534874432056,0.9980241772977408,0.1409731283060212
364,2010-12-31,4.739941981428066,0.8564110591248033,3.739027799815549,1.3897350180897858,11.6368995656925,7.602,6.502308189068368,5.213151054444409,28.154197829028966,0.9982620536719856,0.1373422528228462


==> expres/river_texdata/3_6934460_2010.csv <==
t,time,tavg,tmin,tmax,prec,rad,Qobs,QsimGlobal,snowpackGlobal,SWC005Global,SMGlobal,ETGlobal
0,2010-01-01,-5.0165210897234624,-7.06982568492223,-3.662397310463584,0.0,11.107754241030303,2.392,3.688160494752564,0.000505163474999,26.00450286894697,0.9977817466114336,0.0597741381800989
1,2010-01-02,-5.160295767867976,-7.641158127715994,-3.3739970328242546,0.0,23.48847055106529,2.042,3.5890280529443856,0.001240383989798,25.98640426681613,0.997712463070266,0.0668230591966286
2,2010-01-03,-4.188742179084122,-9.63957003089964,-2.093383439066722,0.0,28.133440250318568,1.985,3.4960106744824624,0.001240383989798,25.962980236250058,0.997622672611052,0.0969805979932494
3,2010-01-04,-2.555272084107758,-5.301994518862311,0.5397189974250918,0.4414257685632763,17.98194702088112,1.969,3.408621166619957,0.1905625517136981,25.941035915613185,0.9975396088212888,0.1183866908957844
4,2010-01-05,-1.8731694794037024,-3.089093667257464,-1.5827969926668122,3.0297433888319705,9.161501048661746,2.021,3.326413071009475,1.8699356474874311,25.933208601298915,0.997510790849125,0.0768811132180849
5,2010-01-06,-4.844276980134974,-5.511276862631707,-3.903098143339137,0.0,17.78483534158488,2.137,3.2489771982141846,3.293275471527003,25.93240314126165,0.9975076940468564,0.0618687272772673
6,2010-01-07,-6.200246718950378,-7.8183617615652095,-4.649683944625983,0.0,14.64554215733859,2.158,3.175938461186893,3.293275471527003,25.927377077155143,0.9974884212291945,0.0702179137650989
7,2010-01-08,-7.223909205506699,-8.593112485537945,-5.462680474537946,0.0,24.158544097411,2.115,3.1069529815638925,3.293275471527003,25.91734667214752,0.997450016656942,0.0579146389678362
8,2010-01-09,-6.195665330774024,-10.840790730947385,-2.8812764978492096,0.0,16.05090922224574,1.977,3.0417054449411616,3.293275471527003,25.898805944105163,0.997378981177592,0.0948133455187567
9,2010-01-10,-4.213502033706689,-5.4660126785074885,-1.6497922789735977,0.0,15.459910788404343,2.187,2.979906683412049,3.293275471527003,25.874621784328827,0.9972862429550567,0.0767744014288762
10,2010-01-11,-3.06999712322028,-3.457604431790679,-0.7971874860937302,0.0,17.658559372971023,2.299,2.92129146556746,3.293275471527003,25.853325398308964,0.9972045494373674,0.0709339551663054
11,2010-01-12,-2.0885663918620785,-3.549846503877192,-0.525387411080198,0.0,13.03953202907036,2.137,2.865616475908847,3.293275471527003,25.83133155501046,0.997120220271616,0.0819454296790032
12,2010-01-13,-1.621570849488888,-4.17828726891237,-0.3072429800705341,0.0,16.538807315225714,1.933,2.8126584672168407,3.293275471527003,25.80552723803839,0.9970212951288672,0.097452289562362
13,2010-01-14,-1.4087483397218072,-2.3556325500810376,-0.7338698847795633,0.0,12.928855869213065,2.104,2.7622125708683263,3.293275471527003,25.78194954420868,0.996930955432731,0.0652096978582622
14,2010-01-15,-1.3712391791291418,-1.4325094981864903,-0.5547171083175846,0.0,12.34073118874436,2.118,2.7140907514151587,3.293275471527003,25.76532688618346,0.9968673424173112,0.0494931319839301
15,2010-01-16,-0.8922350545139218,-0.7997583922368907,-0.8815300153320194,0.0,0.965430947032679,2.101,2.668120392940274,3.293275471527003,25.75799856427605,0.9968393008977252,0.0
16,2010-01-17,-1.8669970411358403,-2.4664344098920465,-0.4865013208979875,0.0,11.858768892303203,2.142,2.6241430058023165,3.293275471527003,25.74753561582903,0.9967991201603356,0.0745764180842763
17,2010-01-18,-1.8361151187526736,-2.2569089555710784,0.1862670659314042,0.0,15.85597947237181,2.168,2.5820130433778163,3.293275471527003,25.724617023493323,0.9967112098762394,0.0847337027887418
18,2010-01-19,-0.8672625891777184,-2.103306257188271,0.9761233608482256,0.0,5.957415631874016,2.178,2.5415968193191927,3.293275471527003,25.697592437013583,0.9966077061862644,0.1029718355766457
19,2010-01-20,-0.4905327074456418,-0.0573027069686472,0.4134305421699407,0.0,15.042026178566683,2.17,2.502771516675373,3.293275471527003,25.67622110853098,0.9965257887985384,0.0437655887110241
20,2010-01-21,-1.1108013090381643,-1.9565172897745544,-0.5892328421759426,0.0,21.302408268660525,2.165,2.4654242809769755,3.293275471527003,25.65979917631903,0.9964627406443232,0.0709957673642076
21,2010-01-22,-1.8124545678889217,-3.033142995556053,-1.6107617621358106,0.0,21.98194702088112,2.16,2.429451390076275,3.293275471527003,25.63940046190552,0.9963845009152128,0.0705396456746239
22,2010-01-23,-2.249048862760948,-2.644078055345472,-1.579490465721857,0.0,23.69856015050605,2.155,2.394757494159688,3.293275471527003,25.620466217564765,0.9963118862717832,0.0605725935192162
23,2010-01-24,-3.675086587471947,-4.230310908332746,-2.27592121015702,0.0,15.448102681758446,2.171,2.3612549199225863,3.293275471527003,25.600734014336428,0.9962362763082208,0.076606131059288
24,2010-01-25,-5.153654302503528,-7.198273129638754,-3.323305571206461,0.0,37.77987236548183,2.14,2.3288630334179854,3.293275471527003,25.57541250845477,0.9961392872999004,0.0994155600858998
25,2010-01-26,-5.764421235632881,-9.86826292297996,-0.6725778811099956,0.0,39.02227596581725,2.159,2.2975076565663923,3.293275471527003,25.53963794262085,0.9960022407548992,0.1497566217744907
26,2010-01-27,-1.2246013245892209,-6.176101577999742,3.622211786204129,3.66951921068515,16.0,2.082,2.267120532748115,4.94470644910594,25.51748495293505,0.9959173860543702,0.3212595062550801
27,2010-01-28,0.484396760120421,-0.9686582032611256,2.591063349659541,0.0,26.11692417647013,2.459,2.241872732732052,6.447587054371224,25.513624758107284,0.995897322147432,0.1847617803371625
28,2010-01-29,-2.7179429283327403,-4.7084731099225134,0.6035572414513882,0.0,15.468945080808716,2.301,2.2196510346886216,6.331667316693576,25.484747343953977,0.9957809494811878,0.1550148208953486
29,2010-01-30,-6.721779906518045,-8.606539428108997,-4.455186774497289,2.580303305754377,32.47696039596738,2.183,2.1912506245508543,7.47753707528398,25.46227211224942,0.9956948443748516,0.1506682160219224
30,2010-01-31,-4.8767325697360775,-5.736965555385571,-1.3055270433821262,2.855219575510607,18.53237184798497,2.09,2.1636376612730084,10.054091121562143,25.46227211224942,0.9956948443748516,0.1861169796480907
31,2010-02-01,-5.840525701666213,-8.166057275536097,-3.375694664374236,1.9943510548048,22.03456905296732,2.079,2.1367636321392607,12.2835870999138,25.46227211224942,0.9956948443748516,0.1835491941528394
32,2010-02-02,-4.235738392735829,-9.46186135825317,-2.0084031851084028,3.896812334305728,17.176597076529873,2.077,2.1105837101485334,15.027589901092629,25.46227211224942,0.9956948443748516,0.2662798757562279
33,2010-02-03,-2.196502701472261,-1.9077311035533788,-0.5098471782787167,0.0,29.65926881125564,2.122,2.085056572150172,16.737402904840867,25.45928901620545,0.9956833532687148,0.1221384159738697
34,2010-02-04,-3.1240888014155828,-6.016588099810055,-1.306881414804835,0.0,36.63808503173923,2.038,2.060144111648072,16.737402904840867,25.43653352471368,0.995595967400707,0.1747577130233288
35,2010-02-05,-1.5029147774706657,-3.8756696284145367,-0.1173114422242462,0.0,41.64680584694025,2.0,2.0358111755324466,16.737402904840867,25.39214121793908,0.9954258512278088,0.1651540261011991
36,2010-02-06,-1.6418427429711069,-3.622602760457091,-0.3948271371000452,0.0,25.90688869461755,2.015,2.012025322719967,16.737402904840867,25.34588783404226,0.9952487928744204,0.1550151273473163
37,2010-02-07,-3.914058545494566,-4.488617539553271,-2.3896608486660886,0.0,30.43105307419541,2.008,1.9887566028556416,16.737402904840867,25.3073822913565,0.9951013787672776,0.110573478239514
38,2010-02-08,-5.987677470502544,-7.025063867391651,-4.291511248152738,0.0,29.94258252313012,1.996,1.965977353387423,16.737402904840867,25.275614072520053,0.9949797256052748,0.1094818441544242
39,2010-02-09,-4.8161535595087415,-5.869036099692608,-3.972669019158397,0.0,28.704301218846883,1.99,1.9436620134685607,16.737402904840867,25.24494200680613,0.9948622334119712,0.1029151245747951
40,2010-02-10,-3.7753545172440406,-5.453692169252915,-2.5544555729268668,0.0,45.97973005903505,1.984,1.92178695327428,16.737402904840867,25.209995089807435,0.9947282510036528,0.1404047907932286
41,2010-02-11,-6.137153847842002,-9.74664404633274,-3.0780527654292684,0.0,58.2389775295028,1.971,1.900330317439584,16.737402904840867,25.163636247107785,0.9945505906766892,0.1820159592806308
42,2010-02-12,-4.910569120000551,-9.548307031522612,-1.0829278325005316,0.0,44.2730313355583,1.961,1.8792718814348652,16.737402904840867,25.104037833971866,0.9943222591496236,0.2322900723743049
43,2010-02-13,-4.474823228549589,-7.391462259008028,-1.5587460708955374,0.0,32.0,1.961,1.8585929197963849,16.737402904840867,25.04100835268281,0.9940807273620332,0.2039183857628477
44,2010-02-14,-4.930859773167039,-8.235655152484618,-1.839752921659716,0.0,27.89333794527053,1.934,1.8382760852204776,16.737402904840867,24.98107616912948,0.9938512732820862,0.211315082325722
45,2010-02-15,-2.6585049798867075,-4.751053607984712,-1.7871799109333344,0.0,42.37530024171168,1.917,1.8183052976142489,16.737402904840867,24.925500607706653,0.993638359879343,0.1728691878460939
46,2010-02-16,-2.627754616897504,-3.689979081217222,-1.2338349684896384,0.0,54.15911655549631,1.914,1.7986656422722125,16.737500896637325,24.87739524859741,0.9934538197845596,0.1609346466445591
47,2010-02-17,-2.137055337079223,-3.4489290382402293,-0.6125807659056404,0.0,37.05684501878456,1.913,1.779343276418481,16.73766575251611,24.82788374021221,0.993263946066459,0.1835753276252137
48,2010-02-18,-1.35618085877523,-3.369303467447424,-0.6451453708614656,4.767011228397758,38.60521321240247,1.948,1.7603253434182464,18.94596176798498,24.80079526856969,0.9931600104131962,0.2868166441927933
49,2010-02-19,-1.6212393400089538,-2.52760607583478,-0.2424638737608875,5.988164760032802,46.86448023106159,2.015,1.74159989402096,24.069045844186995,24.80079526856969,0.9931600104131962,0.2632999144867565
50,2010-02-20,-3.151834777245221,-3.442482134707188,-2.561086062785438,2.299235091049424,38.03744280634,2.09,1.7231558140512702,27.904331309147786,24.80079526856969,0.9931600104131962,0.1522016742523818
51,2010-02-21,-7.331395767043298,-8.047035884215585,-4.8916175584538655,0.6068114393135456,54.904882669765264,2.076,1.7049827580128654,29.12844749675935,24.80079526856969,0.9931600104131962,0.2105865101085134
52,2010-02-22,-4.835831765273663,-7.867622539933441,-2.351514047253094,0.0,42.557177743529415,2.008,1.6870710881152853,29.309762332131736,24.7838330158566,0.9930950180614756,0.2815513873578481
53,2010-02-23,-3.8046588634440415,-5.415459336795903,-1.502031855202769,0.0,75.07273561667249,2.013,1.6694118182748303,29.309762332131736,24.727223263465888,0.9928779822200958,0.2215935886259867
54,2010-02-24,-4.624259351743257,-8.067772209638987,-1.8907555010158088,0.5068649583670869,38.26400821809463,1.943,1.65199656267833,29.340550569542057,24.68661553056845,0.992723535017936,0.3693220938914502
55,2010-02-25,-2.207071952187083,-4.170157583238324,-0.0431551886621285,2.2120512603151234,26.262075351742933,1.995,1.6348174885329183,30.353186318687392,24.67800528764771,0.9926920587346356,0.3916091814658848
56,2010-02-26,0.6854448198572911,-0.2780449816052961,2.6995436187351167,4.071056219688693,48.48066570987347,2.066,1.6868715158276382,31.393905649458137,24.832462730934434,0.9930539881591116,0.4013870116674836
57,2010-02-27,1.5459333673249325,2.540796590154467,1.3419075311329562,1.989389523240492,38.0,2.449,1.82732639064156,30.559149428174315,25.112275074010164,0.9937461438945818,0.0
58,2010-02-28,0.8095751415816476,0.222944195471713,1.107208131078976,4.855439454444821,51.25461822614358,2.647,1.991756957537917,29.8547233714007,25.352679599673543,0.9944135552931462,0.2278679843594066
59,2010-03-01,0.6022644618133298,-0.3614612133038026,1.3464569289605604,0.0,65.24535884960912,2.991,2.106654666945626,29.022905574457987,25.482887468507712,0.9947968188505064,0.2586769026645367
60,2010-03-02,0.3927462280338115,-1.1997202431656069,2.53683379866924,2.0379888467330347,109.56629054783022,2.809,2.1546679235929456,27.90099374832601,25.53381479984997,0.9949530651563367,0.4820358288274269
61,2010-03-03,0.1879081802948135,-1.686198395833711,2.7744068103946344,0.0,122.23493052740892,2.49,2.1935300197155683,26.924356719678567,25.564308544150915,0.99504376130425,0.4037508702857192
62,2010-03-04,-2.5052975818885845,-5.535953951545891,0.7723963671703916,0.0,112.0813906763177,2.342,2.1725384566241077,26.42240342719077,25.485045138456705,0.9947338600713636,0.3710356187805845
63,2010-03-05,-4.638950485017049,-8.541294400629171,-0.7583569964387844,0.8107951590668407,99.79906166620384,2.183,2.1241211274254232,26.74799147995984,25.3981546395112,0.9944052135486798,0.4291654848805923
64,2010-03-06,-4.4012100978275575,-7.833630798937879,-0.1229152029985372,0.0,117.10529658936429,2.124,2.07836398421575,27.06024557620535,25.31815183992232,0.9941050688082024,0.3931745339921618
65,2010-03-07,-2.6769183769264435,-7.230579491186702,2.087152422863728,0.0,92.24675215484152,2.065,2.0350620258694407,27.06024557620535,25.19920538102312,0.9936504974184316,0.4732709655620801
66,2010-03-08,-1.6309766344385337,-3.62836980150388,0.9728630598105898,0.0,109.82061350353872,2.036,1.994026550570813,27.06024557620535,25.07790395977934,0.9931858233834812,0.3645419504344334
67,2010-03-09,-1.438051747889049,-3.242741933211581,0.7447795014119478,0.0,68.32364265681059,1.989,1.9550843873518016,27.06024557620535,24.97498038860166,0.992791954074391,0.3474283258996324
68,2010-03-10,-0.3023138134161403,-2.93882258251207,2.443126205725876,0.0,42.09311130538245,1.983,1.9268825955954336,26.810121769416167,24.88218616588017,0.9924122319805164,0.4414067981080479
69,2010-03-11,1.177453135636067,-0.5075100398597846,3.0245893388246667,0.0,50.78724238461724,2.066,1.9418802670378128,25.64303219771425,24.861169844061116,0.992212272439957,0.3967170282912778
70,2010-03-12,3.2777410965272686,1.6763449245434372,4.328527739709869,0.0,73.03456905296731,2.805,2.039114857017424,22.67185384057968,24.98819987118052,0.9924354456024932,0.3888727634196999
71,2010-03-13,2.5780211276201084,0.3469067718398045,5.814715949602366,0.0,89.71733725810729,3.476,2.1652041552892927,19.061047216337315,25.11548319198025,0.992679604953408,0.5508840133041022
72,2010-03-14,1.9972001328422933,-0.0210278572855012,3.2116484450286475,0.0,106.42935584056488,3.893,2.25323362263458,16.182036636457276,25.165647879803803,0.9927271458033043,0.4202590369794878
73,2010-03-15,1.1769713669848387,-0.821767479072638,3.1742086146145563,0.0,132.85108730892338,3.339,2.307340316539041,13.921491162785143,25.1830680328324,0.9926986770173812,0.4555716687136169
74,2010-03-16,1.481119060470454,-1.854384017996004,3.4367196969314056,0.0,129.8499021312182,2.901,2.345161386759108,11.907794230262397,25.167542550345296,0.992559090268232,0.5412048743708486
75,2010-03-17,4.183135534142503,3.701458044590981,5.806079163055817,0.0,65.9085859282481,3.062,2.4757991574400697,7.920184533426864,25.27170159169193,0.9928355046976938,0.3953842215899253
76,2010-03-18,5.361463054935896,4.086439544237176,7.44775163204466,1.2092747178615886,76.64457771015346,5.435,2.701083976429673,2.01632419004112,25.495644273380503,0.9936614418000872,0.7490432492905806
77,2010-03-19,5.477442409048599,5.228092857325311,6.398026408284928,0.0,68.22854993186603,8.688,2.753843982675059,0.0423514382635903,25.529217185496982,0.9938342367672456,0.3648835785297971
78,2010-03-20,4.590855793397581,5.323192924945739,6.09784826175087,1.561209826803413,63.67588353762593,9.105,2.6999404623802543,0.0,25.510866635098036,0.9937698993937928,0.3754003324552713
79,2010-03-21,4.329497223198952,3.323737102495392,6.943905305184314,0.0,126.00450222977186,7.222,2.652925704090113,0.0,25.47248661377048,0.993628498395748,0.6026065472176033
80,2010-03-22,4.338760852051277,1.833810311746265,6.068964626653527,2.4415304850481188,99.1648764474651,5.723,2.6095017677549746,0.0,25.4306468701419,0.9934650163681984,0.9081324583796764
81,2010-03-23,5.679301428185214,3.520289480504342,6.754121075222485,0.0,111.87437375815855,4.616,2.575467546995908,0.0,25.39833905960872,0.9933409178746035,0.6183213898350499
82,2010-03-24,4.733512012432747,2.319519160499776,7.645892312856256,0.0,87.25450455087595,4.056,2.5051138653442444,0.0,25.217745997260558,0.9926493386990995,0.7220872907282931
83,2010-03-25,7.359561107821993,4.404137975928944,11.777391542273758,0.7296497270161841,114.4291799359948,3.495,2.4407910469384597,0.0,25.03610734551276,0.9919522430919152,1.142474387595101
84,2010-03-26,6.292085835829604,4.949755062066812,8.76752211527588,9.167615280478856,93.86650253850792,3.387,2.570937886066257,0.0,25.2336280650038,0.9925385761023786,1.0036319066319177
85,2010-03-27,5.187380464716108,4.555963264718655,6.977392643845017,0.0,61.82340292347012,5.253,2.7065833084160213,0.0,25.38874151786919,0.9930781903236412,0.5616473396140522
86,2010-03-28,5.137363629306415,3.636179903921234,5.563358380406892,2.046401778691918,69.1622979645275,4.385,2.6568930664856523,0.0,25.352036231284064,0.9929303949630084,0.6972909299964227
87,2010-03-29,4.74443260556301,4.640577212585716,6.597186899781783,0.0,70.95299686513265,3.647,2.6173763126491134,0.0,25.334999130907395,0.9928619416762096,0.513404464134928
88,2010-03-30,4.537700259027116,0.9635359812899882,7.400824854770204,13.125968097653052,117.21846689871788,3.266,2.833596210564527,0.0,25.54632177647929,0.9937093012372872,1.2775178120701074
89,2010-03-31,5.757922989161894,5.822938927724728,8.074619166004965,0.0,54.23326943816249,3.847,3.0640011791794275,0.0,25.673544405708416,0.9943392736379972,0.5898475579588764
90,2010-04-01,3.974952530050104,3.527859700390464,4.909968072728253,5.62296353571675,98.82453357111474,3.67,3.083964391155412,0.0,25.67328762330151,0.9944040811058223,0.5876242038682887
91,2010-04-02,4.743803295512505,4.41996017998225,5.870111097199301,1.9421713725387573,137.37981159100102,3.711,3.160675255173615,0.0,25.755545634264276,0.9948228566957598,0.6469081461441901
92,2010-04-03,5.839159107692882,3.79616049301848,8.536088510918702,0.0,151.46672548840425,3.438,3.09586500904801,0.0,25.684589367957763,0.9945735382063878,0.9046889761787172
93,2010-04-04,4.7719422415451,3.61320878688141,6.159350305339958,6.495722935139082,117.16134469228308,3.05,3.1328946591461557,0.0,25.66183753361041,0.9945436286923708,0.8629464630859949
94,2010-04-05,4.9270321761342935,5.109756465006656,6.804689745372678,2.08868792222459,99.19368560846364,3.163,3.227616443902063,0.0,25.75393279588876,0.9949928458462904,0.7289757532912304
95,2010-04-06,5.841299332333032,4.468553076207258,7.578083581616239,0.0,89.50202130041231,2.879,3.1622510857855866,0.0,25.701098322468063,0.994810845596319,0.772725464094246
96,2010-04-07,7.8619903340907324,7.298425171182977,10.89329706325075,0.0,144.5877240334058,2.73,3.06496794477946,0.0,25.494394168298093,0.9940174804555456,0.8277607410498666
97,2010-04-08,5.817045728841479,4.351278614875397,7.499431102877148,0.0,119.61802602776804,2.567,2.974173908184713,0.0,25.270877910203964,0.9931596573411418,0.7214795026791413
98,2010-04-09,6.950060913427117,4.443442442980724,9.278605158422629,0.0,191.13256487311085,2.453,2.889234457778348,0.0,25.03093239481061,0.9922396841694278,0.948379839310716
99,2010-04-10,6.825765074726556,4.420849770083538,10.683790437844111,0.0,211.7648515515376,2.389,2.809679931413194,0.0,24.737600287185497,0.9911160949421124,1.087481430727428
100,2010-04-11,6.818252602566748,3.639743233117582,10.202810064605504,0.0,146.85767670600234,2.346,2.735079952604412,0.0,24.41808737815011,0.989892639634118,1.1265535451322897
101,2010-04-12,7.0315659449489765,2.2759662938137506,10.9565887225636,0.0,263.1749085008624,2.307,2.6650400896811304,0.0,24.06528791122263,0.9885415503332186,1.3223521238411011
102,2010-04-13,7.536025437034088,2.42595441207715,12.033316261742838,0.0,221.8166746123347,2.276,2.599198802993662,0.0,23.667638986371625,0.9870185685671258,1.4354462489043445
103,2010-04-14,7.0598534531832255,2.488007477058204,11.505065195557538,0.0,236.08544529821253,2.243,2.5372246549930844,0.0,23.261012884135543,0.9854614311614684,1.3798781323579736
104,2010-04-15,6.879019986718695,2.8847497209022657,10.805097586937626,0.0,205.6275878307416,2.211,2.478813760233081,0.0,22.87407389804636,0.983979537253531,1.2986856639851572
105,2010-04-16,7.617053306922486,5.186156493802297,9.063675952075558,0.0,224.46392489353212,2.163,2.4236874543760987,0.0,22.549135344174623,0.9827343806507224,0.9449344586607452
106,2010-04-17,7.750149982848718,5.913640265303385,9.996204263294024,0.0,175.0566205610041,2.145,2.371590163135449,0.0,22.270364735751627,0.9816655765951194,0.9896514469450656
107,2010-04-18,6.704141735048799,5.356304999737263,9.516760923626212,0.0,223.5148341157779,2.128,2.322287453768736,0.0,21.98864123044689,0.9805857312523264,0.9630691355624968
108,2010-04-19,3.946663706796028,1.5312810979330094,6.394569351032265,0.0,225.5914293473119,2.106,2.2755642532707765,0.0,21.71460984495389,0.9795354349734648,0.9362100514101808
109,2010-04-20,3.115277532334457,0.9875777902752384,5.741928377789178,2.4642494804332844,132.24402237262407,2.149,2.2404510017360164,0.0922174065050503,21.687670145518823,0.979222295859248,1.323845797293265
110,2010-04-21,3.882529899311861,3.234236539793584,6.822404003532365,0.0,158.6245342823922,2.15,2.211955395219199,0.0650200583424036,21.73871437052007,0.9791694197120552,0.8918185001135147
111,2010-04-22,5.239436248829077,2.2745226164760464,9.178857841048403,0.0765935091398253,215.94738002333705,2.096,2.173163739525458,0.0,21.47961391225695,0.9781469073658464,1.2381542891421746
112,2010-04-23,5.416354563538146,3.161218661306941,7.407279525713555,0.0,188.8637591548093,2.084,2.13363543829507,0.0,21.167047867017384,0.9769507471125471,0.9767451343393696
113,2010-04-24,5.945400611916087,3.3083933727717216,7.407285479078574,0.0,218.65190446607875,2.051,2.0959474632412096,0.0,20.883987152693653,0.975865731680598,0.99164327408855
114,2010-04-25,8.311988323893926,4.503796363648103,11.751477797533244,0.0,204.85426666253136,2.032,2.059965043307211,0.0,20.532663079996126,0.9745187876051984,1.4565279691139164
115,2010-04-26,9.06780529689128,6.927510236271778,11.524140611225594,1.3930774575473417,100.09167820016984,2.062,2.027778403832623,0.0,20.29092590463535,0.9735114310160524,1.5265730064065328
116,2010-04-27,9.393014370830768,7.7117490789169,11.174185201442864,0.0,147.26182863451828,2.185,1.9966233664579247,0.0,20.10966734706401,0.9727729487677242,1.1389071386712646
117,2010-04-28,8.342608570624861,6.954491908903617,11.026943763842366,0.0,139.0027894199314,2.093,1.96490292938742,0.0,19.8034923860138,0.9715990995594536,1.124551866997904
118,2010-04-29,11.737309990670203,11.255783193337209,13.049300479615228,0.0,182.4522614756409,2.072,1.934381339987092,0.0,19.5173414245108,0.9705007313274684,0.8556491624830554
119,2010-04-30,9.0547456975354,8.63815519948188,10.345676314129854,1.941949560721006,110.07318518806296,2.047,1.909596628608799,0.0,19.51402274544126,0.9702252037863848,1.108689499325629
120,2010-05-01,7.880365819113579,6.700924823421834,10.14425107457181,0.0,153.47329606185525,2.06,1.8878768727132045,0.0,19.520394208762145,0.9699911225426064,1.1150825109126286
121,2010-05-02,6.841060612819512,3.133542244782253,9.660943027717543,0.0,305.346089509069,2.01,1.8602749581393896,0.0,19.1829501070684,0.9686980575663292,1.3890165086154629
122,2010-05-03,8.00611583840578,4.022655812458945,11.811059941747663,0.0,136.14730401810124,2.016,1.8334688460101705,0.0,18.752611420109037,0.9670502673108058,1.596867797176895
123,2010-05-04,6.094485983568583,5.043449621933511,8.914052182198677,1.4082337982750852,252.56532753920865,2.001,1.807984377046283,0.0,18.48804401696649,0.9660079076745756,1.4014304239688218
124,2010-05-05,6.5320073379305015,2.6352676385426217,9.524549082417924,0.0,302.3588537712241,1.999,1.78338825299221,0.0,18.287560313846683,0.9652220849624444,1.548407299785416
125,2010-05-06,7.352790214706411,3.1027903229992395,11.85234179711136,0.0,178.2270851694501,1.972,1.7591766242428015,0.0,17.852245554357165,0.9635542048717182,1.6910815080945956
126,2010-05-07,7.877725697458582,5.689348281287786,10.146866233262733,0.0,159.78982765951426,1.999,1.7357004476113331,0.0,17.427866725077948,0.9619261102626868,1.2425119469328454
127,2010-05-08,7.780877282308939,5.627406119124556,9.68883037280886,0.0,159.0347695628275,1.992,1.7129352978852912,0.0,17.080064957223012,0.9605828988063811,1.185612974474886
128,2010-05-09,7.158968037335844,5.212398401636245,9.077507146967733,0.0,197.06116778884672,2.002,1.6908355386523126,0.0,16.750923566259065,0.9592963899891944,1.1403328280740317
129,2010-05-10,6.787521315176309,4.486487171217119,9.754489710362762,0.0,172.93024312177045,1.93,1.669359135399265,0.0,16.40964632795484,0.9579424023856544,1.3131181923386468
130,2010-05-11,5.92810190657366,2.6011360703280166,8.089994381523793,0.0,225.65816160220905,1.896,1.6484673598136104,0.0,16.0510081297256,0.9564957547005668,1.3035750381016389
131,2010-05-12,5.518428898085927,3.837422214958709,8.051788371766262,13.379955743591951,117.87470802676263,1.954,1.716814123066892,0.0,18.80962473743855,0.9608468522862889,1.6782201784269353
132,2010-05-13,7.337780811869685,6.74603186083932,8.671262044032918,0.0,138.72726862085838,2.137,1.7533315720745697,0.0,21.01535681671998,0.965101162263212,0.9491254169872526
133,2010-05-14,9.119302789227856,7.367884686576067,11.095059498622142,0.0,162.5651951141113,2.034,1.723037131160563,0.0,20.74052586715307,0.964048805001776,1.2443804989963296
134,2010-05-15,9.577565302690514,8.097420359433091,11.139065796081011,15.765246859914274,146.2241146173782,2.062,1.8498781655627257,0.0,22.51011359705281,0.96849295637151,1.7071309410736166
135,2010-05-16,9.040575509629402,9.82755230645994,11.48371586223235,0.0,124.7404395110966,2.74,1.95607945371724,0.0,23.823263134453928,0.9726593318580272,0.95974735931007
136,2010-05-17,9.987420838216124,8.117491276937406,11.699830545674002,0.0,175.8377505886829,2.275,1.913552018506702,0.0,23.54174022447897,0.9715789256843124,1.2844403354155485
137,2010-05-18,12.075247534247517,9.621955730699105,14.360267208084956,0.0,190.48863808238465,2.07,1.8763572068321976,0.0,23.127097658280675,0.969988868054592,1.5998972774200737
138,2010-05-19,14.50940228394622,12.19406915034802,17.53184843965933,0.0,231.824830001278,1.994,1.841002093965132,0.0,22.63174520373727,0.9680891278881092,1.842709434205292
139,2010-05-20,13.608968544447723,11.60312746598953,15.47202877008569,0.0,254.39291318784265,1.934,1.8073480966041424,0.0,22.14359417255687,0.9662161194499856,1.5381586999821883
140,2010-05-21,14.182883150555575,12.374401721381467,18.50837075907435,0.0,254.07018885088715,1.884,1.7752679686679826,0.0,21.638305739613084,0.9642791280753604,1.976949843063914
141,2010-05-22,14.28198685400828,12.368055032077535,17.30673875124295,0.0,193.05398038492936,1.844,1.7446448539506665,0.0,21.094032312989352,0.962193711896687,1.7908288115863975
142,2010-05-23,13.957572676899876,13.201468639775396,15.677583550308308,2.7763785311505327,218.802672236174,1.825,1.7200343224907195,0.0,20.93587806174615,0.961412952018948,1.809687530253806
143,2010-05-24,11.239973399572504,9.842067758112645,13.587867048696245,0.0,121.13987006956344,1.822,1.6986975007099456,0.0,20.893290238530074,0.9610778182930276,1.5408153153273982
144,2010-05-25,9.179507665278765,6.983372864408457,11.631398893147333,0.0,198.80704115057708,1.794,1.671437367640242,0.0,20.4928027696114,0.9595439740944792,1.481027282079593
145,2010-05-26,9.580122799825435,6.16810065914842,12.236072769997731,0.0,244.6978642330081,1.777,1.6450774803371704,0.0,20.032350770572293,0.957779901428216,1.7161651673654923
146,2010-05-27,9.425794604719998,5.561253692167799,11.329558508116696,0.0,234.3554222898465,1.771,1.619761886771932,0.0,19.542644965893,0.9559041214740818,1.676042292446828
147,2010-05-28,9.276800500219183,5.721116929020362,12.245420758802632,2.4270771308330987,253.89105736332635,1.815,1.597531046292782,0.0,19.30533974393945,0.9548340795674528,2.3265010336684693
148,2010-05-29,11.357687479897134,7.224445979566692,13.945579592690244,0.0,235.82833753754267,1.886,1.5759381183054415,0.0,19.04295013085246,0.9537232517026396,2.0643207939802277
149,2010-05-30,11.648274399809576,10.378297846636372,13.112339460874946,5.842327527463954,169.28649063960196,1.974,1.5798995094375672,0.0,19.548170147683336,0.9542908718865344,1.8632685811459264
150,2010-05-31,14.608910920517038,11.091673955011526,18.36576658604386,0.0,236.2873850281758,3.235,1.5730495719464346,0.0,19.989872685488457,0.9548202580509036,2.3916161658963904
151,2010-06-01,14.729123567189449,9.679253223220451,20.77983606850111,0.0,260.2781702162314,2.367,1.548046015747163,0.0,19.27065135374111,0.952065969911702,2.8274644101785045
152,2010-06-02,14.425297670201104,10.65239267793543,18.20474684900858,0.0,216.7260520459036,2.097,1.525497638589476,0.0,18.52690397955108,0.9492165937021468,2.3139026942619974
153,2010-06-03,13.780037410155543,12.141810084362714,16.662457394829598,0.0,346.1193238165577,1.831,1.5037460460277157,0.0,17.937025816782274,0.9469557627415068,1.761951392755133
154,2010-06-04,14.366102831224918,10.728591711188129,18.226396046277173,0.0,328.4802650628106,1.764,1.4827369743682035,0.0,17.352045955973164,0.9447095716733916,2.315040528797674
155,2010-06-05,13.383155860819173,11.1734055731785,15.737277525265316,0.0,287.3725108217803,1.745,1.4624204912218917,0.0,16.768209599953256,0.9424538363951692,1.7512236942051191
156,2010-06-06,14.887347668844342,11.898488993770496,16.321931770519562,0.0,281.86576723508483,1.73,1.4427506386252154,0.0,16.26827190171987,0.9404868912922696,1.8082126366812463
157,2010-06-07,13.857366235950805,12.637595866587056,15.504756067136997,5.879429807426362,160.71484851915596,1.914,1.437354238059117,0.0,16.940852854632663,0.9410838719806754,2.106660249524797
158,2010-06-08,13.732153907464948,12.357330550921244,15.830266937481694,3.671774114520439,179.17746480505025,2.216,1.4345559430677994,0.0,18.25320719829998,0.9435182818760378,2.2167614996477374
159,2010-06-09,14.633680809442026,13.092714705304523,17.33535075881618,3.618934681178797,166.86713426318997,2.011,1.425396244719555,0.0,18.850082514000484,0.9446517872966804,2.4923604337306635
160,2010-06-10,14.609648195611085,13.898858598226187,14.60826110901808,14.194544665899686,123.35703838102224,2.107,1.50985232772768,0.0,21.43905405934081,0.9510921871939262,1.0665674036626975
161,2010-06-11,13.694718335898475,12.821647113161536,15.450024306438069,8.246861686567394,78.90978591771719,2.361,1.6081875690433922,0.0,23.70124919032576,0.9589909857108168,2.0147157081776923
162,2010-06-12,11.915209486839176,10.599860434580664,14.022419374021242,2.044206103057458,135.93753768000883,2.652,1.6283774911507456,0.0,24.140014288914376,0.9612680818677292,1.9585054878953272
163,2010-06-13,12.46463171138001,11.698177720797762,13.365372545557335,0.0,139.0891971099058,2.188,1.5956064358076631,0.0,23.98668114809908,0.9606974033305232,1.1924113936514251
164,2010-06-14,12.080009899892156,10.620990453812146,14.257845020356577,0.0,175.7465733900748,1.975,1.5657712313444316,0.0,23.647524180101737,0.9593949507160296,1.530761002450949
165,2010-06-15,12.403946678448532,8.694490406325407,15.23623079254928,0.0,276.985256373706,1.926,1.5373591130451478,0.0,23.12999353393496,0.9574110884092324,2.071575672825894
166,2010-06-16,13.568372097936978,9.667710991958398,15.565278629585352,0.0,303.8876504872389,1.87,1.5102644635576037,0.0,22.535645439202867,0.9551341851274732,2.046669697422628
167,2010-06-17,13.084780459664325,10.650060369537565,14.202615422029549,0.0,275.0913252570069,1.828,1.4843898368724364,0.0,22.012345479478515,0.9531297822978636,1.5672277906566772
168,2010-06-18,12.538851012508792,11.927558145563497,14.71492150315818,1.9512169675732969,201.71964396393963,1.81,1.4622302155143194,0.0,21.762981904677147,0.952100144016122,1.7062044224533754
169,2010-06-19,11.815614518027148,10.924770877930586,13.215353281585484,3.867210037116918,168.32147628695924,1.845,1.457192121574323,0.0,22.018250588773125,0.9528013190409798,1.7855100678434015
170,2010-06-20,12.242078255047444,9.575675778842946,14.999536460958794,0.0,253.18247667117092,1.89,1.4439670605906674,0.0,22.05157373016469,0.9527829566250424,2.032953232207881
171,2010-06-21,12.863854035906057,8.567021301512566,16.248341082287567,0.0,347.2074143178039,1.828,1.4195449153468698,0.0,21.47679895584394,0.9505806835972618,2.286598795164315
172,2010-06-22,13.015526786641512,10.502998880803718,15.728680638474875,0.0,306.7347938478595,1.824,1.3971024201691662,0.0,20.87286426960377,0.9482657111881886,1.8910886145620276
173,2010-06-23,14.180279781131306,12.685822993537249,16.895777625148458,0.0,282.49855115767303,1.796,1.3755506752746447,0.0,20.34584302625438,0.9462456824870936,1.7597615216020712
174,2010-06-24,14.56946599857184,13.11647660847586,17.977785701213968,0.0,292.3204612477794,1.779,1.3548266994266092,0.0,19.816933055741007,0.9442173565572904,1.9134681441378405
175,2010-06-25,14.881396721862345,14.577786076955077,16.523693351013403,0.0,285.3013666909933,1.784,1.334872574326058,0.0,19.36208590668005,0.942473258821487,1.2243977922863
176,2010-06-26,14.835210177610692,12.284587868347424,17.328203023550422,0.0,295.4070798747476,1.765,1.3156350263577157,0.0,18.90413109210253,0.9407197506752466,1.9659121926177023
177,2010-06-27,14.903880792024388,11.928198333652835,17.46727135160842,0.0,307.7384971063424,1.772,1.2970650433748494,0.0,18.324054618546963,0.938496838482352,2.057481308085035
178,2010-06-28,17.029550018432793,14.274159545506986,20.70104583950238,0.0,312.3977437388483,1.777,1.2791175235498426,0.0,17.688537906411042,0.9360596880608888,2.35867548916266
179,2010-06-29,17.416236293525017,15.376706166109054,20.81868596836893,4.680712294226487,285.84337759399995,1.913,1.2662762200994984,0.0,17.70123427577898,0.9353395966111568,3.097000045353697
180,2010-06-30,15.769414845258918,16.008446133554948,17.517686972364988,0.0,269.2907592983799,3.479,1.2530350943016362,0.0,17.90351350563534,0.9354672935767973,1.2539588332876703
181,2010-07-01,16.8513428126346,12.242553771260502,20.282158306300296,0.0,328.6331220556362,2.168,1.236133480973583,0.0,17.40302653943522,0.933551251600788,2.6072122338539154
182,2010-07-02,19.60849410317713,15.305776906843237,24.389088916902743,0.0,277.3642443881277,1.905,1.2199119497124336,0.0,16.601409789766098,0.9304694690755316,2.975802372345084
183,2010-07-03,20.32582945041894,17.878465488875126,23.06908391823188,13.60007032645643,243.75070632160555,1.814,1.2550153255395806,0.0,18.72419899128838,0.9338566456749796,3.408394698142988
184,2010-07-04,17.821604794888433,16.487991510465598,19.871375628781344,0.0,260.973927733741,2.585,1.2463757295772504,0.0,20.464200846554107,0.937611282520394,1.8600101840264045
185,2010-07-05,17.078169997623142,15.015170496658053,18.601283921310905,0.0,198.71045259059323,2.105,1.2245424619887175,0.0,19.98047765504336,0.9357585822591812,1.742259774947977
186,2010-07-06,15.874191923816705,13.865663414243151,17.826501723138875,0.0,270.9084676596787,1.889,1.2074835084548836,0.0,19.47391901162579,0.933821122685569,1.763313672563882
187,2010-07-07,15.486575948099082,11.805253268540136,18.964754850245395,0.0,274.5778877174824,1.811,1.1909831962530455,0.0,18.883508803587453,0.93156628214486,2.3296786789903865
188,2010-07-08,17.35902178492954,17.34227037037327,18.87017111645188,5.767836785958093,183.48026506281056,1.814,1.194083577303862,0.0,19.33788840737913,0.9320629005198212,1.6856682123494813
189,2010-07-09,18.629367050727243,15.43201852625889,20.92683385024587,0.0,258.9934917453758,1.926,1.1816006014221407,0.0,19.825703632889624,0.9328823578095656,2.352709771127826
190,2010-07-10,20.71218013067694,17.856234837809875,24.062386633518457,0.0,276.9489148731842,1.817,1.1636243566148567,0.0,19.162428879819657,0.9303489471326788,2.484426942447284
191,2010-07-11,19.80931064020533,18.440773564609422,22.27842863539197,0.0,219.28628418391187,1.771,1.148052908374239,0.0,18.53043438330665,0.9279362145707496,1.9112688461180225
192,2010-07-12,18.46724471527593,16.83800264655842,20.15127518984279,12.182265124155183,252.04425431535347,1.822,1.1790919369720516,0.0,20.222661114736947,0.9316395717015848,2.523563858405393
193,2010-07-13,18.55122539968952,17.384497185669687,19.363189765914854,0.0,143.49705832430928,2.235,1.1754467763977623,0.0,21.61763351091791,0.9354615809096132,1.4448019977245474
194,2010-07-14,19.176163241814123,16.280441369203416,23.07884920704788,0.0,236.1817801091441,1.972,1.1550289560997324,0.0,21.09451023681538,0.93345752902066,2.4805358581434374
195,2010-07-15,19.64018233062416,17.55920234285887,21.309628011015025,0.0,197.0514108676764,1.876,1.1385922885174924,0.0,20.466771592002743,0.9310551196969228,1.8497466281906143
196,2010-07-16,19.253797335532933,16.032292487161122,23.21174781874242,4.600316691185416,228.8226922447628,1.813,1.127757743453558,0.0,20.397772655481138,0.9304761835829036,3.461867359616729
197,2010-07-17,17.716830537365396,16.05070505135044,20.223625111392447,0.0,188.18954556441085,1.974,1.1150555268572726,0.0,20.31673587776417,0.929931717620728,1.961714705660864
198,2010-07-18,17.06216367051595,15.175331782995238,19.370158368333712,0.0,246.622693733436,1.975,1.099911060942693,0.0,19.809164542499506,0.9279912346254152,1.7934142930964
199,2010-07-19,17.52112637260484,14.433096084331227,20.41510525213152,0.0,198.70561662904248,1.865,1.085120240903673,0.0,19.23761451675836,0.925812565577567,2.156838182784235
200,2010-07-20,19.344696477936967,17.07603797448967,22.35680590519467,0.0,191.59695766897823,1.835,1.070782734051034,0.0,18.61587326896772,0.9234515258499264,2.11378376439297
201,2010-07-21,21.918832612844383,18.25405656840508,25.19235744031957,0.0,181.71420440228653,1.817,1.05686942077379,0.0,17.933073303472312,0.9208726636541198,2.562608259187076
202,2010-07-22,19.26644817780417,18.33338845878909,21.397376427071283,0.0,265.9783276342852,1.806,1.0433534700157403,0.0,17.320900976970986,0.9185730032854392,1.5741507619449548
203,2010-07-23,16.663511311845685,13.312793959446848,20.13100073853596,0.0,231.47873284352173,1.812,1.0302101523576692,0.0,16.77228001847372,0.9165199443298728,2.153489730689551
204,2010-07-24,17.095654164299784,14.710508774079846,21.06897497869157,0.0,167.07764597648654,1.831,1.017416668596778,0.0,16.15157175078638,0.9141806116556124,2.07632893919835
205,2010-07-25,15.806523071597516,13.583570980757097,19.236216398706755,0.0,169.35328250625034,1.886,1.004951992522343,0.0,15.585423484487674,0.9120033890277496,1.85765750450488
206,2010-07-26,16.37830399046365,13.44912704769022,19.44539933272817,0.0,177.54572208901214,1.944,0.9927967266971618,0.0,15.05789049145456,0.9099176865591714,1.9170723924875448
207,2010-07-27,17.22862458516989,14.639840065505132,20.871125350386315,0.0,266.5343778728373,1.888,0.98093297015548,0.0,14.534315964810745,0.9077702192312844,1.969688317465713
208,2010-07-28,16.535858691449892,13.52985361668886,18.609988599707616,6.582737415061685,164.66824455532267,1.818,0.9804977167858328,0.0,15.406198531042662,0.9085626606441128,2.7423613948521046
209,2010-07-29,16.627213606615136,14.56316010648268,18.323567716415823,13.722805847653326,132.38898220686232,1.832,1.015135070812599,0.0,19.296183073491417,0.9166070676312283,2.3568295614863186
210,2010-07-30,16.059901788258948,14.901790659459095,17.13067701628976,11.93556456865111,101.60573294061795,2.414,1.0509790839892057,0.0,22.69634413919172,0.9273255743602122,1.7722057940158578
211,2010-07-31,16.97054429302215,14.903349672693972,20.23386887395757,6.205014657663492,161.85840876200734,2.512,1.0676350968251789,0.0,23.956251500001425,0.933743686259036,2.785415626273647
212,2010-08-01,17.85900814376327,16.35945624119583,19.64875953970268,0.0,158.80145006795516,2.11,1.055044656475107,0.0,24.000584682378182,0.9345360303521502,1.5986628675168426
213,2010-08-02,17.30539264249743,14.23248675855798,19.78252849793059,0.0,167.02857604525497,2.018,1.035946207815348,0.0,23.518731311385316,0.93268984607144,1.9209520012455723
214,2010-08-03,16.780538424215404,14.070846567839356,18.80824362604482,0.0,177.4468935727719,1.974,1.0198020440943567,0.0,22.99007394930107,0.9306645907529486,1.7379611008190294
215,2010-08-04,16.41982885796644,13.02969560211922,19.61917780722357,5.288752625600959,186.9249805981071,1.952,1.0160845651895314,0.0,22.978506127043698,0.9307762776152804,2.9698776318276168
216,2010-08-05,17.521838692586922,14.559398172915843,19.39199395207045,2.2152155844304886,195.9805134541141,1.966,1.0111264679476382,0.0,23.15822881260864,0.9317147847311782,2.2597548551529743
217,2010-08-06,17.42705797196488,15.755821558767032,18.818265951120683,0.0,171.34465053175694,1.961,0.9940558405708368,0.0,22.91692117444717,0.930825885978854,1.4729667731847245
218,2010-08-07,17.59262156842552,12.696286622833602,21.62298549481308,0.0,198.5562813977461,1.949,0.9792325763129512,0.0,22.388956492814227,0.9288030108019628,2.367836499763461
219,2010-08-08,18.9135238559616,15.147178924840931,21.27455134841881,0.0,113.85146812308248,1.95,0.9649123261056344,0.0,21.7545320484884,0.9263724311123988,2.020343567457782
220,2010-08-09,17.58621801177864,15.364990110454348,18.64234379132522,0.0,168.18347409535667,1.985,0.9510994859145446,0.0,21.25687315268347,0.9244661048189388,1.4128818981645344
221,2010-08-10,18.100968848564424,14.948385767686196,21.943895812761028,5.774417790187744,194.56768926360763,1.976,0.9506126952046536,0.0,21.471916829160374,0.92501115776049,3.067779725554381
222,2010-08-11,17.29223368476261,15.693713390246176,19.09889949842143,9.979575366323218,136.89276811774357,2.144,0.989334098097698,0.0,22.811799179290936,0.9301387441995655,2.079103832394454
223,2010-08-12,16.59788905130856,12.45582579873878,19.480390660275305,25.04982432122788,155.82430764250412,2.207,1.172363407197074,0.0,24.854388094343086,0.943784361239091,2.898321900665421
224,2010-08-13,17.629918853156962,14.834122013225048,20.26573173588882,0.0,173.0682378682043,2.494,1.261929996332101,0.0,25.33736034671112,0.9514642593092602,1.8412931799322487
225,2010-08-14,17.046317463853676,14.421632438973573,19.74227921349464,0.0,107.5698438884476,2.4,1.224476271189932,0.0,24.847995703469167,0.949588905248916,1.6980478272809714
226,2010-08-15,19.397098173679776,15.831972742994123,23.2655347574536,1.9882424827778,175.98338527362972,2.266,1.1978689512286669,0.0,24.465183525566463,0.9481931847856454,2.5977168378750988
227,2010-08-16,18.55778065769364,17.389406929838664,20.68229928880544,10.334867270880334,173.57548452225507,2.937,1.2587291705565635,0.0,24.754545926837093,0.951056479990346,2.012545098080732
228,2010-08-17,17.145594493994878,15.674289309520644,19.34864397631273,14.85102077222243,101.20649842382922,3.449,1.4445804105922384,0.0,25.442469038824694,0.958746665380594,2.0355061533642544
229,2010-08-18,17.187552733291994,15.4041207971269,18.623171591805207,10.56730069768206,131.06844432389445,3.476,1.6672089558409162,0.0,25.788369320720992,0.9655072620073152,1.883088431174431
230,2010-08-19,16.440487712296182,15.093705617700923,18.41083496249253,0.0,205.88914404516603,3.006,1.7245742652679288,0.0,25.72578532039453,0.9672776802411484,1.337985312825348
231,2010-08-20,16.567614606830936,15.50623158136651,18.82123096315053,6.915412969144405,112.54109258315148,2.674,1.741240459727223,0.0,25.636452656925623,0.9680111740561655,1.841961511194525
232,2010-08-21,18.92790940568788,17.21877587768255,20.359027120153048,0.0,133.44475579683112,2.68,1.7552182276219517,0.0,25.56290098521931,0.9687266943904768,1.3683533267071737
233,2010-08-22,17.433185765663158,15.414246876354348,19.383016126046407,0.0,117.342904744916,2.68,1.696935851708625,0.0,25.190550750419305,0.967299167200797,1.3810825376558455
234,2010-08-23,16.025470848320033,12.849427804594098,18.476684972986792,15.103026073396489,95.27125177614184,2.729,1.8484561709848768,0.0,25.37378720933569,0.970115809513248,2.2972160018441823
235,2010-08-24,15.819842486519102,13.550581725544038,16.891905662279846,9.762889858519662,152.53162737727658,3.654,2.1273949334607565,0.0,25.7490319536114,0.975106257523334,1.7356396684612925
236,2010-08-25,15.33875292047989,13.1142828717617,17.15122337461922,0.0,120.66245215414392,3.626,2.1880092379140077,0.0,25.690174217766792,0.976175367190911,1.343466229845846
237,2010-08-26,14.148935440536476,11.981206106404434,17.45425871090882,0.0,83.92759866857048,3.21,2.106996446245873,0.0,25.31875274905324,0.9747534771351658,1.398030738837952
238,2010-08-27,14.316694839753252,11.278866169658494,17.43037014910076,0.0,91.1874129865606,3.008,2.0329985031344378,0.0,24.904583371135697,0.973166804684048,1.4740803737023929
239,2010-08-28,14.056418907551931,11.287661596090208,16.605525179576855,0.0,180.51453884534283,2.265,1.9640851635084111,0.0,24.497464832590463,0.9716071094763956,1.3440260889280984
240,2010-08-29,12.186376725483536,9.453643791287828,15.204448803305567,0.0,157.14965340504466,2.078,1.8998450502286053,0.0,24.11568074959726,0.9701445591823268,1.3004844061263376
241,2010-08-30,13.378647839581603,9.231864109708024,16.7785988450948,0.0,184.29664440471024,2.025,1.839901189186388,0.0,23.7079335117698,0.968582977800598,1.529984619184162
242,2010-08-31,13.557828631240572,9.144685248311706,16.705755247696032,0.0,183.3156658029957,1.956,1.783908087342439,0.0,23.2671085859609,0.9668956662817908,1.5219982031189454
243,2010-09-01,15.481078299619432,13.233649911339144,17.937667548886534,0.0,192.83204519729475,1.937,1.7315490623700407,0.0,22.864536517698085,0.9653545747507534,1.2591255924705944
244,2010-09-02,14.977688844046122,12.08941541649174,18.01193282621979,0.0,172.41283976671642,1.915,1.6825338019342502,0.0,22.484816604110165,0.9638996508632164,1.3756321292415925
245,2010-09-03,12.5557085335417,9.35160066418736,16.54028091282681,0.0,192.4368053174769,1.972,1.6365961325841103,0.0,22.08648780546851,0.9623728732272276,1.3865385331779414
246,2010-09-04,12.732275231823154,8.66850556194625,16.615288463721456,0.0,174.68033126681715,2.053,1.593491980005856,0.0,21.6782687256948,0.9608086573546238,1.444535043049794
247,2010-09-05,12.660955320739635,7.9003239112746195,17.387528134070617,0.0,172.69342126983304,1.939,1.5529975039970438,0.0,21.245920761778464,0.9591522772407656,1.5544807966002545
248,2010-09-06,13.985168676232265,9.642819943146268,18.05304570334684,0.0,158.25075068375943,1.895,1.5149073929890526,0.0,20.80386471550401,0.957459076827404,1.5072171374364656
249,2010-09-07,14.382281250238869,11.40405055412174,17.797735528719347,0.0,141.73124113359177,1.878,1.4790333042815578,0.0,20.39604306869216,0.9558974185834596,1.3128210084337644
250,2010-09-08,15.501154187529808,12.50703720704951,17.795704892642345,0.0,119.11100792812265,1.864,1.445202437369465,0.0,20.030241180869407,0.9544969059923936,1.218216253634715
251,2010-09-09,15.587774754755849,14.40809960771406,16.773512635955,4.612051956118189,74.67431754576161,1.842,1.440847247856179,0.0,20.47242736359606,0.9551762284765444,1.1898913113191234
252,2010-09-10,14.33744984602588,13.167444793051226,15.375076124677522,1.7865843755005029,86.78773843678388,1.838,1.439349390395883,0.0,21.16740885939648,0.9567962603733472,1.0670521753740585
253,2010-09-11,15.875458566601772,14.26943263517172,16.5851822123911,11.145091607102453,59.55835107228508,1.905,1.5259412409045157,0.0,22.632247677216068,0.9609214396877468,1.161792320495297
254,2010-09-12,16.727429554125337,15.930606253054622,17.831700568225838,1.572126675274974,58.67867295755732,1.914,1.58430306569085,0.0,23.668159677770443,0.9644208491541362,1.01365361404493
255,2010-09-13,15.082423059748225,12.579253468809904,17.020532515599424,8.036309947233669,120.23624269018651,1.873,1.6372009439488335,0.0,24.183284094927046,0.9667068389073096,1.5169676359179445
256,2010-09-14,15.408213129776748,13.958186370021458,17.917936026588087,3.76026410265642,83.97801930461782,1.981,1.7078182515077371,0.0,24.678389274509296,0.9692738628532156,1.4251240778407708
257,2010-09-15,12.550561568408831,9.201061622224591,14.790539116238495,14.88659847471316,120.41483227078204,2.286,1.9155488655701167,0.0,25.261180107749187,0.973497181993861,1.52630667165805
258,2010-09-16,12.513235357841191,9.298146389066323,14.926508453733518,0.8868013176166676,103.12196901959136,2.95,2.076341793766492,0.0,25.514083524671147,0.9762747374322625,1.2621448552911296
259,2010-09-17,12.677543965534367,10.858929596673946,14.456478208142698,2.717537533529083,106.61973678218529,3.039,2.0355697508596835,0.0,25.466235875109245,0.97632606226079,1.193705115311857
260,2010-09-18,11.77792137079129,10.59836093212504,13.478425624151525,0.0,117.39535924568284,2.735,1.998136178714765,0.0,25.42624700125488,0.9763533541234772,0.7586608617507655
261,2010-09-19,12.659135944137232,11.02589818293374,14.183505225478209,0.0,89.03057449603085,2.229,1.936507562788152,0.0,25.23330992272688,0.9756154340579491,0.7311506304324901
262,2010-09-20,12.105900568371506,11.100107005787583,12.93198552636744,12.23150197781068,45.33794176881296,2.037,2.085147460521522,0.0,25.43073015789316,0.9777084054910736,0.7972899778532122
263,2010-09-21,12.788229674721595,10.587732286513614,14.893524263742222,0.0,111.95196721223986,2.134,2.228915828066167,0.0,25.562152595443912,0.9795350244162304,0.902850550151257
264,2010-09-22,12.402351359095263,8.362739184448872,15.570175410882555,0.0,100.66586014219176,2.025,2.153819281919391,0.0,25.30351555656358,0.9785445299695344,1.043859975318428
265,2010-09-23,15.132084787611902,13.966274345319976,16.9151554952302,0.0,82.15533808308963,1.941,2.085673818926223,0.0,25.04866223210161,0.9775681140670462,0.7142981202822672
266,2010-09-24,14.361033014554009,11.696592245480486,16.499603841318613,3.883908105756701,87.21675614430067,1.915,2.063788788460145,0.0,25.035454535450636,0.9776999646900526,1.29669260898788
267,2010-09-25,11.784682057923812,9.899120353666522,13.390873808032737,3.229259862391437,81.229874509347,1.916,2.091126333501013,0.0,25.19496664705817,0.9786996497577816,1.0019299377316633
268,2010-09-26,11.717604955772517,11.516896475913184,13.018436787569156,0.176165067369335,51.80313298250517,1.877,2.067234770958052,0.0,25.22630870039461,0.9790037824608508,0.5239419195654915
269,2010-09-27,11.701076971106389,11.118011694931376,12.923921591107,0.0,69.68137489990757,1.865,2.0064024874194453,0.0,25.12084018880109,0.9786074219265202,0.4813643914152493
270,2010-09-28,9.753413291906387,6.819722670140815,12.441378613374672,0.0,111.59142934731192,1.847,1.9491786088000496,0.0,24.94737267513091,0.9779444440980428,0.7560092025955246
271,2010-09-29,8.897764455071679,4.2760763469898775,13.085698849674165,0.0,106.17939767140196,1.762,1.8955185995340171,0.0,24.70854071734157,0.9770298811826302,0.902143420006704
272,2010-09-30,9.381496300908104,5.629272103417891,13.182965853423164,0.0,118.9932716888646,1.876,1.8451867298472295,0.0,24.45795025073058,0.9760696485057008,0.8331114808876445
273,2010-10-01,10.155573291131152,7.939435615614321,11.779354032608682,0.0,102.85658696288088,1.875,1.7979193992949691,0.0,24.25066344420408,0.975274591056024,0.5992514872786381
274,2010-10-02,10.561413586070955,8.342717325274732,11.66826186873718,0.0,69.80192387351865,1.856,1.7534748726018703,0.0,24.083846749152933,0.9746351162357209,0.556417862393207
275,2010-10-03,12.52517642938629,10.81938466786724,14.265701685750166,1.390565004774277,54.72140857440862,1.863,1.738372241122623,0.0,24.0350814001696,0.9744103856422304,0.6913657375678265
276,2010-10-04,13.190353397256256,12.087149641252804,13.763739491266891,0.0,59.0276654541216,1.871,1.7088695722001006,0.0,24.00542532196336,0.9742740346511108,0.4414401291841751
277,2010-10-05,12.721300547106686,11.493407483638755,14.019348434408226,0.0,63.51274416848416,1.854,1.667792446896143,0.0,23.880045192394512,0.973791788310944,0.4916585441960558
278,2010-10-06,13.461666156118229,12.165204950828675,14.303053734971147,18.64915617915847,39.90281737831622,1.854,1.9374827622281448,0.0,24.821189373491077,0.9778934437191442,0.669736884895609
279,2010-10-07,12.921679766136084,10.67679131415621,16.03806217918048,0.0,62.49648586622396,2.369,2.200506943035545,0.0,25.358564686173217,0.9810983454078892,0.7646432397400389
280,2010-10-08,11.21819890926128,10.048779924887002,12.522282070991762,0.0,39.10529658936428,2.232,2.130183989620139,0.0,25.20616238209612,0.9805141948559972,0.4394094934395972
281,2010-10-09,11.269246087383232,9.22586046255658,12.93026740747869,0.0,94.1622979645275,2.029,2.067605103532581,0.0,25.067674824487167,0.9799826306076836,0.5244626932624111
282,2010-10-10,8.891684453877394,5.183831720814284,13.193884388869618,0.0,82.23921064524632,1.977,2.009031616817378,0.0,24.892636695291237,0.9793115012378756,0.6938986055499483
283,2010-10-11,7.957792305439271,4.226390182599729,11.165434049685276,0.0,70.16543993986573,1.949,1.9541439174129849,0.0,24.704180538298523,0.9785897323044328,0.6096384542360309
284,2010-10-12,9.277644441203083,4.200559745558523,12.647824917321843,0.0,66.50965433058171,1.923,1.9026489953547348,0.0,24.516562324032595,0.9778712597540132,0.6920740973916604
285,2010-10-13,8.132911693834357,4.089837966989983,10.860166799752776,0.0,76.42534173543702,1.9,1.854278191860783,0.0,24.332288033628245,0.9771654706065226,0.5818943251941153
286,2010-10-14,9.836433879349396,7.15702165664201,13.335747382624218,0.0,42.82061350353872,1.887,1.8087851415056024,0.0,24.16474156264411,0.9765232405853088,0.5798363574449965
287,2010-10-15,7.191025477040824,5.373958250882986,9.740396617619515,5.394949493104885,63.0992049291301,1.866,1.8387982908396487,0.0,24.365617901452858,0.977307857964944,0.6365675296057145
288,2010-10-16,5.287172807967179,1.884839075506435,7.886185609042566,0.0,85.469373938856,1.856,1.8727233847742497,0.0,24.573713313381017,0.9781843984674886,0.5272250701700258
289,2010-10-17,5.693768442024563,0.2771727500152353,8.56396374913065,0.0,98.57841213167949,1.852,1.8256231445378377,0.0,24.44517873850621,0.9776922209320824,0.5353701041025581
290,2010-10-18,8.349245650585388,5.086061951314232,10.399416599992485,8.377907628376377,42.50552015862833,1.869,1.9138347865282104,0.0,24.75921870789292,0.9791047961394022,0.6877301693369788
291,2010-10-19,8.775567666979333,7.028824887307652,11.3367457580808,0.6598981166943182,56.49404892790114,2.027,2.008628287467185,0.0,25.06470460086325,0.9806219551182908,0.5687050218453983
292,2010-10-20,5.949560398091724,3.4890368788025747,8.53805837874849,2.1353609749278792,65.78660573371602,2.012,1.9864326861067545,0.0,25.107990717401048,0.9808943844928766,0.5826085515891317
293,2010-10-21,4.249589201570068,0.1778501835446295,7.33641635960192,8.697211828913886,57.44540073940819,1.938,2.129548908406961,0.0,25.38760199170419,0.9826716062216272,0.6290224128915106
294,2010-10-22,7.3146588219836515,5.470434585655026,9.863006825939456,4.241855916838037,55.43681296616421,1.969,2.312390776523352,0.0,25.62264747132449,0.9845141157483348,0.5511233927797181
295,2010-10-23,7.318662029116603,6.027370116340661,8.502586740422228,7.889625799707867,53.04028039172571,2.339,2.491911352893835,0.0,25.77217675814953,0.9860924015997922,0.4043498764789331
296,2010-10-24,5.602157188748206,4.610168696644525,7.469093967199002,0.452209009664026,37.16557236496308,4.493,2.589212596953258,0.0,25.84106666964465,0.987006682427316,0.374162459251092
297,2010-10-25,5.043914293379257,1.902135003131239,8.278053921739648,1.2519954796365695,68.05483899393226,3.951,2.52167318376485,0.0,25.8405949604383,0.9870812224294429,0.5607268659783196
298,2010-10-26,5.450697622022185,1.7817119848698244,7.474356777514819,1.2509721266637273,73.23048279821774,3.406,2.4760184781448458,0.0,25.85129456395112,0.9872491317124258,0.5258777459282763
299,2010-10-27,8.681759480960821,5.274625668988734,9.934301042739582,6.378884143068581,27.551897318241554,2.855,2.554564483936709,0.0,25.8994640397751,0.988014324834347,0.5308764574052975
300,2010-10-28,10.221439987844349,9.076958349855468,11.425412262386333,3.134612531368882,27.626315849464053,2.989,2.683728266288899,0.0,25.947708130166443,0.988890290747273,0.3878932320514768
301,2010-10-29,10.89222247945097,9.356118843625124,11.130523728885024,0.0,21.419332445130653,2.697,2.662191240648115,0.0,25.948932097482384,0.9890981264857852,0.2919246368452723
302,2010-10-30,11.327476401496668,10.59360671212876,11.437463621658678,1.920490952620305,41.83649292648595,2.377,2.6089840622258085,0.0,25.939379105596945,0.9891707004559224,0.2198454065461937
303,2010-10-31,9.23648664173496,8.42878850613036,9.800913182213971,0.0,18.08490581712774,2.161,2.568117607261664,0.0,25.94030997239206,0.9892930841972704,0.2392225194946758
304,2010-11-01,8.374682537766418,7.421433012261641,9.266729393900937,0.0,33.16207350674706,2.018,2.488833602176097,0.0,25.906316027162436,0.989162976250743,0.2124172591576562
305,2010-11-02,8.142617527504841,5.360149078225529,10.577036128914132,14.812993273101831,19.358211709777915,1.948,2.758723219759605,0.0,25.958585496044854,0.9903728907147992,0.4757050347100691
306,2010-11-03,9.524623119384232,8.252890892664844,11.65384189882134,1.5333771571725017,32.893337945270524,2.964,3.080236350290525,0.0,26.014668659481615,0.9915713566141798,0.3962847289823049
307,2010-11-04,8.404806098569676,7.783427951118663,10.65711204416671,2.545681877640208,19.96543094703268,3.294,3.058483853906788,0.0,26.02270993554254,0.9918103599496594,0.340366831347636
308,2010-11-05,8.428022772714344,5.708642303375459,10.134925222320424,2.2281287436551334,37.75597762737594,3.253,3.062852850078345,0.0,26.031238666281563,0.9920867986184398,0.4117560244493187
309,2010-11-06,6.371836277667484,4.007702981593415,8.61646237739389,0.0,40.86172584355395,3.109,3.0094545395473635,0.0,26.02222088453556,0.9921532285666668,0.3267203074814866
310,2010-11-07,3.628464802717816,0.2193330241073454,6.775668474816587,0.0,48.47696039596738,2.361,2.9096440231250478,0.0,25.96865919451097,0.991947727732594,0.2713108601138796
311,2010-11-08,2.0102465958956417,0.0319873053491919,4.673134702538378,1.8639294718140385,40.823107653035045,2.107,2.8435920304560742,0.0,25.93693036537164,0.991887781405392,0.2963352389822521
312,2010-11-09,1.854416034301965,1.6471881779854758,3.304229762643147,2.11073036664287,20.0,2.265,2.838540560037624,0.1627770568284268,25.95250226820189,0.9921068456112048,0.1724640261777745
313,2010-11-10,2.7254857199394205,1.6749340698170154,3.453140435771572,0.0,29.857971976437444,2.948,2.8081786631872028,0.0505422378391522,25.958970208427097,0.9922351666211006,0.168690583885365
314,2010-11-11,3.2053051963383115,-0.6056436055730513,6.171426228979409,15.196607449995188,28.55686029434459,2.343,3.115729376972832,0.0,26.006756561851446,0.993143451447501,0.3532318831662005
315,2010-11-12,6.213374196648203,3.8188266783848057,7.63470715666822,11.454290998763092,11.999999999999998,2.916,4.40949809326016,0.0,26.055870142404725,0.9944315058269207,0.2964002577268287
316,2010-11-13,7.315456948638239,5.278528616562186,7.688488856077294,0.0,23.556860294344595,4.941,5.070460230802649,0.0,26.06107858331668,0.9948513829684196,0.2180696692381335
317,2010-11-14,6.498358528627453,5.94233149499902,8.249667954802383,7.486050024394385,14.322623629010351,5.144,4.994539352693126,0.0,26.06035770383512,0.995094501217686,0.2221986252870058
318,2010-11-15,6.427600438274143,4.326146456940696,8.215620471958792,0.0,40.0,3.79,5.129010108524795,0.0,26.05955854103608,0.995318642631122,0.2511441435734766
319,2010-11-16,4.169812876382536,1.1830576725922546,7.000139811230187,0.0,32.82340292347012,3.044,4.334139257258813,0.0,26.025542939419434,0.995187883382874,0.2219084578974535
320,2010-11-17,2.461402985725629,1.184961684332795,4.6667306037693175,0.0,21.5115294489347,2.409,3.735423903253469,0.0,25.97925189518491,0.9950103398295668,0.14342387440335
321,2010-11-18,1.9100608627118083,0.8506627566302232,3.30476541792665,0.0,15.076595231534004,2.275,3.514599151159807,0.0,25.942060598680893,0.9948678188311492,0.1145425463038531
322,2010-11-19,1.2729741888346924,1.8689438562823888,2.397583208228976,5.496881684894872,14.08490581712774,2.154,3.507178549033336,0.4759177866370791,25.946839098958996,0.9949847571261397,0.0741333687110363
323,2010-11-20,1.819043169809399,0.8212972031391135,3.1436350675136966,1.7209834954175731,15.078896526821364,2.242,3.578720197392123,0.7045797443773893,25.97592621584382,0.9952469548688928,0.1559850507231402
324,2010-11-21,2.9882217026436173,1.662534889738769,3.877721581048936,0.0,4.965430947032679,2.509,3.546218883750424,0.0238825599498662,25.984561180053976,0.995348003325382,0.1484994108323112
325,2010-11-22,2.764791842674267,2.3040875299804617,3.463081480256428,1.5566156734147758,3.867435126889101,2.737,3.4661629466633066,0.0,25.98558389084007,0.9953827219028086,0.1102851562542053
326,2010-11-23,0.7834583449122502,0.1979989624157613,1.685368964767731,1.7012513898524164,11.494048927901144,2.681,3.433729695801231,0.1768184032171628,25.99475694579607,0.9954817159114984,0.1101290894674249
327,2010-11-24,-0.7224986766912544,-1.331813363568085,0.406835793768133,0.0,19.0,2.631,3.363588063633282,0.343158299561809,25.997506039316075,0.995520781001046,0.1027740078215169
328,2010-11-25,-1.853617172265516,-2.558252952745575,-0.6919758571014588,1.445731976446527,23.0,2.438,3.2619199883943897,0.9527962155621068,25.9957376446621,0.9955139516073492,0.1022670756197478
329,2010-11-26,-3.899068360876863,-4.776710798920676,-3.007744748267681,1.9987069563434616,24.226933840690297,2.33,3.166871457574858,2.578055512865203,25.9957376446621,0.9955139516073492,0.085497846979532
330,2010-11-27,-5.117068059993112,-5.380102457662856,-3.3510162654200686,2.6251580851565715,25.738497106342383,2.293,3.0779105309206667,4.825496063140808,25.9957376446621,0.9955139516073492,0.0810783505050718
331,2010-11-28,-2.8861644213189783,-5.449211954333059,-1.1486887107348025,2.354951619335591,17.645542157338596,2.212,2.9945491784851206,7.191766072002364,25.9957376446621,0.9955139516073492,0.1361403494687358
332,2010-11-29,-2.129458196524235,-4.045268979665686,-0.0051691626113827,0.0,16.819404394552198,2.188,2.916340207579729,8.223648862513508,25.993996217118763,0.9955072730969948,0.1293581164147188
333,2010-11-30,-5.534704481068676,-6.836739591769412,-4.915925808106669,0.0,20.47138201913153,2.432,2.8428737881259174,8.223648862513508,25.988412900684526,0.995485835567475,0.0621145751218346
334,2010-12-01,-4.463298648716473,-6.533821863473091,-3.1349661767781947,0.0,25.02493764663292,2.133,2.7737742777740846,8.223648862513508,25.980643031975635,0.9954560104931004,0.086157249046325
335,2010-12-02,-3.719280560761036,-5.091813975921163,-2.385171596626564,0.0,16.999999999999996,2.084,2.7086973205665417,8.223648862513508,25.968502366117644,0.995409336392138,0.0722966194964671
336,2010-12-03,-4.0670990249233405,-6.357106338849522,-1.999599287903264,0.0,17.56894692580459,2.08,2.647327195247807,8.223648862513508,25.951242071127187,0.9953429922860562,0.0815142450184832
337,2010-12-04,-2.2594071163175022,-5.341547906771377,0.3324054996234598,5.561109074683487,16.39478678759753,2.054,2.5893743914429925,10.864210159755528,25.94053088211304,0.9953018918408064,0.1476879680181261
338,2010-12-05,-0.399084702812342,-2.412851154673751,2.1355795089860994,3.851273020478117,14.999999999999998,2.1,2.534573393852124,15.372425900075632,25.94053088211304,0.9953018918408064,0.1461721058354465
339,2010-12-06,0.0647373481457852,-1.7918679620359663,1.2994954815799518,3.2409525110729103,18.90631623653223,2.207,2.482680656362203,18.76604168169116,25.94053088211304,0.9953018918408064,0.1218453901901095
340,2010-12-07,-1.597045955793847,-2.5708503977469617,0.6904466388476546,0.0,26.23344209531444,2.151,2.4334727495756505,20.264353267504497,25.938855361502192,0.9952954223618934,0.1041891027534049
341,2010-12-08,-1.3005117648453317,-4.3795005111779055,0.6546247076219913,0.0,6.857676706002373,2.087,2.3867446667076906,20.26454526826277,25.928875734326837,0.9952569284413856,0.1127558321110313
342,2010-12-09,-1.158788860330058,-4.663756878247626,0.6335323360083085,0.0,24.511529448934706,2.121,2.3423082741291257,20.26454526826277,25.908700502980157,0.9951792185972174,0.1027616434917858
343,2010-12-10,-1.1206133498316964,-5.3265177433716975,3.374752922328791,7.076962548132432,12.838498951338252,2.054,2.2999908940367937,23.7036981164777,25.896076829615648,0.9951306658502934,0.1817730694879595
344,2010-12-11,4.635593465531371,3.103422152316825,7.194127950510877,0.0,8.113170309353617,4.41,2.429967112935383,23.632927995417425,25.932437176281383,0.9953917715193596,0.1504530156221423
345,2010-12-12,-0.3367439794418507,-2.362549575422396,2.639492609656448,0.0,23.042584368125983,6.212,2.564683970509003,20.43149961089857,25.9505104125453,0.995580165274106,0.107981331544343
346,2010-12-13,-2.496592325059194,-3.5532983318568627,0.2996585755992956,0.0,18.0,3.327,2.5081824423771626,20.43149961089857,25.930575031472184,0.9955034406987556,0.0759983158725022
347,2010-12-14,-3.8618321496272383,-5.452348427872203,-1.78779567914805,0.0,15.840883444503683,2.555,2.455324911548943,20.43149961089857,25.91168949070664,0.9954309312342182,0.0645760457012737
348,2010-12-15,-3.436258637165132,-6.5548749924961385,-0.3575171854368226,2.520723082077524,15.682117235158206,2.326,2.405262753592221,21.51445143660605,25.902246067257167,0.99539472959835,0.126765678463393
349,2010-12-16,0.0397646396390992,-2.8990214355655075,4.510104779134054,1.8516648759100869,3.107754241030305,2.576,2.3577814575601543,23.54040868723253,25.902246067257167,0.99539472959835,0.1711940345584028
350,2010-12-17,-4.51368621623154,-6.4984194762052585,-1.648594036553343,2.032772501145287,11.0,2.618,2.3126841890518426,25.34713363977501,25.902246067257167,0.99539472959835,0.102801357702662
351,2010-12-18,-2.035348757713399,-3.559287190658629,-1.3593777358449666,3.359245543503244,8.503514133776038,2.35,2.269790304296701,27.973522385627984,25.902246067257167,0.99539472959835,0.0819622510153237
352,2010-12-19,-5.250048979166759,-4.545135873430457,-2.1054755743815394,0.03116875912669,6.999999999999998,2.337,2.2289339908817047,29.57369327119222,25.90174355592972,0.9953927097463025,0.0664086528446532
353,2010-12-20,-7.281154280789041,-8.956821709638177,-5.9028014141098994,0.0,16.586427446838144,2.276,2.1899630241818167,29.59461142776793,25.89926320017652,0.9953828414818656,0.0577637868101152
354,2010-12-21,-7.622713935383385,-10.159798803958052,-4.777847786363369,0.0,20.12293346677649,2.269,2.152737629512026,29.59461142776793,25.89337743172264,0.9953597834235772,0.0681355943185091
355,2010-12-22,-6.293264549097096,-9.04680335970896,-3.917308912500485,0.0,15.0220515080368,2.825,2.1171294408923464,29.59461142776793,25.88285818760008,0.995318879673304,0.0696734386769227
356,2010-12-23,-5.2028803340206045,-7.139551753747172,-4.213060923520391,0.1483677180369196,10.80135141543332,3.395,2.0830205481127013,29.673536296498416,25.87211145455422,0.9952779260108828,0.0624044413104419
357,2010-12-24,-6.624999240424685,-7.586010496099519,-4.905194316338953,0.0,11.936573232823742,4.513,2.050302624509685,29.765478750008235,25.864246028554128,0.995248845360902,0.0519706247025832
358,2010-12-25,-8.75470043155527,-9.982698371535031,-6.63319289007371,0.0,27.76872028591651,5.844,2.0188761285281664,29.765478750008235,25.856003827260825,0.9952179825019898,0.0447307531856833
359,2010-12-26,-6.463009748594967,-10.789450319691564,-4.090962286531659,0.0,22.886829690646383,4.806,1.988649572743254,29.765478750008235,25.84297792101917,0.995168621620282,0.0752427098540021
360,2010-12-27,-5.363768954268425,-8.736326022031756,-1.9337600555271528,0.0,9.80192387351864,3.569,1.9595388545675796,29.765478750008235,25.823161748208037,0.9950930098311818,0.0796392219612902
361,2010-12-28,-6.041234720079812,-8.109970968107652,-2.7737857997920767,0.0,16.39478678759753,2.269,1.931466643369906,29.765478750008235,25.802620375011745,0.9950143517874612,0.0663793715729846
362,2010-12-29,-6.7198359897479385,-8.918538386816229,-4.406373386983106,0.0,3.965430947032679,2.007,1.90436181918802,29.765478750008235,25.784724219912704,0.9949457543480936,0.0577804869115149
363,2010-12-30,-3.144772251407811,-7.910559337446988,1.1790394701214058,0.0,2.209453319656736,1.994,1.8781589586356815,29.765478750008235,25.760807770115683,0.9948541119799984,0.1093597914098346
364,2010-12-31,-0.3099065807250815,-4.3069159765204486,4.036824160314844,0.0173128059891937,19.067130025659107,2.059,1.8527978639837133,29.76593502399737,25.727677757134263,0.9947276087260004,0.1295256732605838


==> expres/river_texdata/5_6243030_2010.csv <==
colid,t,time,tavg,tmin,tmax,prec,rad,Qobs,QsimGlobal,snowpackGlobal,SWC005Global,SMGlobal,ETGlobal
21915,0,2010-01-01,-5.965891589611695,-8.847159622703112,-3.422962504319342,2.791586278621563,51.07319349469925,57.2,51.65436276157985,103.26116679916048,26.254228735298742,0.9824399753086732,0.2210564209941619
21916,1,2010-01-02,-9.55724133889323,-13.574169410130398,-6.086297342603635,0.3404685074399172,36.61567282585854,49.4,50.6904786263833,104.6836273123208,26.231799881871456,0.982364436621433,0.1584550416258176
21917,2,2010-01-03,-15.791950703513187,-19.58732913737443,-11.39380829462508,0.0,53.45061202164081,59.4,49.77277889618606,104.82173107737653,26.21264962036295,0.9822977497533184,0.0435549095274855
21918,3,2010-01-04,-13.119058867359623,-18.18289344652512,-8.717568327956384,0.0,33.669321960514345,61.0,48.89774229510753,104.82173107737653,26.1946054865936,0.98223336429728,0.0917831953969653
21919,4,2010-01-05,-10.34956004574846,-14.314977862258626,-6.834599106116999,0.0,55.03747291368197,85.7,48.06214665474415,104.82173107737653,26.162946883715467,0.9821225920654856,0.1269484766571074
21920,5,2010-01-06,-9.467025455032312,-13.37404533676598,-6.526507227159933,0.2494409343986831,57.73732093075928,94.7,47.26304241042056,104.94015597557434,26.12621965775556,0.9819942345888244,0.1469055662446113
21921,6,2010-01-07,-10.14380731241942,-13.029996081443182,-8.30705629418605,1.465553625851056,54.74364115084599,108.0,46.49772853100877,105.75009874378544,26.102482522034755,0.9819113522616216,0.1425747950236384
21922,7,2010-01-08,-6.510882458450561,-10.480476742144615,-5.242976102962835,1.6147624595143046,35.84387742469714,103.0,45.76373065054971,107.20630238899112,26.08203803499521,0.9818404596008572,0.1829526971324879
21923,8,2010-01-09,-7.049528379347627,-9.415625587834498,-6.510930984055684,2.544942248222542,28.74882768515776,86.6,45.0587811928444,109.20906862833044,26.059317392795688,0.9817621846250308,0.1447298159262985
21924,9,2010-01-10,-9.167773630126716,-12.08219706084652,-6.827695632968137,0.0085987353031338,49.34313212808935,85.2,44.38080130075457,110.38755867545478,26.03673644980785,0.9816847808067448,0.1341174800126365
21925,10,2010-01-11,-9.018972785851629,-12.846716846486393,-5.890009020446668,2.301716196738391,45.36787405260434,76.8,43.72788440041701,111.52436369073452,26.007205506229507,0.981584587731398,0.1885612842332967
21926,11,2010-01-12,-7.744502854767732,-10.807481742925116,-5.713913176130146,0.0,59.67973343496465,90.8,43.09828124715574,112.57924067657147,25.975926573046905,0.9814788082096872,0.1569059606141212
21927,12,2010-01-13,-8.072337995269757,-11.86975100737581,-4.518184118581724,0.9347881799340222,41.68277874746872,74.1,42.4903863147747,112.9848018842818,25.94169256721804,0.981361758459655,0.2234644965607556
21928,13,2010-01-14,-6.55231707811632,-10.064495489743852,-3.553703840298135,0.0,58.163884846539545,71.5,41.90272540330461,113.36043616787752,25.90280158029418,0.9812281685547324,0.2021389279297402
21929,14,2010-01-15,-7.988353898161288,-13.351522692229253,-3.08623869544898,0.0,67.31373736336697,75.8,41.33394435232346,113.36043616787752,25.842569487112804,0.9810188999360322,0.2180776002501033
21930,15,2010-01-16,-7.747722192302022,-13.187369177447886,-3.1508866662183888,0.4464693951736254,69.7989962184551,62.3,40.78279875780923,113.5618560335582,25.7834239586757,0.9808136304462935,0.2408845939766917
21931,16,2010-01-17,-4.667698666180578,-9.267710342016018,-0.085936472358486,0.995596704531514,50.01132673189061,59.4,40.24814460024131,114.17290548969692,25.73307503026904,0.9806401673148992,0.3430979590884732
21932,17,2010-01-18,-7.208512716885437,-10.850908401729187,-3.483011831594097,0.0,58.86005240569791,55.9,39.72894290837589,114.55836330700528,25.68267536873348,0.980466163639392,0.205389085376439
21933,18,2010-01-19,-8.284844448793729,-12.53074547378118,-3.9180818801134016,0.0,64.97230058932998,61.3,39.22424896735789,114.55833934954929,25.6249880482123,0.9802640300211364,0.2003048131200467
21934,19,2010-01-20,-9.348019571235882,-13.771291130967148,-4.702667658076825,0.7401616682099185,72.76789530775184,57.5,38.73308136480213,114.89164374443548,25.57711544972958,0.9800956799120468,0.2138105268962901
21935,20,2010-01-21,-7.987156948539858,-12.041154975907675,-4.350313180503984,1.4751656732832052,45.99380855749147,63.2,38.25467290359658,115.9001697736211,25.541949363668703,0.979974344038584,0.2485690967928779
21936,21,2010-01-22,-8.886907694362908,-13.70908360008426,-3.88157473571264,0.0,78.3982839739098,62.0,37.78826774683876,116.54607079453788,25.49712234105985,0.979820799232904,0.2140190692242167
21937,22,2010-01-23,-7.564592929763894,-12.911860993127174,-1.230171673139899,0.0,79.77705925146235,58.9,37.33316879093066,116.54607079453788,25.42840006426676,0.9795816180042414,0.2654734725494724
21938,23,2010-01-24,-5.909207567309366,-11.807022085339597,-1.329263118379055,0.0,75.13725815505532,56.7,36.888733123668274,116.54607079453788,25.346061342260448,0.979296760840015,0.29413463862423
21939,24,2010-01-25,-7.159419200508277,-11.828881187298228,-2.437662602727912,0.0,72.5073137894538,50.5,36.45436751291547,116.54607079453788,25.26503466930123,0.9790165068645482,0.2548097294302761
21940,25,2010-01-26,-9.728832118281874,-12.370620154776708,-6.549087651098582,1.2060954487515654,51.45745543873485,72.9,36.02952428385274,117.09993337724252,25.2172028842862,0.9788519329570042,0.1956854844708984
21941,26,2010-01-27,-9.93383348076682,-14.309176330166812,-6.265175337734164,1.8692829724621205,78.84822815558465,80.1,35.61369755027224,118.52807436526064,25.195895051200942,0.9787807578554462,0.225363588695896
21942,27,2010-01-28,-7.600861473120995,-11.388382290564229,-4.864823104999417,2.415828507673375,51.677801069512704,65.9,35.20641976855961,120.52851203295891,25.171756291331143,0.9786994990456654,0.2754242031210704
21943,28,2010-01-29,-8.971775899463543,-12.509998100286662,-5.69054191458707,1.705501883809689,67.36999789122542,59.9,34.80725858587062,122.4178793745992,25.147074278428462,0.9786168542309376,0.2341009099702428
21944,29,2010-01-30,-10.081055429090982,-13.196999018194518,-7.321536074539369,0.4220922835770905,63.3194058422818,50.3,34.4158139566077,123.3720918761924,25.118492232552565,0.9785195337787608,0.1662572395632006
21945,30,2010-01-31,-14.749288100295184,-17.390982064335528,-12.159764248935616,0.0,84.93100979357227,45.0,34.03171550365317,123.5587676502176,25.09225825697176,0.9784262018760834,0.0686642637423488
21946,31,2010-02-01,-16.504556551914327,-21.168367866325905,-12.92470951796815,2.3650062683001343,86.78808088492622,55.8,33.65462010294745,124.74730539866376,25.082072201910808,0.9783883852544292,0.0663648828934878
21947,32,2010-02-02,-11.50354312572968,-13.5631577086218,-9.951209984236646,0.0638381285233278,90.47943299408846,67.8,33.28420967193246,125.88950676953232,25.069504249973928,0.9783430986251546,0.1152562605214579
21948,33,2010-02-03,-6.276815189233367,-9.732038967264332,-3.509101961505775,2.707762694229437,49.833024056933,74.0,32.92018914413239,127.25327654710952,25.03517624816853,0.9782254260749336,0.2969843853306368
21949,34,2010-02-04,-5.855748132706187,-11.004653942251188,-1.4993818408867796,0.0,86.60023965998566,67.6,32.56228461373305,128.47720375769356,24.96935080520076,0.9780010455935088,0.3369273925525998
21950,35,2010-02-05,-3.830671457445457,-7.391791459029866,-1.6810254513002696,6.941030630282389,62.47251588954519,76.1,32.4042355158283,131.926133578146,24.90708425296224,0.9777849273648108,0.3873738835470036
21951,36,2010-02-06,-4.726756369859479,-5.786754666940101,-4.517536974973573,4.767436858626755,59.30749252389382,64.6,31.964139021760317,137.50898311037182,24.88871594253957,0.9777221778807744,0.1677377011415619
21952,37,2010-02-07,-7.161684452288023,-10.193090657997612,-4.5772128289082845,0.0824079193649815,85.55899707956569,53.7,31.617411514887205,139.76421694698942,24.85544878965228,0.9776067334112708,0.2458101717384935
21953,38,2010-02-08,-10.265137418204182,-15.364076821443556,-4.445404805794436,0.0,108.5378002126465,47.8,31.27565835081009,139.79944816759564,24.789075890993605,0.9773743137771512,0.2364869295821697
21954,39,2010-02-09,-10.56490182388752,-16.68479361296907,-5.076839972346878,0.0,101.08656141272634,62.1,30.939386911973266,139.79944816759564,24.71991267999704,0.977131965524304,0.2396718314302042
21955,40,2010-02-10,-10.84964241086088,-13.995593438690916,-8.7483312279756,2.9522275363976056,68.19440969306147,80.7,30.60837905644008,141.26729868062296,24.67343518297537,0.9769709805545722,0.197170359415347
21956,41,2010-02-11,-13.468296919262103,-15.840095883568528,-11.288599154858415,0.4912430586510826,85.69394607647908,74.4,30.28243202199859,142.85807086173844,24.65397030216957,0.9769061822929722,0.1110087537414507
21957,42,2010-02-12,-13.170180100611107,-17.62175910540534,-8.891542320857255,0.0,115.61730939579896,77.9,29.961357171593235,143.06968498184216,24.627084946477726,0.976813346717386,0.1430742251336845
21958,43,2010-02-13,-12.921405261872987,-17.37227746097728,-7.050415047227016,0.0,116.53848607532802,64.9,29.64497884971146,143.06968498184216,24.585309358401084,0.9766660400079687,0.1554710561713957
21959,44,2010-02-14,-12.92540160423474,-17.863924188252806,-6.376344437612965,0.0,125.21436843562287,54.1,29.333133335868997,143.06968498184216,24.53823070739241,0.976499957095212,0.1704654995904275
21960,45,2010-02-15,-11.938804210622443,-17.597731327068445,-6.013281524206655,0.0,120.3681267148085,56.0,29.025667886652982,143.06968498184216,24.48331544511489,0.9763067679211598,0.2093551012701422
21961,46,2010-02-16,-9.047472722026203,-15.092189143723113,-3.5872960247788344,0.0,116.78516304881974,64.7,28.72243985856215,143.06968498184216,24.4073452765408,0.9760399780869634,0.316495523221753
21962,47,2010-02-17,-2.974679760771969,-7.236369903652164,0.0212719132091219,0.07529402113794,88.22678847179262,62.8,28.546384595593988,143.0726162747689,24.305279242532325,0.975677446150218,0.4332366882572598
21963,48,2010-02-18,-0.7121508118642734,-3.9662998194162,2.445641509401502,0.0,103.26188585895122,70.5,28.586318542916857,142.7713140508666,24.222268993507196,0.9753616384949404,0.4786670131069336
21964,49,2010-02-19,-2.6853976179368364,-5.442612201096184,-0.2704925553338422,4.535547307510351,56.70442438843401,67.8,29.27538142139061,144.4947070969031,24.19117935145324,0.975231649342744,0.4720352576470326
21965,50,2010-02-20,-8.098826542038017,-11.445392966214971,-4.679228090141927,1.4599926057870891,83.4147516156137,56.0,28.595843449011905,147.05762815307747,24.15706570166494,0.9751136576023968,0.3249038321959283
21966,51,2010-02-21,-10.65542646099068,-16.759914751099387,-6.17069507307506,0.0,139.81036626300605,38.8,28.24481254871229,147.71125816003303,24.089194050653106,0.974874333871328,0.2752909334953689
21967,52,2010-02-22,-4.883884272688769,-8.909375329252038,-2.240593397737831,0.0,105.81241421569804,38.4,27.908895039599106,147.70915078793382,23.99701237363973,0.9745469478368992,0.3776161056357966
21968,53,2010-02-23,-2.024948303367535,-6.520794190648156,1.41337451599201,0.0,115.63225593201994,48.2,27.71499876908111,147.61123168359762,23.88160043065559,0.9741336676436888,0.5226797275621214
21969,54,2010-02-24,-2.292347425826538,-6.520335010873773,1.837967028893136,0.0,124.05206184149006,45.1,27.674869088084545,147.3124021098139,23.77112626521888,0.973725062396872,0.545911948119489
21970,55,2010-02-25,-2.042713441776068,-5.908425899842503,0.6116660843403243,1.2377400693967429,126.71269367256998,54.1,27.795098797874804,147.5047902070189,23.69056688907612,0.9734152094643176,0.5411864370450251
21971,56,2010-02-26,-2.4947421624099806,-5.235816408602367,-0.8069672113423878,6.342458691079958,70.4982713910837,59.6,28.60328485069265,150.5850762758485,23.68078719347434,0.9733709723235816,0.4959625445057216
21972,57,2010-02-27,-6.173089167363989,-12.025462675812202,-0.5378803261811226,0.0,140.8538957338027,50.1,28.222521555507853,153.0264376895142,23.63592200784696,0.9732231251306775,0.4997358832970166
21973,58,2010-02-28,-1.2574969958357465,-4.766623892449736,1.4647411246149304,0.8970252063028241,94.607824934302,46.2,28.236272737753957,152.92497461590426,23.567786391532948,0.972971958720496,0.588759802617773
21974,59,2010-03-01,-3.5257778687406915,-9.130296957028198,1.8227066276833463,0.0,160.60873734420983,44.2,28.537975759652785,152.704739436233,23.49129061310922,0.972699357616063,0.6109769424229444
21975,60,2010-03-02,-5.142978295104006,-8.021274688116524,-0.9646465558050806,0.6733128417824487,113.88796664934674,64.1,28.264596049699197,152.89905729638167,23.36001964431934,0.972247728932138,0.4802199887234271
21976,61,2010-03-03,-6.370816776856111,-11.476328554867006,-0.9423440958929328,0.0,124.9966560319845,57.9,27.840485680999105,153.14597151449675,23.24028846993196,0.9718322375390908,0.4891235717185273
21977,62,2010-03-04,-5.983119393298705,-8.204970072970562,-3.008506812762271,1.546412511008031,94.35136417738744,63.2,27.402405668993552,153.80145242712277,23.14317931795092,0.9714984149166564,0.4500708576861827
21978,63,2010-03-05,-13.089001950195344,-15.30230214875838,-9.512352698144852,0.4153012657122893,115.69808615918738,63.5,26.980243164333174,154.5807516240921,23.10395834693,0.9713636103950782,0.1732659813965535
21979,64,2010-03-06,-14.58812151136264,-18.48900821681256,-10.285160374104713,3.917752785136192,70.12964451275406,60.5,26.574634443854688,156.72773409738767,23.083473070894232,0.971291648833815,0.1751882738959719
21980,65,2010-03-07,-14.435482674739095,-19.358270189063862,-8.910402311753641,0.0,163.6572450964807,55.2,26.184369061337964,158.53034101462572,23.0616287219161,0.9712150349068868,0.1526275033712187
21981,66,2010-03-08,-13.924040113149562,-18.9437855523447,-10.082272437005011,0.0,176.79018632780475,58.9,25.80833153402512,158.53034101462572,23.019464791917176,0.9710625457055924,0.1643616758887578
21982,67,2010-03-09,-15.251066575397196,-20.56631924586605,-12.071936542920922,0.0,151.02796481504691,78.8,25.445502286095135,158.53034101462572,22.9813623629768,0.9709244730965048,0.1045133003384659
21983,68,2010-03-10,-7.334247904534068,-12.100762707830093,-4.5334044413994325,1.1576850420100415,138.82651028441728,81.1,25.0949489553252,159.0051766451946,22.93063910382121,0.9707454497077476,0.495621249366074
21984,69,2010-03-11,-6.777239264650631,-9.184207533401691,-5.097677424082727,1.038554181680169,128.39589095736844,75.4,24.755818518762208,159.8545745182135,22.86904510119405,0.970534508353046,0.4010009056270953
21985,70,2010-03-12,-7.670242563536984,-10.774130385748707,-3.651410703118275,0.0,174.78302388645355,70.9,24.42733015727731,160.22201426763925,22.790505066565785,0.9702644563600836,0.4120065474032365
21986,71,2010-03-13,-9.436463801883033,-14.494013173580656,-4.365054746252008,0.0,175.29908403007937,57.7,24.10876878702061,160.22201426763925,22.673929948393475,0.9698551150234755,0.4043791180260354
21987,72,2010-03-14,-8.20350670731847,-13.604676118854668,-2.5659166225664327,0.0319088667882341,198.230987858192,39.5,23.79947919307689,160.23519749949887,22.54543480946312,0.969404703805249,0.4911556339227548
21988,73,2010-03-15,-8.124254359898849,-9.599854004391393,-6.536321249579824,1.848699079927028,119.27567192544726,50.1,23.50546878911668,161.09877438584795,22.45787669683992,0.9690998393800516,0.3256906733215193
21989,74,2010-03-16,-7.257941570286242,-9.777502244273954,-4.91124706572381,2.9141205589613324,106.24180848458802,59.4,23.22672920821553,163.274158102182,22.416683458825563,0.9689618806121252,0.4534838148812658
21990,75,2010-03-17,-5.307810513046463,-12.916568131959714,1.550491742686711,0.0,191.1732778394704,57.6,22.94882599387384,164.5188115811234,22.287769592103466,0.9685169032554196,0.7622280633472664
21991,76,2010-03-18,-0.6103319676046189,-7.022351276976378,5.185436392515823,0.0,190.1760851380522,59.3,22.907823218214705,164.08603421906366,22.13000130806405,0.9678764837553128,0.9673623462594207
21992,77,2010-03-19,0.929275235324734,-4.353759059509814,4.750904551587346,0.0,200.4946127833797,46.1,23.736761996710012,162.691067223657,22.157823401783883,0.9676627480203054,0.917913846486897
21993,78,2010-03-20,1.760439293358962,-2.699322913706613,4.983351915314142,0.0,155.7610276137506,45.0,24.903328600263915,160.42080646959056,22.37999348535304,0.967943426627075,0.8936679581295387
21994,79,2010-03-21,2.1169482279285425,-0.7889557105901926,5.122292520458399,0.1274032640308167,129.65203117657848,45.1,27.135436223289144,157.51408661696232,22.71779933566256,0.9686196077629616,0.8197102444776109
21995,80,2010-03-22,2.492409816319334,-0.8928024914546812,6.11786099496982,0.0,170.25906985951906,56.8,29.55910321897061,154.36392337997017,23.074076577589416,0.9693905493953489,0.9051891897882584
21996,81,2010-03-23,2.3606181622431093,-1.9138982695116524,5.5555410626853305,0.0,204.68126080303307,69.4,31.839679950817963,151.21614436612688,23.36796501113756,0.970020299259572,0.938189618647588
21997,82,2010-03-24,1.6184079147993735,-3.386465840373316,5.480810174193847,0.0,196.37325499695373,71.4,34.288364757019124,148.49348431761854,23.488009105731543,0.9702890232791244,0.9968033625880968
21998,83,2010-03-25,1.3893351874793392,-0.8971777075305072,2.3685824884646025,0.0,157.1206683537681,64.4,36.55830468566504,146.2919811531299,23.546839294441707,0.9704565808039204,0.5159002876702491
21999,84,2010-03-26,1.497536894719904,-3.420413637186225,3.978745311391586,13.974512052032935,130.14648335171884,71.2,44.09291723035748,145.80808723480112,24.176969016572677,0.9727819409974354,1.075148481171387
22000,85,2010-03-27,-3.038464592202759,-7.0448839479186525,0.5692123048615648,6.789565153504616,206.3065350113025,70.3,62.745153191992166,148.84028929607723,24.60046397070171,0.9745829606730616,0.8562374252489368
22001,86,2010-03-28,-1.5362643398501945,-4.065782960298108,0.5647642581276338,2.132334058084517,146.24457823956672,61.6,62.83923701881475,152.01070614768952,24.49753382617708,0.9743432799696686,0.7099779961279589
22002,87,2010-03-29,0.4105979307840549,-3.244854932231564,2.92269186403978,0.0,148.03094830242574,60.6,60.84840909551729,152.05118353335743,24.34791675315706,0.973918295889132,0.8285384135006699
22003,88,2010-03-30,0.8490767401879437,-1.6543182458409396,2.2847060867923683,7.246809894367215,152.61340815098183,62.0,61.13732228195945,152.56301985911347,24.38585653228433,0.9742267005251796,0.7938580362760825
22004,89,2010-03-31,-2.826139194623576,-5.339048979826615,-0.6107232697789189,2.9345755626101164,198.9414736164545,73.4,66.4428075127101,154.42820131063408,24.469160369157205,0.9746850956207918,0.6941507219158952
22005,90,2010-04-01,-7.062759166382816,-10.568320415526838,-4.630436105423648,5.249953444433757,85.03541576415299,79.1,61.65087791584059,158.18034535055324,24.384264190043417,0.9743947131553976,0.5640447093910653
22006,91,2010-04-02,-8.65731370798142,-15.077427293177326,-2.5896614740961232,0.0,239.69023550569565,66.9,56.19307156851145,160.4874500162462,24.27292342623802,0.9740079648879024,0.6182184644853261
22007,92,2010-04-03,-4.227220431486197,-8.967890039454785,-0.4100105991862252,0.092835372087177,169.4733939459619,61.0,51.86107329224944,160.4432048393703,24.08629102777956,0.9733524622540548,0.7633162490628835
22008,93,2010-04-04,-2.087582624990019,-4.946304244785472,-1.3034830976047136,7.323577878448893,127.81838788448964,56.6,50.32597804802458,163.06507549535428,24.004602177620026,0.973110096122815,0.7015071643021635
22009,94,2010-04-05,-4.675847836676772,-7.657593178322319,-3.1579486140836592,2.612110815518613,159.52174588518577,51.2,51.5141822688112,166.56249323829545,23.98450312740277,0.9730995717897089,0.6352405903397154
22010,95,2010-04-06,-1.946276742102248,-10.645944945949704,5.875059099306796,0.0,253.2378670741386,46.1,48.48942083863906,167.3500893393377,23.78874377765113,0.9724361298458571,1.2699996044888258
22011,96,2010-04-07,2.313601777368889,-5.205651522906623,9.414993320587437,0.0,261.60260069210784,51.5,46.83866017278428,165.96673787585777,23.57332981699974,0.9715783608860972,1.5227561386678548
22012,97,2010-04-08,2.510999252255945,-3.3533976150036966,7.027686699819407,0.0,246.5960715398876,48.1,47.55018302474872,163.46499642819626,23.54803641881213,0.9712157006744432,1.303022834858936
22013,98,2010-04-09,2.3037940683570337,-2.0993193192320634,6.835936214241476,0.0,255.62493850816,57.2,48.591946835086766,161.00425642533455,23.591658213065795,0.9710517003202392,1.2078163316332138
22014,99,2010-04-10,0.431366509162968,-2.923811939647828,4.773091537475078,1.5466999393178296,229.7300309483696,62.4,49.43292831622926,159.6030141753264,23.60528238683695,0.9709156709545832,1.150914696881099
22015,100,2010-04-11,-3.5549126681671286,-6.608385626622511,-0.7056136257810771,0.0,218.46994925691365,58.0,49.532917671679606,159.31759626617284,23.490692489951407,0.9704965340510984,0.7143159147436743
22016,101,2010-04-12,-4.606768901818041,-7.756352342648185,-0.9954950636445674,0.0,220.5884142825361,55.8,46.99447789940987,159.316437322121,23.286403777180997,0.96978050284434,0.7093673426736395
22017,102,2010-04-13,-3.475950565886888,-8.408380337700708,1.2445243424319026,2.171384077455999,241.73795198722664,55.0,44.742597590003214,160.13560382922088,23.100624013243277,0.969121892115982,1.0578567782976611
22018,103,2010-04-14,-3.025194100300925,-4.821381425531409,-1.2442465548273918,1.0624756198961318,142.23048773444867,48.6,43.19640035910484,161.2390382196892,22.969515705468996,0.9686500525795164,0.6357442466890774
22019,104,2010-04-15,-1.132366769961953,-4.474909086903275,3.0344183848007216,0.0,221.38113929429463,45.6,41.735145618170655,161.4064614182508,22.80687890331308,0.9680708560539212,0.9605108048090332
22020,105,2010-04-16,0.1917601414231976,-3.834551511525048,5.122065124349087,0.1965601573156673,256.41117323825085,47.0,40.72792176800749,161.01345658430185,22.572600229197143,0.9672149142388392,1.150957615764523
22021,106,2010-04-17,2.041244929808378,-2.5529805306853985,6.045826829009943,0.1981854193124003,259.58189091307446,48.7,40.274316431217336,159.88673848516373,22.46995124652556,0.9666315851413648,1.2526982853492097
22022,107,2010-04-18,-0.6134095333614508,-2.2147097299465006,0.2235513265921852,9.872663931882125,106.217958278184,56.3,41.78610249596358,161.69449195612668,22.76145829931921,0.9672872375048946,0.6846125891614395
22023,108,2010-04-19,0.2659740104914173,-3.3431152778071263,3.646005942752233,0.0,225.46986737903467,58.3,45.933846195237976,163.5517229036515,22.917780890103323,0.9677197995866772,1.0562410489447678
22024,109,2010-04-20,0.7769054717281579,-3.5646223503487104,5.526478347146347,1.9308500483388733,227.1537102117245,53.2,45.755283800879305,162.9254350765656,22.827714137617207,0.9672950609685372,1.3677580399299607
22025,110,2010-04-21,2.2470079122928004,-1.0202090179686056,5.723902594005777,0.0,213.46344962424047,58.8,46.66086165357697,161.54930767598242,22.865761226884704,0.967180544456846,1.162287304031399
22026,111,2010-04-22,2.4355237849341203,-3.69044587448561,8.118469770261274,0.0,273.9224112635764,62.7,47.230439227347766,159.37236296003482,22.888724257236596,0.9668939645004544,1.5531626853623957
22027,112,2010-04-23,3.757630282501083,-2.031804179533641,8.06423322880249,0.0,191.8612550801452,64.1,47.950631610009935,156.60859976815948,22.987252420048645,0.9667381591912876,1.534624891068464
22028,113,2010-04-24,5.647296786197204,0.5807304602947242,10.541079441193745,0.0,263.6165347604155,68.9,50.05460176682063,152.28536993247033,23.340588637164505,0.9673087619098588,1.6769368619593887
22029,114,2010-04-25,5.807447025882994,0.5798172764099608,10.036158558448395,0.7446530823456271,243.77791278251075,88.3,55.98858811170447,146.52816815370858,23.87490635278533,0.9686361943424012,1.755325024327384
22030,115,2010-04-26,3.843230367323736,0.4648861296190272,6.234983974493077,1.1592709184336236,164.6513833659222,115.0,63.91926935049313,141.5638857490125,24.359305562704144,0.9701065108286504,1.2897677213346048
22031,116,2010-04-27,2.66016478140165,0.6245671812392523,5.644421825088924,0.2726912226166612,139.64558031574012,126.0,67.28883698945393,138.62272004128252,24.558195243312973,0.9708000932981622,1.056109278741409
22032,117,2010-04-28,4.5934569909600125,-2.0043668037714006,11.214490804777,0.0,299.8416652035609,131.0,66.33413646992524,135.68057353276564,24.494159866808545,0.9707216786171214,1.894613535296648
22033,118,2010-04-29,6.521842294519661,-0.164283447586844,12.0737666878359,0.0,296.9885233021335,151.0,68.07423841549335,130.85306110876306,24.46263522475266,0.9708578281643732,1.989037741153324
22034,119,2010-04-30,7.402103615588952,1.5435886489376798,11.38570554104856,2.8745479373635248,247.6750957105293,169.0,76.23834077589133,122.3898489736912,24.891047913490222,0.9729675963706031,2.0477211500534183
22035,120,2010-05-01,5.696948013282187,2.632081512425988,8.904829623943227,2.3781123107596893,160.4743090283918,179.0,100.08533193026793,113.85514937163693,25.31544488197247,0.97544060500326,1.765476695091304
22036,121,2010-05-02,4.013937844497356,1.664111729502226,6.869187961996726,15.634358729158832,142.35942428852422,166.0,122.26257523941872,109.50454604602491,26.042643514243025,0.9790020087833432,1.616513852626093
22037,122,2010-05-03,0.4645262394736887,-2.70994504090602,4.043944434265069,4.200833168926038,179.2522012823397,184.0,158.33389169291874,107.91493335283356,26.495612255867844,0.981717464552334,1.4881358455359843
22038,123,2010-05-04,2.5760511990634374,0.0837509265907956,4.804372752017605,8.482866804283109,120.15739261684604,192.0,161.54730894191775,107.47580806101108,26.569282195004558,0.9828250659614624,1.4202684391921925
22039,124,2010-05-05,3.566024111458086,1.4361502247348323,6.292247370457325,11.303222601799373,121.8308861096336,194.0,170.81312986385942,105.78814421926744,26.738159107114136,0.9847976817473908,1.5326332097161235
22040,125,2010-05-06,2.154392512567429,-0.3644297850811998,5.36794234458727,6.864400539905101,181.9546530755068,224.0,202.63722062463225,104.07996827967077,26.859475109994325,0.9862759557184324,1.5460161790322362
22041,126,2010-05-07,0.3263614349986832,-1.8581027316296503,2.233116620655215,0.1967017829559009,150.1075498350032,197.0,220.6741189790836,102.92887329069116,26.80160803818489,0.9864395481439387,0.9720492525403236
22042,127,2010-05-08,1.5779869253072016,-0.8655102625798408,4.151328870005369,3.480561922513017,199.70965507745896,177.0,205.05293645048064,102.14803054489867,26.7083668924407,0.9862526519360912,1.4149240150343598
22043,128,2010-05-09,1.729683779837875,-3.1158662959039733,6.686677081453404,0.6801418629672751,219.7875344028212,166.0,187.8145063961151,100.99423448245132,26.569432295298952,0.9859080110817802,1.618018331280075
22044,129,2010-05-10,3.98443006979,0.6425855826197497,7.447155570062332,3.259614237741034,189.7919421578799,154.0,172.53852533424126,98.99836091368144,26.456968745262817,0.9856392532896768,1.8475015190225412
22045,130,2010-05-11,3.770519047135076,0.1450103086849673,7.236530978177912,4.581235424985814,196.5916853382709,170.0,166.44022404210756,96.29319576523982,26.498744330057814,0.986007463335437,1.72502549337819
22046,131,2010-05-12,2.885810506239159,0.038246305383494,5.208647739299998,7.812660772256268,148.71322455911917,183.0,174.21796123532212,94.15859665491332,26.606461921636928,0.986702588537556,1.5978666403766384
22047,132,2010-05-13,3.55359334748886,-0.2680771536952591,6.945280607619208,7.486834548402463,207.9464098835707,169.0,196.81460809046504,91.3047890987785,26.835165201902804,0.9880433937658176,1.8836836283723424
22048,133,2010-05-14,1.558823973234246,-1.6124352269928233,4.646171591805813,6.010377968339593,180.23026535336288,173.0,219.5285646200405,88.70609290364521,26.971140648603917,0.9891296139586075,1.6091597980133665
22049,134,2010-05-15,-0.5435686486090303,-2.5462532382618623,0.5033225622210241,3.8972696457722704,121.03802383265506,170.0,224.83823919567453,88.43950593351121,27.00166501154977,0.9895968862335646,1.0098166272015736
22050,135,2010-05-16,-2.8333661373918426,-3.882297515846355,-2.475468126601039,1.7802636113785857,114.68257998698331,153.0,208.10728772522657,89.17573532999644,26.98220971561964,0.9896666226314856,0.550886550595677
22051,136,2010-05-17,-0.8022701138763831,-3.3296521366802243,1.5199257043566703,2.487619414462091,144.07616261858615,154.0,185.8026953035443,90.04672134760509,26.92225435267701,0.989565540161254,1.2603977447373549
22052,137,2010-05-18,-0.5938035099117518,-2.459395513894953,0.9931407680710156,2.298667365340078,181.98398537944303,155.0,163.00319114858073,90.60550279382257,26.853938761689005,0.9894390572634524,1.0754785175940988
22053,138,2010-05-19,-1.3492101918856343,-5.452280622783011,2.1872829672536507,1.9976476965943053,241.82434313453288,148.0,144.47585915622707,91.16672213919088,26.75173111222364,0.9891669395097226,1.4592312772113345
22054,139,2010-05-20,1.328359612980553,-2.298761120478641,3.4827687599318264,0.0369959743336515,157.43439541644003,140.0,127.87324718925538,90.6759033068865,26.565873907074803,0.9885327762452858,1.2187635326606965
22055,140,2010-05-21,3.695381410541184,-1.0795887200345085,6.470935313741889,0.1161533492871494,241.1475205345113,148.0,116.86553478174945,88.68262955456272,26.3247784990772,0.9876111633635266,1.542425078535258
22056,141,2010-05-22,4.885525892564445,-1.1215668119207505,9.553408192375452,0.0,313.24656986252535,124.0,115.5517444631892,85.91779724791341,26.0487685422757,0.9864925052576334,1.9217656605673252
22057,142,2010-05-23,4.871104880321751,-0.6605941877646933,10.607100175542616,0.0,260.24579676623824,136.0,116.62730516288184,82.9942138583944,25.731512948827387,0.985200708218304,1.97903415680938
22058,143,2010-05-24,7.065884212670442,-0.4587403304075744,14.589529701727246,0.0,334.39378598938345,155.0,118.85758496315928,79.46637212111473,25.39993707710993,0.9838093411194562,2.5252533571761364
22059,144,2010-05-25,9.625066368536778,3.517711256432023,15.896958310875393,3.5060004952104142,325.2973806935857,185.0,127.8448102505372,71.64407145990543,25.46500071747729,0.9837917075607356,2.928098860828171
22060,145,2010-05-26,7.920791955304596,4.787414781055624,12.189977236646245,6.413754780619555,191.11759320228072,271.0,173.40162717387815,61.05598421585192,25.889279627312916,0.9854225672463744,2.3837075971923696
22061,146,2010-05-27,4.556704041327777,2.6242701855442148,6.6403590905599055,5.811160511583489,121.12543858941926,341.0,222.92660587591865,54.77339904413431,26.230257298891864,0.9868962621561754,1.5134319486269467
22062,147,2010-05-28,5.673607131087736,1.115080533079028,9.63654288536022,5.082953345552472,209.57405577050085,307.0,249.92938167816865,51.41661578645603,26.34523833529019,0.9875523796159288,2.278856790479308
22063,148,2010-05-29,6.238062985381937,3.572740811801835,9.033708155867986,6.319318561044192,195.9438738927201,283.0,257.84096036392225,47.230737930675616,26.43799573507823,0.9880914282612256,1.946305864873235
22064,149,2010-05-30,4.491106816379953,2.852279958120113,6.333139935322542,19.04371784967232,155.2193176538796,292.0,277.73865528917287,44.313912043807065,26.886723706344867,0.9901761372598692,1.4309934780375917
22065,150,2010-05-31,-0.1197165728011046,-1.8602682764116256,2.4174856725287617,3.5044733740737186,157.8696442121117,328.0,324.5778877663121,43.875215636003375,27.104900638343096,0.9915637428801602,1.3205134401719
22066,151,2010-06-01,2.072462128957214,-0.5659107631180084,5.119163051134308,2.5816905493070177,164.15035127046147,273.0,315.9127022543833,43.76445132540155,27.041816586561577,0.991443924470134,1.6286141623708197
22067,152,2010-06-02,2.0257328342958547,0.7022158244459867,4.109369337817536,14.371789706566364,124.25643051420352,255.0,297.121701890941,44.05016008465025,27.098280071333853,0.9922884537208704,1.3290613182208275
22068,153,2010-06-03,4.4063321077186925,1.7929694754071623,7.217253909822927,0.6741819057127778,190.01267623967567,279.0,305.12868739496747,43.097942701407966,27.0603525211684,0.9927399131862776,1.5522804892061806
22069,154,2010-06-04,8.418181493411012,3.0356131214612705,13.757660923428825,0.0,302.02139392089987,240.0,283.3699515592617,39.94242970614332,26.69801230473633,0.9914594515220432,2.330361468394885
22070,155,2010-06-05,10.044699790674713,2.382490366148297,16.143132390822572,0.0,339.2226810727198,277.0,263.6927108927288,36.181694703420455,26.151464209736915,0.9894437437345054,2.7726717110870216
22071,156,2010-06-06,11.689890389885967,4.778470161119948,16.800616556610482,7.254186532175528,288.89099811751333,326.0,255.3864255467688,28.966214571439195,26.03265595131369,0.988854658453964,3.4440666734880607
22072,157,2010-06-07,10.698537700135576,7.1398689043046,13.233143598724238,0.0012195902446109,207.35976617630428,463.0,284.0959390515314,23.00955391358119,25.884674366507475,0.9883440785551352,1.942692969177527
22073,158,2010-06-08,10.768219065401755,7.085662963613581,14.10590454069385,0.39422207028929,229.1008224504704,529.0,294.7164331576552,20.21831504761312,25.406030617186296,0.9866794646800248,2.0476490530672287
22074,159,2010-06-09,11.232081984272275,7.163292421241888,14.218787246670605,0.0,248.92322691245784,533.0,275.34591387748964,17.671647976392507,24.906662852899597,0.9849084999713535,2.046199764936516
22075,160,2010-06-10,12.458028848734092,8.8116644525541,14.509410139173813,0.0,190.80308667433687,600.0,260.3072881039791,15.33179413134696,24.410130951373112,0.983142196200906,1.940863007209808
22076,161,2010-06-11,13.16847784903837,7.819979504721819,16.789395898412796,0.0,309.3461684110257,698.0,243.96781577875183,13.066232215727188,23.845759584454992,0.9811456600556936,2.5010098216039927
22077,162,2010-06-12,12.134960855940138,7.578634082680231,16.160858108720923,7.194064163572036,214.2743045140394,702.0,231.0203861245368,10.253986340775375,23.910143394074595,0.9806644086897977,3.062448598484661
22078,163,2010-06-13,10.16922816440369,7.995561588061172,12.934160218488657,14.57338135129902,176.2262615012672,608.0,242.7593922432069,7.193837877716556,25.20232768300097,0.9835903562156476,2.2956352455245077
22079,164,2010-06-14,7.696811091075715,5.324841448414684,10.467993554658326,3.763097843974293,169.34055168695875,699.0,267.8690614533181,5.480831246695418,25.896092572165266,0.9855555467931362,2.051171936442154
22080,165,2010-06-15,8.702895706462083,6.561966665875522,10.767084800047058,3.215809567300109,123.0655626797436,542.0,260.30922383675465,4.431483192783645,25.899636182433447,0.9855090287727292,1.8750440447225296
22081,166,2010-06-16,9.239430456457567,7.351661247600955,10.470509230998337,4.6829653646115945,109.5308394516156,474.0,246.98911553025889,3.451594149801108,25.97721719113608,0.9857129895405028,1.734759900537467
22082,167,2010-06-17,7.922843775174543,5.29133644806738,9.136423336348294,6.685314165791428,141.6577847478818,478.0,235.07120815864937,2.8135117021311857,26.184670969992887,0.986412394256628,1.7781448805788234
22083,168,2010-06-18,4.332623458960991,3.008324497067782,5.1251394011215785,7.461950353305104,94.74985383262066,407.0,231.54708570824127,2.770174904549395,26.452894472567312,0.9874661819357964,1.0657476419314755
22084,169,2010-06-19,3.019110248862677,1.138601614637733,5.7978667283866345,14.195885336150315,116.72145824318208,330.0,236.42889468843725,3.8541705531033297,26.822699177793105,0.9892614027587844,1.5961096152495249
22085,170,2010-06-20,-0.0919209166202332,-1.8804681143894533,1.34066877412784,6.88844292764484,152.13109518277378,302.0,254.37178643397013,5.97362273689132,27.012464398000304,0.9904990607381228,1.184522980424406
22086,171,2010-06-21,1.8041582931897269,0.1821868990499268,3.2592848062870887,1.4013148405620834,134.8267604092759,272.0,242.17858139403657,6.488381679782177,27.001798276396347,0.9906847657272758,1.1467223878887676
22087,172,2010-06-22,2.422546698376302,0.9863808592472434,3.710780300007913,0.0,145.19527757523824,252.0,223.2169354820189,5.695421598471362,26.8529941752133,0.990214995576754,0.9188361759853472
22088,173,2010-06-23,5.814795177077965,-0.9267340915648182,11.266751666909306,0.0,326.953079182844,232.0,200.5341903962756,4.946632204769788,26.43977028376318,0.9887768428435252,2.238215526488604
22089,174,2010-06-24,7.949044008858844,0.7716892065153006,13.37416470872923,0.0,346.9893565887531,231.0,182.1910614385283,3.850408976821001,25.816635802071406,0.9865570152004424,2.479314227608463
22090,175,2010-06-25,8.7669666584878,2.1158491655258675,15.161233954618316,0.0,329.43979811950885,254.0,169.50699132346523,2.8387938878029817,25.147214295193905,0.9841587626833832,2.601924981326873
22091,176,2010-06-26,9.454956595246694,3.4627158466862302,15.255423573887844,0.0,278.7546561684284,262.0,157.74072392996922,2.337733879423723,24.43389882573065,0.9816428301467244,2.531275705307789
22092,177,2010-06-27,10.415633537598737,3.505168282445924,16.529599447372867,0.0,330.70340262490123,251.0,146.39532176365864,2.0882030528939413,23.67908259735596,0.9790054632831484,2.7546761497124588
22093,178,2010-06-28,11.734504177281588,5.3324810161014575,16.62194941388749,0.0,329.24850832537487,287.0,136.91252025567624,1.8259570003903536,22.901890482453503,0.97628957545195,2.6809202892227755
22094,179,2010-06-29,11.638625521631209,4.957150796958306,16.467365485931346,0.0,306.33477623378025,330.0,129.6024870891039,1.5509444814801083,22.13193771782257,0.973603605023419,2.694623251894269
22095,180,2010-06-30,10.99217208205435,5.9502141409454765,15.058894159051883,0.0,225.27383736918927,336.0,123.51486815801404,1.3108441587481467,21.40719746798104,0.9710786504089182,2.337001838835441
22096,181,2010-07-01,12.550197070493413,6.1134645755123085,17.527551951652132,0.0,298.3320835529314,344.0,118.45293129623867,1.049060154851656,20.67876657355518,0.9685334251019032,2.7576394362563543
22097,182,2010-07-02,13.984704538541216,7.600234799141103,18.717032562136737,0.0,309.8409616733826,349.0,114.4618937744832,0.766167785604635,19.8794032881712,0.96572525012579,2.8451218962992195
22098,183,2010-07-03,14.335020586967422,8.666584622509342,19.225814042639023,0.0,306.1281872130337,356.0,110.98819993141944,0.5444298245031733,19.07898336249855,0.9628854740268836,2.790409401773416
22099,184,2010-07-04,13.633986187185066,7.203962374795874,17.83351101353656,2.598453848936592,254.39991297968743,363.0,108.18748246585612,0.1941968194554504,18.696548192366706,0.9609890505023284,3.1121977965077066
22100,185,2010-07-05,12.637841651000594,9.989445007223187,14.890895397591764,4.622752288751603,175.3078632976817,370.0,108.28410882482945,0.0003192863550813,19.19721122036698,0.9611560817841528,2.382905251698177
22101,186,2010-07-06,9.929511289425925,7.763823023624186,11.273028887400718,3.07437163657677,137.69481226156523,365.0,106.85669914962769,0.0,19.93871207852481,0.9621775071620136,1.733104356011808
22102,187,2010-07-07,10.05892440884841,4.0473081957536765,15.080448477131512,0.0,304.0392439362381,328.0,104.17473754501816,0.0,19.83648172891058,0.9613327765862708,2.5281455778501765
22103,188,2010-07-08,13.252884525648923,5.338730864032646,19.92558317039169,0.0,325.02234005462225,312.0,100.26680926788453,0.0,19.04020268156552,0.958514814693048,3.1368083763926133
22104,189,2010-07-09,15.47905671260228,7.691071428023592,21.20781173233004,0.0,326.25632170044014,336.0,96.78799020414492,0.0,18.147339188572744,0.9552771271412476,3.2171541828844776
22105,190,2010-07-10,16.48318685327651,9.745474083382778,21.468921887459096,0.3784417551737645,270.8062032229937,316.0,93.66871325762764,0.0,17.381516068721034,0.9522237351910072,3.094840484161144
22106,191,2010-07-11,15.498142131070257,9.432474013470651,20.095235677289672,11.604280008807317,261.22733672754583,308.0,91.7560858288812,0.0,18.991119281766885,0.9538099137135944,3.851515591659694
22107,192,2010-07-12,14.59106448379789,8.653661925446006,19.112223703768468,11.569827926630577,273.91066324859514,385.0,93.70473634941608,0.0,21.830700383624432,0.9591959997060224,3.7269974890404702
22108,193,2010-07-13,14.131759506887631,8.911002204003216,18.07356984284744,0.0570631712982673,258.1516655076567,426.0,95.25656105095266,0.0,22.47244540672242,0.96030806094511,2.620482462077373
22109,194,2010-07-14,15.506912019294033,9.26191481619742,20.080970676827,0.0,272.5836351754393,345.0,93.14553168447009,0.0,21.71001756053089,0.9576169525932988,2.851847014239924
22110,195,2010-07-15,15.319776052588056,10.951127382755748,18.427219277853283,0.3925550870899482,269.4167035961311,333.0,90.49331304412102,0.0,21.01846389185424,0.955107109573182,2.4236510979085844
22111,196,2010-07-16,16.212623592651134,11.77609079906205,20.56137788866973,0.0,285.6365877648336,326.0,88.05007505180544,0.0,20.357439034297112,0.9527298641659572,2.614205449093603
22112,197,2010-07-17,14.443293228546151,10.497126536473724,18.07976242624657,31.35987012023937,176.88617408160604,325.0,92.32118962024884,0.0,23.732732440351853,0.9612907121220072,3.16929120603948
22113,198,2010-07-18,8.661567227201951,6.483268202753222,10.943529291342116,0.7214563537061832,162.3248197698421,382.0,105.24614807654058,0.0055274876085056,25.62177335316556,0.9686336522869654,1.523057535343204
22114,199,2010-07-19,10.801509732604272,5.110543719040899,16.163897106273133,0.0,303.6643205855667,273.0,105.47941423550289,0.0014113250130439,25.109614009840055,0.9668843320219972,2.459704144229592
22115,200,2010-07-20,13.22089729123078,6.561584870271009,18.803538060224625,0.0,310.6209038234465,273.0,101.06366017423788,0.0,24.33741972220725,0.9642123773680912,2.7970197476533976
22116,201,2010-07-21,14.306359158282048,9.278545968107014,18.44780008084533,5.599233568968237,247.11753504595785,269.0,97.9168249336686,0.0,24.05442493823777,0.9631958475372154,3.230803555403465
22117,202,2010-07-22,14.347697399373448,8.587939858383566,18.71802627492457,5.493070780136877,246.6846657322383,277.0,98.08028965297224,0.0,24.282002069292258,0.9640165413961052,3.4545384866952595
22118,203,2010-07-23,11.41532216987534,8.043422950390404,14.127754968952006,25.94012651618695,95.62667761073094,294.0,103.61226219782873,0.0,25.76520475070486,0.9705174413460615,2.5641491830996213
22119,204,2010-07-24,4.722016211721278,3.390740661612919,5.849785096852959,10.809342892423803,92.9656171719742,342.0,131.27630714237566,0.312596579455428,26.77756435073514,0.9772485378239648,1.1998403431673752
22120,205,2010-07-25,5.603047822434514,3.8363336152810574,8.79894196597162,0.0265595752946649,192.4008746532482,252.0,148.32142837157838,0.2839721555146717,26.78470002187069,0.978368196982328,1.3991826514863352
22121,206,2010-07-26,5.411762498202054,3.4348027886704022,8.21400640279122,11.103798226065486,122.8023502786302,224.0,145.2754846939215,0.1274015039149388,26.77493573365175,0.9793200961042682,1.7656644881849215
22122,207,2010-07-27,5.729627457412128,3.526516535892877,7.680068690685473,2.9591863346633627,147.17762618827513,235.0,153.6003621846776,0.1733738995440506,26.889791307450764,0.980800516831439,1.6107408244152452
22123,208,2010-07-28,7.20098341869103,3.1785926770893767,11.385811821111256,3.228080580970737,169.26145757944488,215.0,151.70918724145227,0.0377771212126966,26.78199078068338,0.980726786558312,2.242119827844664
22124,209,2010-07-29,6.251540473629036,4.274704961440487,7.768044507364131,7.871467005925336,87.72050021890486,225.0,147.52803007644837,0.0536079318159622,26.784737708209267,0.981318249790559,1.547539987039844
22125,210,2010-07-30,5.554673747606452,3.2309552788936524,8.292262919376034,3.138349126677508,205.5487255730345,211.0,153.4278962320518,0.0882862731401242,26.8669409648446,0.982202240952371,1.7200849502458306
22126,211,2010-07-31,8.151447795560916,1.1885605403841843,14.108275391030435,0.0,307.23460760620713,197.0,148.63436118890596,0.0108761129390783,26.549442186971223,0.9812301055279876,2.3800510281086438
22127,212,2010-08-01,12.198363318524413,4.62677570405385,18.26087626444524,0.7686563073193229,295.68267124835296,170.0,137.41482702828057,0.0,25.87970768551292,0.9789133070632946,2.886763802888144
22128,213,2010-08-02,11.198962364794978,8.873181675984089,13.812228295140052,27.12599389789082,125.32873833965226,193.0,137.68996460581766,0.0,26.465164331378787,0.9820275098646036,2.216011421509446
22129,214,2010-08-03,7.751013622921322,5.712852901260915,9.819715043816917,4.213855102865333,129.39756008609228,301.0,184.71067659745535,0.0059886880754321,27.01597061623839,0.9856526517548124,1.7383185355020878
22130,215,2010-08-04,7.952962938850624,2.3167196969817745,13.04100806984707,4.629007438239078,264.5798020543535,240.0,196.8441770104725,0.0125442329445742,26.97159033784139,0.9858601384310864,2.6512940498259456
22131,216,2010-08-05,5.637490794679398,3.152823669631521,7.816712406653859,39.92449399581744,47.581027887714406,261.0,206.84426506110375,1.7247070320079003,27.231077621578805,0.9892170520672932,1.7170712273769944
22132,217,2010-08-06,2.7730581515506105,1.2383685076839424,4.386865700961225,6.179181209997034,103.6772442681505,365.0,319.94954783641043,2.388383708263788,27.41373297490016,0.9922364046145608,1.2297402914350717
22133,218,2010-08-07,7.305069997606639,2.784688200587188,12.044924969119412,0.0,210.69198934906808,298.0,351.67611646834,0.6933472114624104,27.20752424201024,0.9918933376219192,1.917257723393337
22134,219,2010-08-08,8.293498165553189,2.727001579761925,12.66775914618128,2.60703631545182,163.65005103177162,263.0,326.7655170084748,0.0164463170206879,26.83769036812939,0.9906693953258736,2.420097296035773
22135,220,2010-08-09,11.01389981680057,5.61418267841677,15.832153850624794,0.0,288.9214606155912,268.0,287.48045974986934,0.0,26.42183708904748,0.9892532114048485,2.2472155420391657
22136,221,2010-08-10,11.00565842699728,5.671983901678477,15.18292798873382,3.404653107469804,227.95645282110044,283.0,250.8956890866529,0.0,26.01747724222944,0.9878478340566468,2.5969112630824083
22137,222,2010-08-11,10.716145740186938,8.210163057449153,12.263029752781357,16.37075865820808,137.72080642396287,274.0,230.2814485361508,0.0,26.44464384033521,0.9890915375096992,1.862177106063667
22138,223,2010-08-12,8.860087470825084,6.291956135609866,10.387063383373883,15.2495630630959,102.20718491067302,368.0,260.7596861478428,0.0,27.021342603120747,0.99147131588651,1.7501311086794828
22139,224,2010-08-13,7.416744609013766,5.78157174439508,7.513111128803509,4.700664165689042,107.8655831677457,394.0,304.24599700031393,0.0097487562724797,27.1957966344056,0.9925819401663152,1.024083138626931
22140,225,2010-08-14,8.813547149454859,4.960597625734052,11.80793953086008,12.654075214073307,169.1244428141014,358.0,310.00202274488026,0.0039040525371125,27.25997321545958,0.9932572321083144,2.240708558372233
22141,226,2010-08-15,8.1149031020891,4.462199385050826,11.816233025225058,12.204186607651284,173.11440085112525,474.0,318.5968725071494,0.2683254571428036,27.309319316386443,0.9939973005206372,2.2759912695585656
22142,227,2010-08-16,4.180592623270256,1.9483437128447327,6.3393607832016485,4.3835548991735225,112.5366317317906,417.0,336.629731426103,0.5322367143496709,27.305880346222622,0.9942944239035006,1.4214047903931923
22143,228,2010-08-17,7.5351658640056,4.128388956952681,10.556388482188254,1.244687312910706,108.56849884527578,365.0,330.95145040425194,0.0766237009928872,27.17969936078502,0.9939387104487292,1.728094041356776
22144,229,2010-08-18,8.085997394928743,5.126811836992884,10.809472784422807,2.7734403507189085,107.99130394554363,313.0,301.3411465057034,0.0005648356753647,26.993241835935635,0.9933385660834902,1.7701886149229775
22145,230,2010-08-19,10.597338240982255,6.547829777427973,14.965961964528198,0.0033784230605921,259.6183817980625,304.0,267.9169612217973,0.0,26.69773735756208,0.9923505704971,1.899814856168136
22146,231,2010-08-20,12.28069893357954,7.091232768996029,16.22052233867999,0.2688664764120763,199.66691248138807,307.0,233.98515423079144,0.0,26.169141915554917,0.990505755233037,2.0396588481241937
22147,232,2010-08-21,13.511753499842529,7.412644161526983,18.224668073909108,0.0,256.6615403175469,283.0,204.8717188866256,0.0,25.570968267077014,0.9884172760057416,2.252346418125138
22148,233,2010-08-22,14.32718937823944,7.374109527997821,19.733872273495024,0.2925805654611713,264.710849119898,252.0,181.3204047008272,0.0,24.906224939460404,0.9861055564289146,2.4840934975849684
22149,234,2010-08-23,13.158532931787695,8.734106969562264,16.88786765295733,6.103141063390306,163.67143602161565,260.0,163.9133514409576,0.0,24.81112375918598,0.9853940601190904,2.646926149922927
22150,235,2010-08-24,12.967397955039386,9.802063114324268,16.451019164926027,3.939398073106549,161.14833844668473,292.0,156.7887008181307,0.0,25.096342970311508,0.98592073395137,2.235164942366469
22151,236,2010-08-25,11.856022453199442,7.00782983575456,16.624053435570918,0.0,237.96414052515703,280.0,150.90658877942064,0.0,24.881137763167366,0.9850668695912448,2.022525105598194
22152,237,2010-08-26,13.84811182632522,7.027893568612492,19.142116439252508,0.0,247.54582254670592,286.0,140.94337061495136,0.0,24.2662807219952,0.9829366163426034,2.31187207642718
22153,238,2010-08-27,12.309752419098825,8.900578646457445,15.19410447792901,23.53349650929431,84.09079702735816,299.0,141.3862632219423,0.0,25.42228592282551,0.9854092841340376,2.2167814745985206
22154,239,2010-08-28,6.224675383776404,3.546553972106133,9.423403806433994,7.774813091169544,116.63742849555248,326.0,187.80208836855465,0.1222877372550985,26.477106455036218,0.9888013379024676,1.6936201142026008
22155,240,2010-08-29,4.109937213990987,-0.6417844471765317,9.307053662315528,6.532601138130867,226.9969904860112,270.0,213.0597798789313,0.423673460141403,26.64000028717705,0.9896349183328788,2.009376639608342
22156,241,2010-08-30,2.82335054717455,0.3694404044802283,4.919473282011928,26.47257567217896,161.05555285635538,248.0,230.7907128297445,2.7327095274612314,26.905234665055207,0.9914807176794928,1.275923326231257
22157,242,2010-08-31,0.6568727250308892,-2.312567493230458,3.6345924287303,6.594304190839205,130.29092532576783,280.0,308.51688092362235,4.382327525862182,27.074894733627687,0.9930105890825652,1.290762438128661
22158,243,2010-09-01,2.380765525058845,-2.789524555294097,7.4854858135778,0.0,246.6920012448272,249.0,309.5634471970754,3.9015148077493023,26.937263219584672,0.9927310304603058,1.366357767702124
22159,244,2010-09-02,4.826774653782742,-1.6257753676326243,11.177189852660764,0.0,236.1212835789974,232.0,280.6107488953936,2.6474930377660653,26.55956239880476,0.9914318096888172,1.6112098656845633
22160,245,2010-09-03,7.049937749450354,2.318925090448158,11.300832403687895,0.0,203.2210734975548,238.0,254.9573946807104,1.1885936535832642,26.179543732621884,0.9900811008330151,1.468539191129749
22161,246,2010-09-04,6.519926639589253,3.651455652776826,8.12109037536452,0.8136746006941368,132.51877925030178,219.0,233.1483193000849,0.3246823572856894,25.923975271329976,0.9891642000073764,1.1447814852156035
22162,247,2010-09-05,6.855377045701044,1.891738047935441,10.99881402649672,0.0,224.75797366162743,206.0,210.55829499691055,0.0927570644718525,25.65235500931872,0.9882118847024388,1.469330675073576
22163,248,2010-09-06,7.695240172453706,4.100889470424943,10.0920490623829,2.415399851220448,186.10478576321785,206.0,188.6850038311425,0.03875542538059,25.465253632340364,0.9874727840564812,1.5588098163275868
22164,249,2010-09-07,8.463417794703831,5.810864720366853,8.719579455883762,1.9695376345668427,85.34156982671985,223.0,172.1320639342417,0.0113093466413427,25.552749608046,0.9875240731436372,0.8286287769815412
22165,250,2010-09-08,8.243023302528215,5.557893103207084,9.364033645230382,12.8296432891225,91.91386636854948,226.0,167.20066617192205,0.0,26.114424166585717,0.9890190650873212,1.3007467684629364
22166,251,2010-09-09,5.006081510697326,2.0873962731922253,8.4556465204518,2.442351528431068,171.39057127153575,257.0,186.42018246413124,0.0837890219629646,26.485480991073885,0.990205983896626,1.3662453380223514
22167,252,2010-09-10,4.63305580134681,2.192591643108226,7.594834997270518,0.0788185238459671,132.56761066783858,231.0,180.59869798289432,0.0734091656948488,26.34477962186725,0.9897224837733056,1.01487405962635
22168,253,2010-09-11,6.188598746835106,0.2618517582987103,11.4291252245405,0.0,221.6470013401049,214.0,164.5840073677954,0.0006379242825105,26.01114687804738,0.9885633093838136,1.4634205123087294
22169,254,2010-09-12,8.071009477331257,1.7085760482754464,13.468275724015774,11.329773942992317,211.20146564711783,178.0,155.66569765158096,0.0,26.14897791288807,0.9888640982395354,2.244060863906256
22170,255,2010-09-13,5.515259475624798,3.750543071263954,6.436006610427101,3.388435723149342,90.95219628078772,209.0,167.84362842331996,0.0775088376563464,26.46378361922931,0.9899350973677716,0.9293674761240854
22171,256,2010-09-14,5.695999349240602,0.9597610270836168,9.236853248892364,0.0,151.42817904559442,201.0,169.02777333685057,0.0487768739782317,26.36546683238865,0.98963377108636,1.2627267263768898
22172,257,2010-09-15,8.680334076543243,4.630064689306689,13.060729848313628,0.4277903414607678,146.643482852566,180.0,158.02356054979842,0.0,26.03682602026849,0.988494758242737,1.4234475913174742
22173,258,2010-09-16,7.906947724654948,4.997897560202186,11.283275992027647,0.8854524533337165,177.1054513536348,176.0,146.92351183632806,0.0,25.7775744477976,0.9875885725647912,1.3090639795822705
22174,259,2010-09-17,5.854681315911781,4.748738810340121,6.722140805462655,3.296841077153708,61.67607925045447,197.0,140.96425668189156,0.0357453876821808,25.791335298391385,0.9875442778058128,0.7487382516671508
22175,260,2010-09-18,3.992943009810949,2.8777231620424173,4.486633121380801,4.0322231734790295,72.78747587516982,163.0,139.32417382301213,0.2812301812237674,26.00894675905004,0.9881976227009702,0.5719952639661524
22176,261,2010-09-19,4.860318770425091,0.990714073507863,8.025432865447051,0.0,202.78163586431893,157.0,138.88779207952098,0.2219275306537603,25.99434233902456,0.9881404894738188,1.060114458280024
22177,262,2010-09-20,5.888996360545426,-0.7481776299550609,10.622265139149604,0.0,203.2108914234846,152.0,137.2493071815489,2.930966820270802e-06,25.677108803850334,0.987040276874739,1.3211260276926335
22178,263,2010-09-21,7.661219695376902,1.9863630756595163,11.98696545803984,0.0,205.57507977546345,152.0,133.25756884019196,0.0,25.292369498842675,0.9856980949296804,1.3114913379487445
22179,264,2010-09-22,8.55595845798571,2.41306087350638,12.717536876634878,0.0,194.3202711914924,155.0,128.853254349064,0.0,24.90122726645075,0.984333694056072,1.3657510134570894
22180,265,2010-09-23,8.537923895316561,2.749867079279116,12.18966245560292,0.0,190.7711559714334,151.0,124.98045665263447,0.0,24.51232858764844,0.9829763125711356,1.2944806682181416
22181,266,2010-09-24,6.319045404993194,1.8444289316353248,8.851563941461949,23.38153268523144,132.85632696069575,157.0,128.1688685785472,0.2869984345726243,25.70024872610692,0.9859363706882543,1.4193865866403026
22182,267,2010-09-25,1.470817088988318,-1.6697531920412256,4.211774401436465,7.447385411727233,93.8424711875366,159.0,154.20874513253193,1.5377952539380155,26.659397823661973,0.989211112872052,1.0320573929619314
22183,268,2010-09-26,0.2008375665890572,-1.0564837258251003,1.5187134262082622,0.2073301193058492,107.72064292762376,129.0,167.08625470320922,2.1144616522700552,26.727638257326056,0.9895970738984924,0.5093608913639315
22184,269,2010-09-27,0.1133544180034648,-1.4524102957113223,1.8203563396852032,3.47711466359762,86.27669734442686,142.0,159.48654417433846,2.490829487936895,26.707985519752643,0.9895914288399232,0.6778781825843596
22185,270,2010-09-28,0.2495351890533354,-1.9876016120930635,3.1899880445255047,0.6835820123693234,105.78827032803088,170.0,151.99699946275197,3.176544709619921,26.67545847113732,0.989535090230676,0.7157821245783567
22186,271,2010-09-29,2.54180969709975,-0.7284811592728186,6.414600869828676,0.0,150.39620979738322,168.0,145.34454259296004,2.91360066693591,26.515880705155467,0.9889972406936562,0.8177216961833556
22187,272,2010-09-30,2.0618450967876485,-2.1586235042415547,5.852038703785095,1.99420379023088,108.2581076781868,146.0,139.71347180307637,2.5629587211387066,26.40296170326013,0.9886188506667332,1.0803838399426158
22188,273,2010-10-01,3.5054324758766606,1.4392592101172417,6.310712421370372,1.419258664719886,98.15018976379116,150.0,136.0209456339729,2.291045391597171,26.39641585244612,0.9886193252461448,0.8638756855907752
22189,274,2010-10-02,4.58599283107705,0.6416011821289122,8.924467608718194,0.0,112.52837722699095,132.0,133.7872493351922,1.856661177688014,26.27866279072388,0.9882209277325136,0.9594352823860048
22190,275,2010-10-03,6.275707578407422,1.8714127763684203,10.389570030530743,0.0,148.02749467552147,113.0,130.704255541881,1.267381276298128,26.043139028011385,0.987387954423824,0.9877945590840173
22191,276,2010-10-04,6.351840334773569,2.5951552616844387,9.80591255647286,0.91654914139502,113.95016845665324,132.0,128.15278349827034,0.8360372544356682,25.83491912987334,0.9866418677615094,0.880179660591265
22192,277,2010-10-05,6.952241896734914,5.529999537946139,9.085550318533022,6.90146745357875,69.44710356852974,144.0,127.12511144025676,0.4044092441163824,26.01362636549608,0.9871592335047262,0.8896133635917429
22193,278,2010-10-06,8.54561896517625,4.150195245532482,12.70380677684206,0.0,161.85724749830234,155.0,134.6274475368003,0.0858272759141506,26.097465454212166,0.9874301373794784,1.0948219501661691
22194,279,2010-10-07,9.31350277200632,3.5396528791598216,14.598074661382372,0.0,171.43531986465516,176.0,132.70854233472002,0.0027671240363389,25.774125511676665,0.9863141377584236,1.2097197749231274
22195,280,2010-10-08,9.721797468701348,3.5626858733249405,14.470011002290423,0.0,154.8562842354754,166.0,127.46335743573388,0.0,25.42084729720606,0.9850879508465354,1.1967804257059036
22196,281,2010-10-09,8.22539121066582,3.9400859740358287,11.855026407116585,0.0,147.36951800141634,128.0,122.80171611935646,0.0,25.107631374593826,0.9839969517922008,0.937028369440789
22197,282,2010-10-10,6.122812196944819,2.2491582882562184,10.01036940828796,0.0,133.35181021392387,113.0,118.91997629847258,0.0,24.84686768912325,0.9830857364032508,0.8482571331388765
22198,283,2010-10-11,4.985201739946309,0.543924915842496,9.502714002751556,0.0,147.18462161836382,117.0,115.71541099404524,0.0,24.59824829227291,0.9822169941244012,0.8561691641153524
22199,284,2010-10-12,4.746300934280924,-0.3027983478298002,10.236769203275076,0.0,146.59487675456057,129.0,112.86508904305876,0.0,24.3389586016493,0.9813131782059216,0.9183823194135564
22200,285,2010-10-13,3.940885734043261,-1.57099756922459,9.678228201104568,0.0,140.0330304077609,131.0,110.19060184806118,0.0,24.071697711129865,0.9803857338702576,0.9009397901879534
22201,286,2010-10-14,2.6072794981699507,-0.976205031120738,7.344227426544312,0.0,129.24725264918644,141.0,107.66959129630696,0.0,23.833501863449246,0.9795645522685692,0.7063614096385602
22202,287,2010-10-15,2.03011961887932,-1.9992852773777887,6.267229770868881,0.0,137.78315183494058,149.0,105.2892561962063,0.0,23.62824430622229,0.9788604686879844,0.675484944382489
22203,288,2010-10-16,-1.3890421077097015,-3.532338735107589,1.038803259257422,4.933770717855944,60.06918693817799,123.0,103.5939738778198,1.9127020902226304,23.603308641726123,0.9786670087785808,0.5639688418014147
22204,289,2010-10-17,-2.0811318913889907,-2.432505336612389,-1.1659890067490262,3.731362731360586,66.72382627813168,117.0,101.78555680454028,5.366376175806829,23.70371410731943,0.9788853801576646,0.2836273483352692
22205,290,2010-10-18,-1.8864500969311964,-3.35794281408738,-0.6108684545683579,0.0,83.52966084563306,126.0,99.78124092845066,6.787451501673403,23.72408566933,0.9789104370635204,0.3280408554662138
22206,291,2010-10-19,-0.8390616730867341,-4.540292638568117,3.1189742462912817,5.011754627045959,135.57949881034722,133.0,98.56365245812148,8.168787586189376,23.853822424055668,0.9791855670894114,0.7077328877260909
22207,292,2010-10-20,-3.437259135343104,-4.703821597465929,-1.30549914641837,6.9267355984354495,67.84696325410805,136.0,98.20155278204204,12.563909117032436,24.04233949933647,0.97968379127458,0.3834431063009189
22208,293,2010-10-21,-4.624521023713193,-7.802456003819102,-0.4439539926983436,0.0,133.17610480494358,133.0,96.62778667222804,15.280654691507133,24.055564577520737,0.9797240105000204,0.4284972158796453
22209,294,2010-10-22,-2.201971536337819,-7.457616310019325,2.804906063263148,0.0,107.66331998229772,125.0,94.77678097598054,15.214817258781908,23.93659009371185,0.9793134633604148,0.5458968540650427
22210,295,2010-10-23,-0.4918103177323558,-3.283539047546893,2.206742222935463,0.0,76.40924086837092,109.0,93.21864259489791,14.934709227543342,23.836064218936578,0.978947801873256,0.4377022073255844
22211,296,2010-10-24,-1.4467277178228104,-3.483363365757452,0.0823256040699217,14.306844960461376,38.66283281587759,99.6,93.43016375498082,21.227299868440923,23.891448823206197,0.9791289631957412,0.4552784615502007
22212,297,2010-10-25,-5.224728673879445,-6.02464819539906,-3.9135313665637423,12.408473383040304,30.829454529246068,122.0,91.74588220038372,33.542509449590845,23.966178986191117,0.979412914321246,0.2637977045648884
22213,298,2010-10-26,-6.015285154848469,-9.211733820939005,-2.9146905742171,0.0,115.24163285941584,118.0,90.15614810380914,39.324743248079486,23.935905000329104,0.979310972493333,0.3469129991762144
22214,299,2010-10-27,-3.6181324768159855,-9.32677215191886,1.0456167213235292,0.0,115.41952879884778,124.0,88.55891243910968,39.31534207036498,23.835000070102797,0.9789627371694574,0.4637268932479302
22215,300,2010-10-28,0.1590517822792839,-4.148915409310003,4.061109799475627,0.0,85.13729979453936,110.0,87.2521312273736,38.90002309808186,23.76375226463927,0.978662883641354,0.5158307440513322
22216,301,2010-10-29,1.6658236783921203,-4.000643558547894,6.411710368072571,0.0,113.21273916282571,107.0,87.48735724557598,37.264362359464926,23.862098271504237,0.9788326802065996,0.6235789018359514
22217,302,2010-10-30,2.4838990702568617,-2.5952774921551014,6.60412456119769,0.1607457790492461,98.41957035871664,93.6,88.66099493383257,34.55316607612554,24.10556873232761,0.9794203510873448,0.6100814035581174
22218,303,2010-10-31,2.5421154352492445,-0.3039124341336457,5.346764800162715,3.798515890378969,72.60544648123923,92.9,90.18956110336676,32.991161257296426,24.53821259518166,0.9804267066656274,0.4883457658594471
22219,304,2010-11-01,3.822810093695882,1.1928122885872674,6.647884541437131,0.0211385576913881,52.43853412698895,90.8,92.31307638400736,30.929420151609804,24.99888697812633,0.9815479187447008,0.4850672728474651
22220,305,2010-11-02,2.6551082104059134,0.7554165621891152,4.714308380937797,4.864718778371428,38.403032434083656,92.1,95.74217901372566,28.28586592773645,25.483545945319435,0.9830024353998854,0.5161984997020267
22221,306,2010-11-03,3.18345442748452,0.5277826647651147,6.62897741262212,0.0,87.15574145709785,109.0,100.02668960350978,26.1916967653144,25.80622568247046,0.9840957835293116,0.4952867703261954
22222,307,2010-11-04,4.504784007853725,-0.6054067245587264,10.429819447415005,0.0,97.61196090107946,118.0,101.5272409186896,23.584690508485096,25.86107429832252,0.9842938168788689,0.6722405586054707
22223,308,2010-11-05,5.897803149801397,0.6935379446538965,11.84939359849242,0.0,101.23511086970616,121.0,103.54039734619192,19.55325368021724,26.00749466645126,0.984774071681901,0.7051899099055882
22224,309,2010-11-06,3.429876687954781,-1.5783744315278927,8.98788500872661,0.0,98.77544842252424,103.0,106.80833740241724,16.279800915422744,26.076575703644835,0.9850264324244968,0.6062282585528611
22225,310,2010-11-07,0.7772416357535261,-1.971398991966252,3.5690822030384264,13.493518212894022,43.725963383327006,88.8,109.78072865087591,19.052599979280544,26.248775818374614,0.9858364497398312,0.5125000931357256
22226,311,2010-11-08,-3.150202054877365,-5.419012813933392,-1.0319881483381403,5.327430819461427,44.53829437157256,98.7,113.44984786246629,24.844489141136208,26.405806948554723,0.9866394528623996,0.3523921550465379
22227,312,2010-11-09,-3.7513270476945175,-6.720957945814693,-1.584523032496875,0.3805088330948002,75.13950501255992,111.0,111.12531293329926,27.34345791796548,26.374989705342774,0.9865498680294292,0.2964737445596678
22228,313,2010-11-10,-3.739926874582281,-7.051477997380664,-0.7633348023479429,3.094221811415116,72.37471429901028,112.0,107.62517467481216,28.881322305744767,26.333184816660847,0.9864098155387276,0.3970194189007882
22229,314,2010-11-11,-3.722846999028554,-6.432455218914883,-1.034221943655398,2.1768311792891253,81.14567187354568,101.0,104.64905463962316,31.116278031730424,26.31302275302627,0.986357341867195,0.3526705609862553
22230,315,2010-11-12,0.2409016779052443,-3.996567023307387,3.3428395900830776,9.37544957181515,38.013609315610566,102.0,103.02979559197333,35.06913371115736,26.358768122809785,0.9867139377504468,0.5145512812510078
22231,316,2010-11-13,3.8410205493288223,-0.0411723139848128,7.963501805710939,0.0,76.59442425870621,124.0,104.35610605962796,35.8168343047129,26.446725661980864,0.9873126695652727,0.5093861543376967
22232,317,2010-11-14,3.870210995401961,-0.2738858736824124,6.992988845388354,0.0,69.99737538383818,112.0,107.35248320608196,31.968135523893626,26.513502643154464,0.9877255441986584,0.4603619961246089
22233,318,2010-11-15,4.0950774347268135,0.4965934253048726,6.525423186791294,11.240617173817045,50.04999281840264,99.9,113.4405216962893,25.39678697497828,26.92510079053101,0.9898817890988638,0.5537685312601716
22234,319,2010-11-16,0.0703908928751222,-2.5097725732663827,1.970167198655772,15.977608472644738,21.364627466975453,123.0,150.82264029588802,27.360877158056194,27.17797547948644,0.991716854705814,0.3804498950854276
22235,320,2010-11-17,-1.782793696429463,-4.071448220814062,0.2577613246961304,0.0,62.00765980861434,117.0,174.61477214041022,32.95960374629496,27.17581280613809,0.991936039523604,0.274361450322432
22236,321,2010-11-18,-2.755901419885119,-5.092967484711148,-0.842408969611788,4.938192297593221,44.470496007069954,116.0,158.55897649440288,35.323209890732755,27.133766403835537,0.991798280675428,0.315751809957311
22237,322,2010-11-19,-4.27750960180731,-6.4245914669910364,-3.207774507005531,2.676705639586589,52.8006058932545,121.0,143.54514214621636,38.77863130486968,27.120564026210964,0.9917707059742794,0.2184275462930912
22238,323,2010-11-20,-5.883710863577426,-9.40175743340072,-3.048692384901567,0.1399756371140031,58.205368282697336,107.0,131.7205228225134,39.97767354346996,27.09289141780977,0.9916875654540416,0.2429870628471246
22239,324,2010-11-21,-2.81668338622331,-5.317808625020237,-0.584076125641854,9.486538986508648,40.391754181753726,97.3,124.11763957179149,44.49057951102471,27.064464753344108,0.991631541922192,0.3210491347308221
22240,325,2010-11-22,-3.03693848177818,-4.546503205426473,-1.782117127713997,5.780251896564883,46.38062996013733,102.0,119.24136561340674,51.47082744737246,27.058666283229297,0.9916686799438346,0.2389274621489636
22241,326,2010-11-23,-5.353937556048368,-7.401799272459002,-4.5036557146052125,0.4884533665979286,52.91419653435658,114.0,115.01967164721758,54.330892077728,27.043534938342468,0.9916320844765086,0.1781288710178784
22242,327,2010-11-24,-7.336031075213421,-9.064752816706664,-6.373094481908377,0.0158940165708696,55.35112326501732,107.0,111.4648244561776,54.55204051963308,27.01769525315087,0.991543223596299,0.1268464198831573
22243,328,2010-11-25,-9.361560352064744,-11.70149273018856,-6.877827987167551,1.3096494602592723,66.2117794886174,134.0,108.20529390707172,55.16005031911393,26.99481379473024,0.9914624762379262,0.1610801333440835
22244,329,2010-11-26,-11.055598618295212,-12.856052334359209,-9.697323418442751,2.6396812524300306,29.281019870861925,138.0,105.15564935252458,57.03298804606751,26.98400412119866,0.991424467582229,0.1137806385750905
22245,330,2010-11-27,-13.26455868907704,-17.484859747589155,-9.591781158063204,0.0771402650771369,57.48705932559342,113.0,102.29858314465554,58.28017509798045,26.97625999529309,0.9913978608206588,0.1043502250650768
22246,331,2010-11-28,-8.737853237391288,-11.829570728474858,-5.896186819859575,2.5021736985178964,35.27969658728801,103.0,99.61850428220453,59.49248965039425,26.96425705297473,0.9913567545678004,0.2016035065172766
22247,332,2010-11-29,-9.821019275550892,-13.836627665341387,-6.780815900776509,0.2068322932344395,46.9986589219142,108.0,97.1011599277803,60.7041683375626,26.947975685586155,0.9913013537084032,0.1624959759420274
22248,333,2010-11-30,-12.974063055423526,-17.907645937372358,-8.47911578967016,0.0014157604911286,48.604338856273074,131.0,94.73351692535704,60.801380018071214,26.92054501070076,0.9912048926632354,0.101235354057676
22249,334,2010-12-01,-6.662477981111297,-9.964106297191403,-4.229645975442296,6.086031233010103,26.87807949169393,125.0,92.503654114488,63.85517964443337,26.899425309275,0.9911323058820624,0.2311612127147607
22250,335,2010-12-02,-8.220972021180906,-11.153725602298358,-6.587205397119386,2.6676306112772608,41.4088355569132,147.0,90.4006644279368,68.01822981132683,26.88654519185957,0.9910902888202618,0.1797318480627745
22251,336,2010-12-03,-11.308602474745143,-13.922952104576876,-8.570574707918414,0.4305535234573278,57.4815665811616,140.0,88.41456585748334,69.43407853535552,26.873939625644876,0.9910477416382688,0.1189770148656412
22252,337,2010-12-04,-13.540719212095649,-16.826901000837513,-10.33248823920418,0.0,59.3503301884065,120.0,86.53622046091739,69.61736638529248,26.85634217667503,0.9909861285396996,0.0735614990426326
22253,338,2010-12-05,-9.328813068597984,-15.59848978024494,-4.539373055026214,0.916946690128291,39.6753150386146,90.4,84.75726066271264,70.05514261394612,26.828640284723114,0.9908888348578156,0.2025419074288804
22254,339,2010-12-06,-2.4680385681998143,-6.459910197960798,0.3740765133924695,3.221363034847477,28.70966063095612,107.0,83.07002217246638,71.99286281151369,26.79746123459297,0.990782943481196,0.3339521813693783
22255,340,2010-12-07,0.729593257267288,-1.941163169621913,2.5428845074129733,0.5464686010126282,46.18406675408637,137.0,81.96766361839974,73.12071842891524,26.77807677560517,0.9907564334989936,0.2471088240712601
22256,341,2010-12-08,1.944744084176579,-1.061319717670003,4.353418262671671,3.265467221147188,39.76927878432472,120.0,83.49669704981022,71.3013443871507,26.85184439512258,0.9912363652882116,0.3590399610902662
22257,342,2010-12-09,-4.212687962019399,-9.366735286138216,1.2781033150262109,2.7747712855900124,39.12278826909419,115.0,88.40384702465086,71.07190922538221,26.911086046906966,0.9916336773013906,0.3624014733326048
22258,343,2010-12-10,-9.290491994688848,-10.020821966116255,-7.96609123616251,8.272577130267981,26.02214245712834,106.0,88.237012368553,76.50798610417891,26.895669137263805,0.9915839196540512,0.1040717628621058
22259,344,2010-12-11,-4.974467023642479,-7.91795230654814,-2.298433593464408,4.030781546907512,27.94522366263713,97.7,86.22511805120683,82.4779643587661,26.882407949594885,0.9915405759249968,0.2415292284691265
22260,345,2010-12-12,-7.371584722035309,-10.745619409308103,-3.729610793574335,3.358756735152827,37.64619424281058,88.8,84.3068627430238,86.03732077207466,26.858964743151255,0.9914639853885164,0.2104825644186592
22261,346,2010-12-13,-12.754747810278532,-16.778759450712272,-8.883349604152537,1.286046376503597,46.21662164653787,95.8,82.4940611259261,88.2361763170121,26.841736177482733,0.9914072543495392,0.1112329475786349
22262,347,2010-12-14,-15.46885632316712,-16.90504037923515,-12.926521205526443,0.8457073596437696,48.31866756771116,118.0,80.77844958545847,89.24335237853613,26.83501238546748,0.991384606138285,0.0445151997445703
22263,348,2010-12-15,-16.164945792693825,-17.05048368530069,-14.448983951449453,0.4278262527157151,42.276788795680346,110.0,79.1524655932183,89.86257993646657,26.83267936069128,0.9913763500765076,0.0298405980933088
22264,349,2010-12-16,-16.846212775363007,-19.1893100752737,-13.596636906097888,0.3279498217352535,57.82602715140101,111.0,77.60918613632438,90.23339544057366,26.83068321958083,0.9913688022499036,0.0279156959557326
22265,350,2010-12-17,-14.02365210111309,-17.634977015603447,-9.912795621871378,2.204563878235432,30.231130368273988,107.0,76.1422717192351,91.47898923968324,26.827808305261417,0.9913584129463456,0.0898071200121365
22266,351,2010-12-18,-16.18550819826315,-18.71798560392307,-12.857464543929384,0.0,52.42602532651025,90.7,74.74591541784476,92.49986835402682,26.824187255065752,0.9913454259977884,0.039585443570806
22267,352,2010-12-19,-11.8899288583292,-18.77796482797459,-6.393772073385539,0.0,44.17411336799092,86.4,73.4147965159175,92.49986835402682,26.80499758662309,0.9912775610497616,0.1292999978275226
22268,353,2010-12-20,-4.362062639623262,-9.23458598311575,-0.0552470127037499,0.0,53.52083518837043,91.1,72.14403829903722,92.49986835402682,26.75196608742111,0.9910930583432552,0.2434843043076591
22269,354,2010-12-21,-4.881710753826539,-9.438814051383808,-1.896975492198555,0.0,40.10794890194554,118.0,70.929169621896,92.49986835402682,26.68516206554984,0.9908612859046304,0.2111728995899304
22270,355,2010-12-22,-0.1237117282233238,-3.2551479989587944,2.306569905893258,1.101147675232797,34.94542175048238,96.7,70.28339399090561,92.84187364731392,26.62874687663965,0.9906804772922524,0.2458375814345391
22271,356,2010-12-23,0.8126345092824337,-2.3025023249330885,3.3540540506731524,7.831578167899187,31.547886486736346,75.2,72.68133723084127,94.83075680584622,26.67088043672478,0.990951371522053,0.3307641636606903
22272,357,2010-12-24,-1.5915100786503542,-4.213673643823787,0.3165002656129924,6.731388736237329,30.482144050023784,87.7,75.02355771619311,99.60894845961832,26.72145307525944,0.9912501985100192,0.2767071378428934
22273,358,2010-12-25,-7.422483030078528,-10.268814599169362,-4.602016093862367,3.710061924168312,32.951371561638126,77.2,74.26904469576114,104.58017597390926,26.70594539632549,0.9912041593843935,0.1993474635235094
22274,359,2010-12-26,-13.015396869855728,-15.69091565983581,-11.25389263278011,0.5294163997515009,39.47079772673968,66.6,72.7559719385658,106.54912622780132,26.695994320673396,0.9911709078454952,0.0714762522702318
22275,360,2010-12-27,-15.428064109858685,-19.141157271687167,-11.156439467904908,0.0,53.45655022288479,71.1,71.34065816945493,106.79420979135762,26.68693538056174,0.9911383994934316,0.0445815172327892
22276,361,2010-12-28,-7.59284107469422,-12.470923119158307,-4.170708954164323,4.902826744933119,41.193700101205614,55.1,70.0055153738154,109.22784033926466,26.67391595531261,0.9910939489965206,0.2404998720177577
22277,362,2010-12-29,-3.693071272023861,-6.420324591380731,-1.413131237048045,0.0,46.169485558094,69.7,68.73474500018318,111.49382251004744,26.642348965830088,0.9909871808730674,0.2017502036840441
22278,363,2010-12-30,-5.678644667370511,-8.896644450887816,-2.025486340402032,0.0,49.20906567657618,68.7,67.52319409217945,111.49382251004744,26.5874225650575,0.9907969903220792,0.193369972596092
22279,364,2010-12-31,-7.114481331667914,-11.358309118235416,-2.703704642934405,0.0,57.56765536417012,64.0,66.36639358432214,111.49382251004744,26.53092577331695,0.9906011745263744,0.1912051518972205


==> expres/river_texdata/5_6458406_2010.csv <==
colid,t,time,tavg,tmin,tmax,prec,rad,Qobs,QsimGlobal,snowpackGlobal,SWC005Global,SMGlobal,ETGlobal
21915,0,2010-01-01,0.7200764779259256,-0.5314917952076884,0.2490232464460894,0.8719135063940816,21.75845714315665,51.7,80.77054728070016,7.888829795621047,28.1373676057945,0.9982581823379272,0.0990840162852861
21916,1,2010-01-02,-2.506372577785976,-4.019560398986032,-3.268311041379919,2.813124670590321,22.86083457034439,51.2,78.37903060995203,9.147157817857147,28.13890266415971,0.9982676189640364,0.0919986016529787
21917,2,2010-01-03,-7.69616600900233,-8.832554888092456,-8.167374560211726,2.1287484242870485,14.658311435066166,47.0,74.99818080149167,11.509584323587722,28.13868436701564,0.9982668174610608,0.0587818730342384
21918,3,2010-01-04,-10.295664609097985,-12.506263338279222,-12.905224104412518,0.0,40.16984481548991,40.3,72.17318832204212,12.5015989411502,28.137692122766595,0.998263415134942,0.0257162219334766
21919,4,2010-01-05,-8.693113937501028,-12.127262177846246,-13.19977801112171,0.0953397542508861,33.91587154108399,37.5,69.8690540959422,12.543958107626397,28.133825712099423,0.998250210858696,0.0332726401406112
21920,5,2010-01-06,-4.440034931154292,-7.919999433550267,-10.12952555164594,1.1991391996741976,19.06498521653109,41.3,67.7474171414507,13.18275019729539,28.13101511717225,0.9982406343318,0.0367084162875735
21921,6,2010-01-07,-4.056961225760848,-4.895662522395799,-4.254335282604132,0.0,15.09662634674768,52.2,65.77354642765836,13.750279867630354,28.12741830454185,0.99822760972202,0.0712745958695867
21922,7,2010-01-08,-2.670446846941492,-5.708959606661447,-4.219485038299334,2.998912643292183,16.24305590134334,52.1,63.93415933859708,15.239886442196012,28.12127022126391,0.9982052817530732,0.1313116239767475
21923,8,2010-01-09,1.2388105417030733,-0.3455217328415928,-0.7478689513333904,6.66850075547868,20.23156614849297,51.6,63.53388947749715,16.443546304824086,28.154215663680105,0.998391922480662,0.0734044990421863
21924,9,2010-01-10,0.2841217779543148,-0.3877646076745275,-0.2660684819270427,4.960469757513617,20.557335533378904,80.5,74.31301579020095,17.380339285010038,28.1815493154009,0.9985783516655414,0.0774634300663628
21925,10,2010-01-11,-1.799270882860829,-2.843477312605412,-2.508312500238236,0.8767551833167575,18.723191797930564,118.0,78.68127746316782,18.9501215062644,28.183826035606675,0.9986005709762692,0.0746495914795408
21926,11,2010-01-12,-4.144611949231502,-4.992199103960316,-4.531066273233443,2.3017681379709267,16.045463543119066,85.8,75.24752143097543,20.472776718716265,28.18164055452081,0.9985925332306392,0.0777281943730473
21927,12,2010-01-13,-4.172882972551343,-5.2522346920270575,-5.01668352335395,0.0,33.434017221671176,76.2,71.83110027026355,21.541122442192066,28.178791408402653,0.9985823116284692,0.0552055742141843
21928,13,2010-01-14,-4.946400096054733,-5.891961405343624,-5.324472770304571,0.0,25.07738645630515,68.4,69.1271058131216,21.541122442192066,28.16807834450823,0.9985435705352604,0.0588477928191057
21929,14,2010-01-15,-6.371156945656348,-8.600011558102937,-7.710918880878241,0.0,47.59952612861554,62.3,66.82406678854154,21.541122442192066,28.15370099878262,0.998491075341097,0.058581110692597
21930,15,2010-01-16,-6.766029303525322,-8.817302480097105,-8.386387118828132,0.0,44.51041255718062,56.3,64.7832893756101,21.541122442192066,28.140244450213647,0.9984421395206252,0.0437553828153952
21931,16,2010-01-17,-4.040515107442457,-8.536117304157493,-8.209438303459823,0.0,36.817749633504455,52.0,62.89001850478056,21.541122442192066,28.124846892567263,0.998386503074102,0.0709064109980451
21932,17,2010-01-18,-4.181447154843824,-6.220287860961914,-6.037272624981752,0.0,25.32772974478975,53.3,61.12651689571992,21.541122442192066,28.10809902980944,0.9983259218684222,0.0504725224884863
21933,18,2010-01-19,-4.279478016830873,-4.671996442421879,-3.982786670614676,0.1433769701564497,27.55415545985828,54.4,59.48118258530717,21.59592807711667,28.0930238601657,0.9982704770317876,0.0672802712681869
21934,19,2010-01-20,-8.240429670984927,-9.536003246092422,-9.003425116157933,1.2446549891090624,25.163866674603952,50.5,57.94353353171774,22.212210593086077,28.084551959231646,0.9982388086884594,0.0631666988060641
21935,20,2010-01-21,-9.358068594545689,-11.282095785658568,-11.029761202359822,0.0,35.10660147295478,42.9,56.504093764374346,22.767566835610843,28.08277950647333,0.9982324373133844,0.038902854773327
21936,21,2010-01-22,-10.57741320846056,-12.396127930226822,-11.73824803135822,0.0,56.414116518701725,42.8,55.154291699018415,22.767566835610843,28.076707534133902,0.9982105718482068,0.0393323944075131
21937,22,2010-01-23,-12.443648585889743,-14.85823818034218,-15.29579104764008,0.0,73.2445072630635,37.2,53.88636925128338,22.767566835610843,28.069259292834907,0.9981836577156624,0.0274223073501081
21938,23,2010-01-24,-14.482922533225445,-15.83702166918222,-16.6115062191417,0.0,77.16920833724652,43.0,52.69330054358153,22.767566835610843,28.063300072334982,0.9981621923587156,0.0170699585307694
21939,24,2010-01-25,-13.63839094905584,-17.28193100318922,-17.623228436195124,0.0,65.89156805708022,40.0,51.56871914149847,22.767566835610843,28.05751860598316,0.9981413903333516,0.0256276440455377
21940,25,2010-01-26,-12.283283055423476,-14.7811647881468,-13.994748604828985,0.0,66.58338809405662,42.2,50.506852879842086,22.767566835610843,28.049474490800428,0.9981122617523892,0.0346943739365519
21941,26,2010-01-27,-14.818624423518616,-17.73021205782624,-17.880387126662924,0.0,71.18901269626559,41.9,49.50246544727198,22.767566835610843,28.042621721004856,0.9980874761741978,0.0154369478642676
21942,27,2010-01-28,-7.900828990619676,-13.717502528509952,-13.91312741417724,1.8060864810976127,24.19271965923605,38.0,48.55080399399171,23.635767273100377,28.04020699410625,0.9980789626769132,0.0742550612152344
21943,28,2010-01-29,-5.766356504091579,-8.780668687998183,-7.485465054891654,0.724217058718535,39.995101089575925,40.6,47.64755211100758,24.819386516515557,28.037173644631054,0.9980686511828326,0.1062483680828381
21944,29,2010-01-30,-3.241328704845824,-6.460724322339167,-6.990113702191491,2.016115611870533,28.14764457364261,34.7,46.78878760340381,26.13505106962734,28.03256942619377,0.9980530100024458,0.0794948886852656
21945,30,2010-01-31,-6.115856249643297,-7.146578494621514,-6.66035791103877,5.917064045257553,20.537798040560645,30.1,45.97094454522469,30.061407510474652,28.03165897731835,0.9980500702425216,0.0818110460661032
21946,31,2010-02-01,-8.136341680995915,-10.416213388760752,-10.955251215504576,0.0,48.70037803482315,35.3,45.19077916098735,32.84337387176346,28.0289266342928,0.9980407206574188,0.0402468286922979
21947,32,2010-02-02,-10.01135087571438,-14.2963871989645,-14.592023044754296,0.0,57.22494894288705,35.1,44.44533912953136,32.84337387176346,28.02016744332946,0.9980103822831848,0.0409706629012621
21948,33,2010-02-03,-6.358118170805519,-10.93504476237686,-11.18470036668334,1.8721105415611463,35.86547714183219,39.4,43.7319359506762,33.73482752705402,28.014408097288957,0.997990439527814,0.0865970724978627
21949,34,2010-02-04,-6.630213348697684,-11.7105974555625,-11.207394930102284,0.0,93.07101286973976,39.6,43.04812005472612,34.57315328303228,28.00780560869057,0.997967366290516,0.0821047483222596
21950,35,2010-02-05,-3.384440088804652,-8.982830780464713,-8.987333383728394,0.0,54.5235506469842,37.7,42.3916583698697,34.57315328303228,27.98647462855184,0.9978913956622444,0.0976119228351957
21951,36,2010-02-06,-4.216792690971134,-7.029208043477404,-7.02531832043046,0.135498748182281,58.51402453385163,39.4,41.76051409351621,34.642408882061034,27.963344541608063,0.997808220247918,0.0694916153207047
21952,37,2010-02-07,-8.61907326565682,-9.423610671802974,-9.836239113976744,0.3776376512877929,49.41270893260452,38.3,41.15282844107509,34.87012005138017,27.952004710325557,0.997767432238972,0.0282064141919733
21953,38,2010-02-08,-8.72179076400327,-9.786999708015124,-10.369509008195164,0.0,40.28489501603263,38.5,40.56690417004136,35.03882396321871,27.948974272195247,0.9977570039369172,0.0216246228532238
21954,39,2010-02-09,-7.417983147737213,-9.731293757072311,-8.878692764485859,0.0,45.158114665929375,38.6,40.00119069886373,35.03882396321871,27.93899645502888,0.9977215111474084,0.0752791312863017
21955,40,2010-02-10,-6.182354641553697,-9.250998616115234,-8.856703891939961,0.2889022694963905,67.27806288221096,39.3,39.4542706592687,35.16982829962633,27.921612466325374,0.9976589750365432,0.0968999165090851
21956,41,2010-02-11,-4.780813550594743,-7.052329113770665,-6.776910601664674,2.30485949233031,30.211414311375275,35.6,38.9248477377758,36.41718491000566,27.912142386080383,0.9976248482491258,0.1088015602086066
21957,42,2010-02-12,-3.336720273165222,-4.716231053636837,-4.857581950651861,0.9106013646636132,34.567208554729255,36.2,38.41173567731296,37.88104275910732,27.91149167810624,0.9976227147911948,0.0991494497642679
21958,43,2010-02-13,-3.414820983038485,-5.015045515759572,-4.321429630932851,6.181321073464143,28.34982201267736,34.1,37.91384832334795,41.34467717588575,27.91080108434376,0.9976203085195502,0.1586397550895203
21959,44,2010-02-14,-3.58381562982486,-4.6097635787787175,-3.6684344178556185,0.0,41.15645385688615,33.0,37.4301906109805,44.16595350409686,27.901675329970463,0.997586721557533,0.1283377707543665
21960,45,2010-02-15,-4.209208705347942,-5.23596173201124,-4.531664928569473,1.426471698049686,38.073221402435856,32.6,36.95985040016087,44.78425026173734,27.889046213325404,0.9975401152742946,0.1500410996623577
21961,46,2010-02-16,-4.990008596647444,-7.184962164240294,-7.093838266903535,0.0,58.898770324074064,30.7,36.50199107576294,45.3799673715667,27.881973250028917,0.9975153930105388,0.0827567387606838
21962,47,2010-02-17,-3.643107911607365,-9.45136928441602,-9.447679340892003,0.0,41.93456968816554,29.9,36.05584483777264,45.3799673715667,27.858525550809183,0.9974318116983818,0.1115647815020339
21963,48,2010-02-18,2.472249033458524,-0.757273648111849,-1.5553491215891329,0.0,74.00544298788341,32.0,36.63925265200548,43.94685720716377,27.85797641344236,0.9973956216288522,0.1360743315484358
21964,49,2010-02-19,3.2651798291803416,-0.757427291866444,-0.0070797569328661,2.3578810300013147,68.52198878712133,36.6,41.86427221623841,39.42491429291956,27.95057673559463,0.9976382732284712,0.2337434837666625
21965,50,2010-02-20,0.5272117283765625,-1.1647457199119868,-0.784330644055768,8.499981470479973,22.71118529772328,44.9,54.43852521720938,37.80846938187368,28.044967238665667,0.9979527254057154,0.180253791574152
21966,51,2010-02-21,-2.849792615045958,-4.565387779039215,-4.535792370448232,0.0,85.22303873563855,58.5,62.77288528703176,38.71655037879204,28.061955101336448,0.9980307929859976,0.0995734148653013
21967,52,2010-02-22,-1.6959619234261412,-7.755835580898958,-8.346268021066466,0.0,97.17256792745934,54.5,60.68308638722274,38.704720295110825,28.035477665475767,0.9979364153184764,0.119920071343508
21968,53,2010-02-23,3.6128984339578185,0.4116506631491131,-0.0345147254268309,0.0,103.52257394251876,47.2,60.49423412959114,36.36348414423815,28.026281874499343,0.9979083145227964,0.1350100199199544
21969,54,2010-02-24,2.022234637985024,-0.3598470101284107,-1.011464331668314,0.0,58.42399975410403,44.5,65.95753008850438,33.061032473887074,28.02706564351629,0.9979181984395497,0.1050651610677075
21970,55,2010-02-25,2.6129875629926658,0.5554564525062595,0.519777152589484,0.0,78.1838069879486,56.0,68.56710069258328,30.58655142459896,28.013892542285816,0.9978740495371636,0.1582697484772981
21971,56,2010-02-26,2.6202873883786846,-1.125067678844431,-1.6265486811747445,2.2705620796174024,54.66940578022759,61.2,73.73074018563541,27.491624729320336,28.027028262672086,0.9979211700657415,0.1852387878714836
21972,57,2010-02-27,1.1821096738629602,0.2102026284536824,0.5165984776035744,2.970002010926373,42.16958799462042,72.2,84.76382397297186,25.600769929407875,28.055544304558143,0.998031508127175,0.1819420268517003
21973,58,2010-02-28,2.253878934672744,-3.062943095245934,-2.785575597453276,7.386556734709968,101.4613928224196,76.8,100.80576824104648,23.22669568636844,28.08456190888725,0.9981671544663008,0.2509046128000876
21974,59,2010-03-01,3.220136624197139,0.9777301788210014,0.9673051428909584,0.0,109.06005278249742,87.3,131.96863266845534,20.33972438276757,28.08972453146434,0.998216519751854,0.1632016520221375
21975,60,2010-03-02,0.200230621119554,-2.2178554856677195,-1.8402898350844408,0.3341173225403945,121.78012064738428,95.6,126.20416714026864,19.434404953572017,28.06218643736836,0.998124141578384,0.1630022995578995
21976,61,2010-03-03,-1.6708906335712714,-3.6414770056222734,-2.9418555398123867,0.0,123.6550118326886,71.0,112.59099553825368,19.38985641757715,28.03541047024762,0.9980296755110382,0.1371606125533532
21977,62,2010-03-04,-3.960349669493416,-7.0720590094650415,-7.340825727239862,0.0700017904652961,104.28751711280624,54.3,99.57881842739,19.401718671664906,28.005207712912377,0.997921637542953,0.0990080604032796
21978,63,2010-03-05,-5.569901995875511,-7.630886814688083,-6.915306370680844,1.6838851998070452,80.41412168587807,46.4,88.73406632434448,20.18582638213858,27.98841538143633,0.9978633838811748,0.1427868803272613
21979,64,2010-03-06,-8.24251070704905,-10.814397178469225,-9.794052081892236,2.196460388324785,88.97628370659277,38.7,80.2569602525471,21.975099745358737,27.985317431396645,0.9978533786179148,0.1375057031974071
21980,65,2010-03-07,-7.915806858400319,-9.698388370576824,-10.022352579013573,0.1241830759282256,97.05978484094514,35.3,73.94783572980991,22.995275963930236,27.98205946238312,0.9978422366138808,0.0631976730622292
21981,66,2010-03-08,-9.919652755962536,-13.722868519845685,-15.197865456908891,0.0,140.46919764542395,29.5,69.59646232312609,23.04881483122004,27.970806680858743,0.9978035682483272,0.0575328893531426
21982,67,2010-03-09,-10.245324077380536,-14.202015575078985,-15.270491392928438,0.0,143.72364542780264,28.7,66.46742499855891,23.04881483122004,27.955293245117016,0.9977499503221604,0.0600003219551395
21983,68,2010-03-10,-7.461325031628112,-13.04288688915878,-13.806803976799056,0.3588599495201268,149.55432984514383,27.5,63.706921765148216,23.185986149684204,27.93932551900611,0.9976938947356704,0.1347436003987847
21984,69,2010-03-11,-4.2375554425009385,-6.411716924459759,-6.920183955270032,4.756556984277475,39.76099589560164,28.0,61.17144738465559,25.70570106517404,27.930750118790108,0.9976636450704602,0.1194327075238494
21985,70,2010-03-12,-4.582509674533801,-6.255190923644985,-5.5923055898953065,1.5235089787706948,72.55094879602926,28.6,58.83629317521653,28.58403783870891,27.92891676529875,0.9976576246645652,0.2039839335016981
21986,71,2010-03-13,-2.450130021702302,-6.276951025026078,-5.292608913996588,4.66072476325671,56.55714355096114,29.5,56.91197349017193,31.382153428470374,27.931011019465195,0.9976618074267456,0.2936808555554563
21987,72,2010-03-14,-0.3003288457753919,-1.8695069299489675,-1.8131347803299984,4.311019619359075,72.85297981513934,33.4,56.483157389055926,33.891323943286295,27.954880504243334,0.997732149599912,0.1889708233264134
21988,73,2010-03-15,-3.366806826279901,-5.468925586471261,-5.431592497397384,2.62056522018828,122.70306324540223,36.7,59.71999792294383,35.39804541399938,27.974632025440894,0.997792872164585,0.1815680936527345
21989,74,2010-03-16,-3.812647425633641,-5.866923178172364,-6.923102053913846,1.7457513319525522,124.03987291867936,35.6,57.70887840579013,37.41090684620895,27.972914344810768,0.99778740317832,0.1247318884724405
21990,75,2010-03-17,-2.2507151434177475,-6.6027265631143965,-8.029722587855034,0.0,113.24303220383526,34.3,55.61303227966511,38.173514879407456,27.95895906177021,0.9977386456969916,0.1304912424498626
21991,76,2010-03-18,2.5225751725564898,-0.0899844252587386,0.6791942078731968,0.0,124.94238291451266,37.6,54.91686615148533,36.60905392254568,27.93746635085546,0.9976466075849812,0.2625066115940623
21992,77,2010-03-19,4.8979942643517065,-1.809547188026681,-1.5481106071458568,0.0,145.4137743448746,45.4,59.95046750244445,31.959958461828784,27.925448363801284,0.9975675336820062,0.3073688834205136
21993,78,2010-03-20,7.812658936322117,2.1437424499400284,2.4700622708903457,0.0,146.45647263761592,66.0,71.13536624826115,25.322859067000877,27.907251092667863,0.9974677795774384,0.3486690454085304
21994,79,2010-03-21,8.827112360648758,4.646205351549338,4.536717237501188,2.5384993167970444,103.21650614191203,101.0,84.56245770605126,19.046274343217952,27.959608782873147,0.9976452932981504,0.4533545175093462
21995,80,2010-03-22,5.928919818996096,3.1809698463256497,4.179637790757945,0.0,126.04822282805792,135.0,99.6598265861751,15.518539566038292,27.963602909339244,0.9977009585112496,0.3342440726708908
21996,81,2010-03-23,5.096453725588421,-0.1095306332360539,-0.1532660503669552,0.0,147.82106453341444,125.0,99.3514551979116,14.671693840416234,27.88501044232492,0.9974247481437344,0.3101812093428107
21997,82,2010-03-24,5.913001255764652,1.593745721218462,1.1795612030365374,0.0,196.467626118964,103.0,93.48892414763986,14.005711972661237,27.80694631015252,0.9971476936515574,0.3016016460397707
21998,83,2010-03-25,8.393559827292002,1.8417069436581008,1.2555676104577462,0.0,173.35101541493376,94.8,88.6022850418925,13.169192772843225,27.72731362098592,0.996862583677273,0.3607589311365797
21999,84,2010-03-26,12.165386142064277,9.926022151988112,8.847290034561532,0.286362177156638,157.40266035578475,101.0,85.94448297235603,11.527648633911593,27.679378334266584,0.996699791774634,0.2413883182462609
22000,85,2010-03-27,8.004272085778583,5.784402843318201,6.193110665189215,0.0,108.0214392721898,109.0,88.56984615302748,10.258946915346252,27.63149207701288,0.9965462398662582,0.2932795530494569
22001,86,2010-03-28,4.094925680965886,0.7237750570760583,0.5126180986811254,0.0,152.66891716677793,98.9,86.21779853235309,9.956694230676302,27.557602456016177,0.9962848169479864,0.2620534579483776
22002,87,2010-03-29,6.119828673143291,0.660448111202049,-0.03257342854278,0.0,182.0396029280596,83.0,80.25404757165761,9.769467729057856,27.4796354801951,0.9960092116902226,0.3040220174743755
22003,88,2010-03-30,9.921784028357978,6.042414523262813,5.066729674691555,0.0,151.45077571963307,74.3,75.39538326823549,9.338281431247951,27.40632729919331,0.9957503274752224,0.2602453615575994
22004,89,2010-03-31,8.347046955751127,5.920817076118218,5.845901958463138,0.2433043195750168,92.15271607384308,72.1,72.58937278244593,8.74934156346149,27.350487302556346,0.995556482488625,0.2970219114698769
22005,90,2010-04-01,5.277570705959611,3.148547116484944,3.581089729582597,0.0,159.42283593308707,65.5,71.15588164500178,8.363919430336145,27.28740460020613,0.9953361203602494,0.3044842969069948
22006,91,2010-04-02,2.529443498154512,-0.5800607485034054,-0.8472906507014506,2.5603718593691247,103.59897132770988,60.9,68.67107006855905,8.383314702929841,27.27094434182878,0.9952246279301876,0.3798606806977607
22007,92,2010-04-03,3.611391817548408,-0.1769770077138396,-0.714465210731743,0.0,197.27058857889725,59.3,67.25913344799694,8.338617923731922,27.264005585430212,0.9951556325953717,0.2667252686053475
22008,93,2010-04-04,6.077563879229646,1.279235592546604,0.1871522783782447,0.2534880771122447,169.01596162212664,58.7,63.99704968716804,8.142276499007146,27.202674021339693,0.9949408051874185,0.3328325010146233
22009,94,2010-04-05,5.806421765666829,4.547997919650706,4.647613699491596,22.75803083629077,66.00862296513833,57.9,71.00204539689965,8.73795968169269,27.57860344138377,0.9957733918278382,0.3842511873516535
22010,95,2010-04-06,2.7397628981745066,1.5203696170976038,1.722577618817704,6.254093634855797,56.49954094969007,134.0,118.8911783682375,9.858971558680556,27.90999462363812,0.9967136461432758,0.3161173104192455
22011,96,2010-04-07,3.6973553675061934,1.9576250928064136,2.725596855510556,0.0,127.40742362033406,140.0,130.24674808715895,10.081013741230096,27.933416506904397,0.9967932276249932,0.3430217651400364
22012,97,2010-04-08,7.082730173688384,2.260414269931518,2.9533535421355617,0.0,191.4386722893443,118.0,118.11017633282364,9.617793885198404,27.845554439710988,0.9964790860137248,0.4095849515928337
22013,98,2010-04-09,7.191551810022497,3.2355690999330813,3.702425970846949,2.487021434524579,150.9977168877902,103.0,107.30004474741104,9.001221608348521,27.790120690589365,0.9962827365962575,0.5630307339324513
22014,99,2010-04-10,3.489981010250496,2.382038817674572,3.0506484038267208,2.130572991249172,115.36882714133291,94.0,106.79378661788516,8.802372333790675,27.798392636297987,0.996308558557344,0.4459583462352176
22015,100,2010-04-11,1.5613413591582246,0.2687244204910116,0.7109817302552763,5.72255650529553,74.20372417828266,88.1,105.27452775992823,9.656260315995937,27.844501712507977,0.9964529343085644,0.3783139373473009
22016,101,2010-04-12,5.197769965878692,2.3513362069874235,2.341425702410348,0.0,144.1572716267223,90.0,108.75792656182313,9.464393200152765,27.856808882536992,0.9964855549633372,0.3241724259003022
22017,102,2010-04-13,5.206713030702421,2.8584968766681325,2.0610261617307057,5.656447039942673,100.65284869447416,97.1,103.46601353497442,9.234670324824863,27.895957707469943,0.9966093397204908,0.262586949676566
22018,103,2010-04-14,5.060008005611533,4.08412198426763,3.1863038524428933,12.115648957375983,68.87016809606095,111.0,117.38345666910296,9.43003476219555,28.045795634967924,0.9972457096432352,0.2327549015715279
22019,104,2010-04-15,5.408070560458812,4.39206876333196,4.783106255923231,5.238899759089137,107.12040617825744,202.0,151.05338416995,9.444197991404211,28.123768071446325,0.9976805639125562,0.4535464915349399
22020,105,2010-04-16,5.092612908662812,2.942142133614216,2.6555029491167472,4.278663356195377,122.27921164082464,232.0,161.81158828824206,9.29599236553987,28.14319991139536,0.997814622577284,0.3934980553801081
22021,106,2010-04-17,4.834323484138137,1.999461171093921,2.548393750065806,0.0,233.23743319103968,186.0,158.52797909160464,9.15860073473836,28.10881538242265,0.9977138183182588,0.3922028682115499
22022,107,2010-04-18,7.896769265324557,1.0109729434964614,0.4083536784031873,3.6816171284870576,248.83395468229693,146.0,142.81279782691703,8.691376095945452,28.068657957245392,0.9975897079063776,0.6114958372809828
22023,108,2010-04-19,8.01179464428182,6.035881401861497,5.882871349197973,2.3860989104372434,88.3295149519545,130.0,141.07830782546634,8.095832150281135,28.07242459072723,0.997640739924462,0.3484456846612958
22024,109,2010-04-20,7.322798633633035,3.479498126943063,3.6971161444847658,0.0545733439121305,190.4135868737094,130.0,135.85475887296516,7.752007754041423,28.023176991474397,0.997482325295314,0.4393844834923279
22025,110,2010-04-21,5.745978769917145,2.971617922249979,3.301799022286372,3.6540546166255874,159.31535882064483,115.0,124.98572862098112,7.498334085773433,27.97471430874934,0.9973138549662198,0.5584424606804187
22026,111,2010-04-22,2.2015987778259234,-0.3656106567485279,-0.0849171736625359,0.0,215.63305600112875,101.0,122.07795391882148,7.376042974155465,27.942961089255785,0.9972035064417863,0.3318562932367542
22027,112,2010-04-23,5.549680258766625,-1.251415524352928,-1.2683030376155564,0.0,262.8430411218105,93.8,109.84584116276876,7.318872019449763,27.840154230025437,0.9968347455557418,0.4575973604998554
22028,113,2010-04-24,8.817293506660324,2.906289309372342,2.2405505076035865,0.0,274.2802000156477,75.4,98.77653056024616,7.083119568695758,27.714204937984547,0.996382075765488,0.4649000003541467
22029,114,2010-04-25,8.902417486311924,3.4003264546535776,2.821932102584838,0.0,273.04043709160123,69.9,91.39103658311508,6.665033060231399,27.596133866422548,0.9959557889413256,0.4343603578996743
22030,115,2010-04-26,11.554591661771036,5.543088960874154,4.41892587097182,1.109803015586069,253.8328887261221,66.9,87.73957603792967,5.920399822488144,27.504055303335058,0.9956233181372854,0.5715526713460033
22031,116,2010-04-27,11.482371938684496,8.4918435213992,7.527458764486005,0.2361522389061081,203.8178011767739,66.3,88.35519132814623,5.160989679396265,27.43135951721912,0.9953706018788744,0.3309686317450092
22032,117,2010-04-28,8.08676608946935,5.457766752370872,6.009257231613633,0.0,178.17422564828246,65.1,87.61489891167194,4.759988745290785,27.3395137651558,0.9950459164407328,0.4848314502231398
22033,118,2010-04-29,10.831679015176231,4.174393418252232,3.1973745816480377,0.0,280.46435502978994,64.7,84.03814880546106,4.466870408153767,27.20535967257332,0.9945661853983244,0.5281325491884749
22034,119,2010-04-30,14.518982315050666,8.140093876891012,6.627417341531948,0.0,276.2522356607085,62.1,80.62286792399685,4.023619695391536,27.061973013027096,0.9940592768188816,0.5173227337939621
22035,120,2010-05-01,14.519243738753294,10.038726316155111,10.342144121151756,1.4958105362615115,183.26321881221068,62.0,78.85617919748415,3.507395751507145,26.93175996811876,0.9935740070446096,0.6873244052664381
22036,121,2010-05-02,11.818974149755588,9.783493764994414,10.386708195667271,8.326517292768965,143.5467918614804,65.7,82.25662306891778,2.807693380161184,27.07143847810404,0.9937540252114384,0.8516255040860363
22037,122,2010-05-03,12.780345773240269,11.149513332489072,11.1387875232519,1.671702217276687,117.28631799616925,69.7,94.8137160930656,1.9215835323820871,27.239788335218773,0.994120238355071,0.5061911261499892
22038,123,2010-05-04,11.3211706251511,10.0534449478008,10.29944966256442,6.981542911195761,121.19005636542506,74.3,103.02726616168329,1.2423363705784622,27.365150477177192,0.9944109850753484,0.6705558230629356
22039,124,2010-05-05,8.933547135130182,8.05496877885138,8.461181311357745,11.835221642886331,76.15161523171717,78.7,120.35711167727516,0.8200456567131023,27.691492243575397,0.995332562823662,0.5691709091695729
22040,125,2010-05-06,11.158844267552846,8.672152205918657,8.966963623952912,5.832956311788683,82.9465886096483,108.0,149.9668440404491,0.5170931772912843,27.894820506739208,0.996079175888921,0.7174373984537297
22041,126,2010-05-07,9.297513958565132,8.102797810611383,8.892917145995527,4.673003691041286,132.73369953143884,211.0,163.90076122327437,0.3658357919624167,27.94948605667116,0.9963353203579376,0.7143766051972457
22042,127,2010-05-08,10.227305689619614,7.080848380215883,7.540305338481697,8.143804482436353,195.16057050039376,174.0,170.5190168498126,0.307592009577438,28.01107818724609,0.9965873044844722,0.7267447830896209
22043,128,2010-05-09,9.04949977442287,7.762972642386928,8.280201256785546,5.171827659577702,109.16736569470277,176.0,178.69382760156634,0.2543330097551599,28.05212411905457,0.9967976960305917,0.6276128429779645
22044,129,2010-05-10,10.845268590845816,7.539786127864499,7.636523636643797,1.6329567502689133,175.89396717295938,167.0,177.2673575012482,0.2104346178789008,28.03129244580489,0.9967543624571812,0.6326896468603855
22045,130,2010-05-11,13.040149046926922,9.22142080179191,9.25976472519032,4.295569524423638,225.8545657730213,161.0,163.96236569300623,0.121815487006387,28.01559402813313,0.996744336241328,0.7935808862959708
22046,131,2010-05-12,12.218302689887397,10.56641892295458,10.819811266430609,5.939407791781463,142.74062633030348,136.0,161.1267394326783,0.0441051591238365,28.046104170351818,0.9969398785978926,0.6379599597532342
22047,132,2010-05-13,12.774906693850069,10.837546072075156,10.744362760885616,10.335910143357223,175.9099627028963,139.0,173.64449903407512,0.0046742058928329,28.099365862667906,0.9972484059682964,0.6918101740676964
22048,133,2010-05-14,11.11009521733234,10.121479231833757,10.897504484989025,5.140535952661977,135.12281935228071,182.0,194.3697257536787,0.0,28.12722840087844,0.9974431743857752,0.7822587219814471
22049,134,2010-05-15,9.6407893314124,7.490463945886775,7.654532309124737,21.28243279568053,127.34741948180408,221.0,209.246510467088,0.0609516750172472,28.17831325367976,0.9978745839887756,0.5834479039195956
22050,135,2010-05-16,5.816810835848207,4.240688966460447,4.844603839485609,66.02170367353062,53.010890852130686,624.0,323.8693164517934,2.523319505790815,28.236404393919933,0.9987496902004386,0.589759823351222
22051,136,2010-05-17,5.273069368545338,4.218423355447553,4.737024238392496,20.608246714297128,73.06531173766437,1380.0,552.1444192143261,5.156857880257254,28.248056782115786,0.9991864785948228,0.5500790167683952
22052,137,2010-05-18,4.859660527673681,3.825435835768037,3.694026579685612,10.55065047000938,78.60553573749345,864.0,592.6305496989347,6.318158332520417,28.24851341761337,0.9992659577265444,0.3643454552153369
22053,138,2010-05-19,5.532971298962718,4.142299346425824,4.509995651983309,4.734826139259815,77.67646737732308,599.0,559.4740974070238,6.372148734519665,28.24865614580297,0.9993141767522448,0.5174822282799304
22054,139,2010-05-20,8.4527804169121,6.13173039989479,6.389691697611609,5.834952347841669,103.37006481174514,487.0,509.9694031026984,5.3907078042855,28.24520655712336,0.9993408380227424,0.5872766269386643
22055,140,2010-05-21,11.90890596956099,9.58034840891978,9.83436049979825,2.9310647319583025,174.9726167509494,427.0,470.578247723517,3.779808537809151,28.216118503326665,0.9992548201260136,0.6050994345722446
22056,141,2010-05-22,12.084996396843614,9.169497070653804,8.923370639160225,14.578775399808054,221.94975986790624,320.0,443.0501344998536,1.894140857051976,28.1984178368199,0.999211424992728,0.770043086650659
22057,142,2010-05-23,12.833233005125544,9.84947454755698,9.926894143523766,3.243011298303472,257.3942978190606,304.0,452.1777895592882,0.7101230830555978,28.19067191024633,0.9992048471811956,0.7537545498531031
22058,143,2010-05-24,12.23986390747652,8.99582671666418,8.628151895973156,2.890309408452685,172.4734580695916,292.0,416.1923510156592,0.2680531380178294,28.153197739384485,0.9990807640686132,0.6272766090221208
22059,144,2010-05-25,12.722191336259463,10.270674840067764,10.013845069393414,0.0686077299778754,257.33759077004925,274.0,371.8784727318464,0.0771900398212997,28.078500371647685,0.998817685850441,0.5919483405568524
22060,145,2010-05-26,10.003603930423669,6.692375185506323,6.221980030499653,4.610079909082273,147.07292054179655,216.0,326.9192101595377,0.017603685479918,28.012268037661,0.9985662773155604,0.7471941826147961
22061,146,2010-05-27,13.200482268182563,10.820358390812611,10.806148479355816,6.372001343734978,188.96190730357043,216.0,305.5770595437195,0.0,28.033315418975647,0.99859997453519,0.7591640713751814
22062,147,2010-05-28,14.051029282950486,10.716681009075096,11.486999093875742,0.0,252.7147046687433,234.0,288.1380226119158,0.0,27.973776104693066,0.9983664061973584,0.7345812525190848
22063,148,2010-05-29,12.079144129401678,10.095315083560855,9.840878091460624,0.483818117572356,150.87442190179948,208.0,252.0183111501748,0.0,27.83798855422973,0.9978788588383344,0.5321941987670654
22064,149,2010-05-30,13.48776281295801,9.866096523711873,9.740153995745583,7.498770773707332,193.1760844408905,181.0,227.6816609204004,0.0,27.82233944826085,0.9977699739834112,0.8477226938859798
22065,150,2010-05-31,11.092950145547244,9.41837013658213,10.255360898332064,23.84681854232296,143.35687079402442,162.0,246.02340843676012,0.0,28.036101251316925,0.9983301524514884,0.8661874957973613
22066,151,2010-06-01,8.85953978292052,7.929407519410217,8.05319602274423,48.17523654217159,80.61852458922186,444.0,347.7025514961745,0.479902584054568,28.21599627618807,0.9991390277176676,0.4449758100040468
22067,152,2010-06-02,10.576169416362871,8.717794431730583,8.98366659327504,0.0,173.9829798068352,1110.0,503.5217165656698,0.7034543924571695,28.19812574381347,0.9992560798423104,0.5530176099876696
22068,153,2010-06-03,11.26810255987261,7.1904421994575705,6.838623851959285,59.41516673625087,134.5457544927359,699.0,535.1098587307032,0.2597753598578641,28.217018152550477,0.9993985538350934,0.7467852169037813
22069,154,2010-06-04,11.603294864840755,10.12889559532472,10.45497520583573,14.228279676080907,91.44086508150411,1790.0,707.3869515054885,0.0001491442659436,28.240272161898726,0.9996128253669848,0.5832638706406117
22070,155,2010-06-05,13.01402454655886,8.793025691545237,8.783841067040283,0.0,226.78058417011744,1060.0,698.4397122269512,0.0,28.17563786335778,0.9993963978569012,0.6762244073048238
22071,156,2010-06-06,14.971072495059214,9.194415068460836,7.424976568275691,0.0,306.86216481135835,573.0,605.2850155553044,0.0,28.00676733040068,0.9987941018891858,0.6384705092307947
22072,157,2010-06-07,17.44530352935305,11.89743825825453,11.371795208360838,0.0,258.061455029494,460.0,518.1249539528109,0.0,27.8103196699283,0.9980949358042231,0.7431005945936278
22073,158,2010-06-08,17.115379405870886,13.66570948684723,12.465275857103356,2.25637674824967,249.7209847418828,328.0,447.43377738501687,0.0,27.65361228656965,0.9975270909044728,0.586251006542794
22074,159,2010-06-09,20.07293278633423,14.397604179632715,14.323826841885513,0.0,304.4684249814721,251.0,393.191449631812,0.0,27.493730655587328,0.996950276783958,0.8452081008899446
22075,160,2010-06-10,21.41435375109428,16.68523089984899,15.641331235722056,0.0,314.27896750842945,199.0,340.8559695798792,0.0,27.26703414868929,0.9961402548765346,0.7882434532147533
22076,161,2010-06-11,22.90221140678662,17.728962866959325,16.540029640237783,0.0,306.8688856506954,174.0,295.8437954351928,0.0,27.040335614302897,0.9953255649323026,0.8146750568830622
22077,162,2010-06-12,22.771242031100268,17.37625609882916,16.668904768206055,0.0551819273367324,326.1095765654883,150.0,257.93352038634094,0.0,26.808788661520584,0.9944946234021892,0.8284977482556197
22078,163,2010-06-13,17.113073795571047,15.579390275030308,15.893574831217624,2.2122633980486004,207.25702547476817,159.0,226.948069600002,0.0,26.727349462055653,0.9940835381485796,0.7969200322853219
22079,164,2010-06-14,14.529825423201329,13.268278096531557,13.214943626726638,14.423956186507978,102.05979162656465,136.0,215.76219634425183,0.0,27.31253500282133,0.99520208904911,0.7482192976624896
22080,165,2010-06-15,13.118817417787373,11.042993014305676,10.75399884547032,5.845390233990199,198.6790981688047,136.0,244.3935053824524,0.0,27.717041407753147,0.9962124508497626,0.6187584354694715
22081,166,2010-06-16,12.259205117487468,11.64182379372683,11.029423365749578,0.7339862282839038,112.89313085290088,127.0,244.6771797540124,0.0,27.759616692318364,0.9963421101098864,0.3490518258058303
22082,167,2010-06-17,13.24434934965828,8.871079803208188,7.630918808872398,0.0,241.8377391594576,119.0,220.1493278708315,0.0,27.6898528350639,0.9960983176685496,0.5736572841184885
22083,168,2010-06-18,14.079983141843384,9.61067388736508,8.724633160464714,3.577312571887932,190.77775906701777,103.0,197.4047877819525,0.0,27.60373053422164,0.9957837086259064,0.7945269127332618
22084,169,2010-06-19,12.033092605909356,11.29498951750575,12.022940636754146,8.874366212356453,114.48082793489458,104.0,193.1943278008134,0.0,27.71618387136383,0.9960785548669152,0.8915039782222449
22085,170,2010-06-20,11.84423420896776,10.33937968390995,10.593179694215998,11.322440283912629,87.07609225922805,109.0,212.7687961136352,0.0,27.916516456208534,0.9967252455285516,0.6185772487699679
22086,171,2010-06-21,10.728810506698462,9.669148618512642,10.178124618047438,9.643360104877509,77.47975802175323,124.0,238.65761963960077,0.0,28.04602495679584,0.997285245042247,0.6867498449279755
22087,172,2010-06-22,11.804043730408502,10.018702675743926,10.162265452451027,0.8505466746363299,86.8677268349689,131.0,250.48387804402603,0.0,28.06539308290489,0.9974415089421323,0.4912343552697383
22088,173,2010-06-23,11.945808633538554,8.564714326935935,9.269805341453765,0.0,192.836161469938,121.0,229.93832418547697,0.0,27.96713830504188,0.9970941576252372,0.6456812210053073
22089,174,2010-06-24,11.16247863791605,9.209949743250831,10.557788219592622,5.40100402786319,122.093254474633,108.0,207.43910428097044,0.0,27.889105328520618,0.9968162956634676,1.028302345676963
22090,175,2010-06-25,10.373239782457867,9.015602000957596,9.511480809277042,0.9025225542140118,74.49649408490276,104.0,199.7382618644292,0.0,27.85649871950256,0.996712719226625,0.6553967157760647
22091,176,2010-06-26,12.868201236154002,10.742320873699272,11.025646292656464,0.1557108696769681,108.94641837876898,81.8,182.5295559061867,0.0,27.756414937094853,0.9963621121105778,0.5973139692213832
22092,177,2010-06-27,15.08966232873181,11.600241566288693,12.382606087517589,4.482620863963218,202.74578177313435,75.0,166.8484268313034,0.0,27.69384197785184,0.9961221291910756,1.0242767197002869
22093,178,2010-06-28,16.635692269926842,13.984830966713396,14.261407202152276,3.101379394180484,192.9367343915904,73.5,164.78937929209698,0.0,27.668435440612317,0.9960099741365632,0.7548135404508297
22094,179,2010-06-29,17.162859622146925,12.36347295349158,11.896883510226203,0.0,272.87885488800407,72.2,159.94643509567368,0.0,27.5439854646933,0.995564350249682,0.7681881748925637
22095,180,2010-06-30,18.356611924019887,13.698956267866617,12.383791355452487,0.0,257.73967264308084,67.8,145.05910065192978,0.0,27.361643179618262,0.9949164995012882,0.5962507059432876
22096,181,2010-07-01,18.80010006419295,14.78179718955431,13.196245864432118,0.1014037768623629,278.22459422626866,64.5,131.71483191022114,0.0,27.200387932775843,0.9943445184206752,0.593806549322939
22097,182,2010-07-02,18.794519570004844,14.510101094344511,13.294373885153616,0.3595921184179079,301.3716550070405,64.3,121.7078868870682,0.0,27.039497390487583,0.9937685257350556,0.631327228307428
22098,183,2010-07-03,17.772432636441543,14.75697427526028,14.02317787831407,0.0,287.0164670338229,65.4,115.19064046597477,0.0,26.875025637305026,0.9931742077564708,0.5512274906938812
22099,184,2010-07-04,15.803965008726804,11.813029506038053,10.840925128289223,11.408131558568762,230.3038018230972,61.6,117.14884197757851,0.0,26.975704875116318,0.9932531030027124,0.8847546782423158
22100,185,2010-07-05,15.433940591804395,13.239175473034216,12.71895272387336,7.335199912677152,194.6361526192522,67.7,145.03523311700135,0.0,27.306299217753413,0.993998306789866,0.6491966649709137
22101,186,2010-07-06,15.12113079294204,12.442683695036749,12.697483903280023,16.972430845646006,197.4352129065796,68.3,170.72510072764877,0.0,27.676344229526183,0.9950922619976234,0.98219857811197
22102,187,2010-07-07,11.973461118242325,10.741643661231072,10.56410167755941,0.6804018471158584,96.61194961322218,76.8,214.85759430405577,0.0,27.79783767802337,0.9955616783101804,0.4709511613333453
22103,188,2010-07-08,14.366273960947533,10.135256732797265,9.828639966731991,0.0,209.8591044083841,90.9,204.0659843527833,0.0,27.681429047753777,0.9951500748587752,0.6747507238488327
22104,189,2010-07-09,15.849839244575042,10.844330261565524,9.469702719656995,0.0,312.2657788042198,81.3,181.0925344713338,0.0,27.51142566729012,0.9945450111055288,0.577621158573224
22105,190,2010-07-10,18.721290070868363,13.17534544055452,11.743881033690611,0.0,310.89193266140063,76.8,161.4425374971683,0.0,27.336111413493647,0.9939230493374912,0.6465918928274114
22106,191,2010-07-11,20.41146220512745,15.713384064373123,14.45226581631318,0.0,304.74645066590534,72.7,144.96849096641785,0.0,27.1479484575722,0.9932505135777216,0.6760214570497858
22107,192,2010-07-12,21.08637346638345,16.356192040508272,15.380100338022954,0.0,296.10591165521583,70.3,131.52639604313364,0.0,26.957382860870126,0.9925623710689112,0.6767774691427281
22108,193,2010-07-13,21.49136968027844,16.74866433259899,15.836784542665317,0.0,274.40554645047985,69.5,121.10866490420166,0.0,26.768441984696803,0.9918695210361242,0.68605559543052
22109,194,2010-07-14,22.00834755517848,18.09717831049213,17.308845660907856,0.0,288.88327853585355,56.3,113.3055195500861,0.0,26.594000999960283,0.9912170630848284,0.5957037295149746
22110,195,2010-07-15,21.81234944412576,17.24000429823354,16.695168838605433,0.0,262.69114358471506,53.5,107.75007473847032,0.0,26.415818009070463,0.9905367769657109,0.751509697624149
22111,196,2010-07-16,22.20887329528105,18.20009683123565,17.1244486343752,0.0,267.5838064009584,50.6,103.5504144814056,0.0,26.234983906747217,0.989834852421558,0.629553603304662
22112,197,2010-07-17,22.36169692058813,18.169711411792,17.353370966412474,2.6429306706975697,274.8178111742505,50.0,100.19752197958968,0.0,26.26633158439017,0.9896674841451124,0.912247782139177
22113,198,2010-07-18,19.26922645587637,17.75608780139031,17.457461860972625,4.206304752997921,170.4442928541342,51.9,100.68110139897315,0.0,26.487137876581468,0.9900691188773229,0.7698575957899746
22114,199,2010-07-19,15.573701433617371,15.053527218198258,15.25866871380584,0.1645330393151257,111.29182930114447,58.1,105.20181027944102,0.0,26.55850357579941,0.9901743910590296,0.5460784536830364
22115,200,2010-07-20,18.70606770286832,16.307554479400846,15.968553540870364,0.0,214.8105009001428,59.1,102.71688047889027,0.0,26.449649166579903,0.9897549567389744,0.5460312005501098
22116,201,2010-07-21,20.38149562237373,16.6223514360763,16.49412047727593,1.0345973622981142,248.34147451472447,54.1,98.16621465882304,0.0,26.378921065810506,0.9894022549508984,0.8774474752898913
22117,202,2010-07-22,20.49099887070784,16.971837431377743,16.449465513162917,5.09279641084679,250.18276689585096,50.7,96.69545321320702,0.0,26.37463481063936,0.9892696066792052,0.7800732691969227
22118,203,2010-07-23,20.070983463696976,16.506936250450163,16.258377870532396,19.4439741456338,267.3709092356268,52.8,109.93538624343022,0.0,27.04230785614785,0.9909181417568405,1.066874890838513
22119,204,2010-07-24,18.34999813006453,15.646752194965035,16.313931784805213,8.8452778070432,158.51367892619075,62.2,156.93508852392884,0.0,27.503633918741325,0.9924869044597152,0.9778977305936518
22120,205,2010-07-25,11.588854102036771,11.721931382090917,11.625603150495586,34.35596254870302,50.200738044229205,85.0,209.67427947992172,0.0,27.908498441465674,0.9942999259241844,0.5012257386544563
22121,206,2010-07-26,11.640549045868145,10.792291082219949,11.220536082939528,1.39501357157354,70.77955175776249,165.0,310.65518589943593,0.0,28.09249444729097,0.99550227188299,0.6001926729670788
22122,207,2010-07-27,11.82581761208274,10.348119153185271,9.729572784618917,51.01929160511802,64.2353238149224,334.0,345.9568888904409,0.0,28.18611942308249,0.9967675186170084,0.3410026838698646
22123,208,2010-07-28,11.853906825235988,10.604594380611138,10.207626582698689,18.96196268111264,43.84190804963188,765.0,508.729892171228,0.0,28.238526444485707,0.9979541580681632,0.38835266775868
22124,209,2010-07-29,15.636058682767468,12.437929601150843,12.889297809435464,5.215666805549225,223.55901317512803,572.0,548.3604723181537,0.0,28.23957690689004,0.9981894384032762,0.9178134561430004
22125,210,2010-07-30,16.641297365930225,13.90445160529105,13.583496696599669,8.931055151371872,152.94185593946332,373.0,509.9118784754557,0.0,28.23604071511622,0.9983289039292568,0.7534267481563435
22126,211,2010-07-31,17.179114120735807,14.968012557947567,15.112247026681228,9.492497638456374,174.40052782198995,243.0,484.2579213182492,0.0,28.23401346066038,0.9984772742343256,0.867752813633301
22127,212,2010-08-01,18.84038991936762,15.68814831231364,15.899531702629872,0.0,236.72638451141657,308.0,459.6590915090636,0.0,28.170015726211677,0.998296854483094,0.6601802299920413
22128,213,2010-08-02,20.28606310009478,15.636009358854295,15.773151885413926,0.0,274.9123977773592,194.0,402.813412930482,0.0,27.993946130939342,0.9976690592388164,0.7096912401710564
22129,214,2010-08-03,19.11798187419894,14.71021124943982,14.924573819202768,3.952796221357972,245.8822805543536,158.0,352.478313554709,0.0,27.87617047028312,0.9972395983799496,0.9840816542103082
22130,215,2010-08-04,14.04634092528052,13.486512068522853,13.63274192455386,0.4271862608729785,90.55902050715012,141.0,318.4495820228281,0.0,27.83519570147238,0.9970841843664504,0.4860829975316292
22131,216,2010-08-05,16.786153110047426,13.01141946909332,12.659671335672671,0.0,210.6176097959776,138.0,280.05322313588323,0.0,27.741336078131564,0.9967531435450848,0.5648570484354135
22132,217,2010-08-06,18.509038860135817,15.751212974619891,16.022784778579307,10.904194138919577,200.2232712031148,120.0,253.95817790921288,0.0,27.795618529238617,0.9968122097581832,0.924036943641208
22133,218,2010-08-07,17.845852274736988,15.328404524269876,15.36646834083354,0.0,245.7614744188061,84.8,260.1896073780622,0.0,27.834016153893465,0.9968707322435988,0.6400451253444459
22134,219,2010-08-08,15.77150774423369,12.905528512911753,12.802503289623411,0.0,177.08725322512197,77.4,236.1176289361996,0.0,27.68514493118372,0.9963358624683528,0.5432150948015183
22135,220,2010-08-09,15.381802995011627,13.18764662458709,13.394191272296752,6.058342819067627,182.02912882332336,78.2,213.01207596534323,0.0,27.66785384063761,0.9962037515929988,0.7689332052531158
22136,221,2010-08-10,16.449120836596386,12.912198915004788,12.443298141585256,0.0,233.43899756601536,84.7,207.6761996122676,0.0,27.67139157157212,0.9961670198173844,0.5054080447961078
22137,222,2010-08-11,17.756518111457744,13.07111764323179,12.957384160218526,0.0,261.500211166531,81.6,187.67407960887024,0.0,27.529600788450647,0.9956662522583872,0.6076291305642625
22138,223,2010-08-12,18.9572758472957,13.98249040598181,13.400086821272795,0.0,263.5514512667857,79.8,167.43187283452434,0.0,27.36235831189252,0.9950735009735084,0.5809680687368074
22139,224,2010-08-13,19.24011993956268,14.558581109791216,14.2498225468089,4.859366665784926,209.0841514753816,76.6,152.8762753400457,0.0,27.35882648144236,0.994943076990952,0.939058015857918
22140,225,2010-08-14,20.97468474614424,17.214197892313663,17.32354135853537,0.0,250.4514707107238,66.1,151.66924351462896,0.0,27.349227729313466,0.9948236233229448,0.7139468107407413
22141,226,2010-08-15,19.00586329464343,16.764115176246886,17.058765467032696,33.47122527382269,158.0524163674542,125.0,171.47361469083538,0.0,27.79218432845439,0.9959890491104166,0.9085311459753672
22142,227,2010-08-16,18.52484225938088,15.33340704717695,15.6559264965537,22.327068028549323,201.1617803018699,201.0,291.99890760573174,0.0,28.14225117743138,0.9975669423098772,0.93571165293854
22143,228,2010-08-17,14.822066457369282,12.318725460246132,12.39317864054978,0.915938471307528,194.6599959462717,235.0,358.95611515699125,0.0,28.15535074702522,0.997854496077174,0.5709472882783612
22144,229,2010-08-18,14.345259998260508,12.46291178635966,12.182213191318253,0.0,159.40000205191,158.0,328.5652835796719,0.0,28.06779674305797,0.9975464234787622,0.4160184500722261
22145,230,2010-08-19,14.247802030736064,11.713706446655978,11.548172305323051,2.3077127513700724,183.83676524777,121.0,288.92748285579734,0.0,27.97033845106993,0.9971954514181032,0.5664582536073828
22146,231,2010-08-20,13.52257210172059,8.944656138703904,8.763813158884124,0.0,252.55104598456973,88.3,260.586233104408,0.0,27.859108392933745,0.996799100992171,0.5306570253895331
22147,232,2010-08-21,15.2393885713796,10.289264288246557,9.799021930737844,0.0,257.7906086226248,77.2,229.63393960212213,0.0,27.71503503047317,0.996287093973731,0.5335804524931392
22148,233,2010-08-22,18.25485314850668,13.047415220860875,12.677548888925903,0.0,260.27554932709705,71.5,202.66039939831452,0.0,27.554567923491604,0.9957153989564028,0.594074633343377
22149,234,2010-08-23,19.63776835139344,14.991930180447048,14.35297357615308,0.0,245.4930639301717,67.6,179.9204730395616,0.0,27.395492561947293,0.9951478966214292,0.5214304884706745
22150,235,2010-08-24,17.305007721008735,15.75214015795144,15.829604243329369,3.965802236326156,109.02607372965136,65.8,164.0402495199078,0.0,27.354563403615668,0.9949485016049529,0.709300502556072
22151,236,2010-08-25,14.787673413615314,12.86623836224323,13.51807855173491,0.0,191.8227004125618,66.8,158.96459126196473,0.0,27.34406292971862,0.9948600595022123,0.5771999731920767
22152,237,2010-08-26,15.309391137740556,9.458332973831348,9.137762852346183,0.0,206.67343031791685,69.3,145.25273872648413,0.0,27.21271169429836,0.994387554079605,0.5305138378572112
22153,238,2010-08-27,18.9020402367737,15.452003774925942,15.558703309801086,3.04112241703912,121.63495822159896,70.8,134.4569480537281,0.0,27.132520633980533,0.9940761283069957,0.7808306542373739
22154,239,2010-08-28,12.74486691587993,10.882329218664085,11.475160260623458,7.96403113200963,77.47104666074993,66.7,137.3493863309838,0.0,27.353915214546344,0.9945446633560384,0.6910635162285134
22155,240,2010-08-29,9.833052263354054,8.425235833766136,8.850518432609858,1.0679003256851525,169.78421840325635,64.4,148.9672069658366,0.0007997309953718,27.509327555865397,0.9949066550809208,0.4510589793988496
22156,241,2010-08-30,8.702487331032362,5.574123491688575,5.570016918781557,17.47306211639565,113.45928942406655,66.8,158.08746316539543,0.0658314275015845,27.717493514749016,0.9955054510173488,0.5510687842006377
22157,242,2010-08-31,7.980480106899797,7.558048465466505,7.397942997349025,25.447355847160896,47.19935827031515,151.0,221.4140002317304,0.7961776676721315,28.04265489342816,0.9968451929789258,0.3037298962257742
22158,243,2010-09-01,7.444151305021447,6.935635149281794,6.663946184569172,65.89866765489495,25.82095009350821,527.0,365.2953397052947,2.5213822787234883,28.218874017374883,0.998371715398822,0.2777380778509989
22159,244,2010-09-02,9.435978153581791,7.33485464663383,7.921183461684142,2.770465917058742,130.87971211693912,959.0,585.3131236712828,3.0361462868540454,28.23300426513026,0.9989178337218356,0.4945875324628081
22160,245,2010-09-03,9.3490866912184,7.652370942109117,8.13606261624149,0.9763184994616824,132.4350524470506,511.0,561.0495684228308,2.332925905990705,28.19390397861616,0.9987921474133294,0.4338979810306699
22161,246,2010-09-04,8.426039334303848,5.329397940007327,4.590598426825603,13.194436055663427,110.10480289570114,275.0,506.57348509861487,1.6454275408052466,28.183602643801517,0.9987957805881946,0.3853105351213863
22162,247,2010-09-05,7.228795256656969,5.794177135114208,6.560047239254684,7.663662634081375,90.73661851080418,282.0,498.8842308586106,1.1752335877946252,28.207140329941225,0.99894451690137,0.587033462729173
22163,248,2010-09-06,7.295920374668564,5.136211198625617,6.174829897948731,2.051035146057138,120.31348784337465,239.0,469.3988402202385,0.9101635506737004,28.20103444674211,0.9989546900165206,0.5548177473192732
22164,249,2010-09-07,7.516942628138938,3.980402038767586,5.137654568897606,0.0,186.99828928107195,211.0,418.3348060352766,0.7074954946400478,28.137380152172625,0.9987324025125144,0.4819741285502469
22165,250,2010-09-08,8.728589524299478,5.311306852107743,4.71051559780283,3.034845203342121,119.77848419750042,198.0,367.2041890700996,0.4339278071205358,28.08844819635513,0.9985533335488423,0.4034129737825553
22166,251,2010-09-09,12.58892569892025,9.768788367625971,10.323696659638578,0.4969208798573156,78.02164815743302,179.0,332.1379337858895,0.1621396431621804,28.05932264994568,0.9984465727442904,0.4907295514149896
22167,252,2010-09-10,11.93677969359718,10.37185748263116,10.28167229743438,21.872652946934696,65.89719493722413,167.0,315.89397050376385,0.0216465772245237,28.119431785090637,0.9986289764300116,0.3907525690135166
22168,253,2010-09-11,11.491849937383794,10.490058553519551,10.49178993561462,2.787847256069859,37.59919294451345,244.0,362.43245981383046,0.0,28.18577322732758,0.9989054084028908,0.3826575647704511
22169,254,2010-09-12,11.913864499396956,9.760874089441195,10.174382418472836,0.0,104.87557693623502,237.0,341.9784592216072,0.0,28.163674318844485,0.9988317168800198,0.3684220687447613
22170,255,2010-09-13,13.100097553863586,10.155803071575429,10.393097455816406,3.249774884672159,144.11684287458357,186.0,301.6527869194347,0.0,28.1289913822396,0.9987125375803978,0.4927898462314079
22171,256,2010-09-14,12.053949368434008,10.66107277749587,11.426550029413573,0.6093107009827256,129.32921166947287,189.0,276.10392232177475,0.0,28.096671541448355,0.9986039081571598,0.4655701730443092
22172,257,2010-09-15,13.523068605913398,11.18052892944776,11.350841720260105,3.540384884421876,78.96496298793483,178.0,251.060921070774,0.0,28.06662775696161,0.9984903916340274,0.4884539844698436
22173,258,2010-09-16,11.875680827393156,10.190620654014811,10.144090940481012,1.4032119982457398,111.1879267380431,170.0,234.44539236030823,0.0,28.06117878072056,0.9984699515296336,0.3956870353670918
22174,259,2010-09-17,9.255653826227398,6.856061355793268,6.870384539496685,7.38209557162176,67.26197798854213,162.0,221.7754652714814,0.0,28.07524605163,0.9985072348090326,0.3938210839797539
22175,260,2010-09-18,9.66922913862044,7.9702760895357105,8.70029321300904,0.0,133.6712470894787,152.0,223.63082498347333,0.0,28.071795731069216,0.9984871767362226,0.3947369456723729
22176,261,2010-09-19,7.565375630559525,5.756567267920801,5.898247592398284,0.0,73.48427423033219,135.0,203.5521662572321,0.0,27.99984517875608,0.9982288247267712,0.2422429329597011
22177,262,2010-09-20,7.058550812500164,3.224388534279764,3.814227066757867,0.0,166.31447024166224,107.0,181.59947683090505,0.0,27.91831618528251,0.9979352728197204,0.3424427249934993
22178,263,2010-09-21,9.876827943234732,5.061324350789436,5.4535915796970285,0.0,179.27422487465117,90.1,163.20388575639197,0.0,27.81614106442556,0.9975678795275592,0.3856881625009553
22179,264,2010-09-22,10.633391005465915,7.410283633678767,7.812951544819198,0.0,163.46378044780457,85.3,147.9808900539547,0.0,27.71094521100639,0.9971901395295634,0.3587228484480758
22180,265,2010-09-23,11.261785951536352,6.428959503910924,6.95306060884568,0.0,182.08590583291405,77.5,136.32826920377542,0.0,27.608236291321763,0.9968217147596096,0.3675493103928303
22181,266,2010-09-24,13.057005947195002,7.794606210537873,7.74551602232749,0.0,172.95808458541052,76.8,127.93457661545185,0.0,27.50422909590296,0.9964489814366684,0.366246167194901
22182,267,2010-09-25,13.903483182226095,11.054175215386405,9.772273766517763,1.0994488263777795,143.14069143366817,75.1,122.29496586975098,0.0,27.457187266378615,0.99625215790152,0.3404019897812024
22183,268,2010-09-26,13.394510098540191,10.982600396121002,10.62175933096802,9.089611293339004,63.22862663996722,84.0,122.75088342070416,0.0,27.66516082929415,0.9967154984181644,0.3571573888232173
22184,269,2010-09-27,8.365863231288886,7.415746506291725,8.186359646896694,9.168644833489726,37.34140688073249,91.2,144.23916810577433,0.0077693810308206,27.89282626294445,0.9973194417633092,0.4264682964008915
22185,270,2010-09-28,7.413701030728044,6.183196498373149,6.282649583866008,6.313093091676038,80.3972521716957,112.0,171.55026132367752,0.076559264368201,27.981346007707188,0.9976015444753435,0.3058947750493963
22186,271,2010-09-29,6.408874339819008,6.175248932310829,6.708412921354361,2.4737246499244483,52.4535326525877,104.0,181.50154067311868,0.1210109620077711,28.017269289527967,0.9977365587089048,0.3244415166551565
22187,272,2010-09-30,3.077981371222285,2.958294723828651,3.3230172410961467,1.166189633119458,27.404395974825324,96.8,175.64949711978875,0.1595918955285432,28.024074452232373,0.9977669842895978,0.236638851364442
22188,273,2010-10-01,4.097976291834478,2.895920475439839,6.208857876712634,0.0338012571868297,53.17717620891306,92.0,163.35518628638349,0.1277923423538877,27.97594967886165,0.9975900436280646,0.6245951496720678
22189,274,2010-10-02,5.22636754573442,2.9979989968918503,8.515152304882312,0.0,74.29191356225586,87.2,148.7710460281881,0.0717030008218803,27.827252589491252,0.99702426245119,0.729775106103037
22190,275,2010-10-03,5.855139956290186,0.4674952074147795,12.818054100118069,0.0,148.34093723333362,83.4,136.3500897071015,0.029658776514647,27.590700908807744,0.9961175120229492,1.1033043014934922
22191,276,2010-10-04,7.234190348893428,0.1823785079629181,13.700588528190362,1.5272244648278854,151.06271791024938,80.3,127.6665172304902,0.0064044304767269,27.35195352279781,0.9951713654207658,1.3046640828032732
22192,277,2010-10-05,8.320637848928262,5.5991397612425695,11.257177819513,3.7399618397828953,81.18886592806624,77.7,125.61771146674958,0.0003776933612997,27.293222324768383,0.994865508180168,1.104044963449667
22193,278,2010-10-06,6.836676153461192,1.144087616154467,13.54002909748722,0.0,149.4518125432527,88.1,126.71310827620252,0.0,27.214260113657797,0.9945172398724832,1.1768483808353585
22194,279,2010-10-07,5.597273878757545,0.463984527068818,12.837349523489976,0.0,144.68737009082497,82.8,122.46149854241442,0.0,26.944326834285743,0.9934821568040728,1.034600933259129
22195,280,2010-10-08,4.104079336533036,-1.6925969681893267,11.714862571299284,0.0,135.06433498302763,79.1,116.79930059249864,0.0,26.679112399247902,0.9924646255199244,0.9908991730398288
22196,281,2010-10-09,3.912527448297256,-1.850938075750333,10.469906083138405,0.0,130.48160402811257,76.2,112.081001070594,0.0,26.42755210714814,0.9914996081912038,0.9295129763245208
22197,282,2010-10-10,3.7803666705707735,-1.8576844494967288,10.870080101051045,0.0,120.29191294443234,75.7,107.92495618642506,0.0,26.18493146059155,0.9905690482225392,0.9236060630357592
22198,283,2010-10-11,3.834773272821229,-2.782069656325473,12.341463620357132,0.0,136.03870896619495,73.9,104.45173917376196,0.0,25.93421216640839,0.989606634039112,0.994970930564132
22199,284,2010-10-12,4.122898514631938,-2.387933126973895,12.686823989122765,0.0,140.3861584615247,65.0,101.56788504042264,0.0,25.67399677486181,0.9886083612774818,0.993133886525715
22200,285,2010-10-13,2.9253299118674687,-1.5387751920162531,9.155555122813396,0.0,123.9691948590124,49.4,98.9083000125393,0.0,25.441432021279688,0.9877165761917854,0.77744925992622
22201,286,2010-10-14,3.714409208910116,-3.4221431935357325,12.593249755480242,0.0,134.4159122254619,48.8,96.42251550523152,0.0,25.212793486349465,0.9868396518400566,0.9739149363358712
22202,287,2010-10-15,3.997271180024784,-1.1115188594301375,8.110827548259797,0.0,69.44325183435078,42.1,94.09503579865178,0.0,24.98812436960432,0.985978447542772,0.7351853529552684
22203,288,2010-10-16,3.957159458245748,0.321821931314536,8.04668034778564,0.0,58.753826331976136,40.8,91.91186805182708,0.0,24.804689333304754,0.9852759121504872,0.661983502529869
22204,289,2010-10-17,3.524931309433295,2.109900245401971,5.562284668109816,0.102402471106795,34.66674252634426,40.3,89.86856457647518,0.0,24.668379620169016,0.9847464780345868,0.4420980517179824
22205,290,2010-10-18,3.4194716702663337,1.7131923121622166,5.356035901149559,0.0,38.662113102102246,39.3,87.94627313052253,0.0,24.5670039245636,0.9843482260398724,0.4336702524701608
22206,291,2010-10-19,4.820260195881352,2.479816707982613,6.8454655927459305,2.1121898996708213,47.05276370398927,37.8,86.3283012663466,0.0005369834021763,24.6134973726876,0.984326981643669,0.7170887944303274
22207,292,2010-10-20,4.190647720217745,1.4299773357559071,7.475155434261191,0.2580062554916014,53.71358181811362,38.4,85.57351774432159,0.0312267705818885,24.692161124013605,0.984410652278402,0.6600875078017067
22208,293,2010-10-21,1.2497295462327576,-0.4366894612058711,3.742758995204965,1.984719947105104,74.9543977068102,38.2,84.334378712625,0.2541505112566951,24.71973184670512,0.9843642027882464,0.5783147574649132
22209,294,2010-10-22,2.861397890004004,-2.816208563519723,8.671489091555369,0.0,111.64997296516516,36.8,83.44212599177588,0.3077163828085334,24.76662896201297,0.9843472560170512,0.7822110451353202
22210,295,2010-10-23,4.559283990807823,-1.756070571447586,10.422840723233437,0.0,99.658057755818,35.9,82.0992279317775,0.1745258098700084,24.60975533908694,0.9837136424041196,0.7631182820335457
22211,296,2010-10-24,7.664543784998445,2.778984684190968,12.80280715569516,0.3050251314459799,69.90905906877302,35.3,80.67495622531962,0.0563115963492805,24.439495110783074,0.983030367090336,0.8108507939704683
22212,297,2010-10-25,4.586172764904417,2.29746507316142,8.280883903637577,9.024460859585927,25.468867693223107,35.9,81.29467138087006,0.1281722613769972,25.098095259991243,0.9842401796684312,0.7662092836814954
22213,298,2010-10-26,0.8192505113761648,-0.3214582945711854,2.4554036923070304,0.0,27.04714199936592,38.6,86.50664792573177,0.1974381088595021,25.678647289689447,0.985514988254716,0.3628445780397884
22214,299,2010-10-27,0.2140553633482136,-3.1876514533264926,4.561924534628843,0.0,99.16885536487824,38.0,85.54112469298099,0.1974381088595021,25.601774971171565,0.985222988743904,0.4703090251415558
22215,300,2010-10-28,0.7979273391815211,-5.295039372027306,7.775607960203192,0.0,96.46273686891584,36.1,83.58375954626267,0.1963931502368306,25.464514289083905,0.984697123256796,0.6071611964050804
22216,301,2010-10-29,3.976143979985171,-1.7157925682356283,11.68148139092578,0.0,99.97408087124629,34.9,81.74627076434373,0.1595664855061501,25.295482106739662,0.9840456891137004,0.7091198124984939
22217,302,2010-10-30,5.1327971526662735,-1.5679260480474555,12.107645515301554,0.0,105.74046439180536,34.3,80.10296745282675,0.0723703015378199,25.112132318839336,0.9833361403090534,0.742032265449085
22218,303,2010-10-31,7.954111767542007,-0.001784562511813,15.603653539017763,0.0,108.07777497928822,33.8,78.57384587321276,0.0108679180076403,24.90554309535888,0.9825392939458653,0.8730019507614899
22219,304,2010-11-01,10.223390910277413,5.34972845322407,5.407784759094742,0.0,77.93629433287515,32.4,77.0712357948737,0.0,24.76205237718894,0.9819921972007144,0.202091899493547
22220,305,2010-11-02,8.97663595943218,5.904013903308321,6.821041505071396,0.0,73.15708451615222,30.4,75.59591020541,0.0,24.705667799950405,0.981785178400534,0.2066049117454873
22221,306,2010-11-03,8.036147653546156,3.217396232956898,4.109404634960253,0.701258991286609,40.134289985391305,30.2,74.26009932235225,0.0,24.702364467525012,0.9817115823004352,0.2441811408496502
22222,307,2010-11-04,10.46368752047374,7.138083798882239,7.351437778399324,0.0,31.284355304557128,33.4,73.29154041393429,0.0,24.714210286706923,0.9816894342649416,0.1564050698341021
22223,308,2010-11-05,12.269473657214307,10.93654092259027,11.30065601726574,0.0,48.89961457872992,29.7,72.03672470695798,0.0,24.67658967473605,0.9815505336608824,0.1506746838042831
22224,309,2010-11-06,10.457102420816224,8.19556865108276,8.661402630779827,0.7036100975411059,62.90509183805949,29.5,70.91143655746872,0.0,24.696120419906396,0.9815491755710954,0.1994301723314286
22225,310,2010-11-07,6.944296062582065,5.433789285924576,5.765745686027848,1.0778583385218372,28.750854929114613,29.5,70.20934616890646,0.0200142251543925,24.78497789558803,0.981741937495176,0.1462681035977009
22226,311,2010-11-08,9.276425812764597,6.4255360270888975,6.711363179584406,5.889750850492117,26.415227970839,29.2,70.6370636185619,0.003230815357433,25.2321006880994,0.9828598265286008,0.2048199613919165
22227,312,2010-11-09,7.772127089821088,6.380003011194039,6.626613106815698,5.546002478450858,68.01584195947466,29.8,76.09268249136672,0.0966981220316458,25.85085806261693,0.984573296036972,0.1579665553378236
22228,313,2010-11-10,7.00580079967933,5.361991448165526,5.002437606456165,4.026988100211618,46.46764376039242,33.0,84.07194888334728,0.190596183255319,26.286903239734027,0.9859079846362944,0.1276526091844186
22229,314,2010-11-11,3.690323617867077,1.7316552604213704,2.5928959865180827,0.0,53.241260683868894,39.8,88.4347695339535,0.2047754432630353,26.439427254586843,0.9863979873168306,0.1514808302554809
22230,315,2010-11-12,5.531176831069656,0.7282772839973779,0.4052673567415051,2.8360369669079994,43.77409044366832,42.0,86.40326934532767,0.29651647035423,26.5419789264147,0.9867029662430526,0.162634259518972
22231,316,2010-11-13,10.282744721663496,6.553125117325658,5.312907677576784,0.110190554629452,59.70551858817616,37.3,85.80970788817804,0.2005047005621467,26.64048174372192,0.9870192251793346,0.1503804456993283
22232,317,2010-11-14,10.27746784228895,6.352072022258589,5.69951276082032,0.0,85.79645856061447,35.1,84.32492213473043,0.0243594043633127,26.61631448023628,0.9869416999000404,0.1360313406913435
22233,318,2010-11-15,9.076800663328768,6.464861105157311,6.264303144362601,0.0,90.57755736558984,33.7,81.74584657382805,0.0,26.58259174935877,0.9868214387834616,0.1337068540233129
22234,319,2010-11-16,6.952486152764115,4.541159805925058,4.249145724934997,0.0,48.10658170255578,32.7,78.6776672520286,0.0,26.549188907258674,0.9867009612460984,0.1135580380361564
22235,320,2010-11-17,6.2674609212534325,3.97614182328699,4.589665299904223,0.0718738827705309,42.50359267195048,31.9,76.06857817794855,0.0,26.51919079611756,0.9865917214129684,0.1537189851196028
22236,321,2010-11-18,6.17927981643286,4.122602107852992,3.834049322212281,7.387265122129639,18.00650697909447,32.4,75.97910110255991,0.0,26.82615774285541,0.9875674404486194,0.1356150719453589
22237,322,2010-11-19,5.9516445108759815,3.190312479274945,2.891690173701672,0.9417848579255994,39.96625529085671,35.9,81.94969916965913,0.0160915656460717,27.10145058336185,0.988542451398793,0.1056602672956417
22238,323,2010-11-20,3.920071087421046,2.345031139375332,3.660491827104036,0.0,32.71976355891992,34.3,82.26859968590809,0.0295751764297554,27.102774987857437,0.988565212739141,0.1682862510146555
22239,324,2010-11-21,4.136243884893264,0.6377399075483478,1.4448181662593491,0.1678701695892204,56.45692711220048,33.0,79.72896146363381,0.0388931234419543,27.07818247138444,0.9884773509560272,0.1212006160212723
22240,325,2010-11-22,6.257793729337385,3.970920859010518,4.295565172932302,9.614358239810858,19.268742637075675,31.8,79.8841076557547,0.0991899938262778,27.318926607572696,0.9895052315206996,0.1487382539378463
22241,326,2010-11-23,3.498144056471552,1.6595502280197487,2.244008384324108,0.0,41.34776977182933,38.9,90.43724518018978,0.1313770632962975,27.51258556173756,0.9904118915250338,0.1067678759993261
22242,327,2010-11-24,-0.2628049017303348,-1.5820791628127977,-1.0701297256236977,0.2514888017223602,28.726638650203903,54.6,89.78661546595269,0.2272845154557753,27.50073135170411,0.9903696934432146,0.0775115049451583
22243,328,2010-11-25,-1.7150138861985194,-3.0323570270627744,-3.154021229804337,0.0,43.45410494075784,45.2,85.46404476302716,0.329510006769533,27.49093054583316,0.9903351289083951,0.0515599276753291
22244,329,2010-11-26,-3.471766621018848,-6.129832421776114,-5.635045945128162,0.0,56.57185968540184,39.7,81.9598905274964,0.329510006769533,27.478316474936964,0.990290049764993,0.0684952058587289
22245,330,2010-11-27,-3.455535459519937,-5.422253811995554,-5.375060064718932,3.748092397767393,13.572334133105558,37.1,79.06197019299522,2.180307216669245,27.46968728989609,0.9902589541930296,0.0684872263775566
22246,331,2010-11-28,-4.014241956953311,-7.778047528251003,-8.927850218753186,15.486932202236696,32.8831446675679,34.5,76.66226630283744,12.066169220464875,27.46934764527047,0.9902577526120429,0.0609577002555746
22247,332,2010-11-29,-2.024794674471631,-3.0716353754717383,-2.9242539869826287,2.2582179812628578,19.01502577346315,36.0,74.5584317026543,20.670766903378848,27.46905793968421,0.990256729588801,0.0677527015880706
22248,333,2010-11-30,-9.376855132360836,-10.816649078527446,-9.06095137474691,0.0,50.76346797071439,35.4,72.60344427616137,21.71034659892636,27.467200199463623,0.9902499178027196,0.0683149762133102
22249,334,2010-12-01,-9.667529844311376,-12.770935272555816,-12.21079685213375,5.02628429740967,17.259810752118472,33.1,70.77453391521307,24.330707030730988,27.464612250223844,0.9902405528307712,0.0517830190679127
22250,335,2010-12-02,-4.459146256023945,-7.183568390717633,-8.002763185675425,0.0,30.97993787120309,45.0,69.06066569815799,26.75097702450032,27.460699820356144,0.9902265683621626,0.0638975867683078
22251,336,2010-12-03,-4.736836481531623,-6.446562004175414,-7.017977060101396,5.57274550563142,13.75637970944095,46.5,67.45185276255661,29.55777175615013,27.455117672379757,0.9902066175227022,0.0457786478708966
22252,337,2010-12-04,-9.45449648008123,-12.465621755160605,-12.156666198426722,0.0,46.59509662460822,46.4,65.93905126979195,32.18979373521116,27.45329132212092,0.9902002536454616,0.0430513206469314
22253,338,2010-12-05,-8.880598501784835,-16.226610121285198,-14.87975541727318,0.0,54.60470529964543,44.3,64.514066786127,32.18979373521116,27.444436562981345,0.9901686457658876,0.0610961681416953
22254,339,2010-12-06,-1.7863428062946194,-4.71073858022675,-4.60472919325372,0.0,25.115529708038505,43.4,63.16947040598515,32.18979373521116,27.42943961959083,0.9901144264359664,0.0595690874401259
22255,340,2010-12-07,1.6739247001498347,-0.4085550088562711,-0.5820966731088537,3.87948690164408,13.79332746305964,37.9,63.5679381131072,30.862242528189835,27.54964737260241,0.990719444636708,0.0928842638099178
22256,341,2010-12-08,2.998950380990306,0.1821602345703719,1.4313999715297088,0.0754253276238923,23.389919089275395,56.4,70.5634919079825,27.74756706714184,27.697558425352756,0.9915599061626856,0.1239783995442231
22257,342,2010-12-09,-0.391445054531516,-3.37793348402156,-1.828382328443424,4.464877461893242,14.10891998180315,85.6,73.84233530589249,28.159789561737817,27.733103280240663,0.991809882508141,0.13123603749495
22258,343,2010-12-10,-6.191913708820854,-6.873589719873068,-6.447193594481944,2.0262567431117526,27.951441188326378,89.8,72.7923879629216,31.13669841143147,27.73547431236807,0.9918302780394148,0.053375518325714
22259,344,2010-12-11,-6.643729520667471,-11.280557755730312,-11.75237084212261,5.267709650293507,34.31966667513215,65.5,70.74120036651061,34.80109368432261,27.73477066961453,0.991827991428346,0.0446527449039474
22260,345,2010-12-12,-3.5333756222389563,-4.933074649642421,-5.111964349570495,7.430572639273066,19.00179168525219,57.6,68.78750861943827,41.11293560297167,27.73412239539847,0.9918258938565142,0.0496834454669019
22261,346,2010-12-13,-6.484117967461936,-7.559337883313692,-6.83174873675135,3.4913645294514013,17.686907666649812,54.3,66.96441035289948,46.38592460420221,27.733503211576465,0.9918238029169454,0.0643639624286235
22262,347,2010-12-14,-9.35362197754376,-10.260568446297803,-9.558189370107517,0.0,22.010016409333563,48.9,65.26026543466385,48.0056266934858,27.7315536383432,0.9918169036902892,0.0399288316291608
22263,348,2010-12-15,-10.980974887341915,-15.04629726003669,-15.68296856678475,0.0,39.62711744348044,44.5,63.66455743037727,48.0056644065553,27.72744521812504,0.9918024171514562,0.0219404587461575
22264,349,2010-12-16,-11.485892732887546,-13.50867312511907,-13.871322899825396,0.0,33.416470388805195,42.8,62.16777938413815,48.0056644065553,27.72298647317217,0.9917868242775444,0.0169038055742998
22265,350,2010-12-17,-13.893290568613924,-16.91233393652604,-16.940477832570682,0.0,44.8571717120797,35.1,60.76133179616807,48.0056644065553,27.71918411084916,0.9917734122114176,0.014741630299228
22266,351,2010-12-18,-13.407806631744814,-17.454287367335688,-18.03955326018655,1.454785267134347,20.224519521491004,33.5,59.43743142524559,48.71760118056961,27.717367667562133,0.9917670028476608,0.0202708752419386
22267,352,2010-12-19,-8.861722056440309,-14.11393882109296,-13.388348036252378,0.0,35.02991153381364,43.0,58.18902971018093,49.4155539385601,27.71520607927652,0.9917595141171032,0.0469302133711872
22268,353,2010-12-20,-1.0125450293238034,-7.122209928756288,-6.6197355806732245,0.0,33.18233377452806,43.5,57.010354221971774,49.41432671175153,27.70322447235972,0.9917164079234112,0.0818388928073474
22269,354,2010-12-21,0.2346473207009522,-3.225565305374944,-2.6811218679214144,0.0812596768336894,35.18669501868021,45.0,55.89748000733426,49.3993790642216,27.686306860418963,0.9916584024406152,0.0798492443333682
22270,355,2010-12-22,2.432984710022696,-0.2232568128256205,-1.1344884472969543,1.412738523381742,21.83669788851351,44.8,55.8541632967526,47.63823009423184,27.73317190984797,0.99198118797985,0.0713510954497151
22271,356,2010-12-23,6.501655253942042,2.764715022441232,1.7874388695226886,0.0,30.301665952760526,70.4,63.67964347918123,41.128282405988784,27.88735958058857,0.992995713309608,0.0798048740331177
22272,357,2010-12-24,6.152861606918141,3.5415824730129155,3.18148177525669,0.920535740646041,21.774218926508592,138.0,78.37497983203106,31.36176594516209,28.043613741398687,0.9942384570755132,0.0922089519668351
22273,358,2010-12-25,-0.4768984169347804,-3.020931795528885,-2.490833574545961,6.227867205403078,15.433284091993508,138.0,94.71013870195476,29.471497226071023,28.097982475310825,0.9947908024673584,0.0946371004503838
22274,359,2010-12-26,-7.843647158698551,-8.71886616127096,-8.391433280074892,1.487347103078755,18.682627883962283,96.7,92.87628473079911,33.0684267006769,28.09720632341537,0.9947903920068452,0.0427392442654939
22275,360,2010-12-27,-11.53953392632853,-12.469150171384854,-12.7260360859864,0.0,31.48678415996072,61.7,87.02414685444108,33.755596060869124,28.096276348597662,0.9947871775447512,0.0206012948305661
22276,361,2010-12-28,-11.948417297212693,-15.471266421515462,-15.912668983292717,3.2181077332602075,25.99661018579897,45.3,82.63354013832904,35.39638324379198,28.0954402022467,0.9947842829442666,0.0275501343689521
22277,362,2010-12-29,-11.787815734111785,-15.332623236159115,-14.829256358197451,0.0,37.27651903332264,40.6,79.19280361157342,36.93590563997588,28.09460571364807,0.9947813912848512,0.0252045661723645
22278,363,2010-12-30,-9.232504898591271,-11.734152845047491,-10.582712834953451,0.0,43.30053115944993,34.1,76.24493073117291,36.93590563997588,28.091040398135863,0.9947683935157958,0.0421127172944555
22279,364,2010-12-31,-8.166215375899533,-12.143523840865017,-12.635908079248187,0.194231236427728,23.92521354395909,44.7,73.54448456990117,37.01662956337097,28.085561816226843,0.9947486523822284,0.0344584062625211


==> expres/river_texdata/5_6935145_2010.csv <==
colid,t,time,tavg,tmin,tmax,prec,rad,Qobs,QsimGlobal,snowpackGlobal,SWC005Global,SMGlobal,ETGlobal
21915,0,2010-01-01,-4.903074667674998,-7.958642972969922,-2.278257974990175,5.239572612740226,41.78907869583044,32.335,47.730145929778665,186.845278736982,26.701425476200257,0.9896319684518996,0.254157685780473
21916,1,2010-01-02,-10.510490300405358,-14.18064310781233,-6.725638753624608,0.7184757017035932,45.04836197262521,36.826,46.34494458626195,189.6122190559776,26.677556188287816,0.9895488252716252,0.1418498690036212
21917,2,2010-01-03,-15.632072581166996,-18.12089082528016,-10.094865582900496,0.0,52.877477469789646,34.221,45.16862256373864,189.9427754063637,26.65797484126238,0.9894791018553202,0.0430024916095808
21918,3,2010-01-04,-10.88784433288609,-16.523963575441805,-8.282256536439583,0.0,34.52618209200322,53.28,44.0811970064189,189.9427754063637,26.634603001156208,0.9893958817835654,0.128258069381858
21919,4,2010-01-05,-10.91744088461263,-14.028252838883034,-6.932681860842853,0.0,52.44038967232725,61.158,43.0655489748375,189.9427754063637,26.599076320758183,0.989270387445599,0.1190326468858725
21920,5,2010-01-06,-9.341454771299295,-12.369644895329149,-6.091591913861506,0.1965486296653339,68.03054518326863,52.749,42.10853314376156,190.01632996370853,26.565596268601155,0.9891538232933648,0.1513199699697012
21921,6,2010-01-07,-9.383923834727398,-12.575932172353255,-7.4607649855145555,1.5989073393522528,56.869716645337405,73.3,41.20529590991607,190.87308076593905,26.539270291751127,0.989062518529788,0.151860664876437
21922,7,2010-01-08,-5.506420386596716,-9.093306329377848,-4.146933982947225,5.772552053375549,31.857487817341664,72.335,40.35147709008561,194.51321850945143,26.51802857049527,0.9889881082105132,0.229250000108805
21923,8,2010-01-09,-6.233702885976375,-8.80218917400051,-5.400972743035178,3.697778000979561,29.170369735833496,59.8,39.54310168325088,199.05717599987412,26.49948316495097,0.9889237550452702,0.1824277344099282
21924,9,2010-01-10,-8.570098104596221,-11.959670335050772,-6.038423472190616,0.0,51.74924970554701,40.716,38.77654441444641,200.76237297867235,26.472800563622453,0.9888305724216934,0.1561827248497346
21925,10,2010-01-11,-10.547620446493063,-14.99483151071269,-6.539069832742632,0.1767443903148798,61.01205858621723,98.435,38.0484976647429,200.83884725341028,26.433506225006923,0.9886936526432196,0.1538015589744922
21926,11,2010-01-12,-7.284274810766163,-10.11469480087247,-3.844873888151632,0.0,54.895877860658416,101.032,37.355942451697686,200.91075873588872,26.390674708925317,0.9885440640048092,0.1800358923912754
21927,12,2010-01-13,-6.072608777377544,-8.765989298761701,-3.775002965740436,0.4486821412108615,38.303627722628015,57.324,36.69612215917888,201.10267400805608,26.34601854982761,0.9883877491570804,0.2067464252710079
21928,13,2010-01-14,-6.169002977342664,-9.559364771540665,-2.383202676645612,0.0,48.531338425288624,62.189,36.06651874633287,201.2803157533361,26.29690272034888,0.988215885540104,0.2213668803827541
21929,14,2010-01-15,-6.682387887548619,-11.366285642263987,-1.9353271503184823,0.0,68.90463045980218,53.731,35.464831193040375,201.2803157533361,26.23073393203898,0.9879832607781472,0.2423530360088018
21930,15,2010-01-16,-5.675237575265652,-10.96549622925917,-1.5970184714187086,1.2749742885067308,61.65181193969674,45.972,34.888955963860035,201.8716675303736,26.167687808067743,0.9877632864942586,0.3004992338780459
21931,16,2010-01-17,-4.304695456218489,-8.775666586904933,-0.0327847044711064,1.297848793818826,60.69835833102819,28.657,34.33696929450827,203.01602186327628,26.112779460241573,0.9875710995143522,0.3355159403762485
21932,17,2010-01-18,-6.711707474447359,-9.6588247118496,-3.1468718165766614,0.0,70.0519000915669,51.919,33.8071111246609,203.5609769160227,26.057846140640656,0.9873767794233,0.204591523257752
21933,18,2010-01-19,-7.771446043406858,-11.87314026078508,-2.750686624837184,0.0,78.64377185370873,84.445,33.297770518532644,203.5609769160227,25.99723913925658,0.987162781716586,0.2234897159912262
21934,19,2010-01-20,-8.851054966225652,-12.826956040332249,-3.9101120525877664,2.525054910591208,70.64144238329364,63.073,32.807472430523255,204.7742372655348,25.95176186540699,0.9870036656771556,0.2534216518742437
21935,20,2010-01-21,-4.987326023197358,-8.43322376733543,-2.2997791562429635,0.0459449352931108,67.77416922418027,63.974,32.33486568741113,205.91917311623703,25.907999593389228,0.9868507495999044,0.2463516839254764
21936,21,2010-01-22,-8.25518175384587,-11.319477516968655,-1.8818353079592296,0.0,81.81651140312673,54.016,31.878712071302456,205.9354029968965,25.84285045316847,0.9866208480867844,0.2248926167270115
21937,22,2010-01-23,-6.546826334257505,-11.161783345099762,0.2995871977583753,0.0,80.28373905151463,50.087,31.437876398964416,205.9354029968965,25.76808321037611,0.9863578420362316,0.2948832237995898
21938,23,2010-01-24,-4.640241640285747,-10.795984149266554,0.4656115600672355,0.0,76.31086984493032,43.813,31.01131750342381,205.9354029968965,25.675433111142823,0.9860327603456542,0.346280011321488
21939,24,2010-01-25,-6.312575674534025,-10.546537464460291,-1.97514806735062,0.0,63.92258497881146,82.113,30.59808003291977,205.9354029968965,25.586355957487157,0.9857197214502024,0.2680189071721321
21940,25,2010-01-26,-8.515136078099047,-11.199201835793977,-5.936715338178241,1.9170894397465668,47.98169989614728,97.613,30.197286990574867,206.8318863908698,25.53811762469344,0.985550351084464,0.2211753487779837
21941,26,2010-01-27,-9.300845502214512,-13.044762499732109,-5.537277323876894,3.4413425730604823,79.23895090651462,87.865,29.80813294558706,209.35413832354496,25.51854984722893,0.9854833267256492,0.2438398462854343
21942,27,2010-01-28,-7.081120408166679,-10.53373576242832,-5.400714624930763,7.861119305261121,57.02900787110266,64.292,29.429877853436214,214.88949851647263,25.49607162647669,0.985406712474206,0.2600449136473859
21943,28,2010-01-29,-8.986026532142185,-12.520472623715891,-6.038764021362915,5.230746842959174,62.029276240485736,56.15,29.06184142861935,221.2187315968897,25.47248631556092,0.9853262587973972,0.2379507638816588
21944,29,2010-01-30,-10.518539404451683,-13.992025574387904,-7.642640925820507,2.188113313672643,64.71877800326605,36.129,28.70339801884926,224.75483210644265,25.44661957443285,0.9852372674981312,0.1848086939064573
21945,30,2010-01-31,-13.978507585620951,-15.571533650646057,-12.425434934016348,0.0,82.05505882955526,31.023,28.35397193453272,225.7659481483373,25.424915859607637,0.985161051859888,0.0618708187813541
21946,31,2010-02-01,-15.398079834836713,-19.63100416901169,-12.404536292889036,2.7771266753265422,81.08619501562484,67.792,28.013033191742924,227.1534211294768,25.414892938864824,0.9851246610162404,0.0779255707277756
21947,32,2010-02-02,-11.355525592119506,-13.927654516145402,-9.16156379226356,0.5425121186962057,81.59457829695161,58.776,27.680093630866267,228.714448485752,25.39956204288039,0.9850691933968964,0.1415867264890222
21948,33,2010-02-03,-6.043636419712617,-10.784006989760368,-2.4095642405665685,0.5375603733272235,75.19307430017078,64.541,27.354703376678955,229.26603419306215,25.348055242179,0.98488667335647,0.3181386658677751
21949,34,2010-02-04,-5.232359973256476,-11.053701454402711,-0.8558682808060014,0.0,78.94906560468965,57.428,27.036447608835196,229.53938005996628,25.25861962136286,0.9845714819863064,0.3679564595153088
21950,35,2010-02-05,-2.2669915071598767,-5.6844325057447,-0.5976945383464816,9.46106084711416,37.82070998339696,63.21,26.95479506541793,234.03193508317597,25.20531256343225,0.984367865684302,0.4024271636457948
21951,36,2010-02-06,-4.497414980405281,-5.592611391730834,-3.776442520525277,4.434546682009808,64.9679129177049,51.612,26.991212198665284,240.30659097416455,25.19642454236025,0.98432323018953,0.2167779140146491
21952,37,2010-02-07,-6.255554639747311,-9.291611831936756,-4.232023767505784,0.0024834630621098,80.72681166737054,30.934,26.654266370504065,242.3189420272106,25.156861733736932,0.9841840599051146,0.2465842796800143
21953,38,2010-02-08,-10.41048273119898,-14.642920161207307,-3.792612615506236,0.0,115.9347681329708,77.733,26.326212677092126,242.32229703704724,25.08957426703983,0.9839465425395838,0.2353122832794165
21954,39,2010-02-09,-9.613501739136414,-15.2382585019217,-5.066281489630659,0.2097169128052004,89.77515918712237,81.319,26.006485302143272,242.4204925177432,25.02162835305585,0.9837064286909978,0.2638615010238135
21955,40,2010-02-10,-9.842684035280389,-13.01611928548453,-8.60568792730834,1.6212278107731222,73.18070876478633,81.868,25.6945804338866,243.3134307723101,24.97063395076036,0.983527281777124,0.1945075876166575
21956,41,2010-02-11,-14.139648582122726,-16.217733071088123,-12.356732753014146,0.0,76.14069483302583,99.345,25.390035473688613,244.05156263841684,24.944582440611377,0.9834368197396386,0.0766646647204287
21957,42,2010-02-12,-12.805185521942608,-16.663904944483185,-9.392254633071271,0.0,119.81837926116413,90.707,25.09242540118898,244.05156263841684,24.915126758781444,0.9833331150147744,0.1376270178901411
21958,43,2010-02-13,-13.191164807915618,-17.074285070186217,-6.3691697257019,0.0,118.2145382920749,60.327,24.80135947361926,244.05156263841684,24.873074513932696,0.9831848884489524,0.1547031688954043
21959,44,2010-02-14,-12.666443070641632,-15.754045614367309,-5.647999034679652,0.0,130.02694005438778,38.03,24.516478227378816,244.05156263841684,24.826561636857583,0.9830204538838312,0.1693156318751936
21960,45,2010-02-15,-12.035893616721609,-16.808761507173763,-6.495413517419553,0.0,115.07219217414858,80.696,24.237450753111947,244.05156263841684,24.774156311906843,0.9828350830416288,0.1962982387554901
21961,46,2010-02-16,-6.849821449943987,-11.5868949517115,-1.9705970540470297,0.0,99.93498338674635,82.088,23.963972218372827,244.05156263841684,24.69441930997659,0.9825521067486858,0.3651034783474773
21962,47,2010-02-17,-1.7029177537722902,-5.969851629672349,0.3287858459289074,0.5849693202184453,53.91924390104647,80.483,23.78786398315296,244.19182533845145,24.604625656660705,0.9822084957391264,0.463397953956906
21963,48,2010-02-18,-1.4732961274352598,-3.190627984844695,1.6457097788780035,0.0,113.35924287950364,45.381,23.711264006576503,244.24459209799883,24.517025194262395,0.9818667655449012,0.4026286900821098
21964,49,2010-02-19,-2.6712996423097803,-4.193421583955019,-1.4655435935223042,8.125560051213181,54.33094255696295,44.874,23.536979189650847,248.23216994382065,24.452830353560223,0.9816296533676192,0.3507449671556023
21965,50,2010-02-20,-8.561118658416856,-11.023798779915865,-6.129248828794123,0.0078308079782835,86.67598831045925,21.215,23.34739789178455,251.9374357303044,24.411017251265697,0.9814770080031248,0.242323430453741
21966,51,2010-02-21,-9.005560902079036,-15.79241118555412,-5.212759052622094,0.0,127.2968388816981,17.706,23.070666680407587,251.94348603083452,24.331254284926104,0.9811930458321504,0.3351057303647482
21967,52,2010-02-22,-3.155194600703805,-5.181777440722442,-2.642590193550677,0.0126012395620366,100.90272202214398,62.258,22.836372285855607,251.89237109071416,24.252624953649903,0.9809045014099912,0.2670616404445949
21968,53,2010-02-23,-1.586619600902447,-3.659686834619684,0.4499029213742229,0.0,103.77819369014595,57.358,22.68322257241367,251.7487319428841,24.17689119086782,0.9806163736040656,0.3954874492184718
21969,54,2010-02-24,-2.63215129670111,-5.443351987230967,1.7106998834772351,0.0644375197431973,117.37183461068476,58.614,22.52723464468018,251.6501383705572,24.06657974191695,0.9802108205270996,0.5027769235978129
21970,55,2010-02-25,-1.3938989698656197,-4.31474652985487,0.2603544582000557,4.207296399443558,89.69974838902729,59.535,22.51480118279581,253.30003794501,24.01616852275236,0.9799766111792004,0.5270047812149944
21971,56,2010-02-26,-2.1995953731470683,-4.812025836239942,-0.2475237134787348,5.911560072700747,83.30208340047183,57.825,22.745995799168856,257.5381798534882,24.01297197973528,0.9799099422430598,0.5059165243316103
21972,57,2010-02-27,-4.926388090213457,-10.349365999253136,0.4055511619371105,0.0,112.1906509789982,52.331,22.62739700579726,260.041169650594,23.92020946368724,0.9795797203964904,0.540308934082423
21973,58,2010-02-28,-2.2049008930433085,-5.136738752175256,-0.4132770129787498,1.7564217035963268,67.4555182558479,42.784,22.46656809245896,260.6144623817577,23.82985574187684,0.9792346285482938,0.5137352117398757
21974,59,2010-03-01,-3.211726770869108,-8.721653377488682,1.1874378661716338,0.0,144.1353456583829,60.322,22.401810872840027,261.08139885093755,23.73658158379608,0.9788789238721274,0.5996095429003291
21975,60,2010-03-02,-3.380680089515796,-5.826942477885003,0.1528283158565563,0.7610531195467575,136.3410455393592,72.67,22.13056964612992,261.38668682949805,23.59622824535134,0.9783816588546248,0.4916452112942466
21976,61,2010-03-03,-4.644703285052533,-9.87715415921284,0.9740639096831892,0.0,94.97517216976922,76.534,21.857855448691907,261.6737621677772,23.458696188756093,0.9778930878314098,0.5818171232884465
21977,62,2010-03-04,-5.586059894363203,-7.531452958830428,-3.207861318897275,2.520773107144323,94.11153946296014,82.73,21.5613351166318,262.83764341089494,23.34626982698388,0.977496863339146,0.4157452315310995
21978,63,2010-03-05,-12.166812084411609,-14.11586992741982,-9.37388618899516,0.1741058271166871,130.75392483649736,70.453,21.268620454484736,263.9749003999053,23.29758552952469,0.977325334240027,0.1800451047396488
21979,64,2010-03-06,-12.5793229197183,-16.743167881603146,-8.652505253456978,5.660589465466389,86.78967047260636,67.808,20.98535131066466,266.902400799826,23.263284641105173,0.9772045637051908,0.262670050598922
21980,65,2010-03-07,-12.909404695810256,-17.830701780281686,-7.193193026160834,0.0,136.16651739881752,61.244,20.710868153005105,269.5096662722698,23.221751061049257,0.9770593016770884,0.2273176071197249
21981,66,2010-03-08,-13.037779502409538,-17.171089243507442,-8.926551707377241,0.0,165.96056251129062,98.887,20.44456844274286,269.5096662722698,23.163473026284297,0.9768512228413924,0.1937874056756841
21982,67,2010-03-09,-14.117749605467628,-20.088911918563355,-11.045744698244937,0.0,146.3183493685417,90.816,20.185901780190505,269.5096662722698,23.11338758251947,0.9766719066734768,0.1582991749917353
21983,68,2010-03-10,-8.402759277345442,-12.575698259862914,-5.372588158638251,0.989922174902327,125.33040316763582,100.645,19.934365091542148,269.91931692920696,23.059225846763283,0.9764835499918428,0.4425313515018911
21984,69,2010-03-11,-7.673837928964431,-9.843384494274028,-5.847828322975424,0.05531034664975,121.91481943092018,87.849,19.689498279087267,270.30325646542144,22.988261162546888,0.9762391977730438,0.3126107519188089
21985,70,2010-03-12,-8.353727966935322,-11.8593614997971,-3.909994082678649,0.0,188.64970144371787,64.361,19.45088028840895,270.31845645193766,22.890954874886397,0.9758968364681893,0.4031381934823543
21986,71,2010-03-13,-7.912202450836264,-12.817665156020162,-3.7847367869634367,0.0,192.9654656437181,55.367,19.21812555098061,270.31845645193766,22.769423723941102,0.9754658996803508,0.448085838895327
21987,72,2010-03-14,-7.590274504227922,-12.260070263235056,-2.7316271653056745,0.9348713799591968,187.30560084078635,40.332,18.990882695940456,270.7503482504852,22.64552151405556,0.9750270642709395,0.5169037546810307
21988,73,2010-03-15,-7.323145455613786,-8.800632483403888,-5.168001052430367,2.536204562711588,143.1008304394484,66.737,18.768854682307214,272.35712077198315,22.559401859011093,0.9747247187219524,0.3826349705625456
21989,74,2010-03-16,-6.351781365475657,-9.030159847798394,-3.729380270664092,4.647851226868058,150.13194694404484,76.618,18.55168742483067,275.7623803385012,22.49716826940392,0.9745105765726192,0.4941230137942797
21990,75,2010-03-17,-5.072856888042432,-10.86105225366584,1.376158916896001,0.0,185.2864862211867,68.593,18.33916104895812,277.8440183266393,22.362225716282847,0.9740377834244188,0.7157725403359809
21991,76,2010-03-18,-0.7851510032581053,-5.47751322602953,4.918077875011911,0.0,188.3093421044112,45.492,18.235189444452725,277.5745132588804,22.191119374973614,0.973352598399271,0.8872909825594172
21992,77,2010-03-19,0.2979115748973244,-4.000054917567351,4.759771736161759,0.0,196.53771603635343,42.422,18.44887510937625,276.663452529041,22.14146903580488,0.9728810764128064,0.8773019844156802
21993,78,2010-03-20,1.910230736374772,-0.3993811517283488,4.555768868152167,0.145549237627361,116.01378449152509,37.345,19.39094362780354,274.379074564157,22.42642147275065,0.973173578708185,0.7363714888087686
21994,79,2010-03-21,1.7383995024037284,1.0240155119309966,3.5090237160016846,1.421370137339346,94.35953073269786,34.083,21.4271061915701,271.1704120625456,23.00496640758337,0.9743247310483772,0.5701596226479857
21995,80,2010-03-22,2.1661983268407963,0.02722805314263,4.924209016966887,0.0,179.77693111223445,53.184,23.71065566191153,268.0324100684553,23.51784855193773,0.9753720693263056,0.7533958557847066
21996,81,2010-03-23,1.7605954479484411,-0.9585304827479372,5.228736193780011,0.0,208.10762641399813,52.571,25.08466381315047,265.25374314522617,23.8043668617578,0.9758211469166952,0.8365723141389121
21997,82,2010-03-24,2.14987529941379,-0.1516182279699676,4.797504774405431,0.0,156.4521627737057,51.919,26.750137836214417,262.34674829950023,24.00759066129308,0.9761845644290889,0.7608493022384054
21998,83,2010-03-25,2.4939501798298207,2.583521946972537,2.1915631456578315,0.0,116.66429368245016,64.762,29.48382448679432,258.8484955315462,24.27780267738241,0.9769336501747208,0.2098330834871241
21999,84,2010-03-26,0.5978326133469788,-3.869647029280942,3.599975866090744,26.849297413649783,100.7910206607132,73.725,40.44772440302594,262.5205468423782,25.00308865299511,0.9795605890165284,1.0032687763460482
22000,85,2010-03-27,-3.0184522128481377,-6.689091458487355,1.1224797488597322,9.533495700818277,162.14262959483847,65.439,57.878872573837135,270.9326521169847,25.436991296779453,0.9813877954419208,0.8447885677408412
22001,86,2010-03-28,-1.2092297319427243,-3.026149637691414,1.9501477241438487,4.246165650700738,134.6638503931447,56.075,55.45702766214698,276.1255068966969,25.32265637647486,0.9810847127128834,0.7523977060595215
22002,87,2010-03-29,0.8219951982255075,-1.816320164904042,3.078309860082292,0.0,127.31513608707571,58.396,54.3887826403423,276.31159307259406,25.2119799158104,0.980797615142045,0.7568594201424983
22003,88,2010-03-30,0.5114516139912113,-0.9670387640955944,1.9550955551918177,13.545951618478998,105.7590053391572,58.681,59.49608930798803,277.6385582437386,25.303245330796116,0.9814137752901508,0.672560309551531
22004,89,2010-03-31,-3.343453200004149,-6.315608988662995,-0.6123132483337279,2.824274553000849,177.74539417866066,75.772,68.8019101093425,280.3889514388897,25.38740882098161,0.9820036744522548,0.7494296193778256
22005,90,2010-04-01,-7.007412606593933,-9.67458434599508,-4.555281623351177,8.56522305265748,92.14351963545498,79.054,61.548574482269935,285.76435713770564,25.30010071269133,0.9817036336592676,0.5622826424635116
22006,91,2010-04-02,-7.178119109952385,-12.847703616666124,-1.3732462115848445,0.0,229.8539444903253,68.393,55.09792813122328,289.6469423694473,25.185500802419124,0.9813026012864156,0.6909014068497797
22007,92,2010-04-03,-3.49492257043347,-7.459086752464188,-0.7712602668389809,5.817022693932148,121.03276068383278,50.951,50.74358421701311,291.9823151116107,25.051730039921026,0.9808429756405428,0.8834698619872773
22008,93,2010-04-04,-2.910824494635742,-3.260475462695106,-2.285644684101838,12.798471195042977,108.09588687379453,52.358,49.58182871347602,299.88078451250124,25.01913832343339,0.980776656438254,0.3493405408463617
22009,94,2010-04-05,-4.35674836437093,-6.471778576409027,-1.8693081039338857,2.163878836320185,191.79130402525777,55.763,48.17759684786909,306.0009757038332,24.989728890847857,0.980715685522588,0.7111863075808253
22010,95,2010-04-06,-0.9852502378680088,-8.288445327589749,6.101388676442451,0.0,237.46796662372367,72.316,44.69957181124386,306.42301595827286,24.804498640907568,0.980064984864041,1.26763982399752
22011,96,2010-04-07,1.5393586362250975,-4.362316297515906,8.051600727910822,0.0,235.8386831421124,76.202,43.69159136481661,304.71620476907424,24.582040354649397,0.9792003810237953,1.354173350026124
22012,97,2010-04-08,2.041440167267633,-2.9703825190585587,5.753159070823641,0.0,204.18112134906303,76.964,44.67042402933211,301.80275384457366,24.55428801875389,0.9788469311868724,1.1707522203252965
22013,98,2010-04-09,3.023932107348512,0.0234241932930699,6.571652994982008,0.0,229.35728340702912,71.923,46.21744708624056,298.1310165946202,24.716234184822756,0.9790064139243506,1.0712476050558568
22014,99,2010-04-10,1.2487897764075977,-1.322664631733286,5.251940497884815,0.0,247.8153629393084,62.523,47.95709687963,294.8211847353755,24.84337168906702,0.9791301187559124,0.996062732829481
22015,100,2010-04-11,-2.6128334412444563,-4.609316941505723,0.4444773009293057,1.7988621038897568,221.6672667134376,60.394,46.77596414530016,294.2572169284296,24.783859575341445,0.9788269501801468,0.8159905032286087
22016,101,2010-04-12,-4.456272716286088,-6.9933863000944925,-1.0634677725607855,0.0,182.0139062044672,94.377,43.41836298173905,294.8136541378722,24.62964129623628,0.9782859340722448,0.684302076629932
22017,102,2010-04-13,-3.632938564083167,-8.250846260676408,1.1618614839483954,0.175437502337373,243.89657547408527,87.55,40.19112231878782,294.8204514549345,24.41463805923985,0.9775246508911092,0.9362174484989908
22018,103,2010-04-14,-2.2295670004866035,-4.333539211339831,-0.2709932472501437,0.0397829225903629,170.73695522449026,82.643,37.67892046018931,294.7503307227319,24.20829847556003,0.9767918684311906,0.6723026313026766
22019,104,2010-04-15,-1.3123487453809706,-4.377940256361057,1.8923294454283377,0.0,205.344258402108,84.478,35.902838251890536,294.4811561685172,24.017549349643144,0.9761038923741164,0.8716760618770798
22020,105,2010-04-16,-0.3480936346587507,-3.493559483146447,4.452720506609084,0.0,241.25936457655857,67.056,34.7391904419465,293.85373227398054,23.82264414129597,0.9753532438284038,1.0529892594354535
22021,106,2010-04-17,1.513418757367077,-2.348362019461576,6.025525597626471,0.0,259.6196211063727,49.826,34.47358162382254,292.1986061263325,23.77234498502594,0.9749007240430896,1.2137233843730413
22022,107,2010-04-18,-0.2063918771994683,-0.4947682750237269,0.2468546301090548,6.032252730346519,140.823852653547,49.263,36.7053811130746,291.5934957102679,24.076776656060037,0.9755864725693438,0.407678542403995
22023,108,2010-04-19,1.2978966772823632,-1.42529941100386,4.377496588078399,0.0,228.32241520791632,72.847,40.50972202919598,290.708212159203,24.34207704800676,0.9763129739011676,1.028283545139337
22024,109,2010-04-20,1.505217130322364,-1.675850848412946,6.035932998157083,1.2030738041599929,210.34516554806544,86.116,42.56592579090094,288.00291790446323,24.416839533562857,0.9764015048437256,1.310144084725441
22025,110,2010-04-21,3.202791778134172,-0.1250601690019742,7.004262618601516,0.0,235.8334576582033,101.4,45.86233028028025,284.3408735714952,24.59362646004729,0.9767573371239988,1.2622353149225185
22026,111,2010-04-22,3.0033316417685536,-1.8505086726785496,7.859985091471589,0.0,288.01220979498294,102.388,47.84139885394123,280.272721632535,24.75948305026413,0.9769927282438952,1.4578842025459215
22027,112,2010-04-23,3.6525780628532782,0.3723225820639815,5.877765189438207,0.0,197.160251573558,89.615,49.58770623910558,276.02179115057834,24.95074559630303,0.9773592020454844,1.1229731452660885
22028,113,2010-04-24,4.648018347358907,1.057433032871562,9.165171213654308,0.0,253.5524276134249,85.448,52.53424155218672,270.7660026658286,25.220642792033708,0.9780771479315862,1.4574039972665254
22029,114,2010-04-25,5.833534649730926,1.7790246013689155,9.923661560287142,0.0,247.5963617538623,87.712,57.54786033367316,263.8958572263944,25.532637602911187,0.9791186763059564,1.5481169929855567
22030,115,2010-04-26,4.439603970528116,2.425175755800068,6.16863227240724,0.0376372755079527,178.0513391301897,99.173,62.89868867227838,257.3267614154248,25.807658515807404,0.9802537538094168,0.9537485844650914
22031,116,2010-04-27,3.6821008001986097,1.403169278900938,6.735781468880447,0.0,146.24328044134,96.129,65.07042258540936,252.4546797727309,25.92469841048498,0.9809110017162784,1.145949751112579
22032,117,2010-04-28,5.314886385480013,0.1772854655841162,10.685069184680517,0.0,288.5479951267861,94.011,67.2156252584954,246.95209045409945,25.934085230819097,0.9812498105397308,1.7537796683750488
22033,118,2010-04-29,6.6265543316648206,1.281220552161049,11.14784409633167,0.0,280.8119295176484,102.058,73.1569730851766,239.36370231137207,25.98480761104271,0.9818616757368293,1.802283765387262
22034,119,2010-04-30,7.362333047357509,3.336816869909325,9.95116657056606,6.52683425307086,207.2707015931637,128.928,96.95630175487808,222.903183087362,26.5607299268253,0.985473797197134,1.7477586151058653
22035,120,2010-05-01,3.678092751968237,1.9373842726409287,6.135641522710574,9.35976768444572,94.06616687070051,131.109,157.9535675691134,206.95990661124085,27.017707424931388,0.9892191964846584,1.4405819799615198
22036,121,2010-05-02,1.687430391116844,-0.1483017451846261,4.089943234683434,41.725161872892166,86.59575543116301,163.545,205.92778575456592,208.2834402530699,27.36266783205639,0.9923849420632016,1.3463242932072714
22037,122,2010-05-03,0.2525969737270899,-2.562952500022732,4.312047327403513,10.223251726068826,170.68250131954412,187.891,266.19155904882854,212.9372236847917,27.467945003604957,0.9942952822167416,1.5977518178460774
22038,123,2010-05-04,1.7342298622428505,-1.1827652006035103,5.137681332608161,13.192740331161117,98.72930719909871,179.32,260.7251186825591,212.9525175310832,27.45975157161085,0.994911987806795,1.641011235876509
22039,124,2010-05-05,2.146517386925777,0.5540684285140353,5.998332642890762,14.589033767596792,98.0243278248419,215.698,273.9220592166112,211.3827669097787,27.47320177205111,0.99573830034432,1.571899587255115
22040,125,2010-05-06,0.916763131429411,-0.8585548085891482,4.706706109838847,8.054972792284335,163.01609172704653,219.338,286.1833466658368,209.72906584757837,27.470963148335187,0.9962471598567222,1.4958449304164592
22041,126,2010-05-07,-0.4530722258514974,-2.690806935300786,2.218891033694112,0.0381800186854588,142.0094099917082,186.164,269.72062766206585,208.4217186017355,27.35366355029772,0.9960011141292212,0.9818511380461976
22042,127,2010-05-08,1.6234479760532718,-0.5347583109242945,4.972662087627274,0.7801918241169438,200.1668537786626,129.054,234.1626154075791,206.9732209219882,27.144760278163243,0.9952588301995018,1.2734324562396162
22043,128,2010-05-09,2.4334366765291264,-0.5328294045806418,6.071506336923325,5.715374972544048,162.57801945131246,113.408,214.3733429006068,203.8756156480022,27.107002503565624,0.9951065321120094,1.7471663376440307
22044,129,2010-05-10,3.054572042521383,1.0529654931757824,6.058272191115548,10.399113152062249,170.26633542411014,139.318,220.79408375865748,199.3198943708833,27.23665529480977,0.9956638723094864,1.6185984502157018
22045,130,2010-05-11,2.9077058093909467,0.7061231845215098,5.975629596315543,18.21556432987101,111.245042988599,148.385,248.50613526741665,195.8165449269009,27.377694378531757,0.996486765643534,1.6733159481797404
22046,131,2010-05-12,2.311952214803552,-0.0612204212107019,4.679471128924571,9.194014843651908,145.54894809606964,162.752,278.5249118840835,192.99496166640105,27.439866677038573,0.9970524563742554,1.5462533321642098
22047,132,2010-05-13,1.6619360984731495,-0.6108828465961283,3.704602053916088,12.416808808065776,171.12141662717025,149.892,284.2883930605422,190.7693781672518,27.456889664107504,0.9973740068095368,1.3960828195232655
22048,133,2010-05-14,1.0577862429321636,-1.1384014682073007,4.12523405244833,4.090586984633925,152.77258682152444,161.598,287.6609790557997,188.64794779374415,27.448902786426785,0.9975367817895692,1.5072607047971085
22049,134,2010-05-15,0.5642297519656495,-1.3456057756507014,1.4935032785697857,5.010538829977947,127.50331886826224,125.642,266.98030838336194,186.934522721878,27.43655904888557,0.997588688817464,1.084532467400236
22050,135,2010-05-16,-1.5451182127754308,-3.1489589028489404,-0.7272085683705172,3.5833918124310453,155.4961334861909,113.579,245.9200112050486,187.0939389618865,27.42409921908769,0.997609573127816,0.8571901184756603
22051,136,2010-05-17,0.3771922213514062,-1.902258035001504,2.409059545555952,4.846764781288385,180.97141571200007,113.777,218.59903168952243,187.6177640981142,27.376303475922985,0.9974903776307962,1.2987822000876654
22052,137,2010-05-18,0.5689236871480545,-0.7849431280475775,2.059365497239096,4.223878177368361,183.8187970412304,106.097,204.7327218087628,186.7889196688824,27.3315538679477,0.997377058660102,1.077065063000213
22053,138,2010-05-19,-0.404767706748263,-3.3562118045628573,2.5929675841642226,2.1942229397425845,232.6751647473678,105.889,190.78204795318743,186.05344188665944,27.27367552222038,0.9971977151033132,1.4443081558883752
22054,139,2010-05-20,2.375581194082198,-0.9940794675439416,4.438774847957068,0.1891130839757475,190.5908194385888,123.019,170.3453337622673,184.47297918690475,27.12651565493123,0.9966582349726364,1.2832557866494048
22055,140,2010-05-21,4.414481489288772,-0.016109877234943,7.482230235275414,0.0,292.5513956652468,98.986,158.24315724117506,181.01266393881323,26.88260033844639,0.995675138825972,1.5864164482071192
22056,141,2010-05-22,5.799560701108612,0.4172371162988484,10.78232827811,0.0,310.9432167740917,94.789,153.2828299587031,176.11320520168593,26.615195899471225,0.994483258565066,1.9835454895753528
22057,142,2010-05-23,6.821332320720146,1.8302381982392284,12.153750617499876,0.0,271.3892750581069,111.032,153.4917501509799,169.9321871601469,26.38443479875321,0.9933193292005168,2.069241978172737
22058,143,2010-05-24,8.018887054308237,2.224757629536926,14.157186487785465,0.0,321.5187166839788,130.432,157.60405303787553,162.5514533475618,26.190113876569235,0.9922482811026686,2.344716159820551
22059,144,2010-05-25,9.858671286544531,4.430584950001962,15.594492613166924,0.0497996968076572,305.2206711590586,178.19,166.09413375951982,153.4996938633156,26.036579271216908,0.9913368989374504,2.45032246968767
22060,145,2010-05-26,7.587564488819303,5.630496682071314,12.065218930139448,15.173483435826354,188.69178849905907,222.824,198.40399336212644,138.71342168724024,26.572787746436493,0.9929259116175162,2.266788927040576
22061,146,2010-05-27,5.05110126946676,3.0674654078565062,7.95003895261855,2.571282200822392,165.10612918911482,258.373,266.43639924282894,126.55850452917068,26.90443123003203,0.9943476162185912,1.7282868242509064
22062,147,2010-05-28,5.321766070243575,2.3583132709868058,8.314474639120549,3.3905928604683275,189.6747216664878,212.151,262.5148178413908,120.56446066642248,26.88236488166424,0.9944042636844084,1.9383718309287783
22063,148,2010-05-29,6.090486519948109,4.849864488408036,9.524844885113533,8.59095145724253,190.6916848690613,190.447,266.9430124882441,111.04766927708732,27.015484817134958,0.9950011801494592,1.8861491690800969
22064,149,2010-05-30,5.221732320060875,3.5513098336444826,8.238358856520284,27.962807531781483,167.06528052175278,204.73,323.5165354817752,99.9239053381396,27.33053329591154,0.9965637758399172,1.800255062181877
22065,150,2010-05-31,1.4417340887067125,0.4942490539067291,3.485137627488433,4.409370336647723,209.15865064318552,227.662,387.1438931400992,94.41726745783618,27.429060954298667,0.997358313025436,1.2339256337342577
22066,151,2010-06-01,2.9750812663870767,1.0667878754091515,6.048741866427105,4.381532760377526,195.9079828484056,201.319,355.2435680514507,92.01686853757164,27.409134454565194,0.99737161229133,1.7464002012188868
22067,152,2010-06-02,2.4923985511422595,1.6825872762541232,4.473935503707995,6.939219558975921,175.9244729056119,182.416,331.9762262084297,89.19646173253872,27.40922992027692,0.997468920921488,1.2819471439077748
22068,153,2010-06-03,5.314747923319012,3.6129156974510384,8.239882611411973,1.2082554700387615,213.9945484629408,155.35,314.75978975303843,85.37074512330065,27.33345763610312,0.9972805281412328,1.601482036703015
22069,154,2010-06-04,9.062189546388776,3.367773793978964,14.754463088146874,0.0,335.2734878972031,167.296,294.192709488211,79.26632076639501,26.997493696706886,0.9960251812029176,2.493418349847848
22070,155,2010-06-05,10.705090199422902,4.748001120353515,16.036983116710964,0.0,327.21088828992896,180.572,281.92613599424766,71.60459668804009,26.538098993945493,0.994144999136156,2.5852435545877706
22071,156,2010-06-06,11.624290409423669,6.288033291411747,16.403131678301854,12.419549633107344,245.85609867227805,216.956,297.932591065742,54.7804158147436,26.72857570486933,0.9944764296685168,3.4963691062436704
22072,157,2010-06-07,10.089052894088368,7.13645616065675,12.844861652075192,0.0,214.8929580040714,303.481,360.1106011116092,40.28945788368036,26.727731439600195,0.9945292282420016,1.870676279053576
22073,158,2010-06-08,10.18215727656898,7.463127469927817,12.911912509504434,6.391205752543638,155.23122370157384,303.866,347.45310282155145,31.170867476220863,26.57283381309123,0.9938874112682236,2.280589942069315
22074,159,2010-06-09,10.836459572558658,8.74890000632918,12.611903117216515,1.7861674687691258,204.4502751759392,332.462,357.7037447694916,22.67325035666312,26.49179842255036,0.9935593091891932,1.7607300039581415
22075,160,2010-06-10,11.169400449319518,9.290525950879513,11.935901000351397,1.114111996840611,180.20526290111508,378.373,333.5891029981704,18.152479318775978,26.29351929880005,0.9928095116700584,1.3484042426616067
22076,161,2010-06-11,12.197841389728987,8.493881722387496,15.356247198202045,1.9617172561833536,268.2026756637957,410.587,307.6178935837593,14.246920190872553,26.003318812883077,0.9917381968958268,2.4078757171891203
22077,162,2010-06-12,9.2676753813019,7.714434951083985,11.02377464972204,15.271524868217382,171.2985898529441,476.956,297.77780269719887,10.248625181950622,26.34790638963123,0.9923367652711969,1.8194665535346184
22078,163,2010-06-13,9.040819929064414,7.592988712522491,11.845771020900136,11.102310588810694,185.6849391962382,503.745,313.37052132914795,6.844462869535482,26.907051460700067,0.9939957812493284,2.119588524604481
22079,164,2010-06-14,7.856987281909967,6.23557672384328,10.427121889916103,4.697781180277792,157.85830709760597,410.967,309.1925075025268,4.690807715980172,27.04886964607777,0.994546173182618,1.9854077915411232
22080,165,2010-06-15,8.508417865810548,6.938737408764844,11.06589872413971,1.6818647821505626,109.11323472477186,350.979,281.99183404354284,3.668608342736179,26.971918962806463,0.994275486948078,1.7656210991612342
22081,166,2010-06-16,8.999460191856608,7.586445748103991,10.570338050807653,10.32249119399446,114.7139357501041,338.713,258.0031902573402,2.738320492115444,26.98079427950788,0.9943066171126876,1.7534144650115977
22082,167,2010-06-17,7.258165811860733,5.476994802416956,9.397619223689768,10.191774747257654,141.6716260606027,338.586,259.2971807465329,1.917949427237212,27.15235013404217,0.9950421655173334,1.9072854641477777
22083,168,2010-06-18,5.655326960007317,4.065486738511441,7.257079308473333,7.262554437970591,87.18125099373644,306.668,255.9979665657842,1.4847050380566436,27.254070254964905,0.9955880253683222,1.5332261553976807
22084,169,2010-06-19,3.3989727839465003,1.6311024618191423,5.9910840405742105,7.837318904298857,111.58820609936112,254.938,244.9277126188973,1.6225313049743193,27.310870394267283,0.995979741444318,1.6838893852645531
22085,170,2010-06-20,0.3950108612327107,-0.5743078991279007,1.8061508409911629,5.301463447374909,125.6854186928945,213.663,231.85538301705137,2.289577809524584,27.34279302411195,0.996254020004988,1.0613769459649744
22086,171,2010-06-21,2.3878528415217675,1.5175857992625927,3.5795433561556727,0.6179580623234452,169.79503196259094,203.409,214.62040880726784,1.739852406261924,27.3041026600293,0.9961932410491694,0.9382248402947844
22087,172,2010-06-22,3.7007129260908185,2.3924799684975984,5.692783022300107,0.0,210.87972563990536,178.504,191.47979980972616,1.144041752260285,27.10424655115102,0.995488063243909,1.0931420345678984
22088,173,2010-06-23,6.678279920452224,0.7342187550303053,12.331925265853144,0.0,328.8301707878558,153.077,168.63733565868213,0.8857955914435431,26.640951751305693,0.9938435239986806,2.270609684840704
22089,174,2010-06-24,9.104287606520032,3.226158061998786,14.337800764021166,0.0,339.70187559501994,178.891,149.40710734756445,0.6377831259991096,25.97349889251869,0.9914766047948028,2.442814828575357
22090,175,2010-06-25,10.054369508931982,4.551408323673428,15.382178079834418,0.0,334.0817265743457,174.907,133.5042152207075,0.4056896408706494,25.274029374785872,0.9889971589982112,2.495632274378148
22091,176,2010-06-26,11.171644076720504,5.490426075317121,16.815629179004826,0.0,300.1548989975752,175.358,120.5643613217208,0.2195110332504033,24.54207238496449,0.9864085063403744,2.6488730239274068
22092,177,2010-06-27,11.982646442902118,5.954993609438494,17.539441291517974,0.0,321.9469680144365,182.323,110.29303010117492,0.0488386512256511,23.770959868109447,0.9836852913334592,2.756263979500954
22093,178,2010-06-28,13.003280306999343,7.379425412301293,17.511139247241246,0.0,311.4103529010118,212.743,102.22056321894496,0.0,22.992104441540445,0.9809370729388914,2.6639345096635565
22094,179,2010-06-29,12.625590837996754,7.629815961668742,17.123261007892353,0.0,282.249673363717,208.433,95.81108719077616,0.0,22.24327668405936,0.9782949659949682,2.5348368186414167
22095,180,2010-06-30,12.66741228764724,8.45283497292372,16.87787422562648,0.0,261.50632143845274,207.189,91.02689902815354,0.0,21.53523265349381,0.975792939990298,2.38796269736629
22096,181,2010-07-01,13.386078566640732,8.228544531211854,17.134783821774032,0.0,292.8439809133662,214.337,87.20038278295185,0.0,20.832566958716445,0.9733034984277136,2.516867785386744
22097,182,2010-07-02,14.254115792499327,8.93417984096893,18.762575087013968,0.8454825191708241,307.79503778506785,223.849,84.10833973319886,0.0,20.19089336648408,0.9709257511933604,2.895614920899982
22098,183,2010-07-03,14.16125843188704,9.846986711848013,19.204580956805664,4.204318146744169,279.4281611383686,206.561,81.97552169257062,0.0,20.147142953894686,0.9698387478341988,3.217304370068484
22099,184,2010-07-04,14.0024376953685,9.398152524250214,17.52825394073816,0.0,273.6989748690815,194.115,80.35692812736515,0.0,19.96912457278052,0.9685954165035718,2.486337053655172
22100,185,2010-07-05,13.392056498468012,10.986820265986948,16.414891200358028,2.909184498893199,227.5550753447707,206.488,78.22998174305421,0.0,19.80232142198213,0.9673944625928744,2.471688783238135
22101,186,2010-07-06,11.024265886712785,8.265024673598013,13.653255252015253,0.1078906299389278,218.9009185053025,193.25,76.34996476137331,0.0,19.715418243941247,0.9665795027895244,1.8819582674731492
22102,187,2010-07-07,11.651986746048436,5.989751110078181,16.926910716295904,0.0,301.1876890732304,189.265,74.39975069315044,0.0,19.11888265017004,0.9644261477343866,2.6096725217277514
22103,188,2010-07-08,14.116856533660556,8.349997108191829,19.13290027714631,0.0,319.94903650876915,184.151,72.62667775226141,0.0,18.37313692741588,0.9616960434273816,2.778369597466617
22104,189,2010-07-09,16.450502230421872,9.984339995497264,21.666434223016,0.0,318.70844193618217,181.251,71.02225583015245,0.0,17.583946598007856,0.9587206415472084,3.0875074275407863
22105,190,2010-07-10,16.40620274694964,11.491716817014648,21.497943443486133,5.0426609173878765,272.7431579587917,179.229,69.72983599808929,0.0,17.58959522355728,0.957492356672642,3.7973861517208376
22106,191,2010-07-11,14.174351032086086,9.74230002958307,19.92712613338862,12.763007565873709,272.72375851884146,166.771,69.79961271956869,0.0,20.04193714030705,0.9612719169294148,3.9142812239750335
22107,192,2010-07-12,14.72179907306588,10.55608463039481,19.62834484078101,11.340748962921356,270.27923387211683,188.785,71.52313357878718,0.0,22.727712589618854,0.9667330786239582,3.761707930804561
22108,193,2010-07-13,14.150283295280808,9.66464720842487,17.412230559159365,0.0,270.9554940002232,182.413,72.14192498362475,0.0,23.250732267477467,0.9677442420064428,2.45814680102988
22109,194,2010-07-14,15.764772440304956,10.728543305136972,19.486333724373747,0.0,246.14414463341285,159.864,70.53914094619921,0.0,22.550631333153625,0.9652707919560356,2.6154953516952717
22110,195,2010-07-15,14.764528093092265,11.757128480901748,17.827561038528454,0.0,269.4632532134989,148.204,68.98476519936781,0.0,21.87337355494402,0.9628739949469376,2.0909193203416416
22111,196,2010-07-16,15.349173757218605,11.144130009537998,19.73639159559044,0.0024834630621098,289.2033213062029,152.662,67.51630576898444,0.0,21.210558222200067,0.9605287096278344,2.5462873617308537
22112,197,2010-07-17,13.069743865085275,9.876233134532566,17.098826821094185,17.83295556093262,172.52075632016874,140.527,68.38471234122076,0.0,23.002580528731208,0.964305495415769,3.132123833782721
22113,198,2010-07-18,10.450172338905483,7.439709333457271,14.161619395202582,0.0,264.9684317510288,122.937,71.06130064564051,0.0,24.261886998593777,0.9677712080725018,2.0203116799688923
22114,199,2010-07-19,11.328350906216787,5.668413581037259,17.256753901934903,0.0,309.42460490973053,141.469,69.27993202859335,0.0,23.630118252516933,0.9655480781939626,2.581762704136247
22115,200,2010-07-20,13.109887520305511,7.547178354898831,18.065978600478708,0.0,300.23449310531373,144.095,67.70215642227942,0.0,22.88258412236118,0.9629169516190078,2.599034589221904
22116,201,2010-07-21,15.004091362449618,11.88801766955304,18.22057165238624,2.6972994539130504,240.61946179336252,144.557,66.366870454802,0.0,22.502599442497424,0.9613690060098344,2.5548246546576734
22117,202,2010-07-22,13.56149217850309,10.155295203911,17.022398583928172,9.249016449681328,192.1235492992581,142.867,66.25544898926007,0.0,23.208765779236305,0.9630542286404034,3.0240183189584093
22118,203,2010-07-23,9.364607908595527,7.037120236458502,11.332892848949244,30.04488301892567,111.48510793941333,191.308,72.75919899159138,0.0,25.745349642580845,0.972457550419936,2.098940725781289
22119,204,2010-07-24,5.108881833226732,4.3689198059309415,5.793878907630901,2.8789724783130146,140.66712021261532,149.235,88.83972370110259,0.052918951841179,26.82716948816166,0.9788371583786216,0.9425754568727658
22120,205,2010-07-25,6.49111973683399,4.966108931698981,9.223481244195533,0.0,191.9179328275888,104.81,86.05083055856176,0.0359074422462367,26.701280060371012,0.9786448250390652,1.376205230424109
22121,206,2010-07-26,6.702111606134299,4.476867498506769,10.11491831522511,16.99096064649377,147.50728876956754,121.191,88.24464074720362,0.0128795466175073,26.851203811943027,0.980675390878992,2.1536579756789407
22122,207,2010-07-27,7.201173806998041,5.179313338272594,9.51036276395484,3.2844056104967114,187.9583848988884,132.27,102.48024198597383,0.0092810973560614,27.07933226252164,0.9831015771409308,1.866127391224877
22123,208,2010-07-28,8.386893053166876,4.666667739479598,13.440626105575438,4.835340543124193,193.56826822750324,125.096,99.57810906462689,0.0,27.02235505063561,0.9833308266329576,2.617564823318688
22124,209,2010-07-29,6.900920861660259,5.207449512833233,8.719526969227024,14.082405112264656,118.70162169908514,107.184,105.4332862130279,0.0,27.084126869049317,0.9848572647668996,1.6806907187132225
22125,210,2010-07-30,6.050101819357332,3.707062914488703,9.636553456556491,5.609219900057909,235.55380075579808,119.207,121.29655623486704,0.0069218935265541,27.211191242304224,0.986540913042892,2.1100483977333697
22126,211,2010-07-31,8.870138893920473,2.973607745114965,14.332855603533654,0.0,310.9871978567817,98.682,116.4574236204214,0.0011190718351261,26.966643847723223,0.9859103480250954,2.3434289859730817
22127,212,2010-08-01,12.734263513007871,6.631500773944362,17.970301865185263,3.944044889600496,278.6547333533842,94.684,107.09436621845413,0.0,26.510937744746236,0.9843602919453406,3.141510589637365
22128,213,2010-08-02,10.039199627136412,8.815801418276083,13.524223313554328,27.86784718311503,121.72771513653028,134.915,119.06043613489668,0.0,26.958232425118336,0.9872499798505352,2.13749852787552
22129,214,2010-08-03,8.063413275295009,6.579465893984126,11.060995228595043,3.755227941809126,175.9747226216885,167.095,157.95420144574,0.0,27.288461995255552,0.989964999115864,1.9083894563373864
22130,215,2010-08-04,8.685707408773455,4.344313336727844,13.01049796361786,8.626213754086342,259.2293192265248,136.51,152.6277818450309,0.0,27.301455433142003,0.9904537950157816,2.7329155435466026
22131,216,2010-08-05,5.187908954322797,4.08340450241316,6.923737647834032,39.60903198479184,95.01448665247828,191.61,183.0369929286761,1.1040473169742155,27.45112393980594,0.99316149943729,1.2998459839552043
22132,217,2010-08-06,4.230294008354119,3.129575533844461,6.518878805227208,1.4286265737706434,164.8123357650956,221.069,255.49605861183304,1.198871404111232,27.470592588553792,0.9948471553171284,1.2312250974963168
22133,218,2010-08-07,8.265094267538885,3.4968516285972515,14.033710377688756,0.0,263.7343285467877,155.425,233.87386504906416,0.0721400181319794,27.14109240615465,0.9937819713083292,2.089191511287997
22134,219,2010-08-08,10.076765169290432,5.0558544794841485,13.72937781939251,1.7218842932895175,198.15700284220296,135.584,204.3123389925557,0.0,26.686244643752445,0.9921872138308652,2.29292444249702
22135,220,2010-08-09,10.863577078002136,6.053005597956856,15.800893694328384,0.0,296.393855881338,146.683,178.93245950279302,0.0,26.237410308504845,0.9906122265570424,2.1941179136231246
22136,221,2010-08-10,11.729480148985578,7.825518315590358,15.366746862372,0.0,219.8324583224785,137.094,156.51056506989934,0.0,25.664302159540046,0.9885947570189336,1.9126089043010048
22137,222,2010-08-11,11.466866043411486,9.76053723078064,13.76832330809209,14.603956282953432,156.6119934565266,150.309,147.0630455627106,0.0,26.0206470022438,0.9892660019915492,1.976815394894196
22138,223,2010-08-12,8.423798472903165,7.251945111107473,10.182371787929853,20.32985198097128,110.00927707082182,199.808,174.4085703356451,0.0,26.917403916801163,0.9923121230908492,1.4638574175829684
22139,224,2010-08-13,8.02417769349043,6.565530075507023,9.777621426237758,4.605688211801479,124.6853229008971,197.23,202.3781638872516,0.0,27.21999582238772,0.9937746905654322,1.5323745124195582
22140,225,2010-08-14,8.19695675577931,5.464967742144797,11.290796906229222,31.247842782237058,127.02844004288691,168.144,216.2706636311517,0.0,27.409421915431444,0.9952944940491412,2.083105244082196
22141,226,2010-08-15,5.529965663798654,3.7328494966828623,8.727008092647525,19.927376250258003,100.08821941890062,289.624,284.35529544763267,0.4752794021905749,27.50756932312824,0.9967400894933984,1.7131562350712295
22142,227,2010-08-16,4.279464748604106,2.6304646117317394,6.62387115075651,4.9677932360414685,88.21155887969935,310.223,303.84000695770766,0.6196058792377657,27.512672045484287,0.9971673241572492,1.4435503778127974
22143,228,2010-08-17,7.94003426475955,4.689733344750233,11.57060704137784,0.0259694550522716,132.62710332225845,254.082,277.8873612772872,0.0258417727581869,27.348842945521792,0.9966629048148782,1.6497630357685007
22144,229,2010-08-18,9.031133588496386,6.364393241650253,11.348120096387476,2.408469207636556,97.98566475380574,223.689,242.95249307375116,0.0,27.071389578396825,0.99568713155009,1.6905072573373623
22145,230,2010-08-19,10.380458931828716,7.152383875927,14.583004649068156,0.0,251.6529595673169,206.391,214.06987457945692,0.0,26.783506308039048,0.994674777161164,1.78696042080303
22146,231,2010-08-20,12.156044092998096,8.202643485281971,15.637961925817525,0.0626636979241287,181.5746054222664,195.739,187.0468273647409,0.0,26.293825149151147,0.9929477866973818,1.818908333089636
22147,232,2010-08-21,13.673137394446288,9.162959093455862,18.95568148879072,0.0,270.72674549451415,159.835,163.91322678917768,0.0,25.72946560793112,0.9909560121226052,2.166360068471822
22148,233,2010-08-22,14.046017768424733,8.303933802425124,18.947228270234145,0.0,266.0777957245219,140.566,144.26772249653257,0.0,25.09084665293205,0.98870836706063,2.265996978851605
22149,234,2010-08-23,12.92850157617017,9.919514685858074,16.10044767491313,7.8840003447234945,139.4471009622525,163.013,131.61830690082147,0.0,25.14261735477968,0.9882980476902116,2.3664942149844954
22150,235,2010-08-24,12.047046311048527,10.43721530374446,15.68880076541104,0.2396308656418182,166.84686407608305,156.709,127.63625609990548,0.0,25.32246223635365,0.9884776265450352,1.636784749207489
22151,236,2010-08-25,11.635941388292972,7.702373268573002,16.54789514855727,0.0,263.00747846886753,151.919,114.38996856702124,0.0,24.88460851462122,0.986936837688334,1.8794802994071451
22152,237,2010-08-26,13.6531114541114,8.130781200454303,19.05355286250226,0.0,239.3834040718953,158.107,102.8137690610164,0.0,24.300020737647184,0.984880073922475,2.202275625021916
22153,238,2010-08-27,12.04797863655404,9.903209825379411,14.576170420976975,23.84647969456825,95.58843593982284,171.824,109.40558773589696,0.0,25.55631770373048,0.9874150246168908,1.9491148360399888
22154,239,2010-08-28,6.556659332919429,3.777568620381791,9.917910209727504,8.348884522902372,145.12901959190629,146.085,146.57615066592209,0.0286865620245573,26.675398513533445,0.990822820800538,1.815562522512085
22155,240,2010-08-29,4.604413833531246,0.4312092409110346,9.830656885064712,6.428221058002406,214.9095382981768,114.176,151.2145997012211,0.2273127613825001,26.84787027277305,0.9916443069959472,2.0455294411067864
22156,241,2010-08-30,2.8602339033913635,1.0049621374760622,4.731210826722986,16.290106433163263,188.50959010737407,145.834,155.88406067111853,1.6165689110770136,27.042425329231147,0.992768867593728,1.1863815320294169
22157,242,2010-08-31,1.984711312987676,-0.5553482381256173,5.161954871304707,3.2650869730791667,184.9262895015032,143.864,175.9905813678181,1.676331010195348,27.16858386776181,0.9936586031420348,1.343745780301714
22158,243,2010-09-01,3.800939739613669,-0.9988813376754564,9.90450149297365,0.0,270.08474502103746,131.009,166.9224763267074,0.5059052060107725,26.99934196392858,0.993176194686365,1.5140837847089998
22159,244,2010-09-02,5.957161870031088,0.8206374211368843,10.906179583024462,0.0,227.7522614351952,122.178,149.57287211104287,0.1291249565630599,26.59405569008131,0.9917534709299898,1.509768191211685
22160,245,2010-09-03,7.802415733412135,4.031118010292439,12.61990317480943,0.0,214.84479220665617,127.28,133.9553327745269,0.0058136155537737,26.166595700438855,0.9902428402495728,1.4893907951963117
22161,246,2010-09-04,8.15790590010665,6.038088589932489,10.392671819306646,0.0,171.28749974543325,103.21,120.54978159465465,0.0,25.79925561628956,0.9889443079278616,1.0577701689691184
22162,247,2010-09-05,7.578961014598661,3.1302694540859,11.635001518099704,0.0,218.274440850606,93.937,109.6138918823356,0.0,25.441980054411832,0.9876803880089732,1.4405649885244876
22163,248,2010-09-06,8.627001410903333,5.7201262058233935,10.63775824083024,7.113124824454262,147.1763632592715,112.766,103.96040890228512,0.0,25.55212614396044,0.9877148053692384,1.6218318352998065
22164,249,2010-09-07,8.776871305081599,8.046769798411928,9.35858162990594,13.953019637197562,70.61808153127562,133.108,112.88259749606716,0.0,26.32600384073071,0.9899927031285076,0.7165959800888203
22165,250,2010-09-08,6.966862960299517,5.243450453045491,8.370562298454804,23.020753487882008,76.64683632663561,180.97,150.72196708729567,0.0,27.054962462993693,0.9929849483463276,1.179998161058119
22166,251,2010-09-09,5.382161534751589,2.3260082509257827,9.786374965627765,0.7091880131859449,165.884613938754,206.853,187.70171286585307,0.0063759909615986,27.183345504905702,0.9939492314002544,1.375336968036561
22167,252,2010-09-10,5.740693786891607,3.692374908277896,9.508422287326889,0.0,157.68615401716588,164.647,168.72847453416577,0.0052914484931064,26.919019402020247,0.9930325223786411,1.0823810223433203
22168,253,2010-09-11,7.281572322505498,2.429839186577353,13.207289611923642,0.0,229.2690115975418,117.509,148.62093926696087,0.0,26.55526895369339,0.9917518780155894,1.5116340371760757
22169,254,2010-09-12,8.380381420497041,3.123267549819429,13.710478539334677,13.09517887894558,207.6288063484423,111.341,141.3403871639457,0.0,26.65993367396645,0.9920119846654404,2.252430968350652
22170,255,2010-09-13,4.776106713801545,4.124060240644993,6.398417500148393,4.632985494588275,142.75620346566475,174.14,152.79300747634178,0.0533048873216174,26.96563365271952,0.993148659600818,0.8770991833470498
22171,256,2010-09-14,6.443612482054426,1.761470748287234,11.508406591304343,0.0,161.91322361388143,144.474,145.38313619425062,0.0247185736948039,26.871245954870187,0.9928685007249156,1.4360200239778709
22172,257,2010-09-15,8.433648939035539,4.634580010925227,13.113985227896285,0.8942203785171474,144.2571076063768,141.976,129.72791619550802,0.0,26.554618573951043,0.9917495391253204,1.5139490088458198
22173,258,2010-09-16,7.618543224387408,5.755154543463425,10.60234422452137,2.944891372546248,176.45071897084296,154.02,117.74188705941786,0.0,26.447895039279388,0.9913475139618114,1.3864040514080076
22174,259,2010-09-17,6.199157423293766,4.305424594072278,7.00031838372538,3.0212290977815,95.15958761472427,134.991,110.93805976396806,0.0,26.540278659812746,0.9916307617307438,0.9195961400907848
22175,260,2010-09-18,4.369564483400058,3.0589359517573267,5.729474500551709,5.5211906024837845,71.82033650457366,101.357,108.44381234267058,0.1672062090977948,26.706217370004097,0.9921982478697784,0.8416025030233807
22176,261,2010-09-19,4.777904594564546,1.5487011228750016,8.6340838105099,0.0,199.74088579823464,91.643,108.73171268788192,0.1454731589400522,26.676268184426664,0.9921201192935268,1.079080217970109
22177,262,2010-09-20,5.986197490214454,0.9758982828974232,9.980757764684656,0.0,200.86738045398977,109.38,100.44108513194834,0.0,26.376010554348102,0.9910605699608754,1.1902473759048948
22178,263,2010-09-21,7.565948800725675,3.245646203233312,11.605202888483124,0.0,209.03668688231252,108.887,93.37838038655885,0.0,26.031470081089456,0.9898404518238212,1.2128578765818103
22179,264,2010-09-22,8.20790679884992,3.9822387296730497,12.58234974713639,0.0,195.63631082706303,95.559,89.28032673111068,0.0,25.678548015460223,0.988592203130232,1.2457237267843984
22180,265,2010-09-23,7.928103659373689,3.491326802147304,11.31508804480883,0.0,190.5140633549983,102.546,86.58656631407058,0.0,25.33259244442277,0.9873690304852778,1.1606450851472143
22181,266,2010-09-24,6.005747421405189,2.294925766386217,7.940384664327766,23.13780018076209,96.53133206670545,102.178,92.2917784244152,0.0884046560768154,26.23719362258487,0.989700416692612,1.310867870731887
22182,267,2010-09-25,-0.3274513724938002,-0.7756080145140037,0.2760728747072737,16.726347194935425,89.26422970658878,107.082,126.21259106305888,5.061185118132915,26.9978592760568,0.9924868525348564,0.3684188220425029
22183,268,2010-09-26,0.213228320259175,-0.8440728320469566,2.232476298680007,3.0182062434863206,123.41146863029472,84.401,136.5535024553428,8.841458174270068,27.13298169138621,0.9932711406636066,0.7174590539665509
22184,269,2010-09-27,0.0235108707862838,-1.0634812752819751,1.9305815370559705,3.274756032254432,75.93337048838497,95.764,131.64423532609598,8.506633769157666,27.183681153654504,0.9936239815362798,0.6903471359559755
22185,270,2010-09-28,1.040625107335556,-1.2611047954789807,3.6974665748929945,0.0,100.54783198496698,128.555,125.40140104087158,7.724153666927582,27.164186156842323,0.9936677045257424,0.7260178983013972
22186,271,2010-09-29,3.3527625388766835,0.0791738146076519,7.548331626117124,0.0,153.80031219338645,115.049,117.20251911632222,6.13437973862121,27.010602878265868,0.99317417683291,0.873490916197876
22187,272,2010-09-30,3.790702599525269,0.8323362555420365,7.154682880005877,3.99650608715406,84.4090175678277,115.361,113.9708280974436,3.886442017004785,26.999850011110222,0.9932108865558504,1.1669245511400594
22188,273,2010-10-01,3.540725739193239,2.1869899832911264,6.318215464319538,1.4930919669855307,117.95018124249412,108.591,117.06850813164478,2.2350267553639327,27.074280722488577,0.9935864755719676,0.8528812153325142
22189,274,2010-10-02,5.275107324437846,1.9259500173073008,9.94291485678889,0.0,144.713154433909,84.75,110.96598920682968,1.1677563379379314,26.96679608446436,0.9932516672693088,0.9875840736029856
22190,275,2010-10-03,7.054305064691306,4.299173951507791,10.189535227124448,0.0102495806871034,118.71179784933666,81.034,104.80550481383726,0.2617668305900346,26.74323954895316,0.9924692207619163,0.8626677726974715
22191,276,2010-10-04,8.367573118436429,7.048761642679943,10.452970023641065,14.27313340824964,55.95576983650718,83.87,108.99847345859575,7.173224782514337e-05,26.88758467025499,0.9930197505136492,0.936352931488777
22192,277,2010-10-05,6.756746125049038,5.55190055131432,8.660944252979949,5.978410722401877,84.77009711377062,166.025,135.3295921452393,0.0,27.11314841466532,0.994044582108322,0.8460391620446298
22193,278,2010-10-06,7.215969430437925,3.01231156691048,13.481453738653428,0.0,168.89674462475708,139.45,134.83027975479965,0.0,27.02477259249334,0.9938113648856312,1.1597954974908204
22194,279,2010-10-07,8.234190325206537,3.73732085029868,13.850010091722416,0.0,162.42983518905328,136.243,121.30600991183287,0.0,26.7057364385842,0.9926913199242878,1.1262458235264154
22195,280,2010-10-08,8.702889784411767,5.198105196222549,12.65633455752168,0.0,126.1268017679382,121.119,109.27677543364054,0.0,26.40258673272609,0.9916264883528738,0.966360809653632
22196,281,2010-10-09,7.084466706740519,4.941283012922208,9.980034415658949,0.0,130.3102726260417,99.545,99.5111098487049,0.0,26.1592255565933,0.9907661926199004,0.7217725544084335
22197,282,2010-10-10,5.69680017620852,3.36512557368656,8.759983206572663,0.0,85.89500289122402,87.159,92.10101740247872,0.0,25.95453960202601,0.9900399066857868,0.7083453811114803
22198,283,2010-10-11,4.201215741209493,1.439781921949104,7.828589815552146,0.0,138.51482028307603,98.939,87.39335910295704,0.0,25.750957889075075,0.9893194337697164,0.7103943802446566
22199,284,2010-10-12,3.3598742568991784,-1.0684747576723823,9.58291693158768,0.0,152.993744490256,108.97,84.61857280867791,0.0,25.52257289863489,0.9885140033435186,0.8795435977021862
22200,285,2010-10-13,3.0069462627818155,-1.4650649679207033,9.039351819759178,0.0,136.30361286970086,121.179,82.27410740794285,0.0,25.27305497342911,0.9876376746393156,0.8448248626151534
22201,286,2010-10-14,3.1663878129624625,-0.7347916252499134,8.343867982068211,0.0,128.57706122919456,114.234,80.08351090017207,0.0,25.03829274198655,0.9868154489593408,0.7719657844971143
22202,287,2010-10-15,1.8132185621309485,-1.91512192699864,7.317747839708613,0.0,135.50383221158984,107.956,78.0296815485751,0.0,24.82075443176156,0.9860542704329476,0.7251738063222907
22203,288,2010-10-16,-1.084054577824699,-2.6656509427813035,1.353967148667555,6.808050028849023,52.39787145656473,93.163,76.47354580098451,2.600688640020372,24.79075398571036,0.9858614419121324,0.5570206186538476
22204,289,2010-10-17,-1.4915270546771815,-2.483380614679068,0.8011097843447108,5.390331475169092,67.10857020368893,77.296,75.58972187471447,7.117082501361697,24.90427659416406,0.9861483436973308,0.4972240685300323
22205,290,2010-10-18,-1.0920991099927582,-2.594431296344975,1.2753315731307833,0.0,73.5373114930137,104.502,74.35168596851155,8.860876573305978,24.91901904437421,0.9861665485304916,0.4219204788260892
22206,291,2010-10-19,-0.5469247748092749,-3.5228089546048578,4.245321044563516,8.393646551216674,127.37138673033326,109.163,73.65173184558968,11.331426845474644,25.00390275547884,0.986365796846692,0.732886844391668
22207,292,2010-10-20,-3.030583555496597,-4.291681159351481,-0.3801394743954724,9.300391332498185,87.598071676924,110.803,74.064104520644,18.011824690125117,25.11524407762178,0.9866891066456986,0.432945925081574
22208,293,2010-10-21,-4.186640173913357,-6.419707299860489,1.6234801467617437,0.0,136.23492924375114,117.741,72.48411702017584,22.04367400686096,25.06043733954776,0.986512399657157,0.466614080678234
22209,294,2010-10-22,-2.206708065045714,-6.214546882849117,3.1712636869597137,0.0,103.11263450537147,110.693,70.7768343421757,22.029069388591463,24.929572220895636,0.986053262885027,0.5302465360027705
22210,295,2010-10-23,-0.0687680844783509,-3.1410037643870417,3.728998169186912,0.0503894188756845,62.48337716262557,77.861,69.50103253919491,21.59081734517314,24.822968581924627,0.985662936501888,0.5191665902192416
22211,296,2010-10-24,-1.10389287019128,-2.457531098430486,0.9098209924337612,14.139654421847643,29.543907427498564,74.744,69.67532917013659,27.105624490194383,24.868871358433854,0.9858183590206512,0.463260487444673
22212,297,2010-10-25,-4.755901577961332,-4.969598004031424,-2.8695921722989293,8.457287874022205,36.68496755189881,117.388,70.17899458752284,36.65523081342734,24.942913733806872,0.9861018100888468,0.2826710899780573
22213,298,2010-10-26,-5.431565445640742,-7.938570544987159,-1.727121647817367,0.0,118.47365336299612,107.497,68.21798878246214,40.52288145821493,24.91057621178921,0.9859886748814484,0.3644548812608084
22214,299,2010-10-27,-2.3609544852953084,-7.546246102753004,2.8860317309782504,0.0,114.14540367837174,97.923,66.48606478238067,40.508741592331454,24.802349928806617,0.985605792621062,0.5135717274000171
22215,300,2010-10-28,2.189221546100263,-2.0124532342675043,6.587215436698598,0.0,94.47307521049778,96.418,65.750320939393,39.14847285405839,24.82742907826077,0.9854842502989,0.596665342721603
22216,301,2010-10-29,2.9029635877766737,-2.135117041406325,9.477616379126738,0.0,117.59358529259566,71.764,67.61101171944388,35.65621479194535,25.060311253931705,0.985887547438464,0.71128605653108
22217,302,2010-10-30,3.900245019086483,1.5112451599247936,6.563004565547836,6.441744923053094,81.35103274946337,58.199,76.42598919559852,27.841600716458167,25.785745737487424,0.9880899837329224,0.6305858804281559
22218,303,2010-10-31,3.261949709313472,2.400083293540037,5.416160915982055,11.394225096174338,53.99607379591919,67.244,104.0079152950126,21.726601687511103,26.48587134459091,0.9907319178099864,0.4841005391831079
22219,304,2010-11-01,3.727647310259596,1.930365125356988,7.084099594546958,0.0,58.825332847004674,73.406,120.72196780994852,19.89557891010441,26.735303239173287,0.9917101243366548,0.4912501700045134
22220,305,2010-11-02,2.825620461668561,1.5584650072723352,3.9364145749883135,4.439248299745751,38.92097443217431,93.237,117.70860264550528,17.486438375901383,26.864184177387987,0.9922367635768988,0.4225272601088006
22221,306,2010-11-03,3.097512761282045,0.7071549798219847,7.398914475264261,0.0,84.99823186757723,94.943,118.46146572043038,15.279137171530582,26.95949893847236,0.9926785277182048,0.5296333325616223
22222,307,2010-11-04,4.522454916429568,0.8459174194619852,10.578925093774014,0.0,100.85044125174385,82.874,111.81391474029608,13.016124514604131,26.885498717856223,0.9924730386356552,0.6397329906426648
22223,308,2010-11-05,4.667492407984894,1.26343524155766,11.248597368038263,0.0,103.3301753110175,77.961,108.2773712062753,10.16651817829886,26.82405400165423,0.9923051667308644,0.6433739597069023
22224,309,2010-11-06,3.037295496204277,-1.1237595078415883,9.021524780295056,0.0,105.90681894567226,68.624,104.09534735792488,8.304403503890482,26.731044197544417,0.99200384981319,0.5946550398176165
22225,310,2010-11-07,0.394905661012664,-2.226255606727191,3.2053286270608656,22.325543352407298,38.33321398074999,60.247,102.24389353705423,15.785283129234887,26.79869269729611,0.992329397936744,0.5329030977419487
22226,311,2010-11-08,-3.885589846656987,-4.583208569907692,-1.8787512587136257,6.976651281239555,45.74095337814954,96.929,105.75863295974814,26.352188033334816,26.9028412986334,0.9928159614544848,0.2819417425343581
22227,312,2010-11-09,-2.836169174110897,-4.831129577415124,-0.5383363881073596,0.7939445943963294,56.40657942686327,79.807,96.4271852587862,29.91176370786068,26.880699205615095,0.992737836385892,0.3135967982081289
22228,313,2010-11-10,-1.3479424262147297,-3.674018516810402,0.4188449475921389,4.715170201652633,50.90829986028882,82.044,90.6080920456366,31.829345977257137,26.86866917479427,0.9927243192063536,0.3979779060163574
22229,314,2010-11-11,-3.233862829987236,-4.901723208473835,0.1668345528245053,6.267897564666915,85.16033883154773,73.226,87.61795103265086,36.31409250034152,26.87165016525655,0.9927698269770306,0.3785323153257818
22230,315,2010-11-12,1.1293053373286186,-2.4585683558157303,4.8119798181073286,15.894037548541853,48.19091245156908,70.507,94.25915421702656,40.79247426553253,26.97309025719861,0.993356906955242,0.570709426247971
22231,316,2010-11-13,2.679959302119967,0.1724361628145947,7.720616969891488,0.0,83.2004837680295,70.311,115.43063647103315,40.66933124728299,27.02812744096563,0.9938129667053004,0.4791504594575579
22232,317,2010-11-14,5.555183969134845,2.1340198890788966,7.372134219789315,0.0,55.72747611124247,64.229,115.45123816430508,36.26166632994762,27.015429319282102,0.993854692000922,0.4244088428297182
22233,318,2010-11-15,3.6431590841021393,1.618373406046368,5.599653258003847,33.18829445108488,32.70079276350141,88.397,151.51593246751713,29.158060444430824,27.36152729410841,0.995882096075104,0.4798191039700543
22234,319,2010-11-16,-2.538786401990237,-3.1895380247862484,-1.5249664926380235,12.334387670075891,22.277469207051382,120.988,237.4998764977117,31.45250261714649,27.50208514154788,0.9971495774267806,0.2112619164969205
22235,320,2010-11-17,-2.23350470067868,-4.173221062410006,0.6981135939324464,0.0,73.0828538766348,98.689,213.39636535584827,37.24051951202484,27.472352390515795,0.9970466130436686,0.2898099919268295
22236,321,2010-11-18,-2.5072145933775265,-4.546360719551125,-1.0993500521045148,7.022168240331911,34.7988544350844,95.317,185.61523135491987,40.69383055136594,27.43394580316568,0.996913065580752,0.3062560945394978
22237,322,2010-11-19,-4.2510464808882045,-7.053505175338347,-1.9114297852155413,0.3882287586231292,68.55247352878285,90.538,162.17881405293875,44.07395648454931,27.412861161325573,0.9968395335968252,0.2727474442481311
22238,323,2010-11-20,-3.9120138778861446,-7.33632951367319,-1.258644685560084,2.2498380945846908,46.54183362270079,80.028,142.55174750886724,45.29217792843541,27.37170518746072,0.9966919623917514,0.3124446746901951
22239,324,2010-11-21,-1.8720072035862587,-3.27272880066706,-0.4017425109394957,12.2695942038826,39.40076097809101,73.892,126.60216753689188,52.322831600067296,27.35122696692156,0.9966237777222368,0.279520067377457
22240,325,2010-11-22,-3.298941282086841,-4.3011561209788605,-2.4362504390824493,8.126745965060007,36.53663788406025,111.531,113.83596357042929,62.01221616678312,27.34862847306852,0.9966217528668544,0.1991495628192816
22241,326,2010-11-23,-5.666375730846501,-6.837940414198537,-4.703658721450458,3.936524400472445,51.47808449128621,110.421,102.76393278385508,67.79276225371856,27.34160423363347,0.9965987845785534,0.1696303075577183
22242,327,2010-11-24,-7.233595047746963,-8.814241809236353,-6.023862938771908,1.6865331704652131,57.34078122407131,113.31,93.82517095465931,70.41260079351473,27.32802266597743,0.9965529726188216,0.1587172116715222
22243,328,2010-11-25,-9.119654400571818,-11.881290780410016,-5.776833022552196,2.493671274152787,55.57585622437798,120.52,87.11625219208105,72.3305948217115,27.317745239737445,0.9965182085556769,0.2185113082155651
22244,329,2010-11-26,-10.066796123378236,-12.049684761619451,-8.801754472931382,3.0850016826442013,39.235204486557166,106.247,82.7672487499322,74.94280280716758,27.314388822953735,0.9965073836889984,0.1415245590970965
22245,330,2010-11-27,-11.433892104333465,-16.914438184277028,-7.950505518865694,0.2994763420560292,45.4883032528645,82.823,80.03010654365768,76.48641001579976,27.30480682379982,0.9964736395684736,0.1639086618217303
22246,331,2010-11-28,-6.654086588558217,-9.1480437538875,-5.421067794219626,4.131674503574886,39.247818624565966,72.17,77.70086064362135,78.62744113990789,27.29137227353551,0.9964261349259556,0.2130084394088063
22247,332,2010-11-29,-9.58099471057743,-14.32570808366513,-6.976646245904836,0.0057532467945621,56.017926895574,113.184,75.55199957111857,80.5022022555594,27.27699533796291,0.9963761407445468,0.173848096267311
22248,333,2010-11-30,-10.58996801339232,-16.21140932629227,-5.473940792620966,0.0644889438668557,35.92952562305767,115.826,73.54033406205632,80.56920206266231,27.23935565873,0.9962420975828258,0.164292908702139
22249,334,2010-12-01,-6.6852932265711775,-8.208688310349736,-5.050495979871752,8.465904887269073,26.297013714583773,127.375,71.6542912219897,84.90880554004119,27.21311777328785,0.9961492577420676,0.1803752002839653
22250,335,2010-12-02,-8.856648998767522,-12.140176454885015,-7.143072143822307,0.2744207072967058,47.42368292774632,115.479,69.88350892493712,89.03207395028029,27.19572432630105,0.996088616601763,0.1473346282535663
22251,336,2010-12-03,-12.232703926498322,-14.759410795797974,-8.922473705640279,0.0,62.52001927736468,115.486,68.21853858479552,89.15738705937285,27.167596172807823,0.9959886605522248,0.0894962720457893
22252,337,2010-12-04,-13.577854975100298,-15.816793478470158,-9.622824867011786,0.0,69.69983729696101,79.851,66.65076167429561,89.15738705937285,27.145149278337264,0.995908852966476,0.0690434561880493
22253,338,2010-12-05,-6.524216875589977,-13.718363216891964,-3.000381211083017,6.223007944444825,30.52680279409841,71.858,65.17231412997144,92.22631417412256,27.12707527468257,0.995846122809458,0.3300649150014343
22254,339,2010-12-06,-0.3470641935454635,-4.230890898827758,2.823064454179284,6.314782967517485,20.20285613296745,104.48,64.98428899691605,96.84437667323311,27.136016627979807,0.9958830017319676,0.4070437501030824
22255,340,2010-12-07,1.846748040114044,-0.2095834669872391,3.9498861606866313,1.219861654298959,33.53655757072325,90.201,66.70042013224798,97.65850285427976,27.14774156536296,0.9959552293720444,0.2838617699556385
22256,341,2010-12-08,3.451857220508572,1.50705258759208,5.28508500133156,7.571909581853402,36.12613216035503,74.956,79.88057219312843,90.76163082008858,27.282332393137544,0.9965462905958292,0.3498128899891672
22257,342,2010-12-09,-6.428556957329019,-8.432633906320172,-1.453470701939919,3.836686760125536,50.73327175456784,79.724,104.57189787490786,86.75288874801907,27.365804585032656,0.9969835236597966,0.2569095148023233
22258,343,2010-12-10,-8.416737079727355,-9.278229587460885,-6.722623805317728,7.667431866515854,34.04684198057029,83.504,97.3142759531997,92.39530342141926,27.355462532698567,0.996948755497643,0.1319605587493632
22259,344,2010-12-11,-3.7928241524771695,-6.8583278040965325,-0.4998032066378681,2.3556309035599803,39.27000777230356,54.264,90.07592540225588,97.1561614930703,27.34102837808835,0.9969007129582026,0.2897049931260603
22260,345,2010-12-12,-6.374501057284247,-8.802536686239137,-2.5527923197006754,2.8997586312313985,43.80854377148162,48.808,84.3834890081691,99.59412243805708,27.314576172141205,0.9968119878893744,0.2186580155459005
22261,346,2010-12-13,-10.787755623103632,-13.701985948925108,-8.343218423665334,0.0,48.215862127346206,106.98,79.58672640903059,100.90721696333442,27.287693793603985,0.99671931957699,0.1073187768374643
22262,347,2010-12-14,-13.680636466636637,-15.296269670566751,-11.841088965961744,0.5021641978733026,41.508786697170805,119.91,75.53122571041399,101.15688297716268,27.268608000161887,0.9966511103858644,0.0521362312886784
22263,348,2010-12-15,-15.342569045630064,-15.460614686706082,-13.94068403676384,0.7784669702164712,50.78078836037668,120.576,72.24098269546037,101.75333440223004,27.2615558061081,0.996625482901882,0.0253482852508165
22264,349,2010-12-16,-16.168936505075674,-17.57668163030428,-10.889362026166925,0.9171740665246412,61.139030921589935,107.047,69.54752856444823,102.56082249988545,27.25843304314355,0.9966141496548864,0.0356890594753381
22265,350,2010-12-17,-11.686652809690433,-15.20714361221484,-9.041747687454732,3.286910599666063,35.54813555897159,109.974,67.44767442546672,104.62280863000991,27.25376441373893,0.9965976449186912,0.1325002137791338
22266,351,2010-12-18,-15.728055895406255,-18.075216306005647,-10.400649723216432,0.0,54.235274394807206,82.453,65.7269675459538,106.14033945790972,27.24822208624903,0.99657816219262,0.0483788020374682
22267,352,2010-12-19,-8.41250035191398,-16.06101198562296,-4.05485529959054,1.0048617528498316,32.53994824918332,67.857,64.139030581042,106.57989448719717,27.23105995956339,0.9965162298566832,0.2495062693000851
22268,353,2010-12-20,-4.333249752393991,-6.969241320244544,-0.848890508522298,0.0,51.75927466015343,92.394,62.64531819794063,106.98477238862756,27.19066089877686,0.99637291096079,0.2102048383909257
22269,354,2010-12-21,-2.477718156215411,-7.632861220078026,0.6078509214777403,0.3599168423704326,29.08524191104265,92.559,61.23918396419811,107.25242075928544,27.128806079637208,0.9961536211925912,0.287673366418916
22270,355,2010-12-22,2.1455402451538084,-0.7960118220282674,3.5793728724011555,9.793180806492192,31.350291193665534,66.92,64.50194627371879,106.72052380111082,27.16382651942064,0.9962894761216762,0.3392461926530781
22271,356,2010-12-23,0.9861174172824668,-0.0479789125647717,3.137928326478556,11.045064170319852,22.3244594363312,63.611,82.52798934348615,108.08946695891588,27.24101039563298,0.9966477995491382,0.2722819677713068
22272,357,2010-12-24,-2.886292917838076,-6.054104000616893,-0.0036798998301692,6.220321969316349,25.635607461771,71.982,91.45207756052211,112.98307075836782,27.261694287047927,0.9967701812352612,0.3073781581375782
22273,358,2010-12-25,-9.639176409456889,-10.967739310071147,-7.862867802130392,3.0354509456619354,29.68236310947115,65.28,84.20239478630397,117.36792106940923,27.250907029149325,0.9967342695337084,0.1235383448546547
22274,359,2010-12-26,-13.86004066318548,-15.716633335625277,-12.172353554781129,0.0,48.90059141103275,69.62,77.8210367766715,118.77331790535834,27.244771152744025,0.9967133161853536,0.0528200905844779
22275,360,2010-12-27,-13.864323931003216,-17.474383797109844,-8.369009155337313,0.0,47.98687184474757,87.307,72.75423988286356,118.77331790535834,27.23106105236246,0.9966644328232576,0.0747344723615465
22276,361,2010-12-28,-6.0138414049754525,-11.895142530548371,-2.349226510585344,3.721439477564152,35.91092631311774,67.012,69.01593351830084,120.54974868726136,27.21299793106533,0.9966016774167143,0.3093211671043896
22277,362,2010-12-29,-3.1184951061008594,-5.924683556887611,0.341151674757756,0.0,63.558725708306426,54.765,66.2691192842522,122.19847887252598,27.176810434849106,0.9964764449745324,0.2388518370584268
22278,363,2010-12-30,-5.433340719052737,-8.490541190275835,-0.5861718676667462,0.0,52.787125747768144,54.658,64.10795926886324,122.19847887252598,27.113663147859583,0.9962547655149264,0.2174663653422194
22279,364,2010-12-31,-6.224086730398934,-9.794776237440198,-1.1642112700317266,0.0,57.77789785336961,55.141,62.34298386601798,122.19847887252598,27.05122054715209,0.9960357506085056,0.2137222109007362


==> expres/river_texdata/5_6943100_2010.csv <==
t,time,tavg,tmin,tmax,prec,rad,Qobs,QsimGlobal,snowpackGlobal,SWC005Global,SMGlobal,ETGlobal
0,2010-01-01,-7.206074533876353,-10.49496059850826,-4.509188351820533,2.8145024465828663,53.55474520393393,7.164,13.91881303901562,142.15253485732404,25.749728890393307,0.9775148923034944,0.212180740336569
1,2010-01-02,-10.940639380950843,-15.56865871959464,-7.172850477116152,0.0,43.60323340471284,17.723,13.663214497879451,143.42499845439136,25.72227794227149,0.9774241621095596,0.1285281267937078
2,2010-01-03,-17.73817420409373,-21.26620834122493,-12.83698512510713,0.0,60.1870766928098,7.324,13.419447928047838,143.42499845439136,25.701651915246583,0.977355608305027,0.0094668856675782
3,2010-01-04,-12.407138090472488,-18.182255593301576,-8.790814997438382,0.0,37.50349673741325,20.541,13.18664246139879,143.42499845439136,25.684224008033983,0.9772980122744044,0.1061592614659906
4,2010-01-05,-10.18428425513659,-13.114981706677009,-8.1139779585186,0.0,56.62657359134348,22.638,12.963998380107263,143.42499845439136,25.65086793688464,0.9771878319813594,0.1105741862512766
5,2010-01-06,-9.9303596035544,-13.443446461193409,-7.258795251488723,0.0,71.42421225512815,27.091,12.750781098957136,143.42499845439136,25.614294686797813,0.9770668062569612,0.1278188647832371
6,2010-01-07,-10.139038556689906,-13.147670244873282,-8.574532134447544,2.0702209916223056,59.35032989899739,49.456,12.546315670028724,144.42940464049138,25.589591084805065,0.9769853707446012,0.1442665871697065
7,2010-01-08,-4.918293650564815,-8.7074443924097,-4.77029883062901,3.510788333845143,34.49623588639352,44.857,12.349981763242823,147.11463680849042,25.57327469955097,0.9769317121448868,0.1871673024521049
8,2010-01-09,-5.916072297970734,-8.159551045448547,-5.668451591899476,2.878960726997529,34.30293026380354,26.396,12.161209080493611,150.18267937470355,25.556346347034065,0.9768756336091214,0.1392722931135983
9,2010-01-10,-8.35189833253694,-11.319534798730622,-6.355054464949107,0.0,57.67449719447452,18.259,11.97947316495565,151.52070124248812,25.531827419099884,0.9767947526648548,0.1452612668083931
10,2010-01-11,-9.50397447741291,-14.553448114102553,-4.966855632664885,0.7430053588710799,61.19776152551303,39.338,11.804291570642423,151.8660334116546,25.49009772381077,0.976657661949016,0.197160117459002
11,2010-01-12,-7.320242722701827,-10.53251125024276,-5.654898956853918,0.0,63.1539030295412,49.304,11.635220360460025,152.18500963417856,25.44645746845022,0.976513912375088,0.1576577336812924
12,2010-01-13,-7.742365395157463,-10.80306655139404,-5.19621113417707,0.6887739680426249,38.388956017049416,33.164,11.471850903871234,152.50332464567072,25.40527681517568,0.9763781739001848,0.1879948678294733
13,2010-01-14,-7.232155975547091,-10.181025267312844,-5.045745848433024,0.0,53.475536654533535,40.641,11.31380694789051,152.79651820720363,25.363041738906904,0.9762393372761102,0.169216571760969
14,2010-01-15,-8.511088276114986,-13.059204287813824,-3.717016949756677,0.0,74.6869524345319,29.139,11.160741937494192,152.79651820720363,25.30622663234182,0.9760518842780104,0.2026420616280259
15,2010-01-16,-7.997845903791491,-13.155314699806976,-3.782786271384949,0.1906794380736492,76.16178495828123,30.939,11.01233656367632,152.89271105620367,25.24515215643119,0.975850564026778,0.225449381814525
16,2010-01-17,-6.173374683366715,-10.932035435055331,-1.556766608997442,0.4413124412882153,59.52566467965268,14.316,10.868296519328547,153.15619328145067,25.187967331021888,0.9756619138049404,0.293041292819351
17,2010-01-18,-10.404792542878656,-14.695637770533356,-5.485523782433044,0.0,73.77752469429262,28.999,10.728350444892175,153.31406947652573,25.13620843791593,0.9754906047072898,0.1650661822130529
18,2010-01-19,-10.684615080672154,-15.108438433068,-5.066783137564136,0.0,77.14603830022475,26.331,10.592248047337764,153.31406947652573,25.085833337447337,0.9753237969214982,0.1671087364963976
19,2010-01-20,-11.05256026651058,-15.193771592893304,-5.8256683320691165,0.56580683025686,76.2362535209172,29.782,10.459758377488264,153.57533255487826,25.04353377029626,0.9751843030183326,0.176105014008535
20,2010-01-21,-7.748732376789189,-12.750879649238358,-4.098322108429301,0.2990259460731959,64.27090127948605,31.904,10.330668252029485,153.96532448264247,24.997681205224136,0.9750334531871578,0.238150594923022
21,2010-01-22,-10.750872834136446,-15.799225846038144,-5.0005641723597565,0.0,83.55209295342122,31.15,10.204780807758237,154.10085198719403,24.940404550923017,0.9748445285597404,0.1791309117750277
22,2010-01-23,-8.633434335045568,-13.216116021459284,-2.295261457730327,0.0,83.63885941374049,30.338,10.081914176716683,154.10085198719403,24.877040143134938,0.9746354596023604,0.234320614315349
23,2010-01-24,-6.232300522108944,-11.902955461185556,-1.4553454066905371,0.0,81.22384418106888,12.953,9.9619002718593,154.10085198719403,24.795768108978184,0.9743678727496708,0.2931174743221973
24,2010-01-25,-7.712140647639222,-11.705217529737045,-2.749705404794704,0.0,73.06843946718789,41.78,9.844583673807564,154.10085198719403,24.71301486468572,0.974095293274897,0.2414391018791882
25,2010-01-26,-10.664849455952076,-14.411297556297033,-6.87335587700301,0.49097717735272,55.93197819900645,47.66,9.729820610074109,154.32873252290003,24.658017642100734,0.9739143795915388,0.1791206915956472
26,2010-01-27,-11.026909961415154,-16.198830122169294,-6.6481080121535285,1.220279013049152,84.01839910619279,42.185,9.617478018890608,155.13722794401076,24.624124028417,0.9738037086744492,0.2031907806971077
27,2010-01-28,-7.655281448669483,-11.532680123905678,-5.578970185704508,2.316643405577742,63.20233977393861,32.056,9.50743269045898,156.8212066558745,24.591707025575463,0.9736978749811795,0.2535975732373998
28,2010-01-29,-10.875253475227169,-15.82622940291538,-6.907303910697834,0.7357958166967906,69.82520298955396,24.446,9.399570479069338,158.22045493046113,24.557408405491064,0.9735856278852084,0.1961051788674962
29,2010-01-30,-11.588578295678271,-16.4105817753641,-8.01969470343933,0.0,69.59465902404322,14.132,9.29378558009689,158.54372740223457,24.51579783668132,0.973448571278836,0.1533100742170455
30,2010-01-31,-16.141267571378997,-18.527518388784724,-13.87920183376285,0.0,85.98233424340643,18.613,9.189979866407796,158.54372740223457,24.48752105040192,0.9733545869472656,0.0307163449640886
31,2010-02-01,-17.46074798548195,-22.03736039107936,-14.263506426184843,1.7788275344612006,87.42217458250711,41.095,9.088062279176109,159.45159996861372,24.482216434056188,0.973336743691272,0.0195884703273465
32,2010-02-02,-12.90500048365974,-15.4406682523776,-11.55848429630519,0.0,91.6916272350507,46.474,8.987948268544393,160.2970538423089,24.47076394527179,0.9732988587135304,0.0891591318018223
33,2010-02-03,-7.046284248990141,-12.120024972594017,-2.4647591370870905,0.2342791096601262,71.30380669204268,38.459,8.88955927995295,160.42020177923405,24.4184399959994,0.9731261146202448,0.3154112392679934
34,2010-02-04,-6.82332475292182,-11.981061602730335,-2.858928724931131,0.0,81.5883001507379,44.826,8.792822282320481,160.53172960396608,24.331624847772314,0.9728401511656708,0.3039823333949147
35,2010-02-05,-3.9259777964225977,-6.921141560147953,-3.228822546313917,5.96443301442811,57.510322391327655,42.901,8.697669334585564,163.56810192465488,24.26369871813848,0.9726171566438484,0.3011164860578653
36,2010-02-06,-5.652612159130786,-6.944054869582427,-5.281632567970737,4.863608511654809,68.24448054482313,24.13,8.604037187416134,168.8339936959848,24.23247711286928,0.9725154285598172,0.1696456894047466
37,2010-02-07,-8.095606916147796,-12.245261588178623,-5.10438919213946,0.0,92.7141663712864,15.153,8.51186691716612,171.1031299377509,24.18760792857985,0.972367703971334,0.250552897306193
38,2010-02-08,-11.324206244146565,-16.09847820349148,-5.100281194786037,0.0,116.36118923581088,26.362,8.421103589406487,171.1031299377509,24.118171081584222,0.9721383154069576,0.207834668787737
39,2010-02-09,-11.767033103595198,-17.0089382826888,-6.5229416802316855,0.0,95.59886866871214,45.215,8.33169594958458,171.1031299377509,24.0564230367195,0.9719346005094012,0.1921673995960207
40,2010-02-10,-10.064658044187231,-13.407798235725796,-8.407894041445777,0.3529440871995584,77.1292664801133,44.117,8.2435961385726,171.30970202192614,24.00314194020611,0.9717591204426136,0.1812894026065894
41,2010-02-11,-12.9758737774022,-15.41735887825927,-11.170641829004069,0.0,85.59894755039821,46.178,8.156759431055063,171.50066927605653,23.96445756805525,0.9716319846990856,0.1019167288009063
42,2010-02-12,-13.34674342866576,-16.91178486954178,-8.655964312605613,0.0,126.0955063241838,42.98,8.071143994877731,171.50066927605653,23.929035654254385,0.971515350843879,0.1319747287887624
43,2010-02-13,-14.182764234624504,-18.486141022668555,-6.605718089306745,0.0,120.45530236806393,17.937,7.986710669638469,171.50066927605653,23.88896945784288,0.9713828557467684,0.1283218956119566
44,2010-02-14,-13.705675060828575,-17.501350897972568,-6.160686616580238,0.0,138.21173145237438,10.182,7.903422762944563,171.50066927605653,23.847394621926348,0.9712448957204208,0.1431057759004727
45,2010-02-15,-12.752183201067153,-17.7047693531921,-6.374023993064647,0.0,112.42215635294936,34.942,7.821245862892989,171.50066927605653,23.79775725552893,0.9710801568718372,0.1816570673980795
46,2010-02-16,-8.828178487807168,-13.550738422310728,-4.8615586729172495,0.0,104.62575020201132,29.495,7.740147665450713,171.50066927605653,23.72609933425777,0.9708431395398296,0.2869247105838441
47,2010-02-17,-3.5631117852960017,-6.794130959388945,-1.5486208672327535,0.2261666026219715,69.75428577416078,39.343,7.660097815522359,171.6154906220164,23.629549594835964,0.9705237327531768,0.3611423035439876
48,2010-02-18,-1.9451263894702069,-3.58110362056572,0.8120412388630823,0.0,110.40618367727528,37.022,7.5839208458860705,171.70789646252462,23.521800451371515,0.9701676123452342,0.3728393442414743
49,2010-02-19,-2.8901690935045887,-4.199088220398065,-1.771732436991028,4.861266903241022,57.03074569491093,31.072,7.509551410024002,174.15342777606452,23.4452030746606,0.9699154217871884,0.2972518655489941
50,2010-02-20,-9.421028996139784,-12.915935201684684,-6.2870629836973215,1.4510124724854792,91.32826208686768,3.788,7.432134714803933,177.13573597645495,23.39531721042674,0.969751341629168,0.270032770732878
51,2010-02-21,-11.687949914128232,-18.481969912403763,-7.695130274964555,0.0,136.60015554640702,6.19,7.355686678483594,177.79500691485933,23.33013200885397,0.9695362172468625,0.234884085384575
52,2010-02-22,-5.482548228641743,-7.323677636383976,-4.602780121302742,0.0,100.0804288249383,21.152,7.280182785170608,177.79500691485933,23.260238314975023,0.9693037392402096,0.2257178359559197
53,2010-02-23,-2.7757252812568174,-5.008983380763899,-0.5113828339934144,0.0,114.316810929539,16.347,7.205599898295869,177.79500691485933,23.16802185898468,0.9689968934377428,0.3816074803911145
54,2010-02-24,-3.906607710833803,-6.933739801084653,0.3612447995003967,0.0,125.52529929381257,24.151,7.131916158746251,177.79500691485933,23.039646301459097,0.9685708184357936,0.4579998519968037
55,2010-02-25,-3.185402775557816,-5.738821719451778,-1.1112351491017525,2.12808987733576,108.64112398933332,31.168,7.05911089086722,178.80699720128814,22.928979224485666,0.9682042947472376,0.4477350106334279
56,2010-02-26,-3.5865073300179446,-6.497118859119511,-1.3766065291397336,6.339413835008243,83.44791912085415,24.179,6.987164515835207,182.94112328826992,22.848638360336384,0.9679401830502228,0.4659228639855436
57,2010-02-27,-7.535599523852119,-14.253428366344629,-1.8856393219693768,0.0,126.94590995389648,17.325,6.91605847180643,185.87567037007688,22.740761950315807,0.9675850381913784,0.4600141663679681
58,2010-02-28,-3.2714470580483868,-5.662380609293081,-2.004553524904065,1.2076657540053355,74.64510255159881,8.363,6.8457751402976434,186.40691600839895,22.63503836559052,0.9672365138189885,0.4197715028137816
59,2010-03-01,-5.127782703687948,-11.289898087214834,0.4524714550053292,0.0,154.01560795941734,33.403,6.776297778299097,186.8907512632965,22.515651172399213,0.9668434588384324,0.5652685945177252
60,2010-03-02,-5.383052245344076,-8.225831738460007,-0.6017618181285898,0.3077807278431422,142.32861392365956,27.451,6.707610455660892,187.05409397162165,22.36457563430584,0.9663453176376258,0.4682728610968564
61,2010-03-03,-6.690698315878474,-12.614209524665284,-0.5605446091382822,0.0,110.16798345035087,32.757,6.639697997331585,187.2008376915263,22.2217520420032,0.9658744329828144,0.5169173058263182
62,2010-03-04,-5.612920524739032,-8.329399327174528,-2.1535040045829934,1.7677836903572788,106.80144018441965,35.763,6.5725459300620654,187.9848360837637,22.106783596603385,0.9654960264998318,0.4929699593609847
63,2010-03-05,-13.89333677718514,-16.766371442670856,-10.538165866391346,0.1448903278983935,120.37900225446198,24.486,6.50614043321955,188.76363896022175,22.055445235933547,0.9653276181603596,0.1461051333861369
64,2010-03-06,-14.936309361106003,-19.10875632370762,-9.975004343769426,1.9185315964227947,88.33245976480148,20.633,6.440468293385162,189.79381440542292,22.026761359962432,0.9652339929727524,0.1468888297633497
65,2010-03-07,-15.498759555289944,-21.20784055055321,-8.155240200074312,0.0,152.6823605731357,12.773,6.375516862435265,190.670055109488,21.999214961909765,0.9651442608353232,0.1216393968734168
66,2010-03-08,-15.071225708022398,-20.057511369007592,-9.724062598577856,0.0,172.62148714517647,38.333,6.311274018830921,190.670055109488,21.96257545787112,0.9650226515913132,0.1252214380380271
67,2010-03-09,-15.6727131741291,-22.452200104610405,-11.46660829174972,0.0,149.45314659587598,39.917,6.247728131862125,190.670055109488,21.927743121341443,0.9649069865709244,0.1014514068827801
68,2010-03-10,-7.383812432897963,-12.022845192545518,-4.402841591128031,1.5474059826820863,131.00066325824633,41.094,6.184868028613984,191.33229288823128,21.87604137876928,0.964737186006776,0.5079184161793759
69,2010-03-11,-6.8661746686830085,-9.626659837447892,-4.110769150212013,0.6495285932683643,138.9904667271136,36.748,6.122682963440699,192.20034513551525,21.796603823371576,0.9644769173540836,0.4246110714300471
70,2010-03-12,-8.367407192743636,-11.577173408724924,-3.876946818302167,0.0,186.1467029957935,34.504,6.06116258975047,192.43982601848796,21.69439123152395,0.9641402237196148,0.3952578765877278
71,2010-03-13,-9.607612974449257,-15.523500759211226,-4.148331691666851,0.0,195.85210054743703,6.79,6.000296933920198,192.43982601848796,21.56971745499633,0.9637283592081048,0.4195804220190916
72,2010-03-14,-8.442751434970376,-14.230710526568911,-2.738711041419156,0.0,207.68618196602688,7.419,5.940076371173437,192.43982601848796,21.429768176894648,0.9632665902250748,0.4895971197340639
73,2010-03-15,-9.227079407320389,-10.752145283244818,-7.099608281729161,0.4535504703768733,145.10368813114908,36.409,5.880491603268311,192.6589191741048,21.32187420108586,0.9629118830035436,0.2786467101995536
74,2010-03-16,-7.905906115206141,-11.125066622638904,-4.453107468502484,1.3516484595944809,145.89384147252278,26.924,5.821533637854336,193.50495008317105,21.242093962847427,0.9626515097580784,0.4433867825126315
75,2010-03-17,-5.9153339384020445,-13.299807536184485,1.5132476336864875,0.0,187.5749944033121,25.974,5.763193769368392,194.08538508616135,21.083638806299334,0.9621296896275124,0.7337082782347951
76,2010-03-18,-1.928971607417041,-7.597057554411475,4.65901744874888,0.0,190.50245085747903,20.175,5.709225164432787,194.04524990175184,20.84687308569576,0.9613324876041084,0.8967648214248122
77,2010-03-19,-0.8782441077035297,-5.624633235373054,3.141068582925964,0.0,201.25639650114104,11.016,5.678550290840111,193.801744153076,20.66230747008304,0.9606250355038574,0.8198116912879765
78,2010-03-20,0.0785687387943498,-2.940012893802788,2.508473052400423,0.0,135.61557597432565,13.481,5.7169062618235165,193.0960899598128,20.659071481700057,0.9603305063704518,0.6941424034827205
79,2010-03-21,0.9705632977976404,-0.1458551973829112,3.4194975219459267,0.0,118.40045384912804,10.39,5.86345035954053,191.7373192457704,20.909489377700567,0.960609023624218,0.582128793597283
80,2010-03-22,1.809109359857724,-0.8053839564013363,5.8736837798328425,0.0,178.1456610046005,27.469,6.128068681522066,189.627040751042,21.38805641680591,0.961341636031742,0.8500246926821182
81,2010-03-23,1.5477808630499763,-1.0704580178473453,5.20526392261185,0.0,201.5802707643768,19.636,6.507562599945577,187.1913040877188,21.88346684256708,0.9621472602319494,0.8296129190797588
82,2010-03-24,0.2276259831550738,-2.8609685809949186,3.462454570051805,0.0,154.7817330956096,13.752,6.809630002488711,185.46694407895225,22.105420091490757,0.9624621396578276,0.7854684581982305
83,2010-03-25,0.4886475134693066,0.7063871369310449,-0.2583498800959345,0.0,114.07480954526535,19.055,6.978096412353977,184.2577257708988,22.25003907454477,0.962764268657575,0.0769391865114154
84,2010-03-26,-0.4792719784590056,-5.558230480118018,1.5959964654781844,14.36327699270446,115.2177146245646,19.59,7.609985269198041,188.3241224561899,22.754290741396225,0.964272550072864,0.9138178162925672
85,2010-03-27,-5.156645969045485,-9.78965677714577,-0.4758424867372955,8.786493330113395,194.602004397512,9.323,8.509204100599744,196.67482015575527,23.04013679435217,0.9652235374486376,0.7770816949814705
86,2010-03-28,-2.4853452983799427,-5.4926946290901375,0.9735282409353346,0.7311814867120481,161.55765859466746,8.445,8.270539062910414,201.0100097081238,22.876409905084955,0.9646964837738374,0.7353719945654932
87,2010-03-29,-0.8742316456456376,-3.5511858670323235,0.749469312920773,0.0,121.3705448195255,22.351,8.088824509314902,201.14294465095963,22.70250455580168,0.9641449682904244,0.6431556412483774
88,2010-03-30,-0.8218691465993876,-2.217804097321347,0.1881627855028133,8.124836727400965,124.73225592721276,14.706,8.284997024116555,203.78956941335048,22.736731752867595,0.9643580243980762,0.564083968711447
89,2010-03-31,-4.462241169807261,-7.31074524774785,-1.481381470385253,4.440648826660336,199.75178735742705,35.839,8.695124936555057,208.25541063079737,22.798272896421736,0.9646768197457568,0.6858064401686237
90,2010-04-01,-8.505845350611892,-14.032102734237018,-4.7560228083569625,6.63595744712718,92.61006523647342,21.582,8.434671855044277,213.5909641030915,22.677210900339475,0.9642779558109742,0.5775184241573318
91,2010-04-02,-9.863952860156193,-17.451059424224546,-2.923551709431264,0.0,238.87956856206424,22.406,8.193370376104971,216.6661185621085,22.5328040251762,0.963800237337584,0.571375070758757
92,2010-04-03,-5.80802569644187,-10.084943903487996,-2.5565142365466835,0.2788569449576598,145.7602653540772,16.316,7.967189824614285,216.7913957023437,22.35301762096653,0.9632059026444044,0.6322474203610638
93,2010-04-04,-3.650723551143018,-5.183450976672924,-3.630494227888276,7.167320214778011,124.91992621483487,9.43,7.754926490970572,220.5842181490526,22.2247056234726,0.9627833612025288,0.3794078099864917
94,2010-04-05,-5.584122301198303,-9.51280617017504,-3.4802670193258534,1.877966654707783,191.9896768487432,10.36,7.555478097909156,224.83534397182785,22.12339407956729,0.9624498023081368,0.6454933680499202
95,2010-04-06,-2.3458276510499307,-11.08606249525844,6.270405142095914,0.0,239.23521548796185,10.001,7.375278589991356,225.5588949122997,21.88123797470524,0.9616399706359784,1.2699490016904424
96,2010-04-07,0.5401167707855286,-6.434771818243171,8.057723592281015,0.0,258.2625818337793,9.33,7.356923324543914,224.55748622153112,21.697375197196,0.9608954147192098,1.3876589349102395
97,2010-04-08,1.0552154921650332,-4.883153239563603,5.763073873961353,0.0,238.10721380453745,10.904,7.700148061004434,222.4507692900841,21.786118523236105,0.9608467856258645,1.2317666930647284
98,2010-04-09,1.4474580135743167,-2.8048321015020576,6.567564450918299,0.0,253.89895514954856,11.918,8.082851709974815,219.9710737002883,22.0382858126261,0.9611734966958104,1.1916190214063094
99,2010-04-10,-0.5402371224730733,-4.577534923803027,4.718038304372008,0.0864013278879222,255.13479252180065,12.886,8.388516785186932,218.20464538347971,22.148665271208827,0.9611712218673928,1.0866356838640412
100,2010-04-11,-3.6200114141253,-6.576795904623035,-0.3631129503247517,0.0,234.6338970297086,12.499,8.315292267211628,217.78998110078595,21.97984101408426,0.9605415508713394,0.725998871185446
101,2010-04-12,-5.28818937386358,-8.21438932050675,-0.9621358698074376,0.0,213.8751968746484,10.538,8.083447576980012,217.78998110078595,21.761042234315948,0.9598187212709064,0.6952810036903103
102,2010-04-13,-4.9505344778091125,-10.41357112477552,0.0420747239591819,0.7800191615548615,251.6447047530162,10.721,7.859737352195431,218.13705436467237,21.531805724714317,0.9590611441131174,0.8982036703370047
103,2010-04-14,-3.460837634669626,-5.866066466197696,-0.3468014900167624,0.1408679551921063,177.927446706977,10.204,7.649773987560461,218.51867526170383,21.306152651555287,0.9583146221461832,0.7077790459194263
104,2010-04-15,-2.075589781436293,-6.465975656273713,3.2095582909388,0.0,226.61065110247253,9.64,7.465823439616522,218.532058876597,21.05389927358925,0.9574776604722024,1.0347256340479127
105,2010-04-16,-0.8538991813643657,-5.422263780847298,5.182492671113216,0.0,258.8904403923649,10.522,7.338753253910629,218.2090057588609,20.787392137547776,0.9565481079279128,1.1764647971295348
106,2010-04-17,0.8338713596422502,-3.379187835763771,5.38915479757163,0.0,269.084474902292,10.68,7.373387773326924,216.92240640865327,20.799965826717848,0.9562019359454308,1.193838397668305
107,2010-04-18,-1.5679454332738365,-2.1514246152981253,-0.5111503629445769,8.462347884292242,121.81376935092032,11.789,7.749941077973524,219.04971341649,21.103904841137386,0.9568083467413404,0.4835487813278585
108,2010-04-19,-0.7843514007021792,-3.2066989687431047,2.14623711638075,0.0,231.5708658259396,11.432,8.060185818754196,221.48770442201825,21.21846860386985,0.9571059890535965,0.865829730575305
109,2010-04-20,-0.2288860332380804,-3.992182118760912,4.729697828112995,1.2954315290635938,241.29663449414963,11.191,8.097472442028403,220.84914751347716,21.219910860522585,0.9568938313784996,1.1795042932347486
110,2010-04-21,1.6577197431806998,-1.6928083048969316,5.367738780092467,0.0,242.0189781046845,12.593,8.40081698648666,219.02110326852957,21.50550168420465,0.9572967013358968,1.147505306432701
111,2010-04-22,1.9713470943010152,-3.66208848506908,7.302551295319132,0.0,288.44050241009285,13.143,8.792666847221286,215.99735330771503,21.951434672982447,0.9579908047282136,1.4702216493105604
112,2010-04-23,2.914773031694189,-1.018441181919984,6.4242765591035065,0.0,178.45175187041636,13.67,9.313942144763397,212.3475606492269,22.49103768758211,0.959008967476794,1.276816347057202
113,2010-04-24,4.459945076095213,0.980528813765946,9.36226935584684,0.0,257.0820153955,13.534,10.293190770832586,206.97933682412784,23.285058336694284,0.9610201925299215,1.468025752343309
114,2010-04-25,4.890762401642737,0.8724071327627384,9.297965292649328,0.0,251.25424228609413,21.402,11.997640575543665,200.02609401539203,24.1395510633022,0.9637288077707014,1.5074012306305786
115,2010-04-26,4.0936390618162495,0.4240831168601805,7.705135485155398,0.0014025859398339,186.9692242195418,39.322,13.704909716895372,193.39501674433455,24.742594207720256,0.966159090178226,1.3532912091833622
116,2010-04-27,2.331246358470751,-0.2430557951492351,5.9592523920818845,0.0,137.34864318460654,60.02,14.752909958542991,188.68144349197573,24.99950293014381,0.9675532721678258,1.1545160714753957
117,2010-04-28,4.089438696637653,-1.8217206136609856,10.466593186782784,0.0,293.3237863242856,69.869,15.50635652442088,184.02810242532428,25.11717939986256,0.9685556747848204,1.793499765737523
118,2010-04-29,4.877830244404582,-0.7996079662111446,10.477169019969926,0.0,290.19356191048365,72.306,17.072260223681997,177.5624593830189,25.30698394701292,0.9700849260797446,1.789748851245422
119,2010-04-30,5.95546842923956,0.6034633430952725,9.65424833060487,1.4430399189346952,237.99795976630912,71.455,20.54891131017519,167.78873810236053,25.77205574652353,0.9733025677169392,1.7354190707887958
120,2010-05-01,3.659214138132534,0.9116528531552154,7.059584662870553,1.82309477349228,141.56861865819408,43.055,27.030453630818275,158.23906759000928,26.152878072788376,0.9765774562646076,1.522361424093449
121,2010-05-02,2.066685498833005,0.2950781694963407,4.964932695877659,16.640894185141505,131.40509169822738,46.667,34.10241597882612,154.13406206088152,26.54696420058319,0.9805837566096364,1.3349266379424096
122,2010-05-03,-0.1287375069950507,-2.8710734143290138,4.190770253868799,5.522256087736867,189.0073503901248,81.48,46.87687290591946,152.0791387324831,26.77984067120752,0.9839246863162576,1.4581729507613252
123,2010-05-04,1.7728277503088194,-0.5136213543444784,4.827187169572877,12.147686436508806,124.77651677267832,83.958,50.56603482740639,150.10006542686196,26.83999259560215,0.9860339220044578,1.4119581998275126
124,2010-05-05,1.5961219703260192,-0.227383111586558,4.961589359481955,16.733272079601313,105.5098958118286,87.71,66.56938470126194,147.9758127214537,26.949636266278763,0.988981091589244,1.3952501629047271
125,2010-05-06,0.5113984919435117,-1.5928133570119098,4.812813756625522,8.349716391629316,199.1082883576337,91.383,86.83178505307131,146.38398594374314,26.961160921863332,0.9907104572670328,1.462550990271256
126,2010-05-07,-0.5564983417757844,-2.238095327929521,2.4389949512231945,0.0009774325778845,147.59785237409778,83.888,89.70018049503533,144.7763583414839,26.819605784973454,0.9907633902815284,0.9299598175182544
127,2010-05-08,0.7262418071006549,-1.6657766383541293,4.559620537793041,2.159098961330488,221.1218038193336,76.962,78.63032795057609,143.10451159804902,26.659869223052947,0.9903956933962386,1.4293847053381137
128,2010-05-09,0.6231873085668029,-2.832526223517166,5.30846386987426,1.191141602902285,204.1840299002238,51.85,72.82850545073539,140.7384800044975,26.53620267109188,0.9901958357482536,1.4414232051878582
129,2010-05-10,2.4120999280634217,0.1896515800591862,6.324548633593277,2.9078839174594635,182.9628325697264,72.728,68.48813479626132,137.22676412565687,26.486559910734552,0.990260576008002,1.5784284897650729
130,2010-05-11,1.5791082827859868,0.0545612478803751,3.5604324303486115,9.59967506565634,153.23003927252154,61.913,72.35537570093184,133.49355686970964,26.66571873551151,0.9913502254416816,1.2011408711331026
131,2010-05-12,1.0836228242691863,-1.024146858352231,3.797502451749732,8.592812366199967,157.41419170484608,64.767,84.23961577531293,130.6923793696696,26.823352878232125,0.9925688567750032,1.3586015401816671
132,2010-05-13,2.1639874056479207,-1.0472971427825637,5.64060692509328,6.0836542982270485,224.62363742424668,45.282,93.64116848630792,126.26354355580612,26.868667637014564,0.993380481090886,1.6517830341208612
133,2010-05-14,1.2301362008147994,-2.0331469144197123,4.901589875177469,2.6885343426047807,196.6817362924692,65.856,101.1344450704565,121.4078575810032,26.833555416037573,0.9937163641382244,1.5855654601249225
134,2010-05-15,-0.3717214079512523,-3.0581311917491902,1.1898246170360198,4.127559048003094,142.75424446516297,53.116,96.40272512709367,119.37322771878743,26.7863973194768,0.99377271644931,1.17760089883562
135,2010-05-16,-2.6068453430625858,-3.9568721017998105,-1.911443457930872,0.5193808609582495,149.2624978809506,47.506,89.11322718999298,118.94332008050228,26.72304755725066,0.9936604304251024,0.5864464220497327
136,2010-05-17,-1.5328040342294964,-3.781239604528938,0.3701045077895072,1.012345649990829,176.6039573335338,63.718,76.04668271661436,119.18967696750929,26.574639014230943,0.993185790494888,0.976586241067523
137,2010-05-18,-0.990638707365986,-3.047773536111958,0.7031841384882704,1.2482325084768906,191.1213554218901,57.601,65.11858920878653,119.23202572135853,26.42182441790255,0.9927024794576204,0.9621972239546048
138,2010-05-19,-1.5301596031331013,-5.412282832078229,1.4487187842254206,1.0029862167172747,263.79979218390764,47.313,56.57031198477984,119.21719065043784,26.24391186371945,0.99212715303968,1.2416298155464858
139,2010-05-20,1.9653649852981143,-2.326877843657469,4.995393501633753,0.0,191.4757105060528,65.55,49.26791714414649,117.68226487450896,26.04389339181137,0.9914033711261532,1.3967917120057884
140,2010-05-21,3.201204669545425,-2.118572115929882,6.730180693841394,0.0,290.3177671220924,54.413,48.10695047362836,114.06982442665526,25.864601999391542,0.990641263857472,1.6157907520035957
141,2010-05-22,4.494937128895792,-2.0085751791476856,10.309573118556616,0.0,334.96499668759725,46.061,49.33836737056589,109.22113967642731,25.70536357059583,0.9898605898534784,2.036615048762073
142,2010-05-23,4.604294192936453,-1.1997446587933849,11.344522711449656,0.0,285.72949135236576,51.703,52.35463988619429,103.662262945071,25.559806552913656,0.9890840188023802,2.0727182137086624
143,2010-05-24,6.051964339278735,-0.9336846151953496,13.185345075237136,0.0,332.35195756772936,59.774,55.498284260525885,97.28288517344912,25.450876862745112,0.9884196239649248,2.351329864062821
144,2010-05-25,8.037395029626888,1.981344195931206,14.04372477468084,1.390605526074375,333.57742962087065,76.931,63.98870769239864,87.6303480127528,25.57717001113124,0.9885753376937948,2.5176768228494035
145,2010-05-26,6.5253162397462825,4.430030277484635,11.153203044835154,5.440139860269307,197.9295422414732,95.57,80.06380645269452,74.14029290726772,26.049504280568957,0.9903500482575092,2.033784807780413
146,2010-05-27,3.728942025556999,1.581479161178898,7.249454684611256,4.778415884486379,153.76899318264984,125.304,102.48625866748264,64.48398961482008,26.338463073938076,0.991822699744806,1.6903421264068812
147,2010-05-28,4.406584013281666,0.6376710811362483,8.251422122871634,5.010892783346203,217.13924941437267,110.871,106.91964914674934,59.06397580024517,26.39942697398781,0.9923621036581688,1.9847630100784917
148,2010-05-29,5.154185068584956,2.950191672704975,8.860210240756878,6.451219875588709,195.0209111745639,94.615,113.58319549204502,52.02610809715125,26.487892079906885,0.9930067216404578,1.8376485219488563
149,2010-05-30,3.925374679962374,2.336017040264305,7.2139034574353955,14.735285966979252,181.86795359036327,80.256,127.6278338243042,45.97198653611478,26.709845200670756,0.9941730374192136,1.5998502418677043
150,2010-05-31,-0.148423580462764,-1.4503060495647462,2.2179764072431785,2.816518401612253,205.5321647141544,100.211,142.10903461838137,43.42601864965642,26.79722109594505,0.9947861150638352,1.1895732032296686
151,2010-06-01,1.8170110965656765,-0.7845051323377146,4.996005156511364,1.9602358950688712,201.7023222757849,91.657,128.13163555967006,42.22455654715894,26.721565290562797,0.9945949825960329,1.5795385388979566
152,2010-06-02,1.735243355081998,0.6879167125292425,4.118111399380391,4.5624278925132336,166.26918063736545,86.442,116.87627258895832,40.742936878502434,26.681143506739087,0.9945339879499202,1.2921435718528926
153,2010-06-03,4.915242090982996,2.0998175617687704,8.33957210042323,0.0840778754401381,231.51775075274784,64.488,108.700756511882,38.25799836685068,26.55911491851576,0.9941834492112244,1.5886313387965978
154,2010-06-04,7.984116570538645,1.80265119955252,13.867651251012044,0.0,315.5994863359857,82.342,101.10304768473692,33.91333737619416,26.159217366301867,0.9927961031782784,2.4116883652658325
155,2010-06-05,9.345803770674005,2.580049320648772,14.277000501573186,0.0,332.8494839952264,84.349,97.81901082798528,28.483554446789903,25.684964374774854,0.9910956204417803,2.500080185472874
156,2010-06-06,10.388795769913868,4.351221204823359,14.732134184807745,11.235094715839349,281.4330910903825,110.451,103.73698252049188,17.919547646927317,25.847050320575278,0.9914583317259148,3.167588326987106
157,2010-06-07,9.664357701383569,6.181368533288434,12.512914352720175,0.0,230.7011200574668,185.598,128.83347787042652,10.16824209975627,25.824754855321565,0.9914146839597592,1.9082374032621088
158,2010-06-08,9.050847934714266,6.734712970985697,11.444593096364189,1.1841559923142668,188.7806761250718,193.917,121.31985670265216,6.876112828806053,25.407135005425665,0.9900333773752078,1.6343068077357337
159,2010-06-09,9.37950244633878,7.045101406344204,10.807633365157884,0.0,219.7287755780804,194.335,114.30093508415166,4.454295180235936,25.03342827477696,0.9887954288555684,1.4229732149543362
160,2010-06-10,9.94561394228448,7.294007031493918,11.090058789394286,0.0,171.85195094201288,217.878,102.75618352183233,3.1657940650285528,24.62582226145033,0.9874387161860706,1.4544443077764224
161,2010-06-11,11.228175879833964,7.281159166418863,13.64863609549441,0.0,295.5997490483928,261.718,92.24204441617496,1.9581357625967697,24.1321906752409,0.985795569178375,1.989909193067087
162,2010-06-12,9.899088707728826,6.639627012270644,12.659013068626084,9.13069740344016,201.14065924562163,226.072,85.42408220988398,0.9475372320349746,24.36289571314284,0.9858284945948294,2.4960980668879973
163,2010-06-13,9.038492491863364,6.829812944426084,11.715136057409246,8.1778521892546,193.41680825017352,193.48,85.6492461228098,0.2566097372636363,25.12933977378032,0.9874895829364574,2.2144950124160427
164,2010-06-14,7.073914196091985,5.032712343594223,10.374911606625576,4.513116390995564,178.10919272914586,208.331,83.44513698520409,0.0207532978143336,25.502395327223255,0.9884054421123442,2.135063830215418
165,2010-06-15,7.48803460346216,6.117427739727456,9.905232083554369,2.30557202518128,119.97309622605032,178.494,76.39257681402128,5.255767674391057e-06,25.55153764931105,0.9884751795450328,1.7076671851017833
166,2010-06-16,8.432656821291385,6.861382980782516,10.48441520272136,5.857892940675294,112.04844286935791,163.959,69.83377500543334,0.0,25.68167329033497,0.9887943995592512,1.8583650095193744
167,2010-06-17,6.004922849193439,4.602033789619714,6.909021582243587,7.916856301690845,139.86353109383884,162.002,67.6389792150117,0.0,26.044380165041854,0.9899329288023084,1.3631379167658106
168,2010-06-18,4.1835228731116585,2.1773589636975106,5.592453341556039,6.565601562858018,118.1073891864894,126.277,69.11537028407092,0.1497513495653259,26.33148258440569,0.9910264569352436,1.4663991983136158
169,2010-06-19,2.513875788999316,-0.2818382095807358,7.160819103117722,9.689316379600523,137.39128269438513,86.898,69.56848961923926,0.9225972661582718,26.512039889574663,0.9918915489273036,2.045964683839704
170,2010-06-20,-0.3275129112838246,-1.82708338248268,1.287909279941888,5.190151474239841,158.9660589809241,66.608,71.5991314672698,1.9313041214566649,26.617608740021524,0.9924989499379098,1.1619858649317396
171,2010-06-21,2.0300441458234766,0.5301737444040769,3.83001493261328,0.949749132348736,165.35669549766249,81.357,69.60378995680539,0.9750697719253884,26.61814687512314,0.9926686902109688,1.1807045650715882
172,2010-06-22,2.348515585941311,1.1425535353003526,4.270590619284992,0.0,193.7978059396136,79.508,63.93070403248616,0.1822994508915157,26.43550568760338,0.9920915632762634,0.9967255172042032
173,2010-06-23,5.558213867484215,-1.3338390259252912,10.99356754944492,0.0,339.69443228703244,71.371,56.46683670153874,0.0469002677055356,25.963837043726844,0.9905320918014392,2.2318338370612265
174,2010-06-24,7.526755365675528,0.5801282719994372,12.76377048969186,0.0,348.00690164616566,79.136,50.49562045099756,0.0,25.25357719471019,0.9881855998044402,2.403058236388284
175,2010-06-25,8.404171288023498,2.025713681103809,14.412477226165713,0.0,334.6656060237593,88.224,46.12172447469422,0.0,24.498295406365934,0.9856903625257126,2.504900776025828
176,2010-06-26,8.764600848526275,2.493492514327114,14.776741332170005,0.0,287.43152015009275,77.439,42.90025268935458,0.0,23.72263879043648,0.9831303670215342,2.528261365316684
177,2010-06-27,9.848282982100704,3.304826128417144,15.43873008475711,0.0,329.88843235723243,77.678,40.44158559479786,0.0,22.929765947971763,0.9805153893182116,2.614393587337976
178,2010-06-28,10.840864653601274,4.875421250083141,15.41309133528408,0.0,324.80486338677434,103.247,38.61347192985016,0.0,22.137951592338588,0.9779017433241608,2.5211138100473502
179,2010-06-29,10.842846493086231,4.243960433855717,15.580594397011373,0.0,291.6746967341431,120.129,37.21754808290476,0.0,21.347557281017657,0.975292391427838,2.6106192010252767
180,2010-06-30,10.140307758207395,5.312337330698214,14.45132377813942,0.0,248.96770755123293,120.395,36.01402409795754,0.0,20.59210268765761,0.9727990620375936,2.2827511777865124
181,2010-07-01,11.434207318471922,5.86593072074047,15.5423238943393,0.0,297.66077312712,117.824,34.96153858354818,0.0,19.863027353197943,0.970390742818582,2.456427988730626
182,2010-07-02,12.71434539124267,7.349936044696395,17.012131805055347,0.0,307.7437916971058,119.301,33.9841245165405,0.0,19.091798392704604,0.9678398502437664,2.5613338571892066
183,2010-07-03,12.92412759240366,7.789988257890715,17.195020391291436,0.0,288.5509994588912,125.02,33.068337574492126,0.0,18.309693108851228,0.9652448487324732,2.5394188276411134
184,2010-07-04,12.801263706618457,6.702958995712883,16.902467897641216,0.0,279.03495337718607,126.275,32.20881228617102,0.0,17.527736429194174,0.9626211335233508,2.6197236622594664
185,2010-07-05,12.206959631650207,9.258948712477904,14.88304914717786,4.603153717383049,206.3117589720112,130.067,31.5103746851233,0.0,17.73824256111541,0.9620123667901088,2.53887695195842
186,2010-07-06,9.876614941833015,6.843159271928665,12.014184099998229,1.1676855227479972,185.46962029057232,130.663,31.07654818156784,0.0,18.220105953762516,0.9622839843643072,1.8881979712622687
187,2010-07-07,9.924648592179151,3.51686332970085,15.08148956521848,0.0,307.53617706093183,113.662,30.385071214001982,0.0,17.78495426875247,0.9606177282843014,2.5463268219221478
188,2010-07-08,12.740189668342884,6.100894114464448,18.458384272550344,0.0,318.55093705328323,105.766,29.669739389294858,0.0,16.992895095866526,0.9579040202559398,2.8451001394906643
189,2010-07-09,14.52221688021402,7.6409765112661265,19.771132225130025,0.0,333.1355665863942,104.54,29.005106440397736,0.0,16.169439346025058,0.954953476031452,2.9582427176716206
190,2010-07-10,14.717543520084003,9.337335015644769,19.68315303249112,1.136755412506687,259.91445234818684,96.074,28.392443818844995,0.0,15.673892585442433,0.9525081837620132,2.821885672433334
191,2010-07-11,13.8375831367876,8.317651744061704,18.40140874241164,11.658743880671208,270.2775533814794,86.953,28.34307564268035,0.0,17.914383083625108,0.9549501047672844,3.550978634815492
192,2010-07-12,13.536431309309943,8.75974630877983,17.435834006985534,12.329587655766655,271.8096197215335,109.022,29.14889466439132,0.0,21.473937088771194,0.9613280183228357,3.289998780216429
193,2010-07-13,13.6199705783006,8.875073246435248,17.008729557570504,0.0,260.6632566997358,116.412,29.592804740258376,0.0,22.39709763907156,0.9630715039324124,2.432620413375348
194,2010-07-14,14.208688947072083,8.979875614867403,17.74466233933168,0.0,254.8292647474939,104.531,28.89894026395443,0.0,21.654591888437224,0.9606204678748468,2.499987504268101
195,2010-07-15,14.683867678801054,10.1013479010396,17.290343211150386,0.0,282.4928446729626,99.386,28.24699104414985,0.0,20.91637892569658,0.958184131169202,2.284024614159909
196,2010-07-16,14.818080668385557,10.248099195402904,18.67346701269157,0.0,285.27809341701635,102.552,27.63095687407426,0.0,20.18251535503527,0.9557612781951914,2.4832703139217664
197,2010-07-17,13.054935878207806,8.653655803640376,17.405829015176252,23.900679139487,188.44075190793345,87.121,28.815740112872515,0.0,22.96557151256218,0.9621423838249838,3.217037412694399
198,2010-07-18,9.006399404339117,5.726980761467258,12.138682701395656,0.0,212.44502635773924,77.75,31.109134112043023,0.0,24.637352598598454,0.9675403584351152,1.822393132417765
199,2010-07-19,10.691064013042464,4.446030224856195,16.943211270453066,0.0,307.31274479518004,80.856,30.268420828289845,0.0,23.973477172106243,0.9653541830870216,2.6168678539888472
200,2010-07-20,12.217285659317463,5.7282786272543404,17.213431286488024,0.0,304.8248721082456,83.363,29.500383946757427,0.0,23.16411355142801,0.962682635007714,2.635837402656322
201,2010-07-21,13.319812283541182,9.408330078366427,16.45445005135197,4.210922304992845,245.7325161196865,82.853,29.02005792815721,0.0,22.89040197658556,0.9616770474079018,2.7436440632673555
202,2010-07-22,13.383301596510004,8.679152288085342,16.811853994636202,4.751551070180227,217.7788935121801,78.633,28.940119952202025,0.0,23.16958654731873,0.9624413435670448,2.976081010190782
203,2010-07-23,9.736391395704723,6.673013772963439,12.155816733433207,24.15831827234376,118.44499254696244,80.382,31.200093141211266,0.0,25.016637435669367,0.9693703908433668,2.2893763109227194
204,2010-07-24,4.284088811399936,3.3793417846433247,5.0084892050609495,10.199428662419066,132.99840434511276,80.393,37.63684221419869,0.1992738557998326,26.276080985262308,0.9766030064076734,0.919975915352823
205,2010-07-25,5.104542625101007,3.8512716047491145,7.862561713095037,0.0,191.13180924591265,60.372,39.6194012079193,0.1656135452781337,26.323427499796832,0.9778924331086046,1.2216411011709192
206,2010-07-26,5.091028276298369,2.724359937168539,7.9641933342318545,10.698309445571288,133.94370540328794,64.562,39.92754739155823,0.0489411844512339,26.32999516161513,0.9789760124310238,1.791630922209175
207,2010-07-27,5.459929847777892,3.3620253228579067,7.83864039599209,3.203304559817637,179.54735965670403,60.974,42.95764255953236,0.0529372121331078,26.45614605372492,0.98057831767837,1.6800017622127847
208,2010-07-28,6.781665197404369,2.5096885491313627,11.818469156067517,1.7703290127670317,194.29807390005703,57.778,41.68009668802881,0.0002295471812338,26.268154187201493,0.9802366325098616,2.166556365117822
209,2010-07-29,5.489471945597313,3.1904799683377707,7.37562896605612,9.054842135483575,107.53518424333517,55.291,41.8691667270968,0.0,26.26585226161361,0.9809509272698218,1.6321731547084488
210,2010-07-30,4.779180771712465,2.2303656849894544,7.68083897550839,4.814121666842788,226.25883824994384,58.896,43.80446580208766,0.0209918962703842,26.47282588894901,0.9825837364695704,1.7726302261522535
211,2010-07-31,7.653687739593632,0.8539676787825776,13.308202326838389,0.0,309.39882974203886,44.066,42.085933234945,0.0029723486797491,26.20262209547348,0.981970421228052,2.2967852583088155
212,2010-08-01,11.51439687923814,4.196016727965015,17.002625567070417,0.2452898099328315,292.34428434449825,40.267,39.575000708151386,0.0,25.49124871767048,0.9796194116227004,2.6439642019616056
213,2010-08-02,9.806067187428305,7.798889832316255,13.042277205221945,24.863169206371104,134.13988057464385,58.517,43.12003649068771,0.0,26.06661978310976,0.982546625134492,2.1897012937535933
214,2010-08-03,6.879639473150978,4.630399329885123,9.56898588276317,4.208438554008595,159.17336031085617,71.729,57.35096372888088,0.0,26.641732634302173,0.9861074031976949,1.886396078018688
215,2010-08-04,7.600917846842898,2.249761229734089,12.213403985947108,4.994121288297936,264.89811913596475,56.435,55.78876931309348,0.0,26.645041609138357,0.9865156453120126,2.708293915464796
216,2010-08-05,3.8657750871139873,2.316881191167061,6.289450450922013,36.1021274358081,77.33623104362607,72.307,64.41267706708801,2.628603718146305,26.89283384798564,0.9896659539302376,1.4834552756478547
217,2010-08-06,2.654817653088794,1.3278064674751349,5.066516609981807,7.083367449280738,141.8306965322052,78.321,103.61897311976928,2.9783908201596034,27.06981847230504,0.9927213452136812,1.3489924499813204
218,2010-08-07,7.244485105103561,2.214976622329941,13.063222258859383,0.0,247.26628229252444,63.761,108.80890482025208,0.2413569492961697,26.824054706872417,0.992478754881396,2.0586259007975616
219,2010-08-08,8.285808204536986,2.889167922115871,13.206689310485944,1.2421759444064433,195.9277475623992,49.515,95.70779960884666,0.0,26.309792505154608,0.9908097338143222,2.2384612273336955
220,2010-08-09,9.94640932518982,4.795883429662663,14.86312002107603,0.0,291.2947155346764,73.337,82.62938023164675,0.0,25.78042943067212,0.989074086108317,2.130002259041439
221,2010-08-10,10.31558107694996,5.713182555071896,13.82909757122753,0.268484989255453,221.1839857903102,66.289,71.17888482659708,0.0,25.194436695982287,0.9871413393697211,1.9528089715076984
222,2010-08-11,10.206842684368596,8.260529903844766,12.062324243252728,19.48457488302668,143.73788747581463,69.347,68.8596963106133,0.0,25.80530478284349,0.988680660298812,1.8005333592108943
223,2010-08-12,7.261339918336165,5.510192891998137,9.194188800092098,18.501959790747893,101.73741058042783,97.848,91.17127980514056,0.0,26.67202897253331,0.9920395334414668,1.5818726012796067
224,2010-08-13,6.10498133948979,4.849199276167074,6.682663263127336,4.837981370559766,114.62993335763169,98.405,107.97365733976544,0.0,26.88201676042348,0.993391958236978,1.0476250275626635
225,2010-08-14,7.02642556889896,4.610418054454206,9.965271330809276,16.224522645201354,138.8711263092368,86.355,107.33417541077137,0.0,26.973772193270943,0.99435569655499,1.8734378532472555
226,2010-08-15,5.055629836177973,2.5647191272694343,8.95353767986398,18.61175577609977,142.69979743890323,106.882,123.76829029762918,0.6131731793908174,27.049374410889715,0.9955448416365564,1.8826619298152285
227,2010-08-16,2.900437643806484,1.2694045318512368,5.260075338271568,5.7626676742494,105.22290209341028,123.407,138.53821379489565,0.9747417773376992,27.062543127054376,0.9961240623541974,1.3286686418177034
228,2010-08-17,7.168904878667767,3.6674042842687262,10.595373385967532,0.6642401410854092,131.3057846738704,100.081,131.3887280057833,0.0600807482160422,26.911783344871164,0.9957773486996796,1.6706591081690347
229,2010-08-18,8.277817640060157,5.584735850071484,11.165208332875547,0.7580966718069447,122.57352841788756,94.969,114.4050082561817,0.0,26.581842342874413,0.9947045371408966,1.5396965168227972
230,2010-08-19,9.967881374570204,6.199571480762712,14.807019860437276,0.0,272.6555187006679,91.377,98.71876066484184,0.0,26.157382344287925,0.99330674114006,1.846148438331617
231,2010-08-20,10.980896584203563,6.498624731920056,14.916711049938945,0.3013198240315147,189.16142389227943,89.821,85.23788882423112,0.0,25.623941778542576,0.9915364850262138,1.899417239701623
232,2010-08-21,12.163469843968045,6.950606779725495,17.63419565628518,0.0,264.2537039575747,68.655,73.90795372734306,0.0,25.037739427864715,0.9895921723847766,2.159867942370334
233,2010-08-22,12.813197856090603,6.579918907788539,18.09755168156638,0.0,267.14526210410736,40.901,64.16120062833001,0.0,24.358539075733063,0.9873513243438956,2.263947686412972
234,2010-08-23,12.044852899358142,7.725739812389172,15.649611743837635,5.481364941642305,159.35586515592908,77.583,57.1955393007868,0.0,24.243205113254984,0.9866023533334192,2.553350724366027
235,2010-08-24,12.129816222730415,8.83100090857772,15.661239718139887,1.2711424135313367,162.83021927150753,78.131,53.61919133947569,0.0,24.324587982625896,0.9865313474083058,1.9483971531850963
236,2010-08-25,11.300543175045132,6.322286686050738,16.560675909753314,0.0,254.3985245658308,86.974,48.88207050734163,0.0,23.886477662491053,0.9850589720447231,2.0180768391143946
237,2010-08-26,13.002298373966802,6.681481721965902,17.782232225173967,0.0,240.5226325748808,78.279,45.80898749673816,0.0,23.251590277558023,0.9829645253621498,2.169768404431696
238,2010-08-27,11.658118769483623,8.574421402529985,14.491792502471675,17.62641060763347,93.50196426709128,79.248,47.357353335065966,0.0,24.37882271522829,0.984900090211762,2.119701053808046
239,2010-08-28,5.927295386132401,2.547869864291247,9.71756897242221,4.656566721648601,141.68317861712458,83.126,56.8077947995296,0.0161879328595012,25.504875168986725,0.9876873344051544,1.8703858419596264
240,2010-08-29,3.2181200785880013,-1.8387078117075115,8.812662908739831,4.468309670224502,236.05673700424896,54.467,56.156170016812304,0.2718837694851885,25.66179552146724,0.988180975985502,1.9842802279394045
241,2010-08-30,1.9426633221848868,0.1355970176540197,3.9254280098110073,11.645352493814034,194.5798009958264,67.923,58.337508690964135,1.4453865255405551,25.939892369629053,0.98924784696747,1.119350309643876
242,2010-08-31,0.484066825049931,-2.273985980601166,3.844601532713397,3.6738794767732257,169.94822318241063,63.254,65.69643515551925,1.8673386930744065,26.180062257178136,0.9902851027057876,1.2820890561233382
243,2010-09-01,2.16135788776879,-3.4016919701840576,8.199838665748315,0.0,267.6056100281037,56.204,63.72888511215172,1.0422898049973128,26.0527337088465,0.9899636216036376,1.4266323189873702
244,2010-09-02,4.503751021398263,-1.4271728451457322,10.521517517324336,0.0,231.06778130817383,55.074,58.52997156258471,0.5199504885438271,25.63426881885453,0.9885962935483298,1.541058436705539
245,2010-09-03,6.506216478155972,2.2077009829019567,10.757935800672778,0.0,212.5419621076658,44.091,53.70162824403823,0.2478648099624515,25.19729214265373,0.9871499855081346,1.40667314019553
246,2010-09-04,6.376540805250304,3.691812199888873,8.136113544634277,0.080328850957356,153.06816594623277,49.622,49.73506794298908,0.0672215900091707,24.846013038291613,0.9859866888100522,1.0189136845086129
247,2010-09-05,6.203880742526188,0.8112442153631461,10.50679712882942,0.0,230.2839875282114,33.458,46.54851839323007,0.0023479157849063,24.483368667574677,0.9847885330740962,1.455822958189671
248,2010-09-06,7.2296976033592,4.043593030746762,9.212201523563486,3.2273746362428644,162.16193055457333,51.89,44.32212317061178,0.0,24.38625494562762,0.98430665009683,1.5363868321830596
249,2010-09-07,7.475310439670038,6.4892958197418205,6.551776234773728,5.916055867570626,74.76128058038285,44.106,43.518697728124046,0.0,24.975572455167253,0.985706680522572,0.3109811182793855
250,2010-09-08,6.504445166150946,4.585760308871517,7.043327117140599,11.051508271887808,91.15539049895372,48.297,45.8072073049625,0.0,25.80989541139167,0.9881689684791374,0.9842120069184124
251,2010-09-09,3.964372516770072,1.6302598185975536,7.858966850532518,3.738111664988797,178.63360905416044,71.712,50.340391016343936,0.0724767363073336,26.20791885043664,0.9896206678580954,1.4125971411069704
252,2010-09-10,3.808825045615426,1.1369580713444585,7.781743581023319,0.1639213788688587,142.22158470777333,68.011,48.85209406682406,0.0602759471786884,26.125143197447372,0.989413245146984,1.1185054022097896
253,2010-09-11,5.62449552405722,-0.143102370048805,11.599300912907347,0.0,222.80398177869048,49.474,46.17816824642669,0.0,25.769338796250107,0.9882442281312476,1.4793160465404174
254,2010-09-12,7.3131878370219,1.5562209948239891,12.83478934052258,12.42775085355616,210.60223277617885,29.793,46.40495935888183,0.0,25.95217081212635,0.988831522363713,2.140168670041529
255,2010-09-13,4.024366635648866,2.9996106435721503,5.119085827093506,4.900671435246891,129.41358816450992,59.224,52.03259515572875,0.1210943840555239,26.34571597692545,0.9903431796645468,0.7965849983265292
256,2010-09-14,5.374007714295462,0.2556433241687455,9.936206370350082,0.0,160.12983030679538,48.921,52.13500685993295,0.0530766995493434,26.26824249314557,0.9902018008908918,1.345983672693529
257,2010-09-15,7.741512990183236,3.845048703229695,12.553141176595954,0.016696856999975,152.0539208114014,48.469,48.34288312012115,0.0,25.879905336412577,0.9889233892095528,1.3329771501442935
258,2010-09-16,7.253754517427125,4.460981743826487,10.800485197269785,0.566953037211975,190.85178893881468,66.465,45.68970126259797,0.0,25.55455735187737,0.9878505345263096,1.2225107753937068
259,2010-09-17,5.838162350926022,4.639483669750318,7.390137640329384,2.413514876654814,77.71153571865726,52.693,44.188125797526034,0.0025518329324052,25.48964260975663,0.987605213926926,0.9323819518405144
260,2010-09-18,3.3133390551641493,2.001140467782802,4.190346757634697,7.273765993333796,70.02095292458998,42.492,43.84282438737552,0.4542603043826937,25.783648325752,0.988562249248442,0.7188496445954987
261,2010-09-19,3.440598608457992,-0.5494004922587631,7.440723681942822,0.0,205.59674810634309,28.292,45.83146327260095,0.452863379901961,25.862759743031905,0.9888982630686294,1.0672452680087074
262,2010-09-20,5.022312931261277,-0.6861866289818112,9.317683141718108,0.0,201.3186875194639,38.032,45.119356484236896,8.804763626246116e-06,25.5569902368214,0.9879085657214512,1.2070795491228372
263,2010-09-21,6.918781280668265,2.494166306003321,10.674847899531771,0.0,213.9643693623028,42.372,43.17491553063428,0.0,25.1923040275047,0.9867022686796568,1.1641866252728523
264,2010-09-22,7.383295475664401,2.1579881437629456,11.481010252717434,0.0,194.87485265068355,43.022,41.51566046136882,0.0,24.820473351302194,0.9854723646498988,1.2561170646678013
265,2010-09-23,6.334862221724323,1.50306932618832,9.705963559346328,0.0,194.85403352555863,48.924,40.224565104169386,0.0,24.454621550895144,0.9842636396099048,1.1167591514052204
266,2010-09-24,4.39854637723658,1.04055242276244,5.969487740856347,20.98486803468057,114.70611161887484,47.772,41.67851229995215,0.2834449887494047,25.507169250026443,0.9869989495928436,1.1070219043806182
267,2010-09-25,-0.3536339321324879,-1.8781639459495847,1.2059700804957068,7.106413186125503,102.98082193534646,26.088,49.64971949509357,1.7496155624782297,26.3717795944704,0.9900006175429764,0.6743000585754363
268,2010-09-26,-0.1038771855975771,-1.2258431796081164,1.9065790745233528,0.622773866980839,126.42871298859912,25.356,52.16024005938744,2.1507255201403748,26.448639263923383,0.9904540062794064,0.5577547783226237
269,2010-09-27,-0.5943392587250887,-1.4623200222920645,1.640539936679652,4.749387939679158,85.43196873220829,51.448,50.65470444663868,2.2060559642984687,26.473840087779624,0.9906912820042312,0.6450483512345988
270,2010-09-28,-0.4413549004200263,-2.5383264444448854,2.6981808918264747,0.0,117.87971190523976,54.04,50.2522450733946,2.2276177545952462,26.4750335834173,0.9908282649427782,0.6643298954627057
271,2010-09-29,1.5836154224507577,-1.635127741233949,6.216233843185044,0.0,167.13264339650755,44.779,48.038987252793305,1.3953342975150855,26.308772274319505,0.9903200111194924,0.816728392956308
272,2010-09-30,1.4296827268218235,-2.999035594420301,5.870234803786363,3.126652568320364,111.01041400092907,46.4,46.355974668093694,0.9248263852197852,26.24428753400176,0.9901518646294282,1.1841553912925142
273,2010-10-01,2.6780799594937443,0.8437613730560158,6.218040550006251,1.2444187985535802,104.98419845943666,41.693,45.633396248325,0.5348365900324659,26.274482164197867,0.990322329143414,0.85782541019034
274,2010-10-02,3.8078357175115496,-0.0567548348214413,9.054319639958498,0.0,130.53742670290072,23.129,44.36811642002922,0.1207870649269883,26.128410289222227,0.9898718017127858,0.9682131287428624
275,2010-10-03,4.622939732188592,2.3696427988113853,7.685838466550178,0.0,122.81889028347582,13.941,42.90265969107796,0.003856968384883,25.880356633046603,0.9890543236745628,0.7330164318135035
276,2010-10-04,5.260890402020872,3.693957153825605,6.511524617689191,2.753111101154133,66.09030734509267,32.556,41.8636651698494,6.942562318852533e-05,25.78174886523511,0.9887342464281844,0.5589774639133047
277,2010-10-05,5.9610006728293525,4.666881771466365,8.461372942327198,6.897977434586331,85.28426320783866,36.192,44.1587638804522,0.0,26.006955329030674,0.9894923037336067,0.8722898456130417
278,2010-10-06,7.039673375241501,3.1454726899068564,11.921253980687723,0.0,174.9847412665372,58.746,45.40141522987734,0.0,26.053213342485268,0.989678668946468,1.0474911878482145
279,2010-10-07,8.380173397229688,3.857983893064028,13.44020191396833,0.0,183.497371034756,64.35,43.4711720137312,0.0,25.730791292904023,0.9886144547190314,1.1038214610363897
280,2010-10-08,8.76470314924072,4.251477542613621,12.494733796233067,0.0,145.8902021462337,39.862,41.64788650706843,0.0,25.403930452192384,0.9875347597691648,1.0170149191459812
281,2010-10-09,6.879023498007268,4.446641155112742,9.26483909449681,0.0,141.61975166307454,39.783,40.176720141194586,0.0,25.13946969478696,0.9866605200384668,0.6942797115030674
282,2010-10-10,4.633014673186342,2.700536368481089,7.35799515134979,0.0,113.91300917031288,19.364,38.97131121296039,0.0,24.93537324529583,0.9859859949433248,0.6308667670859975
283,2010-10-11,4.0011862135771805,1.1109312204562554,6.859053954756935,0.0,145.85906516144556,39.1,37.93308971481257,0.0,24.73502324352637,0.9853239633351808,0.6722186082079815
284,2010-10-12,3.3278548289026992,-0.7116821475762894,8.536606809737048,0.0,148.89567258846418,37.981,36.960845143667605,0.0,24.506182072590708,0.984567577877001,0.8188262397039987
285,2010-10-13,3.024801417377916,-1.9279255697638569,8.996521440457059,0.0,147.71870749869657,48.752,36.04689041710143,0.0,24.247297068582427,0.9837126038660454,0.8632689140785281
286,2010-10-14,2.22838284050124,-1.8053434546975689,8.685895518175759,0.0,148.87360366697862,55.11,35.18657882354116,0.0,23.990443981233625,0.9828654793683328,0.8004403682710278
287,2010-10-15,1.0664447408059614,-3.929419134655989,6.723471882836273,0.0,152.4639595315072,51.286,34.37565833225384,0.0,23.750946434998603,0.9820763370833574,0.7493267098641376
288,2010-10-16,-2.1175149670322413,-4.8726174567316525,0.7846316803207494,3.603920129311253,65.74559121627426,30.85,33.61202290796629,1.665384115123706,23.6039119438663,0.981594750775962,0.57104572199246
289,2010-10-17,-2.4576903618742234,-2.72554798900856,-1.2521768140861649,4.491408555708023,75.41441155163365,21.432,32.889961150017285,5.380730063153313,23.5695538676495,0.9814851167299912,0.3070668444279564
290,2010-10-18,-2.543916016539965,-4.442971586927054,-0.3513437723419949,0.0,98.39871506683662,52.969,32.20494975803604,7.35507880908394,23.525609860494423,0.9813420118007676,0.3848577329860498
291,2010-10-19,-2.078592151440617,-6.503395636432928,3.003122260724928,2.5310984236657754,140.20736531647688,53.099,31.586442126200197,8.423856421285768,23.438276379942234,0.9810446333541796,0.64873839811025
292,2010-10-20,-4.511693156040059,-6.635148208094638,-1.5658741349353322,2.45224428793862,84.76067586783327,42.681,31.00363661641792,10.59168203465995,23.365853658554016,0.98079829100189,0.3957136075369976
293,2010-10-21,-5.691914201329287,-9.451552619955187,0.3828736459879817,0.0,136.29136062451855,57.185,30.413609566765757,11.661789186467722,23.275909455731775,0.9805057751379266,0.4411799415623545
294,2010-10-22,-2.932403776384428,-7.940891793398952,2.040947893585962,0.0,104.62161489572031,37.172,29.852021700534436,11.661789186467722,23.134073775571167,0.9800386223314346,0.5197779753207791
295,2010-10-23,-1.639042309971802,-3.6709008717638105,0.7372230442633269,0.0,71.54450245397697,34.083,29.321568346842824,11.646665754951083,22.999065753710315,0.979590818710264,0.3706274220200352
296,2010-10-24,-1.1754317784323705,-2.5226970478978745,-0.3943217163956733,11.556477715048729,40.5420238989184,40.704,28.868102654978568,17.28458331721523,22.98121970374713,0.9794938204428064,0.358481791769162
297,2010-10-25,-5.733725431393055,-6.393414810760962,-4.073381243787231,10.464668760803695,37.60942222124671,44.357,28.49063440686325,27.83826780649384,23.016022895298043,0.9795755663664968,0.2706900230314394
298,2010-10-26,-7.171373640884386,-10.39564434251172,-3.596336056731716,0.0,115.24601338584468,48.813,28.014598610250047,32.7203289164169,22.98197619714697,0.979464498704132,0.321066189382821
299,2010-10-27,-4.228428105629019,-9.632521833718116,1.1519262239917176,0.0,114.0341657840808,39.991,27.556255442006123,32.720300195919144,22.874310434897563,0.9791100007278932,0.4579602162177303
300,2010-10-28,-0.1549428844278347,-4.193638416828747,4.112164376355021,0.0,94.3690558083138,44.795,27.1466885380842,32.468491594173884,22.786620727841985,0.9787410781881892,0.5167875091419825
301,2010-10-29,-0.085042144007386,-4.87204627380834,5.418939646335976,0.0,117.58167305835424,23.323,26.90871729701992,31.889042824728296,22.760080288844257,0.9784787589870264,0.5694098910190571
302,2010-10-30,0.4169982359822502,-3.3628932319623366,3.776743381774659,0.4828448020698277,93.05874661135816,17.868,26.767600993211037,31.222771743479363,22.80709873607557,0.9783992843182766,0.502624457299136
303,2010-10-31,0.8448234653192915,0.2427562812638689,1.7642985797218902,8.367429582319962,58.7593897169214,9.781,26.947577645062484,32.376668643552165,23.447325516130537,0.9797024027667884,0.2982166209425114
304,2010-11-01,2.208871716329613,0.9517130910467122,5.535284308105164,0.0,52.99036047615345,17.835,28.342884034720456,32.09456201953886,24.18496391884818,0.9813651867693508,0.4250172039046491
305,2010-11-02,1.9061442650757217,0.8989123927185162,4.662531587310112,4.939141747155388,41.702138625355424,27.932,29.26989230553436,29.401221582847665,24.821136830285926,0.9830849382885076,0.4802800019946195
306,2010-11-03,2.02955503601163,-0.0823226576416038,6.998685467458194,0.0,93.50709736694228,44.698,31.28519059615681,26.76035653438412,25.302713902293124,0.9845296547495624,0.5060708196621903
307,2010-11-04,3.0474448403182977,-1.1118764829609264,10.238407731681688,0.0,105.74001612791942,49.296,31.746272181927534,23.952811464180325,25.408485614061025,0.9848861861603504,0.6470025651416076
308,2010-11-05,4.186984236415575,-0.2458822383784978,11.4216914846374,0.0,106.658936925188,47.245,32.89597694351061,19.319425671314857,25.6452005249448,0.9857076617720996,0.6802837682112283
309,2010-11-06,2.706044517557457,-1.91601852833086,9.378973872939628,0.0,107.17597600213064,20.065,34.18367532361344,15.331952697258874,25.78738528540806,0.9862757488350044,0.6165579186243996
310,2010-11-07,0.214000064341216,-1.920272210759664,2.767378703680914,17.645844279252962,44.3883040394913,16.955,34.93093462276804,20.553540970197517,25.91983456925362,0.98693762119398,0.4580158596087227
311,2010-11-08,-4.042866540243834,-5.2507801377483805,-2.772155258995215,6.988975593158676,47.716191895629166,40.445,35.925255966627695,29.755228600281608,26.032669776251595,0.9875190653103164,0.2447167818464276
312,2010-11-09,-4.141140077897735,-5.967946920745332,-2.6475872401287783,1.1429644578424256,66.0541205395651,35.5,34.8545055940911,33.55441248314612,26.006180830672044,0.9874320248726842,0.2511548261951167
313,2010-11-10,-4.1534700692367785,-6.352203378562024,-2.1147027616002125,3.486993777505203,62.27656203335118,43.644,33.85610733699763,35.74428433446031,25.97474593317579,0.9873285350859458,0.3102633826147028
314,2010-11-11,-4.870317753349986,-7.499230293571615,-2.007310137576769,1.2190015652449266,88.49154768323302,33.582,32.924213345267795,37.878583539621005,25.94217516830816,0.9872239103955308,0.3029560571196362
315,2010-11-12,0.551105859907424,-3.29548476238596,4.045430824547042,4.664567100682274,50.11705167091702,37.466,32.35025883022162,39.71697394791749,25.93015296062733,0.9872704852154678,0.4890308109366997
316,2010-11-13,2.1907778573955383,-1.6909507997161213,6.748419257394616,0.0,82.56281178650372,25.804,32.72930574122146,39.4296439482905,25.946899048343923,0.9875023853519888,0.4819747247157797
317,2010-11-14,2.519121786128252,-0.7028260469179167,5.326551526851518,0.0,61.39023402663176,17.288,33.2722876312927,36.67455268985538,25.978601647263044,0.987749655116274,0.4027723070944808
318,2010-11-15,3.329761548647598,1.521582606198948,4.631728489979204,18.97856239746284,39.61446713620912,39.565,39.50769932569946,29.389342722943944,26.660377881750478,0.9911923175688436,0.393088190251944
319,2010-11-16,-1.033678205819228,-2.6651546859148314,-0.1831531996368842,19.01652175703597,23.35760040788704,35.255,62.71496368297895,33.453774149106714,26.97569136521928,0.9935535909055137,0.246982005440987
320,2010-11-17,-2.2791929605097754,-4.880029832364683,-0.1967029507567392,0.0,74.22616775026638,38.546,58.79086723956658,42.17737138113124,26.938214311666695,0.993460262573878,0.2743783519349379
321,2010-11-18,-2.9922081360533266,-5.121307617849249,-1.891569769612492,5.235419513876304,43.504796610143686,45.57,51.92401166233705,44.77533247958568,26.889736556699443,0.9933018465960642,0.2715072555792463
322,2010-11-19,-5.7336123482030565,-9.32193679372178,-3.686285620429686,2.9416680793607504,69.0132715031231,41.67,46.60479087930181,48.59697644208947,26.87000984657374,0.9932389274223108,0.2868961710202558
323,2010-11-20,-6.89707302802269,-10.539818994075356,-4.052252641343529,0.4204558850419522,55.47232327859763,32.565,42.83820347995635,50.08269477464068,26.83687763880983,0.9931307402494446,0.2283888571185414
324,2010-11-21,-3.2885348732715114,-4.795160830824862,-2.067004575776948,6.134839108858664,37.21616481784494,15.62,40.47921931119052,53.35853978484445,26.801643824831054,0.9930151113142902,0.2371513505988268
325,2010-11-22,-3.41789954268875,-4.914759769494383,-2.0729795069186463,6.421747528239303,48.791439927058725,39.571,38.87369212347821,59.50198651601145,26.78569053022592,0.9929641797351562,0.2341877833053474
326,2010-11-23,-6.750787849617518,-9.00356831565356,-5.325930551341278,0.1172107465602316,61.70888608214381,30.525,37.588706794943725,62.57825399709458,26.76111625733812,0.9928843381125688,0.1680744712300203
327,2010-11-24,-8.654940851373324,-10.684196307415789,-7.469233249594271,0.0,66.19105257174182,41.618,36.42700065839415,62.64141403782512,26.72418039637497,0.9927628521725942,0.1153265514893785
328,2010-11-25,-11.40768690499213,-13.810646729225924,-8.584855583087213,2.096679790402138,66.4646191708691,47.558,35.34187919059519,63.63837369849898,26.702530184229825,0.992691877640773,0.1400128685087708
329,2010-11-26,-12.037305684441572,-14.64050419885468,-10.765886853582453,3.0173593459333907,38.49923590161184,45.209,34.32698281607879,66.10445030120889,26.69545677201309,0.9926692136734516,0.1078158132777137
330,2010-11-27,-14.094732016386388,-19.91994585739175,-10.117971133749862,0.1817626757270114,53.755724168624845,45.48,33.37660803714404,67.58720587045639,26.68635453146223,0.9926394439955448,0.0971063647634686
331,2010-11-28,-8.388485531766012,-10.431443324636312,-6.497510598413216,2.920058873646376,38.45322012870537,22.579,32.485540108378736,69.10718669395231,26.673758264388063,0.99259817986893,0.1711892083130098
332,2010-11-29,-11.107267518186353,-16.88087807438272,-7.921635051103379,0.0,56.95245101362353,48.625,31.64900992459232,70.44337156856146,26.65382647058985,0.9925330731172024,0.1491130613065776
333,2010-11-30,-13.20519072865262,-17.93505838028123,-8.646257487983126,0.0042526316906142,40.90243056866042,53.015,30.862654813420107,70.45574497829698,26.621855674015283,0.992427518253989,0.0955672590413327
334,2010-12-01,-6.3237748396641535,-8.558908204833788,-4.566601454688597,7.183261592732529,28.11187434607852,48.202,30.12248286943508,74.09645383366666,26.600433448218087,0.9923572022462676,0.2011472341647962
335,2010-12-02,-9.017121891915783,-12.055290704956764,-7.60151142796298,3.4675693724189456,48.67474192409173,49.705,29.424840501301347,79.19146765549611,26.58735904211015,0.9923149099156175,0.1644432643429753
336,2010-12-03,-12.710264293901927,-15.024052448137702,-10.174107291987118,0.0,66.40400074913863,51.636,28.76638289479514,80.77890988508751,26.5732949705707,0.9922688274042832,0.0808481147376631
337,2010-12-04,-14.59847141502597,-17.620957778601575,-11.239774780853734,0.0,70.08865737583793,32.039,28.14404712274765,80.77890988508751,26.55513119176008,0.9922086495602844,0.0525886248279553
338,2010-12-05,-8.976326322904816,-15.214819876307294,-5.143356494843423,1.6582022473326044,36.10795444707033,21.784,27.555027658437925,81.56926613443711,26.532655881969344,0.9921343578936288,0.2213045771688662
339,2010-12-06,-1.769058546749422,-5.656421143665332,0.5107860958293029,3.958346991215211,26.14450813035284,52.252,26.996754071959256,84.2305874403983,26.504503986323,0.9920425264252968,0.3362558961971005
340,2010-12-07,0.6972548648946114,-0.6507081446831923,1.5021821109045574,1.64147093039676,39.72411566511386,51.577,26.55000561026584,86.03760095729837,26.504091609184847,0.9920726300815728,0.1735812557363897
341,2010-12-08,1.7901268172439968,0.6846041673194764,3.038033825548818,2.759404069660924,37.49384142115504,29.349,27.392410628137466,84.97407605922743,26.58106021380852,0.9924689458481816,0.2171752699046973
342,2010-12-09,-5.4388737951321176,-10.07905691856578,0.5977318484972699,3.722751938439124,48.94144019911924,35.863,28.81897651410524,85.70112021635632,26.627316319266427,0.9927347737262971,0.3350045492470006
343,2010-12-10,-9.391137577376764,-10.299732210924894,-7.795450324676509,6.839556253523016,33.425715009290656,37.078,28.26184796358127,90.87428650038667,26.60960550400936,0.9926774307292222,0.1120331440087902
344,2010-12-11,-4.730525163374484,-8.017818222497937,-1.7889710563995225,1.765901976271851,36.81345392342092,32.375,27.62509198533901,95.016051756352,26.58551439519189,0.9925994306587111,0.2359380767918772
345,2010-12-12,-7.030497805426696,-10.171373731829783,-2.990836498551205,0.5989196177166508,48.23518618173299,15.478,27.023439330182654,96.13168279749785,26.53955592622101,0.9924500369230412,0.1938468941857396
346,2010-12-13,-12.343925928868757,-16.153626695992934,-9.513818373629697,0.0799601456635388,47.60772628294036,45.676,26.45415937967738,96.46261831669514,26.50344301704656,0.9923318742698924,0.0917015333469682
347,2010-12-14,-15.66193189072381,-16.46211727665939,-13.3968267408473,0.051919639945417,51.17979846833399,33.197,25.91475054035969,96.53141766076332,26.48831124764902,0.9922819147415572,0.0249861502883837
348,2010-12-15,-16.914073126513276,-17.320157563283352,-14.933756719670376,0.0,53.22694079278933,40.917,25.402920430047637,96.5565007796144,26.483834323744748,0.9922668809050564,0.0102012268717861
349,2010-12-16,-18.17227892963905,-19.36579625282655,-14.306190595046894,0.1204562645529437,66.51859225962396,31.695,24.916567823404648,96.62320515212754,26.48217504530872,0.9922611451018408,0.0031230728012944
350,2010-12-17,-14.153221942385208,-16.717459124470494,-10.905580934911962,2.2652574344784,34.66935594318096,39.292,24.45376619638661,97.8186365795365,26.480072653557013,0.9922542551574458,0.0740122109471326
351,2010-12-18,-18.317163762649763,-20.47011616144766,-14.379668698013388,0.0,57.226993415769314,31.985,24.012748724295776,98.8765722705041,26.477803336527398,0.9922468139092732,0.0073991071416462
352,2010-12-19,-11.405496593783544,-19.826106955224883,-7.039928009947992,0.0,38.60998469557375,16.394,23.591894601712905,98.8765722705041,26.458824932326344,0.9921841673559694,0.1458117033821709
353,2010-12-20,-4.730802411864516,-8.625834955515549,-1.1042726035930266,0.0,60.25772073598458,48.273,23.189716564829457,98.8765722705041,26.404312005334457,0.99200444488159,0.2204627889689819
354,2010-12-21,-4.081163348210218,-8.757992780451865,-2.4001903250040257,0.0,35.79139135652257,46.134,22.804849507782965,98.8765722705041,26.3375696058907,0.9917842911439578,0.2124749615632775
355,2010-12-22,-0.0411745323416947,-1.7878929736018871,1.125611397954719,3.3043988510713715,29.8369126872221,22.371,22.45037655621235,100.42319293005748,26.287338848749556,0.9916205495430556,0.1842798775887445
356,2010-12-23,0.5019812029527156,-0.0725543042242782,1.5980073519099425,8.63260197374613,25.04945634301435,23.443,22.50150927026391,104.91660735138724,26.313895270501565,0.991745677401228,0.1729765247179907
357,2010-12-24,-1.3621265896698005,-4.050667106547384,-0.0830147811229878,6.548987741077882,33.442099544087704,22.128,23.324109833511503,110.88162678594476,26.34859308716031,0.9919018220276006,0.2644093479760185
358,2010-12-25,-7.841904885582363,-10.240725287621338,-5.534030823211164,3.0192612768609126,33.23630105249062,8.251,22.94709450330657,115.44361136797988,26.331881667652517,0.9918477121940668,0.1751295134273104
359,2010-12-26,-13.78554389339554,-18.0240779117363,-11.839965393363272,0.5413986339125916,44.13456535136377,29.567,22.537825164382564,117.1079308262584,26.32085547020868,0.991811788237367,0.0734256241120742
360,2010-12-27,-16.211849906912555,-20.37690721289369,-11.892915374626028,0.0,55.15397367943495,6.59,22.14711078313374,117.35840896146928,26.311953420966216,0.991782520191284,0.0314924311550382
361,2010-12-28,-7.291705480914031,-12.526231163386822,-3.9801386373392647,3.148260775157933,39.745150140770775,10.893,21.773581188007025,118.89319730269304,26.29807894817857,0.9917375787723448,0.2512408182661825
362,2010-12-29,-3.951239624336943,-6.7808559287941055,-1.2846478954674374,0.0,58.54684082942812,19.546,21.415979189541225,120.31481598226064,26.26020482034949,0.9916137149835964,0.2071891833090963
363,2010-12-30,-6.616796905226697,-9.534149141017426,-1.9526934524040047,0.0,55.65357613702086,19.465,21.07315092594103,120.31481598226064,26.20046648821397,0.9914168756606606,0.1913962483181907
364,2010-12-31,-7.932567970568439,-11.155764629163356,-2.925151322099984,0.0,69.00577290088434,16.189,20.74403705570094,120.31481598226064,26.143642685915776,0.9912297479601164,0.1761937162405181


==> expres/river_texdata/6_6233250_2010.csv <==
t,time,tavg,tmin,tmax,prec,rad,Qobs,QsimGlobal,snowpackGlobal,SWC005Global,SMGlobal,ETGlobal
0,2010-01-01,-8.888521595288877,-12.57768814174634,-6.997518001498007,0.0,10.073214941448615,23.6,25.84655238229701,16.700412737624404,27.90784315656701,0.976809857185328,0.0587032355643424
1,2010-01-02,-8.121036653751812,-10.54612706141076,-5.377927015118239,0.0,21.314936704058223,24.37,25.208828640559428,16.700412737624404,27.894989863368096,0.976750194244307,0.0599028743456668
2,2010-01-03,-12.669182388151215,-15.654512371291922,-8.321638260664729,0.0,18.40138757611068,25.03,24.608725621500344,16.700412737624404,27.88365659282417,0.9766976445409984,0.0377038276446344
3,2010-01-04,-4.341337931563373,-12.199099964994682,-1.977764392295616,0.8562756100609171,14.621868419540352,21.75,24.0432722047465,16.98388111765139,27.876206105418497,0.9766630925125054,0.1650944160834081
4,2010-01-05,-4.709718420232272,-7.085087336483458,-2.355146427392144,5.982158008635438,5.049993604656981,32.19,23.509744772962,20.331487229850957,27.87321539636433,0.9766491801629924,0.1178700841772572
5,2010-01-06,-6.024404965247284,-6.995936242868979,-4.255909426360014,1.198315354684761,20.43655153230231,33.08,23.0056462509636,23.73440465708317,27.87299395376138,0.9766481150773096,0.082701758616907
6,2010-01-07,-8.834542855506095,-11.627222512834908,-6.422878577527141,0.0,8.597701404751199,22.66,22.52868694204769,24.26797007499155,27.871672855742787,0.9766419739599356,0.0816402371609505
7,2010-01-08,-13.053356565965515,-15.894707878618936,-7.663515034721565,0.0,15.766796297778663,25.4,22.07676700553363,24.2679999557067,27.867381624891543,0.976622094314918,0.0487463364563283
8,2010-01-09,-7.662558466486452,-14.229485364203144,-4.565304919340593,0.0,20.312181327354303,24.08,21.64796043324058,24.2679999557067,27.85645028622845,0.9765714065672788,0.103608244021204
9,2010-01-10,-2.15864266270885,-4.76597459966061,-0.651282615151196,0.0,18.326172022356307,22.36,21.240500395105872,24.2679999557067,27.83660228296449,0.9764792638718696,0.0974426671866812
10,2010-01-11,-2.713258223461238,-3.816144101300418,-1.1424781838146283,0.0,18.234465080603368,23.26,20.85276583553377,24.2679999557067,27.81668970767165,0.9763868368239004,0.0757897973860597
11,2010-01-12,-3.86663591752772,-7.379202147521924,-1.5561900255343597,0.0,16.37583727278553,23.92,20.48326921243218,24.2679999557067,27.795948929047416,0.97629062811016,0.1022503587474518
12,2010-01-13,-1.6690082928473626,-3.54274239093267,-0.3672667646725847,0.0,18.78413653453746,23.63,20.130645280345192,24.2679999557067,27.77332681830087,0.976185705877543,0.0911440647071258
13,2010-01-14,-1.3301826665309109,-2.365744146122484,0.2109915268467054,0.0,9.450577041945763,23.45,19.793640827701044,24.2679999557067,27.752567442347807,0.9760893702099526,0.0863233596880786
14,2010-01-15,-3.2500836215006355,-6.531505113748099,-0.718464570561744,0.0,16.601148247565714,23.1,19.471105286045987,24.2679999557067,27.728991823757223,0.975979907853536,0.1158526680451072
15,2010-01-16,-2.017422642806733,-2.7424004513191407,-1.2793122253411005,0.0,13.096184298192757,23.56,19.161982136290977,24.2679999557067,27.70766605208249,0.9758809927814608,0.0647939209504393
16,2010-01-17,-2.164364707258635,-3.660793747620253,-1.3048910205400377,1.4961291708532614,5.587561548948755,23.78,18.865301043523434,24.8691859397563,27.69964727282869,0.9758438059697168,0.1233718257078497
17,2010-01-18,-1.7298998738822735,-2.706734573953729,-0.8968236676618863,1.594959360033872,13.505120733898124,23.23,18.580170657886267,26.296361704930654,27.69936085382719,0.9758424307778282,0.1135185135830322
18,2010-01-19,-1.1421980481775904,-2.327623068550217,-0.4532947963404191,1.6053754488226746,8.771417209878873,23.39,18.30577202445259,27.77713863776736,27.69907931830165,0.975841076943027,0.1222801466325054
19,2010-01-20,-2.9439522276913115,-4.432204565613096,-0.2128227321827527,1.6489059977744414,17.032751359337123,22.96,18.04135254997399,29.26323655766772,27.698725926565093,0.975839377391176,0.1674741561444506
20,2010-01-21,-2.3749026561519817,-4.26170712905776,-1.2940527182373671,0.0,25.914153526573408,23.06,17.786220478894695,29.968022992834666,27.695201337206512,0.9758229780722188,0.1328318676170972
21,2010-01-22,-2.2110311890659946,-3.2425752411676307,-1.2911201926754372,0.0,15.615547716525928,23.04,17.53973983514281,29.968022992834666,27.682672628718905,0.975764833479948,0.0927232251342176
22,2010-01-23,-6.15413253761068,-9.484218539132746,-2.3756280281645554,0.0,27.8608855627543,22.52,17.30132578996789,29.968022992834666,27.660971280031237,0.9756641014289414,0.1227286989422297
23,2010-01-24,-6.582301246627173,-8.462973277694385,-4.108446267128271,0.0,19.90649400147526,22.29,17.070440419523198,29.968022992834666,27.63583752950473,0.9755474236254444,0.0947921875237496
24,2010-01-25,-9.377544715955311,-11.926093869404362,-3.831263801788672,0.0,41.30784996357343,21.53,16.846588819020884,29.968022992834666,27.61319593431743,0.9754422301300482,0.0988465461230293
25,2010-01-26,-11.47708328331443,-16.647399649657572,-5.411504565892288,0.0,39.09220745297535,22.0,16.629315543144617,29.968022992834666,27.59105103040558,0.9753392946021244,0.0903164632330403
26,2010-01-27,-4.661027946989149,-8.799281046042083,-2.576912956916835,8.145340686571991,11.185490904761483,23.05,16.418201345011877,33.96134914123038,27.5799895955152,0.9752878409463224,0.2093241598312465
27,2010-01-28,-2.9221767522198228,-4.686515481349686,0.2618535803482731,0.0,27.76758026013133,23.18,16.2128601883588,37.77737926647534,27.57332872508835,0.9752568537755804,0.1849385380928836
28,2010-01-29,-9.69848284824582,-14.21792415121703,-3.419186825063336,0.0407647588760875,20.492194305967065,22.68,16.012936509793672,37.78931391713077,27.551696378719168,0.9751563649217712,0.1272504248444301
29,2010-01-30,-12.802244416441868,-14.973758543161264,-8.36305558886964,0.1111199735764342,33.36432356307967,22.77,15.8181027099503,37.84602613147253,27.533046942078183,0.9750696161717366,0.0661809423662859
30,2010-01-31,-10.565356068048931,-19.98585957970837,-4.158589822017184,1.5274315053283014,17.916264166421605,21.6,15.628056854185006,38.482552377136784,27.52671315721673,0.9750400449431672,0.2047783187453379
31,2010-02-01,-2.0405944226748827,-5.164714189414121,0.362630205475921,2.153171567073333,11.34467131754911,21.93,15.442520565116425,40.0959948151337,27.5248676092174,0.9750317690108584,0.2624341937127923
32,2010-02-02,-4.080827931260804,-7.984083349188361,-1.1798862726979376,11.50759002683524,15.22403138137252,15.86,15.261237090819726,46.86838230896311,27.521674570259496,0.9750176360003184,0.261314070350672
33,2010-02-03,-1.6398905151583505,-2.3901390904663464,-0.6417697204238159,2.890397554393954,10.97535047314432,9.73,15.083969533868444,53.68077830899346,27.51937099815502,0.9750074323216136,0.1588766331963339
34,2010-02-04,-4.054777596123293,-8.181263608737915,0.0560932118419654,0.0,16.583973145076683,21.66,14.910499227679146,54.980906578532405,27.50759709509276,0.974953301454523,0.2507064890207732
35,2010-02-05,-2.145023931128711,-9.329679945722882,0.6217143141923082,0.0,46.693986651365336,21.74,14.740624247767952,54.980906578532405,27.46234018324633,0.9747437561286104,0.2626223390829779
36,2010-02-06,-2.7444956542338814,-3.9124262455256975,-1.199905265320281,0.0,34.60492471300832,20.89,14.574158046581578,54.980906578532405,27.41549480830861,0.9745265151025924,0.1367342723570027
37,2010-02-07,-5.752208415448107,-6.305397122875246,-3.735441398680229,0.0,31.387978904994267,20.74,14.410928201529138,54.980906578532405,27.38661461557436,0.974392461392791,0.1091027199300045
38,2010-02-08,-6.92925507608276,-8.567396826908512,-5.605644917805286,0.0,23.28025367396725,19.92,14.25077526672157,54.980906578532405,27.36123048559969,0.9742745567292108,0.107746596812557
39,2010-02-09,-5.062104806986606,-6.067350755453358,-4.582065132564721,0.0,3.970236104747026,21.12,14.093551719730147,54.980906578532405,27.33784715898745,0.97416591482242,0.0917235362647519
40,2010-02-10,-4.077617985848581,-5.164605790225815,-2.213244622517333,0.0,33.22290853218997,18.86,13.939120995411848,54.980906578532405,27.31048384604136,0.974038884398946,0.1432035724257232
41,2010-02-11,-4.531516178115877,-6.134625508145152,-3.1135536441505627,0.0,38.15302606234144,20.15,13.787356599521978,54.980906578532405,27.27697977256914,0.9738832543404816,0.1430843507158752
42,2010-02-12,-5.800190866160331,-9.807562230196549,-3.575588517081852,6.02628415708778,30.187827593037053,20.19,13.638141295449794,57.85341162301928,27.25836992845304,0.9737970462566568,0.2761807789823886
43,2010-02-13,-4.641485016192015,-5.639410094213439,-3.3983841336654503,0.6916871610055965,29.34582300525513,21.07,13.491366357975698,60.90942080041505,27.25390525411659,0.9737767380438176,0.1762241387232093
44,2010-02-14,-3.903847550801281,-5.230780146624564,-2.361242841829976,0.0,34.0703120429406,12.82,13.34693088846292,61.18985721776198,27.238675075813884,0.9737059006026012,0.182077677285617
45,2010-02-15,-3.744975645015233,-4.713107641193882,-2.4987709736748305,0.4633664549976017,32.30182122337193,11.01,13.20474118636782,61.31086117234892,27.21818185419032,0.9736110342397338,0.1807443822666673
46,2010-02-16,-2.5644723700874663,-3.646371551454908,-1.11362027225784,1.3964077894931135,34.94599680422925,21.41,13.0647101723831,62.05277460943464,27.20739129833913,0.9735622794638416,0.237605906485486
47,2010-02-17,-2.776828647848765,-4.517075687883343,-0.9504973169544728,0.0,23.70534490199856,21.21,12.926756858922689,62.60866034883545,27.19101639627737,0.9734878585730228,0.2391238137698552
48,2010-02-18,-2.281492847135841,-2.6103813891517107,-1.220825851077127,6.179291384084233,20.73882330680552,20.16,12.7908058640171,65.60574068670918,27.17314713042367,0.9734057963973932,0.1947946903289228
49,2010-02-19,-1.2135716286121996,-2.4514918458969417,0.0751852079704369,15.418029318055892,30.89260568019824,20.9,12.788796641441175,75.91409756708411,27.19125029245167,0.9735525189348018,0.2866973426807322
50,2010-02-20,-0.4369711519027733,-1.897940451786948,0.9613617178020604,5.838972072710757,24.25447258511727,12.24,13.349730659557745,84.98067006055786,27.23347528487913,0.9738919102404894,0.3219568782692016
51,2010-02-21,-6.583885468939334,-10.459952627904029,-0.5166448705640818,0.2897139076899527,45.111904345826375,14.23,13.73010492735926,87.0693793681182,27.246612300503056,0.9740318291085674,0.3496300448835809
52,2010-02-22,-6.9912869354309946,-12.473086728358965,-3.050960694143248,3.538274314786662,36.3279685369165,19.84,13.522301520476042,88.72246253557725,27.22871315831185,0.9739500738206964,0.3821772435041665
53,2010-02-23,-3.708976832240781,-4.837052400080968,-2.1043447085338527,0.4300158560950239,43.28819123538966,20.57,13.332340674336706,90.38966019300445,27.21994141165331,0.9739098915170992,0.2499587498054117
54,2010-02-24,-5.211743082946735,-8.154753549226914,-2.173569255842806,1.5809405147566242,69.46088530204058,21.04,13.14875657123249,91.15110700372291,27.20638441637798,0.9738474949328222,0.3598626113931029
55,2010-02-25,-0.7102177139877504,-4.202499888954566,0.1530130286795441,2.3397329138817144,20.40862827216844,20.45,13.00308440834908,92.65194596248143,27.2025902410982,0.9738493640847716,0.4378401140863412
56,2010-02-26,1.8311847340884544,0.3043777793339032,4.517921351356296,1.9991656917736025,39.385672131133816,21.32,13.247971771166926,92.64078534068652,27.275443241108007,0.9743965058886112,0.5079747122390429
57,2010-02-27,1.2958562457827716,0.4966154337611373,2.8865518435346016,1.2419631091087764,29.666617123189084,22.28,14.780017232328175,91.06858731032062,27.385299020790377,0.9752468409204867,0.3795637539537583
58,2010-02-28,2.4812361388246043,0.9121460548149743,5.498077218749819,3.007885607341189,41.45470631936272,24.02,16.724793474825095,88.27378559213307,27.526115178759596,0.9765516808944412,0.5728595755501915
59,2010-03-01,-0.0001774261594753,-1.451353300753759,2.63600591921723,2.616781602856675,13.251186450550168,27.58,19.834277568427257,86.10854986076286,27.639840099058087,0.9777775698290676,0.4923050644640668
60,2010-03-02,-3.024521430157469,-6.038873200513165,1.1710247304583827,0.0,96.3040468555306,27.39,20.67659551939738,86.04678126221954,27.639283858774505,0.9779549796619772,0.4389429249784105
61,2010-03-03,-2.452877930044141,-6.072454580570408,1.9552617395791,0.0,102.53213621499052,28.24,20.232020296106985,86.04267277297186,27.55779921971453,0.9775773701189246,0.4171048619953575
62,2010-03-04,-6.557047341625553,-10.729868362325549,-2.3230543073287846,0.0,97.1438477048074,27.07,19.677629444923763,86.03820702378958,27.471678584880284,0.9771784904693738,0.3172653635432783
63,2010-03-05,-8.077289909646174,-13.709184985661697,-1.2145907211335318,0.0,128.19740254535563,25.68,19.153693775191325,86.03820702378958,27.394534503378967,0.9768201938730638,0.3424915776355073
64,2010-03-06,-5.684420110538601,-12.993884071279304,1.4191487793405777,0.0,133.15680289522848,25.07,18.661917387944538,86.03820702378958,27.29996797557632,0.9763810378500848,0.4684691076165774
65,2010-03-07,-3.512261443716038,-9.66542268383508,1.9237866908402208,0.0,92.44693980777468,24.79,18.19974540317823,86.03820702378958,27.18591555950809,0.975851303853524,0.5068185682916027
66,2010-03-08,-2.770220577707968,-9.084889380921624,3.419337159680546,0.0,123.4969953215068,24.46,17.764835593825257,86.03820702378958,27.06067978803674,0.9752697939351014,0.5640527010838355
67,2010-03-09,-1.5097606943034168,-5.60111744980917,4.159522466017867,0.0,103.16569806264576,23.33,17.35504050027069,86.03820702378958,26.92987038196574,0.9746627474469324,0.551954861032127
68,2010-03-10,-2.9684558235153937,-5.7561272224815525,-0.592835687797072,0.0,96.07397233502226,23.42,16.96839097624604,86.03820702378958,26.821787086039684,0.9741616957268332,0.3645690034426767
69,2010-03-11,-1.194098447030629,-3.4864947858605664,0.6977506576978987,0.0,40.10271615002912,23.38,16.60319740766906,86.03723690999391,26.73423511759752,0.9737559171075476,0.3823239296212375
70,2010-03-12,0.3259097187594755,-0.9094410712871897,2.2278551913971127,1.0855720031129517,57.49094261403658,23.11,16.49975119949674,85.59247993597589,26.72556888794072,0.9737403900915532,0.4585311549969709
71,2010-03-13,-1.5762277687730974,-8.059981841246573,4.402438853728873,0.0,108.68843594378424,23.04,16.89640114274985,85.02739600833866,26.706685814419327,0.9736851895845386,0.7012889021806702
72,2010-03-14,-1.423542284354444,-3.865038094437912,3.0820093918045446,0.3867462380010151,104.9053514305873,17.58,16.67231729120915,84.93076663396965,26.600272891878294,0.973195800704298,0.5853258084395583
73,2010-03-15,-2.315677847893951,-8.009006648423366,3.2858971781951984,0.0,131.50236668050675,11.93,16.38621352922055,84.92582990141966,26.49528470010976,0.9727121412531012,0.6483237266993781
74,2010-03-16,-2.614206362881242,-9.465626400171251,4.078538947206632,0.0,140.93920274966163,21.68,16.052088827160897,84.9255759921665,26.343895666284077,0.9720095885102454,0.6846504553916559
75,2010-03-17,1.6901786671915413,-4.379293386251757,4.031198792535024,0.0,61.391088610431225,22.62,15.913732799286803,83.95239999910243,26.277486082913285,0.9716516990474888,0.7085342700055975
76,2010-03-18,4.078598357275635,-0.4369968093862008,7.656592384557237,0.0,57.26793214755725,24.61,17.027015238671122,80.48405789999859,26.429975700130477,0.9722288812612772,0.7958511052993429
77,2010-03-19,4.855150649441086,1.7439098427901842,7.104509287224835,0.4289478922862327,37.52904236361228,28.94,19.66103411529836,74.5669756063223,26.76089563579555,0.9737907438677053,0.780411585824816
78,2010-03-20,4.40361728403795,1.5034234882324895,7.550574448914508,4.490770815920423,84.64159652246991,35.09,24.86295720198088,64.69510322065793,27.31433691501601,0.9773281998590776,1.0658849036731124
79,2010-03-21,4.2970750774568565,3.0530768332646576,6.41608572909955,0.0,70.31193374715741,45.75,33.12397443261348,55.643273646946376,27.614528867617405,0.9801203439087708,0.6062534718080719
80,2010-03-22,0.7705079580015386,-3.6219599766967687,4.9217733223571045,0.0,107.03075444965442,60.35,35.97878581270056,52.393552105547386,27.548810215468727,0.9802873962517322,0.7419533915091989
81,2010-03-23,4.257633987856167,0.9739740402518802,6.762467731895876,1.987166336608016,69.74587076404435,66.08,37.29867421636612,47.607053907601305,27.58741138552983,0.9811263696026196,1.038832762169642
82,2010-03-24,4.537340037553405,1.3016957567635945,9.595174204085556,0.0,91.03572319166042,66.17,43.18736856385152,40.73203831321962,27.6556350964886,0.982382701536509,0.96910161023549
83,2010-03-25,5.58754762967702,0.512336514799433,12.34569632008656,0.0,131.57478772867387,72.07,48.45492875501904,34.39901144200256,27.571326363930044,0.9827106049423084,1.1523093946484622
84,2010-03-26,8.011267869261122,-0.2443722610649683,16.43558557364877,0.577856363614346,121.31469342692978,74.85,58.0307480590763,24.486539801083037,27.54569694322212,0.983530823914764,1.6586070268875202
85,2010-03-27,5.469880518228331,3.0568761216901805,9.56407095839849,21.785239825138664,46.796244735434406,75.44,87.0557717987267,11.01603277125592,27.813720451394165,0.9872910003515692,1.2924258408341878
86,2010-03-28,5.083469606885715,2.7606291481935545,7.473288162014488,3.006179911469709,79.78423743703915,93.64,148.25181668125862,2.6774415566727785,27.936821411126417,0.9899111322838532,1.0804036713418457
87,2010-03-29,4.554930141084389,2.4036102942492947,6.690234276564065,0.899644945573699,81.83835060650239,114.7,154.0498772568492,0.8941949972178884,27.90336253511332,0.9900133022819656,0.8843024880940321
88,2010-03-30,3.176223260830763,-2.8642464336910347,9.220532308079436,0.0,136.06692255137276,114.0,136.9087398641551,0.4737772195766912,27.7470694688353,0.9893322629304268,1.1561002112613767
89,2010-03-31,5.75248168676749,3.3899661686692286,8.238705037569163,3.5572308951073626,82.22072307575287,106.2,119.48011385321314,0.1090825994997131,27.64349323970238,0.9889189269249948,1.1823371476710125
90,2010-04-01,4.573441055841222,2.188822676869337,9.739299763575628,0.1734085263073414,110.57064021748688,87.3,107.84170893537237,0.0010470619699055,27.584570280205067,0.988698661674597,1.0717792670404234
91,2010-04-02,3.8813800400823593,0.5668911293244778,8.753517015798126,0.0,148.2641715882442,74.47,93.5932194257022,0.0,27.37501484338727,0.9877263545184698,1.0065669582412984
92,2010-04-03,2.9817965947729843,-2.9671292650771224,10.067136920555074,0.0,179.2757072843441,78.79,80.84452148871915,0.0,27.11748931485347,0.9865310172471894,1.2193582131003493
93,2010-04-04,2.079401909514768,-1.2979903687429428,4.789622669178325,1.9836208171195828,125.95657112214256,77.62,70.95923884207065,0.0922843469939282,26.96617814855593,0.985809949848734,1.0450533526830916
94,2010-04-05,4.017557156232941,1.0353883907377328,7.373794841576623,0.1431741088394465,65.89617914310743,65.71,63.47671928656243,0.055595566673384,26.887306346117303,0.9854259541667904,0.9963786062555008
95,2010-04-06,5.454825180523573,0.8100027996022672,9.698573909758156,0.0,115.40331514234332,63.19,57.3065800882952,0.0,26.66316355398805,0.98438355991481,1.1782034722571788
96,2010-04-07,6.364867735356556,1.7292755448843502,12.902144304224246,0.0,157.7204857915643,61.36,52.8761762846325,0.0,26.36487380787985,0.982999016268138,1.3834719839662062
97,2010-04-08,5.871873301090067,-0.6964446613679302,13.05030556558021,1.0701789897665848,112.60028796303985,58.15,50.35877331952579,0.0,26.10066036209448,0.98176467863047,1.7979753169640968
98,2010-04-09,6.724946845891502,3.2280208180172574,12.1289677031099,0.0,127.9374330114559,58.21,48.701027826719184,0.0,25.854527237164127,0.980617752582537,1.3401959438824516
99,2010-04-10,4.379307141333006,0.2579746612783167,8.8353891790142,0.0,112.21124459940206,55.53,47.18398788714322,0.0,25.574210836503557,0.9793159368146483,1.1540242280323996
100,2010-04-11,7.672662216157598,3.4102711806565336,13.744384512289532,0.0,195.41534274986125,53.06,45.76571259436466,0.0,25.267713774268756,0.9778915162080568,1.4742806377012705
101,2010-04-12,6.651689502600268,0.2630465361667865,14.253062602383944,0.0,175.74282880075975,52.47,44.440335416321545,0.0,24.900669857438324,0.9761874146277576,1.664222214796675
102,2010-04-13,6.2892348005847145,-1.924122066902046,14.48807634902782,0.0,191.3119993256808,49.55,43.20032235712673,0.0,24.495554931143676,0.974306954271574,1.7969876695828475
103,2010-04-14,6.201879845541989,-1.5667643731840009,13.655982501874457,0.0,249.29075810446412,43.94,42.03877475083664,0.0,24.080405759222185,0.9723797939850528,1.7457287898690386
104,2010-04-15,6.554978657937521,-2.1721067891470383,14.922862900884327,0.0,217.5728871509274,45.55,40.94937502050768,0.0,23.65391781798826,0.970400297918516,1.8982398989101188
105,2010-04-16,7.338420965768738,3.878900550391547,12.715011885447396,0.0,218.9007260553641,45.57,39.92633699955265,0.0,23.263176660030123,0.968586633523782,1.425338323867677
106,2010-04-17,5.69105093763752,-0.2592746248652837,8.781976687879412,0.0,133.44117141345075,44.94,38.96436055144665,0.0,22.936588264879724,0.9670702888134388,1.3619498210704302
107,2010-04-18,7.276256598126239,4.918477510087596,10.95714295050744,0.0,207.1795318781142,43.5,38.0585901113815,0.0,22.63632132029501,0.9656761612819018,1.1982881045837042
108,2010-04-19,3.903774354744233,-2.347278234359256,10.402971972976124,0.0,236.41178248305044,42.39,37.20457680683984,0.0,22.318269359936764,0.9642002558641573,1.5243884887827943
109,2010-04-20,1.8949143846181773,-4.291068990728214,8.512536530288427,4.65315702763604,153.36679960342755,41.42,36.54982056991741,0.2559524658430362,22.44899217809609,0.9640026168998916,2.057742209561676
110,2010-04-21,2.9398939509962605,0.2320233981807106,7.885319310456949,1.601009463344368,113.3425640089691,41.99,36.337427952616736,0.3212923104990706,22.823678973962107,0.9647012571190992,1.5013589471129232
111,2010-04-22,4.063351818088808,-1.001612838898945,9.58684789059039,0.0090363184272831,186.856893197424,41.8,35.917055541141714,0.0120078076466798,22.764078448193384,0.9641008877608868,1.520645031692693
112,2010-04-23,4.008152718742415,-1.382954363995204,8.598973557125122,1.7759797477730712,197.64796844974484,32.48,35.242088136499824,0.0133509175720268,22.60120491243901,0.96317355713471,1.7846173885497458
113,2010-04-24,6.317061499693104,0.1315520240443596,12.206892976141466,0.0,232.7822752473413,32.66,34.64015157177215,0.0006089047358083,22.40577538920505,0.9621226696031432,1.7983604670072149
114,2010-04-25,6.041348693003609,-3.46400755041313,14.18902332471908,0.0,226.2619511853077,45.52,33.99746533178009,0.0,21.965524050332014,0.9600790926081478,2.089918886281299
115,2010-04-26,9.486518621537025,0.5057596686110862,16.932228310848696,0.0,226.4058826299252,36.01,33.35689524202247,0.0,21.448567436146,0.9576797178347716,2.3277408415595464
116,2010-04-27,9.015156425088517,5.189649668797967,13.111983938417843,0.0,162.20238107984622,31.71,32.747462036047004,0.0,20.985997082667836,0.9555332139954426,1.6012122271040024
117,2010-04-28,9.684754402243566,6.526980718361998,15.181535841005928,1.695866815511195,130.9449603357141,42.18,32.18364246586953,0.0,20.758982569154632,0.9543065813771916,2.12047951027481
118,2010-04-29,13.653530968973566,8.22083832416036,19.9675115480619,0.0,156.77387286894813,24.1,31.68004144756087,0.0,20.44446911539402,0.952732628531696,2.404915631556232
119,2010-04-30,11.14843059173131,7.548052291731574,15.667287537105878,5.33350870403953,106.32615726874452,33.57,31.294833428097167,0.0,20.731936412135354,0.9525131092599846,2.552221685087639
120,2010-05-01,8.777737531432464,6.957261478061901,12.311862794828476,3.9143295577792223,150.56009840885602,39.88,31.390623555073837,0.0,21.514058875492896,0.9540833972065592,1.9521789791300872
121,2010-05-02,7.382708333510161,1.352725066740461,13.459367009366275,0.0,266.13952626411964,31.32,31.32199022232028,0.0,21.590933218148976,0.9538019279337246,2.0561260126741687
122,2010-05-03,6.004007922994726,-0.2021618160591225,11.644876579428004,0.0,178.82377466620233,27.24,30.83041439236609,0.0,21.16338616371112,0.951810286369448,1.826514314026138
123,2010-05-04,6.270469023381191,3.3729630222182947,11.360646287438495,3.1152861428136256,158.4809338614549,21.09,30.372538805946046,0.0,21.079479161953365,0.9510099076370616,2.1401990825055064
124,2010-05-05,5.370679963806027,0.2938996378576592,10.151671800173045,0.0,224.9740584988677,31.59,30.03014088584962,0.0,21.043392811969184,0.9504813807209744,1.7650448741784874
125,2010-05-06,4.575708629745766,-0.5449903907151394,10.5630341631147,0.0,192.81519309762257,31.34,29.576253856049423,0.0,20.667472710391376,0.9487227230028148,1.7011147350044653
126,2010-05-07,5.699531723733825,4.740469233889962,7.5159920144657475,7.509261504979505,119.6438859390156,29.85,29.58135588733228,0.0,21.531388576227297,0.9500963446967474,1.3424532389448829
127,2010-05-08,4.605051823043532,3.398963128662768,5.979867866604907,2.169549700838468,82.07859501346759,30.53,30.08973086021352,0.0003953482023462,22.668582250930932,0.9527724308508752,1.1897848010737404
128,2010-05-09,5.699472783704279,4.180831084444954,7.731977777780935,1.0902484802042414,128.30591289279116,30.89,29.84349175904875,0.000216004782116,22.797669212086515,0.9530040913049284,1.3267433409234954
129,2010-05-10,7.346961478152364,4.577795297870184,11.628237162447428,0.0,165.34678460256464,32.97,29.46982079588468,0.0,22.60908954122198,0.9520827820968776,1.6396657415406095
130,2010-05-11,4.955392021331774,-2.600332327439976,10.8503684342541,0.0,217.8841929282459,32.87,29.002930080412217,0.0,22.20308012311709,0.9501988954529992,1.97481792539586
131,2010-05-12,5.5044167979544,0.0080212410100319,8.754495170523358,15.590428619661967,118.13503755529774,35.06,29.75626754026733,0.0,23.72162224979365,0.9540069845098308,2.4341983234469526
132,2010-05-13,8.299845488889538,6.229745176325823,10.957915044711523,0.0,88.3891442697297,38.61,31.74763521425012,0.0,24.89877358716383,0.9577644984028918,1.479068209031516
133,2010-05-14,10.932613211472626,7.337159753771796,15.425705169323631,3.8334126276419687,87.45560447151917,39.71,31.49091193404797,0.0,24.84043442230775,0.957325922509096,2.694958839716277
134,2010-05-15,11.239227483433789,8.66173660289893,16.945194268811214,5.967060122921009,119.49494564081064,43.91,31.609251293670383,0.0,25.14176430212417,0.9585359433399756,2.83492674720918
135,2010-05-16,7.465982768587708,6.7401219764160425,9.28496740250412,0.6576384789719035,61.68742503212472,51.54,31.82648293409588,0.0,25.24203045389482,0.9590681559964368,1.209238006220832
136,2010-05-17,9.074813289580748,7.430365630457237,11.010260260492164,0.0,174.74831330796158,47.04,31.272666824962325,0.0,25.04924981318334,0.9581808093591544,1.296773955433948
137,2010-05-18,13.002286877965537,6.380528096793907,20.19102224034241,1.984007143867136,163.1513745696781,43.58,30.703641305375275,0.0,24.75646826004888,0.9567188891904284,3.243078511630822
138,2010-05-19,15.586403414952152,10.69118740065955,20.654446827080413,0.0,159.71973368847446,40.22,30.240207521969115,0.0,24.29143872997366,0.9544810809792548,2.660314930865228
139,2010-05-20,16.913569402068262,11.44755267811582,23.525711098515885,13.219074419672648,202.5307680272269,33.77,30.567908451373334,0.0,24.747982099157,0.9559371196106068,4.112199657480775
140,2010-05-21,15.217862893231958,12.309493949220334,20.111105450581064,14.955914747818133,169.38323161356158,50.5,34.1054466167674,0.0,25.989839473245738,0.9618944949666006,3.427733164540323
141,2010-05-22,16.28349247060316,12.24629991371586,22.8119059467758,0.0,247.01616629610007,58.63,36.72024031583104,0.0,26.225314091526304,0.963616171593331,2.9042879227205614
142,2010-05-23,14.10161963180572,10.905802098639748,18.69326930319377,0.5186769168993512,210.640934649869,70.46,35.975362248036994,0.0,25.68361778946439,0.9610991288606328,2.393043850698209
143,2010-05-24,11.481377082954795,7.703744887789582,17.214595993105842,1.729585560708689,240.51541447713447,63.3,35.1320813951942,0.0,25.31592445838509,0.959394603030847,2.753510987549925
144,2010-05-25,8.506832876749236,6.263735289524559,12.18685068850497,2.4567437687537006,189.9911483944861,52.78,34.442030095218115,0.0,25.17501916613433,0.9586916578807306,2.1896737592259514
145,2010-05-26,10.371133098312114,5.277382141724345,15.708757640850964,0.0,273.0461336852101,49.04,33.8135993330328,0.0,24.92543356025827,0.9574992206467916,2.4338947231982204
146,2010-05-27,9.649523331146035,2.4955399739415727,16.326591377023405,0.0,235.5982418004298,44.57,33.07149892542156,0.0,24.356645485119287,0.9548594638181824,2.622377126595525
147,2010-05-28,7.857896818734701,0.9076600986477622,14.151560414015416,8.048026200805964,214.71113815712533,43.27,32.80507231103411,0.0,24.48694329003704,0.9549172096379408,3.5808353543156315
148,2010-05-29,9.754065516082854,5.005998067663197,14.393377198257458,1.0619344929725298,239.71784296666857,43.67,33.031082362526924,0.0,24.71555656436436,0.9555995122193018,2.552615838812238
149,2010-05-30,10.102820138400132,3.771770181339539,14.654234575934105,0.0,210.39382671891616,42.91,32.41730118947692,0.0,24.275481623457587,0.9535547025050654,2.4379935313391443
150,2010-05-31,12.830728482415688,8.378244609668553,17.523493710341608,0.2226912516014048,211.32329122385423,40.02,31.74521649789175,0.0,23.73378453781955,0.9510391982686088,2.473020476463615
151,2010-06-01,11.980838061024317,8.953167388892098,15.29418466107298,1.2791342885160186,160.42981387330695,35.6,31.11634498645904,0.0,23.339359042709987,0.9491594246296282,2.261894497355992
152,2010-06-02,16.717184837793276,9.369568445062065,23.80590629282836,0.0,312.6362230638545,33.28,30.55094626836684,0.0,22.825900126162463,0.9467334086692708,3.503071182985617
153,2010-06-03,14.751429414576648,7.409873641781321,21.512332613989752,0.0,336.93149824182785,32.03,29.9827845512052,0.0,22.050793562858047,0.9431371008245606,3.2127997980684704
154,2010-06-04,15.526980790452404,6.437140546010192,24.112870607778948,0.0,330.8585304403077,30.53,29.433119734048688,0.0,21.2427783344856,0.9393874106965908,3.694844297661497
155,2010-06-05,15.259420243695056,6.390914771844547,23.05774991362167,0.0,300.1291214762877,28.18,28.909509004494637,0.0,20.39173430784337,0.9354373388997912,3.56582273153389
156,2010-06-06,14.425763940333624,5.888772479934926,22.049316727387943,0.0,309.7745230601851,27.37,28.40999226400892,0.0,19.5726260268364,0.9316306639684891,3.431151069367998
157,2010-06-07,12.70302063813169,10.378816358604372,17.525415151503022,14.000515574031782,98.92937375129952,29.42,28.66658997902288,0.0,21.35200478855897,0.9345928941392434,3.042379635872311
158,2010-06-08,13.157962011289218,9.420315901373884,17.766461378583575,0.8699626127369221,170.20849250524068,29.3,29.33158803299284,0.0,22.898419736211064,0.938208414862605,2.659274574626396
159,2010-06-09,11.7760036808847,8.259785504433484,16.114934812685593,7.140038025138788,106.79784253172969,28.79,28.98360596403654,0.0,23.262898591854487,0.9389112314592788,3.016898325017267
160,2010-06-10,13.145241777539743,11.205119635667849,16.249456250970113,10.033040584473913,112.59033671762282,27.2,29.63184397953223,0.0,24.477430857498003,0.943346236590034,2.603493143294088
161,2010-06-11,13.991393306284593,11.497244530735571,16.265944112823824,7.8091987977037824,80.14337903712764,34.62,30.950435190083724,0.0,25.403997970131197,0.9478202346603456,2.5717297322355472
162,2010-06-12,11.850523587240852,9.425672973105764,16.730419424566268,6.311020296073091,144.68675541812476,42.72,31.98183498272914,0.0,25.81029005669049,0.9505361604642216,2.9148797864792644
163,2010-06-13,11.61961950521968,9.74272863512114,14.375475665300687,0.0,157.09238993093797,43.81,32.401349369495684,0.0,25.739223468845832,0.9506001503798208,1.8265890147068968
164,2010-06-14,11.776256524803811,6.388202165661362,17.07097327778226,1.0157661781197656,189.4001824708007,43.38,31.85775764940583,0.0,25.320046047801643,0.9486862121258924,2.811567571454604
165,2010-06-15,11.674535731325092,6.648856429875485,17.50510500020931,4.32433173491053,258.7646211777013,42.1,31.411385673614145,0.0,25.115951159421204,0.9477215376460608,3.340840840124095
166,2010-06-16,13.188880129441428,4.428857868165611,20.53861460958969,0.0,324.06817390433184,40.37,31.118106947140728,0.0,24.77727271334512,0.9461195651633666,3.4666062431408182
167,2010-06-17,12.852613942641822,4.597607045843668,19.28752004110257,0.0,310.38586566778537,34.55,30.502705773373105,0.0,24.0267293388104,0.9426383032877116,3.1596697590671416
168,2010-06-18,12.923364304855776,9.065563367886517,17.885055684584316,0.0,189.95635541644944,37.53,29.890614225842,0.0,23.366303273401616,0.9395746275167332,2.4568746946255557
169,2010-06-19,10.484914062225132,4.940024767359418,16.14277314248679,5.201849856981237,224.79161939859603,36.04,29.44706524060987,0.0,23.26841563627952,0.9387317988166564,3.355284067828042
170,2010-06-20,11.110653369853804,6.377592701055808,16.20291863482268,5.455710776963146,214.2344998413363,34.22,29.53183167448624,0.0,23.773498777668063,0.9401295614752556,3.248394427919946
171,2010-06-21,12.55047302979662,5.60613382629237,19.877694343615,2.608450171025155,284.31098470367687,34.85,29.44244567097337,0.0,23.912383917177458,0.9402541058649256,3.6745892759799257
172,2010-06-22,13.25124708672104,5.70064309628538,20.63474478319693,0.0,293.5720228864319,34.32,28.99520967315834,0.0,23.399234802696743,0.9378173249600984,3.3372594609483706
173,2010-06-23,13.979108251378616,7.302933560585331,19.20192236531888,0.0,284.7293573179504,31.58,28.465416693921085,0.0,22.68490528611973,0.9345049869563592,2.942562033641176
174,2010-06-24,15.994359722430255,6.927567967291296,23.546880577893536,0.0,303.3619224559108,28.17,27.948366547666865,0.0,21.90788570938341,0.930901808797881,3.701644124602672
175,2010-06-25,15.86956352091429,9.209202186269678,21.945076152123708,0.0,255.9264512242628,24.17,27.45564821376097,0.0,21.0937261614097,0.9271270260329144,3.227690240885961
176,2010-06-26,15.592177624282844,10.981897695973515,20.453934613247498,0.0,282.1597166345018,25.26,26.98543167945605,0.0,20.389818747600764,0.9238670330497424,2.754960910307519
177,2010-06-27,16.4637992230845,7.724668405795914,23.974879523893296,0.0,324.127051984841,21.82,26.536036641590112,0.0,19.635546374035115,0.920370271876594,3.698204004451045
178,2010-06-28,17.42171284330275,7.593891329551503,25.32451348602074,0.0,328.1222661996238,22.54,26.10592119911372,0.0,18.7436485688487,0.9162132323212142,3.952105936546969
179,2010-06-29,18.472420505589497,9.055630654437952,26.43380123879262,1.6797257468383728,314.59201912264444,21.79,25.696361795184405,0.0,18.060695270517574,0.9125585474842562,4.341192272188418
180,2010-06-30,16.98880126088612,12.95687342044376,22.47289831771688,0.0,204.76669355939447,20.63,25.3247206769101,0.0,17.498635102842563,0.9094944097417552,2.8844504702321463
181,2010-07-01,16.208361170726544,11.236665818564864,21.613291590829714,0.0,293.42383850851246,22.04,24.951602560350054,0.0,16.862545967105778,0.90641072208684,2.8772595175148346
182,2010-07-02,17.9172791576892,8.076411578494023,26.00596905714257,0.0,319.34378047439503,19.98,24.583842675696776,0.0,16.120455587700512,0.9027189818028232,3.938132291508841
183,2010-07-03,20.179281119414,12.857183481124032,26.907526395834907,0.0,321.3992158508581,19.55,24.22948424270746,0.0,15.318871979340704,0.8985866831151343,3.655550021556504
184,2010-07-04,20.20915757661328,11.697071084552642,27.059439647711432,0.0,239.87728597827532,19.23,23.887594167721502,0.0,14.573006357198295,0.8945456954429535,3.779983617980063
185,2010-07-05,19.7338141211732,13.698105183528927,25.803155494156265,1.2793398197985728,239.6764584845932,18.67,23.55733803659112,0.0,13.977059552645072,0.891118588250943,3.667016146966304
186,2010-07-06,16.581834094518538,14.18263452479458,21.07323317914696,0.0,228.17657422975256,10.21,23.238307288631585,0.0,13.55038316365256,0.8885479155677217,2.305970857977724
187,2010-07-07,16.270490858809964,10.341837272989247,21.42194312910707,0.0,308.50099666842954,19.94,22.929064191884493,0.0,13.116505177342434,0.8858479117293434,2.7856566606270867
188,2010-07-08,18.23101525752012,9.682051906049214,25.46489135913888,0.0,213.8025999899889,15.93,22.62909469325133,0.0,12.597235117905976,0.8824577559189438,3.467995874474182
189,2010-07-09,21.09413920355536,13.99387493659267,28.1122604476213,0.0,277.35910796948605,15.32,22.33793939212367,0.0,12.049218935501884,0.8786782312295831,3.4873732422383275
190,2010-07-10,24.254700378087872,14.64877907828371,32.429400872688326,0.0,273.715542837262,19.43,22.055033348767317,0.0,11.48616674868823,0.8745341155888069,4.15276583650126
191,2010-07-11,24.448521200899737,16.497026624251212,32.40164811726089,6.479515542950929,270.55406439376424,15.87,21.864249164746965,0.0,11.911631165057043,0.8726544100162228,5.558419956452728
192,2010-07-12,23.00799718622754,17.71904996095036,28.971546830634747,0.0,282.3246362354571,2.0,21.56291248243099,0.0,12.190488892065323,0.8712281440563459,3.360251489050924
193,2010-07-13,22.43262143747676,19.60006856239936,27.78643391025745,1.0041164905888185,193.09707284973445,11.26,21.275181230079514,0.0,11.89982225174951,0.8685035429878847,2.8969558019359742
194,2010-07-14,20.69740289914732,13.10712769706635,27.72273521962765,0.0,291.3563748415566,14.96,21.0208055114392,0.0,11.577387876854202,0.865643535173965,3.36103624827906
195,2010-07-15,20.55301612437812,16.443324052504664,25.39165440631524,2.936232213538369,239.95369509150493,18.13,20.772385883547734,0.0,11.467526135881032,0.8634589265097907,3.4145578469915376
196,2010-07-16,20.12706270036216,11.969700064113828,26.1421849172218,5.16049125809487,301.2131447562608,9.044,20.594504331287496,0.0,12.362528796279058,0.8636364663031619,4.305011932774572
197,2010-07-17,20.37967755459724,16.66441027279758,24.362653920466816,1.9913347454880048,174.62835627572017,7.793,20.34964443573396,0.0,12.8582997926441,0.8634075546402544,3.048224663591091
198,2010-07-18,17.33145715467472,13.614446020045076,21.885874621294303,0.0,248.20365157939904,19.31,20.10327921922376,0.0,12.619182387272415,0.8616311134995155,2.358752245321016
199,2010-07-19,17.45797178291569,9.484254792667096,23.49823307710433,0.0,258.8245986163883,13.15,19.872408353747844,0.0,12.204894241252283,0.8588996345550077,2.879038868788682
200,2010-07-20,20.35035008002115,14.418901222295045,26.41976946512743,0.0,296.21404599183194,3.269,19.646205063338,0.0,11.755102191132243,0.8558011766641869,2.822086956909323
201,2010-07-21,20.157949036210624,12.610362945108731,26.58865882505049,0.0,247.16159002740267,15.42,19.42454275517093,0.0,11.319957764529263,0.8526524044406605,2.975974386680838
202,2010-07-22,20.694914162367624,15.628496277239565,26.266432123641888,0.1073707625661933,191.5507650569872,10.92,19.20719049057581,0.0,10.92155567004237,0.8496541604546843,2.635091135383858
203,2010-07-23,19.22700779581237,16.399228876926617,24.581923913152163,0.0,151.4598167405207,2.0,18.993934744601457,0.0,10.594871730183195,0.8471041166101029,2.1613351525326068
204,2010-07-24,14.600001622244244,12.677586210836395,19.643054910552635,18.72943925315628,92.0808282448228,19.04,19.18206627923008,0.0,15.48485012003371,0.8543433470772077,3.091796729251956
205,2010-07-25,11.61323213118698,9.45138114831183,14.13440444966651,5.626456838496558,51.20778622086122,14.53,19.110514362376204,0.0,19.5377891425868,0.8641615979294126,2.1884865148636186
206,2010-07-26,16.932973725484185,11.318877000483166,23.069570449381192,0.0,170.69791678102928,2.0,18.67839742419244,0.0,19.68538475732144,0.8645496320439345,2.8329801048564263
207,2010-07-27,17.00828118006125,8.345470922219324,24.58840059101717,0.0,250.25157137970385,7.079,18.43994821076767,0.0,19.03936849926219,0.861496243896652,3.088409522490417
208,2010-07-28,17.40509936244244,10.099159941033314,25.11787500498574,3.0225160771169937,236.9720796562825,19.43,18.239123855869163,0.0,18.59942436519764,0.8592553081336789,3.802626032189104
209,2010-07-29,16.68393150785624,14.458635115461822,19.910774570172315,3.845562132452901,55.96408702055488,6.953,18.060099448520575,0.0,18.737656647364588,0.8594300056889296,2.457969943370069
210,2010-07-30,15.000478754726936,14.306484847854136,16.99262542090007,4.5430478910439085,100.75235683394546,2.0,17.934426062497696,0.0,19.280989513820703,0.8614907645486996,1.812000687004066
211,2010-07-31,17.643650294999773,13.549972926327625,22.676338288968683,0.0,228.01288395607943,7.651,17.79535090420931,0.0,19.365548345385267,0.8617280997739674,2.49543600857001
212,2010-08-01,18.713746313459964,13.93654741158757,24.409564115459144,5.315617166732855,151.5480291135935,22.2,17.667579430673968,0.0,19.345781097796017,0.8612429574645456,3.68385098510042
213,2010-08-02,18.681150097341696,15.14821564543763,23.65552839582904,1.5875198240536912,159.78715662678502,4.769,17.507175922610337,0.0,19.412127625556536,0.8613538423665545,2.791125082049679
214,2010-08-03,16.99225864578144,13.61295913686014,21.471720238085847,0.0,145.5770047618366,2.0,17.28131309783433,0.0,19.06145071748567,0.8596618370066902,2.123899783988177
215,2010-08-04,16.05860920584067,9.682419734039971,22.00233942292546,0.0,190.7501062124124,13.87,17.0909036315181,0.0,18.55892362482385,0.8572398844102268,2.463942502007033
216,2010-08-05,18.02025445053156,12.99372570032786,23.67082399163789,0.0,169.61025484475095,18.95,16.901099732595636,0.0,18.016267332588345,0.854601362432717,2.3883809068461725
217,2010-08-06,18.98372117807505,14.23142189547352,24.334267776336542,0.046702861064287,204.4647401119948,8.167,16.714769610400186,0.0,17.493956459075907,0.8520433694011207,2.371532534653859
218,2010-08-07,18.276496911869817,12.519404916205918,24.35167110033781,0.7166980156865412,151.18291635745155,2.0,16.531770660924728,0.0,17.00908913281431,0.8496621909197722,2.723400861611022
219,2010-08-08,16.200903065368788,14.664898394974704,20.04119899495096,11.450639132389146,72.68769250808728,3.677,16.67550528457482,0.0,19.08063868016493,0.8531674329856533,2.6159105791160866
220,2010-08-09,15.928004195338309,15.085441744102583,17.47875517168597,0.9882091484375932,117.99231803488078,19.74,16.485081131809455,0.0,20.93935501740745,0.8575490858337135,1.360205361585979
221,2010-08-10,16.285429879396894,10.920349151740751,22.174830594187853,0.0,174.25028531556285,10.9,16.139154583426492,0.0,20.637988985260847,0.8562690414237465,2.3563184889216253
222,2010-08-11,17.573777201823553,14.193746651700469,22.10301698577945,1.6144573487149347,105.05653511017827,2.0,15.965569574248486,0.0,20.22368725268668,0.8544842871961432,2.456330717659984
223,2010-08-12,18.715281974612832,13.301046804339204,24.14658604462269,9.821328949356088,158.6254819539671,5.938,16.01745234835638,0.0,21.371727032664857,0.8572120456189942,3.799148249155566
224,2010-08-13,19.660548453977245,17.536961932435158,23.623211428315,0.0,156.53148070106508,19.47,15.840960575050987,0.0,22.11093750528101,0.8592634102763772,2.0141674908814617
225,2010-08-14,18.88354033438777,14.0085080304214,24.0605406655969,3.7419234788674736,117.97590438893155,2.583,15.568576503608655,0.0,21.959244948801302,0.8585844423640077,3.033119561521814
226,2010-08-15,19.262334780166977,17.916564866353966,21.785901908853823,4.843415299221305,131.76867887963314,2.0,15.585847516143753,0.0,22.381031175036547,0.8601825900764398,2.162206855621098
227,2010-08-16,20.05391336197243,17.24644385362004,24.131759146666774,0.6428907034501767,109.64831294469047,10.45,15.39322324191452,0.0,22.539669683631832,0.8607743661132619,2.266162275606871
228,2010-08-17,17.80661731262158,16.34890558579641,21.282585023030823,4.402010933793588,110.2719582040475,19.83,15.188391514950638,0.0,22.60968943240883,0.8608861260278569,2.3697439404255163
229,2010-08-18,15.949455164892026,11.86552483976715,21.27479994541269,5.538563331888446,122.98927756959716,10.42,15.230073963667976,0.0,23.20917698449772,0.8633103813638728,3.045498127908995
230,2010-08-19,15.244828221579851,12.242971810959345,19.67048806495753,0.0,94.81022431253332,2.0,15.003798549854714,0.0,23.27177585066927,0.8636455686635206,1.894549586417588
231,2010-08-20,15.356597303550329,8.86632539749917,21.35839526795992,1.466341298031246,160.78798823946224,9.568,14.787914205658138,0.0,22.91067612898301,0.8620631808419917,2.6510815909782792
232,2010-08-21,18.92050207595141,14.769731966122702,24.253957425124348,4.629919287913961,140.00101210440397,19.22,14.647187516408282,0.0,22.94246793167038,0.8621522616169677,3.024935837452581
233,2010-08-22,17.804484232831587,16.273879735186302,20.85948622745656,4.231528072810296,142.79103964316738,8.747,14.592306891274234,0.0,23.346041959985936,0.8639987662543733,2.11458991950771
234,2010-08-23,14.651624130522617,9.28067781665385,20.45016773319131,16.9209181413691,191.21571825480967,2.0,15.01411325053152,0.0,24.91763686083794,0.872429178932403,3.141659925942641
235,2010-08-24,15.30305445185515,13.493705651762417,18.771741072774915,8.717619392117442,149.3702014906124,5.236,15.392687322728523,0.0,26.19045711146605,0.8824298059860359,2.171353474612455
236,2010-08-25,12.999880506417274,10.982230922291617,15.229761846389335,2.8137362594769604,92.19443738449333,19.21,15.324597629169608,0.0,26.4485354303411,0.8860910058340882,1.6537706646614438
237,2010-08-26,13.394999461524147,11.210827531705878,17.59335599190455,0.0,139.19722946102604,3.354,15.169068613334884,0.0,26.3110540211688,0.8859469188894554,1.5759385640536971
238,2010-08-27,11.325587661558265,4.96710747244274,17.87814511514421,0.263916609809933,107.4773574352259,10.62,14.976428777428902,0.0,25.94515101402671,0.8842858151487304,1.9800370205486184
239,2010-08-28,12.059488638372745,8.693990084538822,17.085116185242846,4.427265992467767,148.61015453856683,20.45,14.804186001852608,0.0,25.82604912111102,0.8841621626914815,2.304128400187384
240,2010-08-29,10.502920805857975,5.736085958811263,16.518262847302537,1.0287885086511546,129.45905842518545,19.93,14.733110609220208,0.0,25.831184388308557,0.8847311874606902,2.007952084876385
241,2010-08-30,11.185068963874926,5.986631968224818,17.39699482000797,0.3892419964139192,160.50182892552067,11.99,14.557024245044197,0.0,25.548486136403724,0.8835021299554088,1.8985319006022088
242,2010-08-31,11.010631102419394,4.6560957177929945,18.34955919081865,0.0,187.17553407872,2.0,14.364794488735532,0.0,25.15921285477504,0.8817278438571718,1.8821759671672167
243,2010-09-01,11.644291227968994,4.012007440946185,19.72614276803211,0.3262654503494571,161.31118610769744,15.85,14.175249543435529,0.0,24.722927253606816,0.87976127137385,2.0757429064101287
244,2010-09-02,12.212422914739216,8.768295856392111,16.916401491892447,0.0,183.5492236602406,16.97,13.996154246338548,0.0,24.332313748260656,0.8780010359451169,1.4614841691027574
245,2010-09-03,9.590659126184462,2.4852601037543534,16.001158168817962,0.0,162.01509988769365,12.47,13.819166430771638,0.0,23.9581313568116,0.8763094392787897,1.6817749623190623
246,2010-09-04,9.661693971680322,3.034726226594698,16.50820052323642,0.0,185.24238339635892,2.0,13.645135456959284,0.0,23.55610590724253,0.8744943333530056,1.6566756024275744
247,2010-09-05,9.676292826450794,1.371855638789604,17.378516993801874,0.0,176.752258590889,2.0,13.475795809232872,0.0,23.141701841648533,0.8726259928929895,1.7833789705437495
248,2010-09-06,11.726226051481666,6.175248833252459,18.15044424917785,0.0,167.88542987932948,16.17,13.310861270495424,0.0,22.7288562131338,0.8707676157078711,1.6317651938650095
249,2010-09-07,12.377467112583764,6.877969107932544,17.612490403572895,0.0,157.40305727820115,13.62,13.150065814252685,0.0,22.343158879470987,0.8690337812096787,1.5562717792469904
250,2010-09-08,13.91660020158903,10.529381131690531,18.23269932144858,0.0,140.71208708632196,2.0,12.99316435921552,0.0,21.98919375833296,0.8674443225845653,1.3632042799015025
251,2010-09-09,14.135024700351376,11.14593880550406,18.09597263646633,4.108029231347555,145.59732837274566,8.085,12.972342115975822,0.0,22.15678136817396,0.8676887595093966,1.8903217626790587
252,2010-09-10,13.143228360369054,11.79262613345478,14.985612965365076,2.514116735309844,67.11806370160687,20.09,12.881631957377367,0.0,22.658007232533997,0.8693588464181525,1.2638257161492985
253,2010-09-11,14.05924574645156,12.359662354314844,16.52615733700989,0.0,63.51361248967966,16.24,12.661762150995589,0.0,22.71930612283247,0.8695334512230837,1.0958211615374656
254,2010-09-12,15.974607884785826,12.630187148599433,20.426289602015725,11.614404655493216,111.3308614703626,8.115,12.890264487460849,0.0,23.81764880618194,0.8739282519190218,2.1332628988878595
255,2010-09-13,13.73833977751919,11.656831238302976,17.979327009486756,2.029260664942669,108.83563135347752,9.835,12.972562770453202,0.0,24.813355413143064,0.8787539362920408,1.618773661271507
256,2010-09-14,12.639377100148325,7.839285380518331,16.01035453215898,10.09864042368106,66.55908867709849,2.0,13.140932577927243,0.0,25.50131826756103,0.8831912747656373,1.912148402985692
257,2010-09-15,11.494849802344705,9.252077836628072,15.261579094319105,6.466540610600392,121.16489327171232,8.947,13.403970539118545,0.0,26.283545177593187,0.8895260753640407,1.5550242793692477
258,2010-09-16,10.736629144192984,8.333013085598397,14.3871866825235,9.381911059057613,102.02313759104108,21.35,13.742992585629077,0.0,26.797738066571423,0.8955891066838138,1.4969908570435788
259,2010-09-17,10.519667841079414,8.700345117060614,13.259687900371128,11.54568011896776,93.86014868843355,8.965,14.680211149283382,0.0,27.25215284577058,0.903791733103788,1.270519620967713
260,2010-09-18,9.643108040194202,7.998068671088945,12.06889705429714,9.819442801574692,84.54850361723028,9.949,15.793172418299958,0.0,27.510131836654985,0.9117302174716934,1.1236553238055875
261,2010-09-19,10.266726778902418,8.160245787598612,13.47551821635819,1.7349781072034054,91.53718017090056,25.06,16.94828322845267,0.0,27.56499027467473,0.9152262136102608,1.229413232393225
262,2010-09-20,10.919949221847975,7.3138431676994,13.494988231413338,12.671620849409573,66.28632036133558,23.34,17.73750016405071,0.0,27.657620053283072,0.9199690707340068,1.4052175881258433
263,2010-09-21,11.011297371782238,8.980014694943195,15.096974491278033,0.0,102.21023444198036,25.79,19.135134736788878,0.0,27.66947378885559,0.9236517785927228,1.061173245407807
264,2010-09-22,8.654193367210778,2.3314281183115515,15.179285378306432,0.0,136.12594412759873,28.68,18.90753782767952,0.0,27.43324273179029,0.9225581144994168,1.2302149395920083
265,2010-09-23,12.725588795144615,6.466517567121233,19.321762805899112,0.0,128.55453915794706,29.28,18.413150795253987,0.0,27.125285900137523,0.9211315195941704,1.3976374076517288
266,2010-09-24,14.061164958689336,8.78327554978106,19.62821045222844,2.676012436893365,92.26143607372072,28.05,17.99206666155583,0.0,26.945366275964872,0.9205175232606972,1.812143190669694
267,2010-09-25,13.734584147570642,11.526856954945488,16.983451385578288,0.0,43.51712536194238,26.58,17.719174734183984,0.0,26.856585038199047,0.9203160474491424,1.0109233732048917
268,2010-09-26,12.315460787560925,11.52519152979812,14.203305879146184,0.0,43.59131533466094,27.05,17.32924680302085,0.0,26.694790729865144,0.919568891933954,0.592370524766395
269,2010-09-27,10.723065093559969,9.878399503399503,12.176731348025784,0.0,61.95952682446709,26.15,16.93006446476257,0.0,26.5645359273954,0.9189665560469138,0.5133829071647387
270,2010-09-28,7.397984887629398,5.146227664570454,11.043237092665658,0.0,105.68416681088,23.06,16.553533454928218,0.0,26.4207618846392,0.9183008915793244,0.7160736034381227
271,2010-09-29,7.072247032838481,2.796308543229966,12.07779304196832,0.0,115.56397329391235,22.22,16.1978855095203,0.0,26.23488200821068,0.9174401679264548,0.8708399031729234
272,2010-09-30,6.373270183931803,0.9884115968738532,11.919891617095368,0.0,115.1259662498962,21.38,15.861488993837126,0.0,26.026653241172816,0.9164759374810192,0.9034246601635988
273,2010-10-01,7.657982714892085,3.8719548887200657,12.148608963718283,0.0,56.85615595826143,21.82,15.54284791721692,0.0,25.82551106858682,0.9155444134855136,0.8077360853951057
274,2010-10-02,8.244455995655873,4.391422417026632,10.954828805514898,0.0,58.06927592287263,21.65,15.240590471005484,0.0,25.6452867241652,0.9147096967446814,0.7258481637020829
275,2010-10-03,10.375425849403706,8.523287426899511,12.972835109424928,0.0,71.51044046464992,21.16,14.953458545733978,0.0,25.48512717135785,0.913968748343336,0.6345864391874694
276,2010-10-04,10.86585953335905,8.703378270904677,14.504955871394044,0.0,101.38709370735194,21.09,14.680298142955998,0.0,25.325888272997176,0.9132327003698388,0.7209019749744919
277,2010-10-05,9.917886321471665,7.986798183514648,12.30798794519515,0.0,104.0341427091644,20.39,14.420050604574252,0.0,25.1713727674387,0.9125189407888978,0.5878891641928157
278,2010-10-06,10.197500459533822,9.39079272513824,11.47211119604072,3.17311345965588,59.47748421108645,20.11,14.28531338006839,0.0,25.280203865163603,0.913174562311906,0.6076350386333099
279,2010-10-07,9.765449843001797,9.1020601843348,11.763388976932331,15.127841273003147,46.78462674030208,7.544,15.22664026119764,0.0,26.31665804212808,0.9204016138206452,0.663765131137494
280,2010-10-08,8.408248477334316,7.57726401974899,9.7850669931471,0.4362193411234737,51.83563347038851,8.542,17.024522129668554,0.0,26.880076991844103,0.9257266564732836,0.4988963309867053
281,2010-10-09,7.556531927091526,4.755414900879086,13.44527602061995,0.0,103.28105886786544,20.33,17.02353386492225,0.0,26.79778904184534,0.925385356397618,0.74861617989402
282,2010-10-10,6.405344267658354,1.0427828516628448,13.106674169722517,0.0,84.29298686072362,21.67,16.649787410511646,0.0,26.628061909118586,0.9245989262026296,0.7838178710475683
283,2010-10-11,3.946596544900312,-0.4163410015936792,11.458404102660852,0.0,95.6076807905158,21.23,16.280657726641888,0.0,26.45548954395132,0.9237986469358688,0.6855825978819645
284,2010-10-12,5.068455382517734,-0.5893459932144611,12.92019407753955,0.0,86.10758443458519,21.04,15.931932410611054,0.0,26.28714404565766,0.9230175925546692,0.7528285532680545
285,2010-10-13,4.0523040839623246,-1.431435120918207,10.462458953620564,0.0,85.7352426342036,20.89,15.60202159319599,0.0,26.12116678851924,0.922247803425282,0.660809347719449
286,2010-10-14,7.772495463881408,4.253217279780282,12.521736160990576,0.0,61.61708070667616,20.94,15.289465933220084,0.0,25.9695711470966,0.9215445815752302,0.632016488569921
287,2010-10-15,1.49359623140238,-2.9845049907247176,7.979226571488609,0.0,72.68969595537622,19.75,14.99292706028273,0.0,25.832403727217063,0.9209083286522638,0.5359759134529798
288,2010-10-16,0.4190737048029139,-3.1598611807723778,6.828758397568577,0.0,81.86921306215532,19.37,14.711177375947804,0.0,25.713797245667063,0.9203584927990012,0.4738311136468172
289,2010-10-17,-0.5431291755141614,-6.013539543609159,7.937427713280073,0.0,73.97277770520436,20.35,14.443090724323971,0.0,25.59753006013799,0.919819604296897,0.5184496064175241
290,2010-10-18,4.645795163937667,-3.749685981704812,9.413040795135805,3.868788294420893,65.90667043617935,14.74,14.312886072863272,0.0,25.70416132953395,0.9205687372419252,0.9525201366364214
291,2010-10-19,6.987807542348062,5.690521696175003,9.882296910671805,4.774634944709406,32.78938755893006,13.18,14.803620122373582,0.0,26.106634041638504,0.923308086125914,0.5839864897004283
292,2010-10-20,4.525473045540638,1.7821743953610147,8.44328745722711,13.43870746561058,50.302724877283424,20.17,16.331900739473053,0.0,26.8221385559906,0.9298415127654024,0.6478155200510793
293,2010-10-21,0.5667411638432405,-3.474571336394502,4.832978874818722,4.524239459504601,74.67252609435333,14.08,18.61118153831628,0.6534350730082124,27.240130131565003,0.935171999353282,0.5825500623347316
294,2010-10-22,3.891398368806819,1.2949553139285928,7.780242094842683,11.155429373317338,72.66132620828769,17.05,20.373573106639373,0.1107426095895496,27.516323320507293,0.940534102485364,0.5939168246448293
295,2010-10-23,6.745111298825786,1.9273247288924824,8.652600184630579,6.637292327317878,32.11739144933085,33.78,22.90151340409001,0.000399796039143,27.71024227838088,0.945620266176021,0.6689415037381338
296,2010-10-24,6.240340377440796,4.784728601625739,8.23408185843705,5.296837304601382,16.52078616841443,40.03,24.70046823208011,0.0,27.795856725047454,0.948626079052994,0.4583447839399446
297,2010-10-25,3.19243766302578,0.7187021549953492,7.995992596083791,0.8378043207386162,66.54353864320328,44.71,25.691277249198333,0.0,27.822152113269716,0.9500972893585212,0.5196024627499356
298,2010-10-26,1.2043694233769964,-2.866278983572249,8.433388925549979,0.0,77.70150023262367,40.55,25.201373329296644,0.0,27.77469223128408,0.95003278447186,0.4619869403606909
299,2010-10-27,4.53523075119105,-2.3710452977116265,7.30888349219215,5.9151017647572,25.92355838684785,39.75,24.915959839699443,0.0,27.76831698179812,0.9511756981114085,0.6654309884725736
300,2010-10-28,8.289445777409833,6.703284733872254,9.44538786898278,4.490698960622682,20.976804043091025,47.86,26.205786916223914,0.0,27.826008292582117,0.9535507011995557,0.4027612334738288
301,2010-10-29,8.44422899650799,6.29433633589913,10.709314699650252,0.0,33.96672033616487,47.53,26.888939750169104,0.0,27.83217773393708,0.954430403999608,0.4297716517960618
302,2010-10-30,8.672950813640956,7.176667010222036,11.313372213560584,0.5456279125674355,34.793376765076,41.07,26.21150096262228,0.0,27.791587070590488,0.9542680785951336,0.395646819565248
303,2010-10-31,8.174875719529823,5.752388855721232,10.7562803826845,0.5062888418954293,22.530703046647552,34.81,25.482830784518278,0.0,27.758424940529345,0.9541788215145344,0.4396050857793264
304,2010-11-01,7.074548444214734,5.532276532074261,9.33063911971195,0.0,18.330879366323195,42.72,24.819480224355985,0.0,27.72224510549085,0.9540561111595656,0.3170667365237027
305,2010-11-02,6.509457847192629,4.651947827967715,7.986746954732384,8.852476378505582,18.869631680544288,42.25,24.89175730934942,0.0,27.76585837801853,0.9559309019542948,0.3703793374757461
306,2010-11-03,8.28353406840583,6.026107252613719,10.260207636759146,6.497095599637003,18.34991839550785,32.65,27.971337481988083,0.0,27.85567221641093,0.9593075745058652,0.437100333754309
307,2010-11-04,6.967144810766213,5.665492788216263,9.649540734301382,3.936646537958002,32.287920851064854,40.38,30.211926186274454,0.0,27.89797789272833,0.961506868653474,0.3929186029822766
308,2010-11-05,6.561845558679856,4.549004452342821,9.664605128603512,4.231137829166348,41.729293632395496,47.36,31.19338854231769,0.0,27.922679245013743,0.9630075459579884,0.4288428906765678
309,2010-11-06,4.006419780472558,2.4657031946208723,7.307515638721926,2.506348485014841,36.11987515779165,47.34,32.19642105342074,0.0,27.93919474645753,0.964148712028662,0.3617930490862626
310,2010-11-07,-0.9822866601917932,-4.170174075194984,4.824592090753952,0.0,49.3500613391392,47.01,32.19906112943559,0.0,27.934480551020176,0.964524562721666,0.3190333028198193
311,2010-11-08,-0.8531697761738571,-5.428497287986335,2.295139305930844,2.9762591199794297,43.89961837949848,47.29,31.236425630433526,1.0854891581747383,27.919640129583104,0.9645248931076716,0.339158203384415
312,2010-11-09,1.1907734381391126,0.2006786393101589,1.992874353866804,2.856518194522523,12.570490463747673,50.65,30.58650632753984,2.19651885380894,27.93034053533752,0.9652301533630976,0.1796092423874117
313,2010-11-10,2.04312190697773,0.2371743157815505,3.098947917152374,2.313314925807104,6.220411759629218,48.32,31.27483721687935,1.4214115890820374,27.94778171310464,0.9665384484135332,0.231206629536505
314,2010-11-11,2.385477289822397,-0.3825117437982351,4.574173526147192,5.402714247630275,30.89762774885758,46.29,32.38809713502529,0.8496455546344605,27.965645790373465,0.9681303359342698,0.3035804682731331
315,2010-11-12,6.176501916114535,2.555202300322785,7.889368671979403,9.476488947032804,7.167795885339299,47.64,35.0432254484309,0.0325256712019377,27.98962208922476,0.9706482057541138,0.3647769293451661
316,2010-11-13,6.827386801804611,5.974288676557129,8.361624736797157,0.8875641237675289,22.473249052804817,49.97,39.32848245288383,0.0,27.996298601972796,0.9719567475613324,0.2280796865620074
317,2010-11-14,5.006065730462421,3.0435252290412875,6.912057211027967,4.749207360467936,14.207500376745555,51.44,39.654290895755175,0.0,27.995977325695524,0.9725920535544716,0.2817741214428046
318,2010-11-15,7.199804224402042,4.737413089329667,10.26998224484618,0.0,26.286659019693733,54.84,40.88532151108395,0.0,27.98997448483729,0.9730939480956068,0.3101206941903535
319,2010-11-16,-0.3738922062589009,-2.476012047247791,4.82579443296435,0.0,25.657644155325805,54.15,39.42576568300242,0.0,27.95572347731648,0.9729351696635378,0.1971295169843863
320,2010-11-17,1.7452428721969304,-2.447236276331667,3.747122260553518,0.0,17.692535063640314,52.76,37.80297480765616,0.0,27.91276540705072,0.9727358268068576,0.1911695923020474
321,2010-11-18,1.3995997994649227,0.2485611031588918,2.69087783540967,0.1202719370683751,12.921576281871005,52.76,36.49576769301051,0.0023511501944988,27.878136897767828,0.9725888109053428,0.1200515900841752
322,2010-11-19,0.8749378381218184,-0.0116689297178605,1.800952460097925,13.594521164457555,4.602198044274131,50.81,36.31919690582284,2.729471630109556,27.899064971226974,0.9738226825467172,0.1407265957157857
323,2010-11-20,1.922802245734618,0.0682915734054456,3.3230873923172304,3.1425507073482737,6.701830119644506,51.41,40.38820380291879,3.8513158625084927,27.944535878483308,0.9759395879841096,0.1948130403597702
324,2010-11-21,3.0965459286119,2.389059304122532,3.7317338307988575,6.756565847560348,7.9749422978716575,53.03,43.63232017733793,1.2091999008022267,27.974813336484235,0.9777966571974632,0.1300730462636644
325,2010-11-22,1.6241215946502,0.7716692954677487,3.4072139600073745,21.715129428987503,9.834718046198228,57.33,53.49668194511848,3.3111944006148275,28.00320138164119,0.9808259576736522,0.1655570464337354
326,2010-11-23,0.4471020253471278,-0.6342374856186058,1.6776222957711902,12.65684544003748,6.728550860336787,74.09,75.279374036331,9.145933325401222,28.017059804688927,0.9834074272632312,0.1422734047429301
327,2010-11-24,-2.696762661212914,-3.724192180298586,-0.5544234185903784,4.829131320685276,10.142076101280852,90.85,78.89205912540199,14.651346678158337,28.01882676358208,0.984092001857856,0.1355475391949188
328,2010-11-25,-3.687990908996446,-4.360283859435204,-2.577373166476705,2.10224427461073,15.93206749334491,98.04,68.73069264959915,17.93652648798629,28.01882676358208,0.984092001857856,0.0923589945275561
329,2010-11-26,-5.617030737516593,-7.258312241001881,-4.003301896432583,0.437259925360854,18.55485878310047,93.14,60.32559656452156,19.106907639199832,28.01815150811489,0.9840888430832314,0.1027491160229209
330,2010-11-27,-6.596412060380528,-8.0315608005631,-4.881345627296219,2.4653463814649754,25.56419813521575,82.93,54.81491753644792,20.477556315644943,28.017048520709764,0.9840836830161184,0.094100660002709
331,2010-11-28,-3.054050759713687,-6.756529624470473,-0.4643862183830377,5.3292082624659445,9.785853596415826,74.12,51.130051290042125,24.304509275910352,28.01704847678575,0.9840836828120496,0.1719324652772563
332,2010-11-29,-5.8253593014779135,-8.149981814900336,-1.2964930612520986,0.0,22.710203664463982,75.85,48.77775467527472,26.765218910459584,28.015365407340944,0.9840758848911,0.1345587379009883
333,2010-11-30,-10.231086292799915,-12.228004250447857,-7.344480245843592,0.0,20.418985022914065,57.21,47.02002206852427,26.765218910459584,28.010047212461163,0.9840512518511833,0.0635824960990019
334,2010-12-01,-9.46755427841336,-13.02722763476694,-5.624995448025629,0.4451489620416556,32.596288520363224,30.87,45.49538899497666,26.96573849718995,28.005197825410043,0.984028772007038,0.091741541714841
335,2010-12-02,-6.333082768002232,-9.297435457858526,-4.034762494643239,1.9802779394457315,15.53156484553624,45.87,44.0958122460927,28.081976569624537,28.00279417996637,0.98401760708164,0.1111240526130734
336,2010-12-03,-8.573376468740062,-10.463705723416446,-5.262261570538378,0.8523973858698627,8.428498600248451,58.5,42.7887681021713,29.38262678662344,28.00241763856211,0.984015866232916,0.0881608662029482
337,2010-12-04,-4.853102926049962,-11.671001141710423,-1.7837518211664818,0.9024352342350088,17.6525589039156,58.17,41.5667412897406,30.13451829748,28.0011440811111,0.984010071793733,0.1682267923477025
338,2010-12-05,-2.136633242798104,-4.382360716783562,-0.7987660441057434,6.659768647465073,9.75210199759877,65.21,40.42285087301615,33.86461750421877,28.0002299479652,0.9840059672554868,0.1230999810806731
339,2010-12-06,-1.95414011418614,-4.054200931631321,-0.0393498302178419,1.3488183583330675,14.600899174899446,68.78,39.35079570106901,37.65861908356867,27.99941285453219,0.9840022175734257,0.1259158396475597
340,2010-12-07,-1.6753783381208949,-3.9551522325577806,0.1862316915044138,1.2324229250031644,14.965205601392018,69.29,38.34480482003863,38.8363230852654,27.996899193474132,0.9839907654344572,0.1221224102711822
341,2010-12-08,-4.385622451422885,-7.144856096574529,-1.6946494433764745,0.0,9.575606327827565,65.28,37.39959217878191,39.3674775702552,27.99212237636801,0.9839689081982812,0.1077494950615148
342,2010-12-09,-5.881472391217584,-7.88422031466732,-2.978163312465416,1.112173213244315,13.397415291683716,64.95,36.510315251609576,39.80908835125557,27.98724892952601,0.9839464485176268,0.1026683878919403
343,2010-12-10,-6.962818895387447,-10.521952221861032,-4.588459365635728,3.314898325561109,22.26402434931092,63.47,35.672537235173145,41.947597637846165,27.98682211236297,0.9839445015913546,0.1016614365876837
344,2010-12-11,-0.047171990188739,-7.915390609457528,2.3871156472301056,2.515751951598616,10.272597435992523,63.57,35.10176244293584,44.30346101385886,27.98806231869992,0.9840398358826774,0.2197478686968565
345,2010-12-12,-6.506356435703479,-10.091264487215431,0.5785171510207497,0.0,16.800147098600547,64.86,34.761729114718,44.97577756372237,27.98648440410703,0.9841289370683244,0.1260577636589301
346,2010-12-13,-7.6331279056626045,-13.599892641297924,-4.506545782503439,0.0,18.59832616570884,58.25,34.00711069198161,44.97577756372237,27.975175037255266,0.984076487363268,0.0866360546840488
347,2010-12-14,-6.650560397480335,-7.387162162577871,-4.168379178556241,0.0547177777561681,16.512503478634883,52.8,33.30581374493785,44.996907871736845,27.962392309505447,0.9840171988805227,0.0533746243756824
348,2010-12-15,-9.286500996984156,-11.926493777167586,-6.347057036417997,0.304275210049642,15.054221566274444,48.55,32.64130598569906,45.14222971434878,27.952762870735903,0.9839724546909951,0.0538097817502318
349,2010-12-16,-4.533166626870246,-16.78543753057155,-1.3181373730637174,10.163771596399036,10.33368088319679,48.85,32.0107479215849,50.35197079532541,27.948349362515103,0.9839519194452744,0.1946542928758013
350,2010-12-17,-4.139988854603585,-6.821779810112422,-1.4897897718681288,2.655957330215521,9.659212878012797,50.15,31.41153569948618,56.458977875378345,27.94820039286255,0.9839512392927152,0.1166896896410736
351,2010-12-18,-3.924054658466003,-4.336632984935491,-2.6666582177127545,4.253039066398453,0.4368386133514997,54.42,30.841281180418264,59.84407728873238,27.948119586377175,0.9839508703535595,0.0664906751400132
352,2010-12-19,-7.826088976117139,-10.43002534361406,-4.094415264620116,1.851499790869104,11.945619333826368,57.73,30.29779371993099,62.7704827000008,27.948053290261477,0.9839505673919484,0.0933622226584985
353,2010-12-20,-10.872904585048529,-14.064425667446288,-8.876790711328928,1.5136881549351913,12.541312281546212,55.31,29.779063506569717,64.36536870634285,27.94799453769128,0.9839502986975625,0.058550071331215
354,2010-12-21,-15.983771453640266,-19.798231207682985,-9.606600436502513,0.0,21.84400806222468,52.22,29.2832463235474,65.06094529745172,27.947815853121924,0.9839494694555114,0.022208564191458
355,2010-12-22,-17.313059340280574,-23.733361579484583,-11.914601091528043,1.4329802977487374,13.948863655930705,52.91,28.808649610601915,65.78190680655376,27.94755975362963,0.983948278465206,0.0124029604968746
356,2010-12-23,-6.027939037149923,-12.606611729245833,-4.332732047067526,4.824381374259964,8.615320472201125,51.38,28.35371971377788,68.92116963782108,27.94750589724095,0.983948032572282,0.1250305569317985
357,2010-12-24,-8.384002743131454,-10.67371194366072,-4.32214140589377,0.0,9.98824435323171,51.46,27.91703022068464,71.18327326390127,27.94623989508595,0.983942167831639,0.0820650701872788
358,2010-12-25,-12.243358991563124,-14.147948631618988,-9.398447173115697,0.0,21.03961550008556,51.5,27.497271287724,71.18327326390127,27.942597829169006,0.9839253079206104,0.0374038852203963
359,2010-12-26,-8.58490064852968,-13.09113442491752,-6.310022106079803,1.4594437119178132,10.99148738136592,48.91,27.093239873935172,71.84436503204223,27.939367122448857,0.983910557522621,0.0849004444053949
360,2010-12-27,-10.664631534835324,-14.515762506245988,-6.393656180213943,0.0,11.867894185014825,49.74,26.703830803536395,72.50451037563327,27.93600803485521,0.9838953696194116,0.064454559867766
361,2010-12-28,-8.725279668521301,-13.505404259663614,-6.369083348034208,0.0,17.03837844332898,49.07,26.328028586020604,72.50451037563327,27.928864597478327,0.983862576377212,0.0704391111626681
362,2010-12-29,-10.396839927519386,-12.99652246602098,-7.569125013080702,0.0,12.1601539055324,45.01,25.96489992884315,72.50451037563327,27.919187922823262,0.9838179398300064,0.0473144357489225
363,2010-12-30,-7.287727242510914,-11.793674004833145,-3.589190138542149,0.9788214114467042,6.881140968829231,37.66,25.61358688337665,72.8876536163904,27.912197453420333,0.9837855751887358,0.1070377215781002
364,2010-12-31,-4.217347033717844,-7.988997020255832,-0.1466685759590993,0.9591240245490996,14.818933732025377,35.24,25.273300569949843,73.72422776070623,27.90844968165908,0.9837682407628944,0.1398019639520555


==> expres/river_texdata/6_6457320_2010.csv <==
t,time,tavg,tmin,tmax,prec,rad,Qobs,QsimGlobal,snowpackGlobal,SWC005Global,SMGlobal,ETGlobal
0,2010-01-01,-2.856705887806851,-3.489418525888345,-2.9404801384127794,0.0259059011572113,13.000754309331835,4.49,11.482176455597717,10.070905808433752,25.401510466636427,0.9904862908906172,0.0620300127457264
1,2010-01-02,-3.062289188857419,-3.820898314736128,-3.533175822195729,3.412017889350215,10.845135123138167,4.49,11.270721076399482,11.79964357984144,25.39948151437457,0.9904792136689088,0.0481510010630519
2,2010-01-03,-5.170884341682818,-7.747808496298391,-6.96313091474997,0.0,19.117600937106463,4.49,11.069209184052632,13.422233368128722,25.397981776793557,0.9904738281282328,0.0559490441647719
3,2010-01-04,-7.5960944545935,-9.69644014673811,-8.823805574645718,0.0,20.272292481463136,4.33,10.876902970255728,13.422233368128722,25.391832479934088,0.9904517890924996,0.0466772809278896
4,2010-01-05,-9.265259772244333,-14.499527029483012,-12.762704345763074,0.0,36.99999999999999,4.33,10.69312460265325,13.422233368128722,25.38166745277393,0.9904154999232788,0.0473591835699211
5,2010-01-06,-6.629483367121665,-15.450312441888745,-12.350720935996597,0.7419007250349695,13.812105981794264,4.49,10.517251241813788,13.675308991127512,25.37512992368352,0.9903922145350436,0.1227849268916958
6,2010-01-07,-6.470862490263179,-8.214684836997723,-7.971435393312151,0.0,19.05638267403188,4.83,10.3487104776926,13.956807315248875,25.37451764823048,0.990390010403024,0.0295369486055843
7,2010-01-08,-5.765931166718327,-8.246673096715494,-7.1125528270998295,3.281915655046615,17.810035991308567,4.83,10.186976149822147,15.62184568362454,25.373552479433737,0.9903865357347024,0.0838597122973403
8,2010-01-09,-3.661450991405861,-6.29833384055211,-5.322947265803945,7.128649154153819,13.050027430430896,4.72,10.031564518561437,20.858365165526077,25.373552479433737,0.9903865357347024,0.0942584168229871
9,2010-01-10,-3.917426862906817,-5.672708115970718,-4.78193528806468,5.616029569443848,12.991726133499911,4.55,9.882030757551432,27.208890577023944,25.373552479433737,0.9903865357347024,0.0871092983947215
10,2010-01-11,-4.436193180252676,-5.598366188487455,-5.704854755119476,0.0,12.98070851880084,4.5,9.737965740095134,29.938706222805585,25.37330043214242,0.9903856133344288,0.0143181654896952
11,2010-01-12,-4.133004099343471,-5.168556580131138,-4.26766337748518,0.0,22.69114316723844,4.42,9.598993094527032,29.938706222805585,25.36937633199139,0.9903715394749296,0.0781674601094255
12,2010-01-13,-3.581063374562865,-4.67838881706458,-4.500743049950326,0.0,18.18602498418517,4.33,9.46476650577888,29.938706222805585,25.3610669393364,0.9903418517084736,0.0278399905643929
13,2010-01-14,-5.396861283765492,-6.879524128331436,-6.279550214349173,0.0,24.63142532573881,4.27,9.334967242304392,29.938706222805585,25.35131963104947,0.990307220171465,0.0454445596487656
14,2010-01-15,-4.812539967887813,-5.908510877457792,-6.0551972304515695,0.0,13.999999999999998,4.27,9.20930188931117,29.938706222805585,25.34265341828277,0.9902763967096534,0.013500150570856
15,2010-01-16,-4.834690932854143,-6.262047179455729,-5.701785302112798,0.0,13.999999999999998,4.31,9.087500270878726,29.938706222805585,25.333570944383247,0.990244129318084,0.0465798364642413
16,2010-01-17,-3.7834664228081847,-7.936789935511917,-7.001318104251002,3.742671862223115,17.281972765764557,4.35,8.96931354503099,31.79907853966147,25.326196653858855,0.9902180861673264,0.0906614594370105
17,2010-01-18,-0.3702770658811383,-1.4519512419087766,-1.2067049516697776,0.0395476140662986,13.999999999999998,4.42,8.85454301089361,33.60852045889374,25.324880841438414,0.9902137911897512,0.0559653883879052
18,2010-01-19,-1.8331347983466173,-2.997393617321915,-2.830943268872083,0.0,12.999999999999996,4.49,8.742983097310407,33.62253180498031,25.32041788283621,0.9901985903734664,0.039025536901287
19,2010-01-20,-7.060913314769029,-8.907751397660332,-7.852461960959863,1.230851887407691,24.26451125499488,4.65,8.634331909132257,34.16736669983643,25.31735375091666,0.9901879657808014,0.0849555254193116
20,2010-01-21,-8.716796866507893,-10.035225872825595,-10.097929486672951,0.0,19.941673308851108,4.83,8.528481056501025,34.7137905207355,25.317055424176196,0.9901869083269744,0.0163738078749565
21,2010-01-22,-10.011314656122837,-11.677632786173138,-11.994436510669232,0.0,35.76402806251877,4.83,8.42526487933714,34.7137905207355,25.31603249337604,0.990183273802372,0.007336387206591
22,2010-01-23,-15.642488499411868,-18.17919475678306,-18.11025990520671,0.0,54.14962290656259,4.77,8.32453050901917,34.7137905207355,25.31496178684825,0.9901794636847304,0.0066696738508017
23,2010-01-24,-15.78674104622864,-19.54346667144713,-18.970124266880777,0.0,51.92561940031441,4.71,8.226136841026284,34.7137905207355,25.31398917480133,0.9901760168230122,0.0102998565528548
24,2010-01-25,-14.426346936187162,-17.17269005760121,-16.64050108724295,0.0,49.712974376189614,4.47,8.129953580878533,34.7137905207355,25.312287959297173,0.9901699802770044,0.0157561175825403
25,2010-01-26,-18.171451043750093,-22.811052511376268,-21.01317308807323,0.0,68.99999999999999,4.36,8.035860368712648,34.7137905207355,25.311007522739203,0.990165425322164,2.834956328687952e-05
26,2010-01-27,-13.387400170723389,-21.03998990815981,-19.177417761108057,4.434602301589829,36.95447816812947,4.23,7.943745975934167,36.90963156903409,25.3110072010412,0.9901654241419752,0.0465015434676829
27,2010-01-28,-1.747028409644565,-10.032471931064569,-8.486735349452992,0.2659847490999945,24.602636578137385,4.09,7.853507567940263,39.090566226401634,25.30323525838463,0.9901377913741912,0.1383300590428115
28,2010-01-29,-0.8246115976357757,-2.251095733038745,-1.9201279161645817,1.387851376249545,29.309869430292952,3.92,7.765050027414009,39.82721900287476,25.291700029801728,0.990096782269756,0.0802825149103887
29,2010-01-30,-0.922280437931732,-3.034162541827304,-2.0380643011684594,0.0,41.27112844458621,3.82,7.67828533315394,40.4671444596075,25.28486510317512,0.990072329256402,0.1272094433493934
30,2010-01-31,-9.495065138343518,-14.169848232354434,-13.44235208752916,0.0,64.36820954533978,3.56,7.593131989826335,40.4671444596075,25.26866951756994,0.9900143535028564,0.038162537423389
31,2010-02-01,-3.836470852076851,-12.992103094156352,-11.625144054218868,0.0,43.18706795710913,3.48,7.509514504415403,40.4671444596075,25.248912570542924,0.9899437173956378,0.0913368644209286
32,2010-02-02,-2.428571894069375,-6.209565984709263,-5.981438806890512,3.4959579798219846,42.81692172755977,3.39,7.427362905500916,42.15054870104648,25.234435517956843,0.9898920307629384,0.0914758384739492
33,2010-02-03,-0.283370468665739,-4.978608365639918,-4.604952099081335,0.0636689527403375,52.67075694173175,3.31,7.353455211124576,43.74071430184107,25.230321288867,0.9898826533041324,0.0948716966173463
34,2010-02-04,-1.5095446218818562,-8.503607938493348,-5.70576731256518,0.0,48.28975399223281,3.12,7.28583614463442,43.716249097142,25.200024261210004,0.9897804825284447,0.1909843828030351
35,2010-02-05,-0.7910044083836891,-4.771146649781524,-4.164445752724199,0.0,67.57476414154745,3.11,7.206873199140126,43.716249097142,25.16107886293044,0.9896423602195854,0.0831298461000013
36,2010-02-06,-3.158922865768486,-5.946261872492998,-4.471027730562463,0.0,43.83923035404278,3.04,7.129162447214733,43.716249097142,25.128993458404235,0.9895286326326928,0.1244164630249392
37,2010-02-07,-7.18439192315804,-8.93954164977073,-8.792503554219955,0.0,30.62062301208958,2.99,7.05269561860618,43.716249097142,25.103344513393274,0.9894373880746938,0.0378992114390211
38,2010-02-08,-8.208970223503703,-14.776154150591749,-10.987759202027188,0.0,35.914126674223084,2.99,6.977423060226719,43.716249097142,25.07602851298512,0.9893402473650572,0.1396145146020327
39,2010-02-09,-7.406758714080749,-10.143578689417934,-9.980882225165969,0.0,55.459355124274,2.93,6.90329859137785,43.716249097142,25.048523604294164,0.9892422592512607,0.0341207002584772
40,2010-02-10,-5.08156267272461,-8.082957054773775,-7.202120910301447,0.0074926498436694,24.628524249774845,3.02,6.830279228992095,43.71775380293055,25.030924350200472,0.9891792426335082,0.0870514916356905
41,2010-02-11,-5.208197153172665,-7.14060745537207,-6.571316287127721,3.379015772296265,24.54261071790936,3.07,6.758324935175348,45.38156865659017,25.01816205280793,0.9891337420689316,0.0996787249454708
42,2010-02-12,-2.7259959525599813,-5.137442524086849,-4.269124407152368,0.0,22.47851505005807,3.12,6.687398385217231,46.9616617387117,25.011150226333477,0.989108854370362,0.1235373263164879
43,2010-02-13,-1.2640046809770809,-2.62142197344234,-1.4287354453002985,0.0,32.01233487498258,3.14,6.617464754389257,46.9616617387117,24.98004878142132,0.9889982342730906,0.149500331128568
44,2010-02-14,-2.12281015854889,-3.847932660058396,-2.538535595339102,0.0,30.936633483902547,3.19,6.548491521990061,46.9616617387117,24.93477641930635,0.9888370283319656,0.1493438516573101
45,2010-02-15,-1.6623659345649149,-3.351044585801412,-3.051895680094681,0.0,24.61560173027541,3.31,6.480448291224643,46.9616617387117,24.90167176326853,0.9887190233458288,0.0606877494149316
46,2010-02-16,-1.6156452951205211,-3.428779720997788,-3.790131466081745,0.0,36.99999999999999,3.36,6.41330662362169,46.9616617387117,24.88675754101249,0.988665779301224,0.034259574858196
47,2010-02-17,-3.227659746445208,-8.426185102022641,-8.912547025842365,0.0,67.9304504028438,3.38,6.347039886800274,46.9616617387117,24.875219937648907,0.9886244404935196,0.0398654101112839
48,2010-02-18,0.4191934098031886,-5.912405289534898,-1.4210892355691978,0.0,65.40773065869894,3.49,6.307408998069629,46.63033166361176,24.8280448653555,0.988450143461697,0.3454907447500319
49,2010-02-19,1.2044921292814197,-3.969794328289888,-1.3134990778368598,0.589590305336034,41.59103011325829,3.59,6.541573221813356,45.59925696079071,24.82119051938401,0.9884391613247964,0.3601934909803166
50,2010-02-20,1.0429775511616686,-0.3633220653510771,0.5741153388777782,0.0,63.4114187757674,3.68,6.845488899567481,44.23377444038879,24.87509785559369,0.988674454774852,0.1732060512774442
51,2010-02-21,-1.0500934838012963,-6.882477562982774,-3.6909848853831098,0.7582675467427594,82.22105840316281,3.9,6.9378101066995095,43.78353602267364,24.879481939351184,0.9887117096011472,0.3760948451857524
52,2010-02-22,0.4799053717870554,-5.997860257656578,-3.6118498552038334,0.0,87.27229248146313,4.07,6.90315704926918,43.635242645820725,24.85830107730788,0.9886443267114912,0.2664842993188754
53,2010-02-23,3.928740418390712,1.610478723088942,2.3375801785243904,3.4258398842103417,58.22700448266654,4.17,8.443754880584772,37.92216363544101,25.132701198657617,0.9900493519301932,0.2184009173428074
54,2010-02-24,1.1151612293006918,-0.6214531349755038,0.3803181318256127,2.1510570412470886,37.50223469094583,4.83,10.753465152326385,32.21911630840032,25.367657309856924,0.9915181206506208,0.2750987622217531
55,2010-02-25,4.381279055644175,0.1610630091092247,2.0447794396347305,0.0,90.56875919974344,6.12,11.712575930649926,28.30292665083405,25.408577694833465,0.9920648982608496,0.3129345384825372
56,2010-02-26,4.599989720208174,-0.3049282637222455,1.7174377129582885,0.6904719247799657,48.943617325968106,6.9,13.429845342122354,21.04521161532145,25.43986601438404,0.992757478047312,0.3857694512567617
57,2010-02-27,4.867947418326635,1.842878218210049,4.08560069615937,0.0,87.85368127139093,9.01,15.460900827325368,13.315895432320326,25.453300200616983,0.9933886670022806,0.3749158410619677
58,2010-02-28,6.097881441348987,0.7578109126288226,2.535438906838645,0.0,80.00918764426957,11.4,19.23879366925985,5.138040644170507,25.44439163610265,0.993918100981232,0.3251283684605314
59,2010-03-01,5.982052206517137,3.32953348315725,4.706771180586115,0.0,49.035021121273154,14.0,23.65839442484962,0.4942528262590478,25.401208722946453,0.9940269359997428,0.2931341492211213
60,2010-03-02,1.822651470762437,-0.961506877958088,0.6412373038227738,0.0,63.71584354193665,14.5,21.8624365586066,0.005264775338802,25.318386958801472,0.9937559636997436,0.270579396792537
61,2010-03-03,0.3833387597999745,-2.492744562310911,-0.4073562296578291,0.0,90.53930514368946,14.5,18.903634289157957,0.0005153636298156,25.230944260641262,0.993446615610636,0.2909429563899752
62,2010-03-04,-0.9050443950161268,-4.002700187476703,-1.887569757549563,0.0,102.43705536683446,14.5,17.11599807868282,0.0004806498782959,25.141451262683624,0.9931285075159286,0.2818186608309052
63,2010-03-05,-4.120031822826859,-7.434308927667541,-5.3086906013659885,0.6263319777224506,76.59599701387882,14.0,16.043987817072654,0.1952933077035596,25.078935390801657,0.9929055497858732,0.2781890230335757
64,2010-03-06,-4.950035865517366,-10.043198319683254,-9.411168726485448,0.0,95.59979861245988,13.2,15.459652237612316,0.3944323254248337,25.04558875478389,0.9927853350930366,0.1125020942518228
65,2010-03-07,-3.8824138384407294,-9.616745931239068,-7.120973593322578,0.0,112.56209730740868,13.0,14.944078740787395,0.3944323254248337,24.99643050083392,0.9926095526321868,0.2687039658651975
66,2010-03-08,-3.268832123453857,-8.106953607739433,-5.145065816201386,0.0,107.13652330793518,12.2,14.463247636274884,0.3944323254248337,24.912553489002374,0.9923113637991294,0.301900250099433
67,2010-03-09,-3.778658147763654,-10.042598895817774,-7.53262492264956,0.0,143.8671732513626,10.9,14.014361658538013,0.3944323254248337,24.824094415328045,0.9919968966406172,0.2633174380013196
68,2010-03-10,-1.6454600198281986,-8.198317495126199,-4.2129573859768445,0.0,168.8181199908802,9.7,13.594856750015609,0.3944323254248337,24.72060001651443,0.9916287995006856,0.4026990148968719
69,2010-03-11,-1.8356643011023288,-5.728026137966484,-3.1462142434448084,0.0,142.16104109407462,8.55,13.20238232234392,0.3944323254248337,24.606775066392625,0.9912238432255196,0.3241741805173092
70,2010-03-12,-0.9128746959034316,-5.253597883099736,-2.9943947566382514,2.997360405614255,42.87872683323318,8.13,12.875727293754082,1.395326503018828,24.580207593491416,0.9911187650628788,0.4800234172013017
71,2010-03-13,1.963012568529892,-0.1388375112679628,0.8456272369908621,2.400178864955525,59.11907183638697,8.13,13.030988816038317,1.3629085261998874,24.732770838662624,0.9915762485594876,0.3564634170911211
72,2010-03-14,2.1589081860205472,-0.2403364103278162,0.9276606834618264,10.712598300242009,52.0448985578229,7.92,14.499381829306603,1.3290703474055507,25.053198280412097,0.9927241287694945,0.3630674137495568
73,2010-03-15,-0.6729056706422911,-3.762254430716351,-2.2652887918413183,2.09217988136522,94.0085358124904,7.92,15.58788640599814,2.769531947355423,25.23339178878311,0.9934800497766596,0.4126156790680343
74,2010-03-16,-0.5937656968079961,-2.920406323165042,-1.800162304673286,0.0,101.9528049702377,7.92,15.282093688488608,2.928964017336445,25.228127499799573,0.9934816357486116,0.2523824507053526
75,2010-03-17,2.5725720050312466,-3.345676595548826,-0.4155774160473156,0.0,53.83167887757324,8.13,15.181981114779893,1.3560807342069,25.17497440600938,0.9933443111218432,0.4853104657717821
76,2010-03-18,7.265760708659116,2.154320370457435,5.082018791220809,0.0,145.08105666444632,8.34,15.244476926053348,0.0003618389493498,25.050773769596383,0.9929501074167792,0.5967207612322029
77,2010-03-19,9.896560114280655,2.134647008943582,5.2909891161062665,0.0,107.9804062309178,8.55,14.785377310802204,0.0,24.850504197375265,0.9922377753348808,0.6889714023349518
78,2010-03-20,11.431696246141284,6.419472522365759,9.121199343472536,0.0,66.03502112127315,8.34,14.353841970117594,0.0,24.634202879584667,0.9914683605388768,0.6963067797822375
79,2010-03-21,11.867561870709876,10.344073320359009,10.677076571715777,3.0579307292630906,70.55419150254016,8.34,14.223007576143011,0.0,24.61578858771108,0.9913320869175593,0.3557722306640918
80,2010-03-22,5.679002785656519,4.127559893864579,4.593250939983953,0.0,133.87598221685747,8.34,14.306217578709909,0.0,24.669758426648254,0.991466769406961,0.2459418235672218
81,2010-03-23,7.128968462530107,-0.6942888522139128,2.5814539590087424,0.0,141.95096966796694,8.13,13.910928851235218,0.0,24.543920975596524,0.9910170342859526,0.6632199416546363
82,2010-03-24,7.8455803801490465,-0.8354154055073804,2.132978495318563,0.0,166.14105685955954,7.92,13.539110570863317,0.0,24.345246581396356,0.9903106955101594,0.6364736605991849
83,2010-03-25,12.812271703114554,5.550935823433695,6.514873273580233,0.0,177.02015074105336,7.71,13.18999777874754,0.0,24.180209012736405,0.9897227006243152,0.4157437710613793
84,2010-03-26,14.842394787300265,6.187533877326855,9.497939958072458,0.7154372262455397,170.83306096199422,7.92,12.873025154807204,0.0,24.006322980150635,0.9890935090437766,0.9625767470738804
85,2010-03-27,8.377926935837168,6.09200650860719,8.098583741836604,6.219849475906564,69.10761644529553,8.34,13.133825270574592,0.0,24.210474436755486,0.9895083154580236,0.7917091891711154
86,2010-03-28,7.654441106388028,3.415041947926913,5.275711087901337,3.324040509946176,106.40724470129096,8.34,13.88276176895293,0.0,24.56010382065116,0.9905090214692818,0.7307615695395491
87,2010-03-29,8.814787188381327,3.796747652211555,5.882757363698082,7.351788562336952,69.00333172184712,8.13,14.701351693796171,0.0,24.86027813735367,0.991542504030913,0.918807344677502
88,2010-03-30,11.102018002299015,5.298178350386601,8.772061347642852,0.0,150.22234737822774,8.13,15.274542882107848,0.0,24.90299472734298,0.9917565748338618,0.921377215699298
89,2010-03-31,8.787339549182688,4.528557117792645,7.054230820321491,11.313054270875249,80.89691493623765,8.55,15.944981906041898,0.0,25.014759504357126,0.9922267592241464,1.0467941528687636
90,2010-04-01,7.637866943458474,1.97279153232438,4.572746036561742,0.6935120971576636,189.04118953711307,8.78,17.195270714940733,0.0,25.13583133089286,0.9928065452648196,0.8065182014975159
91,2010-04-02,4.788737355200537,1.890518540383832,3.909218911067139,5.511911679634539,134.9455300163549,9.24,17.267620058504644,0.0,25.098735884414616,0.9927119063296442,0.7592271741966544
92,2010-04-03,5.922219960498283,-1.6740474602646802,2.560443266855055,0.0,177.31129579074255,10.2,17.979798721569633,0.0,25.009352704838136,0.9924336562266368,0.8861914714761462
93,2010-04-04,9.767228233576772,3.0905284546506744,4.869804698450391,0.0,149.12126953888185,11.7,17.145063708029333,0.0,24.80081881197452,0.9916916998974368,0.5303608038921741
94,2010-04-05,8.324140935590712,4.977774978823343,7.199738723146772,0.0,90.9221893541349,12.7,16.522129194205416,0.0,24.61031448925933,0.9910147446030496,0.6925930832515078
95,2010-04-06,6.399040311014204,1.4147991105010858,4.05931875224369,0.0,153.4410907290335,13.0,16.034107257756713,0.0,24.393229714305317,0.990243384169876,0.6966779699694544
96,2010-04-07,6.962882177753998,-0.6791065192897892,1.8497421287095064,0.0,194.87927269394748,12.7,15.58089732018994,0.0,24.183117088537006,0.9894964795126168,0.646650960210727
97,2010-04-08,9.851412020580725,3.66993546814,4.562532502594284,0.0,214.99859358219865,12.7,15.156175657942484,0.0,24.013353508546576,0.9888915554935692,0.4358900649880592
98,2010-04-09,8.927273101069698,3.8409500878319913,5.493278476998925,0.3518111291690902,145.186129952494,12.7,14.769294804009052,0.0,23.88225507646224,0.9884176301982452,0.6673754310210084
99,2010-04-10,6.170802585094004,3.955639652871273,5.200232491186076,5.212164614420518,125.17498566509032,12.2,14.880953949027022,0.0,24.085743060283505,0.988875784590786,0.7353074407528194
100,2010-04-11,6.174120745976876,3.3250650510824475,3.84059953514419,1.790953464727473,92.37734203349844,11.7,15.294714486632474,0.0,24.36256730301968,0.9896433546430564,0.433147300424742
101,2010-04-12,10.282025151302909,3.761892964257046,6.767913282975443,0.0,168.38111414517604,11.2,15.13266680342962,0.0,24.289546246327816,0.9893593932897324,0.966334629182142
102,2010-04-13,8.445267098769063,2.42920236475005,4.84653208198825,2.548598574321335,191.7434646678589,10.9,14.860486484926623,0.0,24.21201686671113,0.9890346218541408,1.121927816698173
103,2010-04-14,8.079303274040091,3.8087512288819343,6.331356583759664,1.5940464951180513,92.79448352058115,10.2,14.828495327045262,0.0,24.280006266007813,0.989211375099044,1.1168589316749695
104,2010-04-15,10.594982714942748,5.873460216853975,8.063947373723686,0.0,134.89943021123796,9.84,14.54883942058072,0.0,24.179331816143637,0.988838866887014,0.846396073619352
105,2010-04-16,7.813951959121538,4.535692995313831,6.748872508998492,0.0,198.4303445619749,9.51,14.20242471667698,0.0,23.94789809899115,0.98801482005158,0.7494118641640313
106,2010-04-17,7.803764936833393,-0.0529389678886923,3.283698366436601,0.0,264.3718606594905,8.87,13.868125362473696,0.0,23.68761500504097,0.9870896407584292,0.920544165902032
107,2010-04-18,11.521274079966751,2.009712988026188,5.586798430094661,0.0,252.84904755597688,8.34,13.552832917048564,0.0,23.375858348931875,0.985981613576047,1.0783005520677191
108,2010-04-19,10.663384728041311,4.192859779453775,6.663385462794826,0.0,245.01892663951003,7.95,13.255070245880155,0.0,23.08045096902001,0.98492839447687,0.8085956686174198
109,2010-04-20,8.621399454590842,0.2027005377225522,3.01652677027343,0.2115437463203779,256.27967124354103,7.87,12.974175909618252,0.0,22.84488210821449,0.9840842643819212,0.9104379669220772
110,2010-04-21,6.094051937501604,3.0785280973383564,5.685537622968068,1.7088506952238194,171.09990354668307,7.4,12.741156659714427,0.0,22.757990090539653,0.9836974662057508,1.0897627287325649
111,2010-04-22,4.825068240947233,0.4442165295352206,2.9004078709919123,0.0,202.7099503102501,6.86,12.561400989530483,0.0,22.683545274163272,0.9833701353967068,0.7802433594668972
112,2010-04-23,6.162246654782981,-2.0150935510953376,1.538076100788299,0.0,263.5383516549746,6.6,12.325822338139131,0.0,22.435130034773916,0.9824868829110738,0.9130485156674898
113,2010-04-24,8.845341634378887,-0.7990352097440466,2.2450598381812084,0.0,248.6084651609964,5.66,12.091566323705678,0.0,22.14532519734999,0.9814572441104702,0.9416215857013636
114,2010-04-25,11.494733393232067,1.7164393871565613,4.569870596536923,0.0,277.68139930030736,5.2,11.868655807039891,0.0,21.853320976183344,0.9804190926905744,0.9270012818321682
115,2010-04-26,13.03189402654765,5.244715175976662,7.3413284457388,8.625179430694333,228.5702030504717,5.14,12.192627257258946,0.0,22.55496124348465,0.9817140790681712,1.1468631805911418
116,2010-04-27,11.410981153734312,8.675415813156128,10.74787946193526,0.2588832367906332,130.7728675400056,5.02,12.758072013899069,0.0,23.112807012706085,0.9829035282275916,1.0192879100102004
117,2010-04-28,12.063439777121076,5.800195787480293,8.329089259776254,0.0,245.80403278552305,4.8,12.489778526564704,0.0,22.84342759827101,0.9819461065274496,1.01116479636081
118,2010-04-29,15.064810856147544,4.813757722153467,9.06307800057959,0.0,215.5988906220135,4.59,12.239914293259297,0.0,22.46274528064409,0.9805927578022268,1.4600559513218243
119,2010-04-30,18.406003445361733,10.117354878340407,11.61764678211146,0.0,235.34567275767165,4.33,12.002418157570268,0.0,22.113696012165224,0.9793500490131184,0.758620778710909
120,2010-05-01,14.97530588586799,12.23597945231599,13.290443176582732,2.972022200563856,146.01996048106432,4.13,11.88392399188256,0.0,22.09517440333711,0.9791312263258214,0.911254531369204
121,2010-05-02,13.374406954431302,8.631171043376034,10.811125412641342,4.64964477589994,153.7666880774042,4.03,12.3261093932903,0.0,22.7805631966146,0.9806007443150228,1.3774570834633244
122,2010-05-03,12.498808782226837,10.958682557583806,12.208981723771291,0.0252483668627808,86.90472714479372,3.84,12.399517999968907,0.0,23.10486789145913,0.9812573976765476,0.8421375073372936
123,2010-05-04,8.1911350644519,6.396795442815433,7.054516125128384,0.0357484598865044,109.5760494871758,3.79,12.11348561503069,0.0,22.93338551723897,0.9806501489786908,0.4103802205789666
124,2010-05-05,9.338693062466268,5.597914357849028,6.594062913074655,8.136750900151112,223.02019764140525,4.08,12.483756729378234,0.0,23.462028474067743,0.9820523658319574,0.75123022332826
125,2010-05-06,7.966724691057348,6.164593496462809,6.859469795415086,5.7596459292308895,84.40568496191479,4.42,13.6040539444232,0.0,24.22508492404957,0.9845005497206062,0.6306666603156003
126,2010-05-07,10.607068104632177,8.568548058726813,9.53362220371772,0.0,146.88095997746706,4.76,13.942160772577983,0.0,24.385760823277987,0.9851283196265522,0.7013087728529879
127,2010-05-08,11.194622779357978,4.103712535664518,6.0951617134886105,0.0,196.195003806537,4.49,13.591509656232526,0.0,24.1848439034338,0.9844157044568488,0.8245753483726512
128,2010-05-09,11.808493153226044,5.310045371051308,7.564973445214876,4.509749214987686,214.83015953450496,4.42,13.543447561300487,0.0,24.18601354966755,0.9844263333011086,1.4602838786898205
129,2010-05-10,11.521052998679918,8.270990675911673,10.618541542238416,4.328332146915532,147.65589658658982,4.16,13.997755212286233,0.0,24.426618252222056,0.9853527446811248,1.552002035050554
130,2010-05-11,12.443467341969324,7.523954942324262,9.5747677160876,1.6958037231383376,170.89638388627188,4.1,14.1431601503194,0.0,24.49910582342929,0.9856843952469234,1.3359666876303584
131,2010-05-12,15.4809876383579,11.05327746297952,12.946839244727336,6.099420342199313,178.13670676675528,4.42,14.506520567173412,0.0,24.491652060053013,0.985823304462176,1.3882742558959005
132,2010-05-13,12.403985520464053,10.435416362367077,12.139186119703618,0.0,105.17693396206006,4.74,15.070411415355872,0.0,24.36931324293616,0.9855398050733124,0.9820918486968216
133,2010-05-14,9.579654659170313,8.29922953707583,9.332909477963874,6.157624263592342,64.05714197355026,5.17,15.159139117576716,0.0,24.44499027741861,0.9858480026193784,0.9945088253384357
134,2010-05-15,8.220310898337472,7.407706797773934,7.642258695145192,0.0,92.99246914372492,5.67,15.509268858512913,0.0,24.60970120087824,0.9865173276270048,0.2961177632919316
135,2010-05-16,9.177358703169894,5.538853907413181,6.824848706425255,2.0185546270697032,119.87804700766664,6.06,15.239757798718388,0.0,24.539776089527937,0.9863033279031788,0.9040509434758238
136,2010-05-17,9.208805610686204,7.018992129843024,7.472118716723232,11.736201416578268,124.71818527324596,6.47,16.15502759457768,0.0,24.688740495316445,0.9871338469355416,0.4940720993971926
137,2010-05-18,9.164340787969842,7.516925673327623,7.848165759100975,24.47358907961295,76.0673548669808,6.65,24.07020102469782,0.0,25.18296325841569,0.990117417194179,0.4267688346359152
138,2010-05-19,9.948067608593764,7.891463186562894,8.463354965312593,1.5377080623046209,88.89920006044416,8.34,37.71469882725145,0.0,25.373884820803,0.9917733531061592,0.6461918585120051
139,2010-05-20,14.059981193287822,9.468866783473658,11.545834895774558,3.1856733706840803,166.139721817017,9.99,35.1179607540058,0.0,25.29155048118083,0.9915252908308976,1.3948025391544123
140,2010-05-21,15.371259673573793,12.049934257384416,14.23312386162082,0.0,203.32650762193265,11.5,32.01067515155865,0.0,25.05307724583648,0.9906925422131044,1.280901533249011
141,2010-05-22,15.497928893742102,10.395743619369462,12.83714847338323,0.4972250445358862,244.50554207313388,12.2,28.040953867808657,0.0,24.710033333088056,0.9894732246842164,1.336020149464718
142,2010-05-23,15.813880870159483,10.39953524690891,12.214442204056692,0.0,242.060090034537,12.4,24.71872027405902,0.0,24.38575857727128,0.9883216822792688,1.1127188321662065
143,2010-05-24,14.81988529452601,12.075388539025155,13.37604069386103,9.517114581958152,171.6005663250754,12.5,23.73878337685156,0.0,24.532492552463,0.988724710867298,1.161801687742278
144,2010-05-25,11.870811278066403,9.918823339656235,11.257162811121368,0.0,244.59509733337745,11.8,26.04631103764385,0.0,24.69363419514774,0.9892922258655272,0.9544265823437496
145,2010-05-26,11.107783070209964,5.833642942047356,7.3182132734873315,0.0,265.80999936751954,11.5,23.484067340891624,0.0,24.46294409537072,0.9884697589754128,0.7467829667514014
146,2010-05-27,12.783236017277629,9.060306117966247,10.84429236240201,5.303475805641514,153.85928863612762,11.3,21.90109024403877,0.0,24.494719771341725,0.988535397691808,1.4614691499335577
147,2010-05-28,12.498378652186036,4.47230906968688,7.406790399651713,8.641286381119139,214.9066472375802,11.0,23.139674236374304,0.0,24.840147736226577,0.9898328805123586,1.7990564765110335
148,2010-05-29,14.293756135377071,8.828207265820957,11.560159211481697,0.0,265.8128365102936,10.9,24.504242491235512,0.0,24.82901046292284,0.9899216331524436,1.4660455393713985
149,2010-05-30,14.759981658146856,9.898852160461557,10.379042077512551,3.4407272858263944,175.51736870007846,10.9,22.74806102089724,0.0,24.654592391814603,0.9892835472389429,0.7342218207108157
150,2010-05-31,12.611416373998342,11.282884736063709,11.954529777306664,2.4476399436480785,96.05725829259691,10.5,22.8297380567472,0.0,24.659370795523664,0.9892777347829028,0.6052307338351877
151,2010-06-01,11.571123912419232,9.709350336314795,10.450848169860414,0.0,79.04215013368184,10.5,22.59549925734676,0.0,24.544606362647844,0.9888672166385832,0.6628381385416544
152,2010-06-02,13.824536643920194,9.794057419278955,11.730861037241407,4.374881386462133,85.19281759076127,10.4,21.44869721473733,0.0,24.478723977025663,0.9886149941775226,1.5446779226396563
153,2010-06-03,17.07529497328059,12.337519635987798,15.561314897580411,0.0,151.50088583149702,10.6,21.534555655134096,0.0,24.28115693190325,0.9879010744389812,1.7469006867867325
154,2010-06-04,16.407096386436848,9.370012844967563,11.8868123937091,0.0,261.4106428125781,10.6,20.06107337907866,0.0,23.822579984686588,0.9862706605676914,1.3649656867303794
155,2010-06-05,18.075003547070256,7.944213297849997,11.314786990344809,0.0,329.0,10.4,18.90489973012508,0.0,23.344135998636744,0.9845697022257206,1.7053574559270914
156,2010-06-06,20.24514076431104,10.20772159482526,13.524208894009163,0.0,339.81397473912443,10.3,18.249442433738093,0.0,22.80177212677902,0.9826419657277528,1.7668453515039906
157,2010-06-07,18.769828254319297,12.97891080101104,15.392744979426334,0.9607041483578412,248.35812330981653,10.3,17.787732756541295,0.0,22.37138105262376,0.981097614309202,1.6081746180624463
158,2010-06-08,18.726709716622683,10.28672018782784,13.429238165422484,2.376068372810812,279.6845160017252,9.94,17.428688376706848,0.0,22.15918593005263,0.9802288044379084,1.95904974529034
159,2010-06-09,21.94742375501465,14.85873533487734,17.822457526055807,0.0,279.1133178355331,9.6,17.13923878609941,0.0,21.832610075386825,0.9790025762889294,1.854249700817923
160,2010-06-10,24.48263176489445,16.244353440741413,19.21356207386212,0.0,281.24421840960656,9.25,16.75402300442197,0.0,21.27327027163444,0.9770129255774898,1.8845015548465645
161,2010-06-11,24.589934617872565,16.698938033102873,19.82901455864372,0.0,318.7143192640559,8.78,16.374323226601536,0.0,20.674279272197012,0.974881692272002,1.955477554093652
162,2010-06-12,19.93353546252649,15.978925774468973,17.64100198296031,5.0727850462700905,179.4068088956321,8.31,16.245164987166387,0.0,20.80378055122273,0.9745985555175852,1.6404344775669748
163,2010-06-13,14.451158629014746,11.283585071208751,12.624054226639114,0.8218589590674185,234.17200573965692,8.14,16.29619589044116,0.0,21.16233211738764,0.9751990260292293,1.0432062865726257
164,2010-06-14,13.36232699333051,10.248079429157142,11.36645732721047,1.5286707171167686,175.18105207069635,7.85,16.00365427537165,0.0,21.11264024315095,0.9749195923125492,1.0642076002381913
165,2010-06-15,14.649618810656795,6.652837045095909,9.791271583117672,0.0,249.52471151639955,7.69,15.755432268610184,0.0,20.91679975331385,0.9741692794701762,1.5858180109157238
166,2010-06-16,14.26769365295982,7.012696659447801,8.905685560411321,0.0,317.820745258172,7.08,15.432745693890364,0.0,20.537636687844,0.9728106189309316,1.0275196343401802
167,2010-06-17,15.564579834692314,6.916783981572965,9.462804434510046,0.0,319.2083647304969,6.61,15.12274639231748,0.0,20.185030306655324,0.9715355061731288,1.275450708490078
168,2010-06-18,16.761353310309925,8.518075846252637,11.106856886197532,6.078865759285448,269.40653851640053,6.36,15.095760614625949,0.0,20.385791395491,0.9715874234594796,1.878975709688107
169,2010-06-19,13.224563145217564,10.588031466727813,11.769304617524956,0.0,226.8534042095483,5.78,15.312607696426978,0.0,20.611044168891556,0.9718947735031352,0.9511083170955252
170,2010-06-20,13.485449585752406,5.856760445419647,8.141177023675784,0.0,204.15389392151943,5.54,15.01192359680286,0.0,20.34100848884584,0.9708903541889512,1.0927976948037357
171,2010-06-21,15.245900702842022,10.03694567429519,13.078734529981242,0.0,207.2048314540412,5.68,14.719184258364328,0.0,19.956827823782444,0.9694569429256276,1.5040212978417615
172,2010-06-22,14.81687784641227,8.00563999534544,10.482713961850672,0.0,265.44147806831324,5.59,14.4409838689078,0.0,19.54085292465857,0.9678950190742436,1.3061520325409877
173,2010-06-23,15.493056983179256,6.582314393105552,9.312116260016984,0.0,255.5022346909458,5.04,14.176224880788146,0.0,19.145823243937254,0.9663894811894655,1.4077199926198616
174,2010-06-24,17.083191541904874,8.582385005681488,12.082574227322787,0.0,228.8704633258473,4.47,13.923899636049445,0.0,18.704000927380445,0.9646831962871018,1.6722736585009834
175,2010-06-25,17.991930729561886,10.53791303137812,14.19793346883412,0.0,214.67374349142503,3.89,13.683082852003508,0.0,18.21743358850458,0.962775582025552,1.7652206797561636
176,2010-06-26,18.43267101214202,10.307630204327388,12.112149156125156,0.0,261.99721978958166,3.6,13.452924742563091,0.0,17.825404887211807,0.9611834465746888,1.0852890891164355
177,2010-06-27,17.820210218199378,8.910686886657915,10.82974160946862,0.0,325.9756079785748,3.11,13.2326447215637,0.0,17.542218440414764,0.9599719535628912,1.099398453178663
178,2010-06-28,19.676628763296,9.79621956215816,12.481864050029683,0.0,340.14912193216264,2.6,13.021525638213069,0.0,17.21574892454686,0.9585660313849428,1.442666038892496
179,2010-06-29,21.39776114852081,11.138157079873109,14.082962373805794,0.0,326.9217168984183,2.47,12.81890849913446,0.0,16.822582253232397,0.956864593407,1.627981415502106
180,2010-06-30,21.578575581631387,12.450880576446782,16.44824440377448,5.231643881802183,320.3760057814571,2.61,12.737686489798,0.0,17.150779034227497,0.9567398463838912,2.8167665123127783
181,2010-07-01,20.88675226186197,13.47524780495229,15.704661534688114,0.0,295.33778012386813,2.75,12.70018533756588,0.0,17.464457172893688,0.9568233604012208,1.3516893384369415
182,2010-07-02,22.165717991743776,14.077317718782108,17.137779175871657,0.0,302.37176956918404,2.94,12.49043926752689,0.0,17.099456131860848,0.9552430228509322,1.6931618452717814
183,2010-07-03,22.074260430075743,13.800839638721577,15.012028500693738,0.0,334.5761354379691,2.51,12.304091535209908,0.0,16.776571829804993,0.9537816307182434,0.9405322628253602
184,2010-07-04,21.330213711495823,11.371589425166142,13.990432760880266,0.0,319.49720612908294,2.74,12.124588100375648,0.0,16.509272257344648,0.9524953280504744,1.3871971893680153
185,2010-07-05,22.440349513423428,14.006900337344383,14.308406923042762,1.462825075142952,239.41657832760808,2.24,11.99485548320947,0.0,16.588412280058648,0.9519833555023374,0.9270309931689452
186,2010-07-06,17.695617074390615,15.484616754325923,17.52828200773554,5.686222509986883,128.0990077967895,2.24,12.064094100447411,0.0,17.67880670284433,0.9537097186528172,1.8559222766392247
187,2010-07-07,16.958436044605197,10.637065846029968,13.171236881268973,0.0,243.78103498895595,3.38,12.06332917681208,0.0,18.18310461773386,0.9543188895239936,1.402041792839952
188,2010-07-08,18.86369769217925,8.539155995134939,11.588153664848344,0.0,316.06811359847615,3.22,11.86005116387477,0.0,17.806169435065907,0.95280326123272,1.4916092943775638
189,2010-07-09,22.838517439217167,12.978757836093465,15.28457583630818,0.0,334.0506032476478,3.06,11.688167572195844,0.0,17.442396164403625,0.951287027028002,1.2333683526597865
190,2010-07-10,25.80546348975816,14.974376151447954,17.87101785588082,0.0,326.96038028199945,2.7,11.522321255074742,0.0,17.085045220062888,0.9497376414215588,1.5663290600436506
191,2010-07-11,27.38997462295825,19.059901408409896,20.42312779078565,0.0,341.0563823973415,2.64,11.36210109807926,0.0,16.760015055637165,0.9482763390619408,1.0532858038934867
192,2010-07-12,27.88321512078031,19.961775977304573,20.76315276691799,0.0,337.88971347935603,3.02,11.207128853834954,0.0,16.547175316422294,0.947213627822893,0.851391666701906
193,2010-07-13,24.58646683057309,20.00749333029117,20.30109049901699,1.840286753370029,237.142711100843,2.78,11.101828283822144,0.0,16.808538214126234,0.9472083222909262,0.9385295220378718
194,2010-07-14,24.62478028840002,16.700213500136822,18.92133087331409,0.0,288.81772972293106,2.8,10.973812156731585,0.0,16.965218727671125,0.9470065352856244,1.3293554435280577
195,2010-07-15,26.38725761158158,18.84973537643702,20.20199782643224,1.6604367349408953,245.3514071033798,2.71,10.818241412429428,0.0,16.866152800548665,0.946253987522235,1.3973912751472295
196,2010-07-16,26.70466398023158,19.06708849198183,21.92854443797348,0.0,280.1169523234414,2.57,10.727507686927956,0.0,16.717546770876204,0.945362709883056,1.7755401014645114
197,2010-07-17,26.24730740018247,20.146165457094888,21.71100226788529,8.074000875885304,244.94061948595143,2.51,10.815376679838714,0.0,18.22273132753869,0.9472461256358348,1.786507302752493
198,2010-07-18,18.99484377244825,16.769285732237822,18.49382769769233,2.976161406611245,112.37758046632122,2.45,10.94391534431517,0.0,19.696968858947194,0.9499662892424604,1.4708790892894843
199,2010-07-19,19.3078079136895,14.332043548883174,16.306436261449914,0.0,206.95732235968543,3.17,10.926720718621157,0.0,19.55293805516623,0.9494074212854792,1.2861667060275308
200,2010-07-20,20.961875779074543,14.320528508744614,16.57228018127705,0.0,197.7667544964787,3.17,10.78596915485255,0.0,19.139325637376835,0.9479798886687668,1.387858090796468
201,2010-07-21,25.803729666658523,18.575657521644512,20.10046645757248,0.0,296.8906729293936,3.42,10.632416191737686,0.0,18.743699902924696,0.9466038190974582,1.0829829078677728
202,2010-07-22,26.67039506715044,18.187849748940263,21.18720064469656,0.0728910181616263,287.2946349173007,3.16,10.484582259763616,0.0,18.33629462278,0.9451471138215524,1.7583746171732135
203,2010-07-23,20.718678725053007,18.381822389528253,19.510411238572047,42.50504751722779,108.18476824167332,3.09,12.678650385971936,0.0,23.253848374315396,0.9591649876730468,1.484876875477992
204,2010-07-24,17.75694859748564,16.348590330948262,16.989997745149925,18.484589816442725,85.8364175835712,4.3,18.21059942525379,0.0,25.410798245343702,0.9752800502810306,0.9548899491446527
205,2010-07-25,17.2846493520129,13.426600421642677,15.00211995864355,0.0,150.79049897695322,4.18,22.083824354407355,0.0,25.40160987914724,0.9786157560462448,1.0568741418635788
206,2010-07-26,17.985529785491643,13.865458691460471,15.500665748784185,0.0,165.81946586944554,4.24,20.25361883321372,0.0,25.105097504499803,0.977558885221108,1.0254775842508574
207,2010-07-27,18.545680437003902,11.500804512560869,13.680756501361738,0.4745703117334008,207.3012558477712,4.2,18.43875242436092,0.0,24.75694030716467,0.9763259400966856,1.2305443148441186
208,2010-07-28,18.31886237951898,15.149763660186576,16.323314159795977,2.6342379828374543,135.84988739869706,4.2,17.345553756234178,0.0,24.51777348159418,0.9755236499922636,1.0689948165619576
209,2010-07-29,18.906542758312355,14.175838880822004,16.033218967701295,0.657503687647213,221.19965424683832,3.82,17.153779387310237,0.0,24.32788356567064,0.9748969886894598,1.2901729124811947
210,2010-07-30,18.404137042084965,14.646082753232932,16.369873941279604,0.0,189.6998705330487,3.54,16.409440478676014,0.0,24.011768717557352,0.9737771087576336,1.1177247570663478
211,2010-07-31,19.662947670535043,12.146653156251816,14.884061992803783,0.0,240.2881964577144,3.35,15.65802696431008,0.0,23.62469109404301,0.9724012169935016,1.4084804826510342
212,2010-08-01,21.558717106014264,13.44197422735631,14.789083992226864,0.0,279.99137082124406,3.27,15.16038883281288,0.0,23.26987270817066,0.9711400118174156,0.8467643225369165
213,2010-08-02,21.68410319878333,15.211978408652625,16.305708966762612,8.76761038515448,213.668674119278,3.02,15.379125598733866,0.0,23.755652885473005,0.9728149297357268,1.180001558961942
214,2010-08-03,18.18860694976433,16.504789464244947,17.548760381361543,11.781166429989607,75.87542016238017,2.78,17.057137297181033,0.0,24.672865268488103,0.9771269306234484,1.132567048196367
215,2010-08-04,18.33777754959314,13.912514759453613,15.963915452495534,0.0,208.0484513285858,3.22,18.789181060118143,0.0,24.827108063256183,0.9786112497789043,1.265676140610238
216,2010-08-05,20.062082335557545,13.160032712223805,14.551121122807082,0.0,242.31926048447187,3.29,17.677239866992895,0.0,24.51186350565853,0.977489966591578,0.864313481767559
217,2010-08-06,20.05440569906827,14.489688827536703,15.891095557922464,0.0,122.56071215771432,3.44,16.78573906061334,0.0,24.23093730658125,0.9764899841421436,0.9365911056364452
218,2010-08-07,19.557055074879628,17.486314988818044,19.145019910184352,7.669925850575577,113.12599389465068,3.12,16.853362962618494,0.0,24.43065624209313,0.9775845316249102,1.651809778953158
219,2010-08-08,18.538983550566268,15.69863259539622,16.97581000409487,2.745676899308805,170.336841232865,3.18,17.23021471358131,0.0,24.745153301188285,0.979306318791355,1.2309323953708768
220,2010-08-09,19.33889646196465,14.252243927708902,16.066307727395092,0.0,194.2141465988852,3.24,16.92961099018498,0.0,24.643832336173528,0.9790327963886044,1.1041304242884964
221,2010-08-10,19.95144589383997,13.048581167357732,14.764806122489484,0.0,231.48001417651463,3.1,16.46878776117206,0.0,24.33845159141905,0.9779489791342486,0.9733401740763956
222,2010-08-11,21.9018459758959,14.606838466813732,16.675345199753913,0.0,215.7720425295607,2.97,16.037049385411596,0.0,24.013463331883827,0.97679362375757,1.114307272584171
223,2010-08-12,23.71502136894152,17.037790797912542,19.6394294527032,0.0,243.08475713156747,3.24,15.631474902198969,0.0,23.615704512406836,0.9753791259435196,1.4425425538963752
224,2010-08-13,21.818591694783123,16.55301427998752,18.230109890529395,6.832481862631352,163.55167072772045,3.51,15.726448241392909,0.0,23.685626528304365,0.9755313274160636,1.4447824706750132
225,2010-08-14,21.042228968870944,18.18672134405032,19.49507409061921,2.0844199065277964,149.27757936700118,3.64,16.197163655309893,0.0,24.021070787447297,0.9767694000144872,1.153727171917588
226,2010-08-15,22.680450886358614,16.99482235438664,18.15415300628668,0.0,170.58641153787062,3.92,15.823586054631326,0.0,23.959384555947512,0.9766378907333328,0.825177516397034
227,2010-08-16,20.842728167346856,17.58082870568637,18.392019405419777,18.539987552003574,195.68664817428188,4.18,17.014095994825567,0.0,24.592481128105813,0.9795976297390828,0.8931199564018368
228,2010-08-17,17.137186182811185,13.384062180870227,14.642176306798406,4.782459444744077,164.42337499606063,4.4,20.75128060714106,0.0,25.142443290487343,0.9830673627053272,1.0097252667567065
229,2010-08-18,16.53687476035112,13.460761285451522,14.897321938940731,1.7694197823351192,129.63740566283636,4.88,21.093189336138547,0.0,25.1717929397835,0.983578689423852,1.0949266377661195
230,2010-08-19,16.775575927434488,13.763213567821404,14.819860518627266,0.0519177119829375,197.37137201874933,5.12,20.00326114394857,0.0,25.05424616506891,0.9831985206257328,0.7315719866376182
231,2010-08-20,17.12006202501035,9.293708354025028,12.768587304424642,0.0,253.9894354752137,5.18,18.67895517176524,0.0,24.759408650338,0.9821509575812896,1.3430307201441316
232,2010-08-21,20.933628303248387,11.558242860759036,15.55098232246192,0.0,267.0664687056315,5.23,17.788011397091257,0.0,24.306948951643363,0.9805430011399852,1.569348207155575
233,2010-08-22,23.3167174266762,15.660811698108969,17.94118059759232,14.95913590466592,255.05638267403185,5.28,18.605911255001637,0.0,24.63131197275384,0.9821766633127748,1.7417727245087908
234,2010-08-23,21.57111634225268,17.083251771181263,18.57520159754375,8.547588367348153,173.8965347814851,5.48,23.034864195778685,0.0,25.099847459513125,0.9849790174350798,1.1379069480124964
235,2010-08-24,21.066840349867302,19.152325186961928,19.79214580752188,0.0,188.5086905818215,5.82,25.843123863120383,0.0,25.08838213190206,0.9853111969143312,0.525813887194724
236,2010-08-25,16.731764198648445,12.6621714600441,14.526834091849706,0.0,206.2560913087121,5.37,23.287643444133742,0.0,24.88882968662059,0.9846004009231056,0.931135025570622
237,2010-08-26,15.456196444418028,10.524104929244627,12.9429189818605,8.085583741056373,83.72460009584279,5.19,22.2018556579426,0.0,24.915832189592184,0.9849869478546728,1.482622380853396
238,2010-08-27,17.645061258014355,15.095487375056296,16.476366302753153,5.7775354249070405,85.11417176586508,5.11,24.485118893546428,0.0,25.123919624669767,0.9862626310707958,1.0947806172582768
239,2010-08-28,14.6566572049551,12.823348703117649,14.121130357128717,2.042759136359976,121.2087564936982,4.8,25.63110142509617,0.0,25.13161262586653,0.9865191866543636,0.8258300404467694
240,2010-08-29,12.999046515084208,9.344494756727808,10.606358845541289,4.415682098507408,147.73690289082955,4.58,25.058888693021675,0.0,25.121294953258,0.9866939314068705,0.8089551828934812
241,2010-08-30,12.573065721263522,9.60562923989616,10.896330308342462,5.026595199307971,103.7463661884245,4.69,25.501596579479223,0.0,25.232083405478104,0.987541463530978,0.9181694049042016
242,2010-08-31,13.42538009091874,9.940534368873584,11.891181906086214,1.136313757888024,98.4924965381079,4.8,25.3129658615402,0.0,25.231984070809386,0.9878037067322438,1.0063158490795154
243,2010-09-01,13.66016596547231,9.49524666797828,11.844472242782846,0.0,153.30888479846158,4.02,23.340335837774266,0.0,25.041769855946576,0.9871366868668175,0.9154947807635736
244,2010-09-02,12.711968652750624,8.631795923491918,10.907400001895995,2.890369217454743,118.36820954533977,3.31,21.58172305954343,0.0,24.93870263631072,0.9868256208832772,1.2085927343574066
245,2010-09-03,11.766438911270033,6.372075159566976,8.394691645119742,0.0,194.518345575716,3.38,20.62772418491615,0.0,24.875567388495515,0.9866478052370876,0.7703351935838929
246,2010-09-04,11.598068387464966,6.3599388703756405,7.924560834595047,0.162522750988706,157.53050395273553,3.45,19.741344530596997,0.0,24.690781403086607,0.9859973121261452,0.6407498593302144
247,2010-09-05,11.19053371397654,4.977806797261146,7.825763520542392,0.0,178.90507698484328,3.59,19.20395634211029,0.0,24.48205560295889,0.985261141672472,0.8717624423388786
248,2010-09-06,10.28178510238696,5.18876620899823,8.084943468683555,3.23953982553708,153.68448756378973,3.66,18.8455237299851,0.0,24.38807253034712,0.9849002172372052,1.184445945625787
249,2010-09-07,12.336889036290636,8.610807493565487,10.344242360592643,0.0,179.01037334038864,3.73,18.694064204271648,0.0,24.337177477225836,0.984699228189652,0.6782489516627445
250,2010-09-08,13.585393336592814,8.552067492701472,9.923543309112755,2.662992741521025,170.72786671028416,3.98,18.411434435879222,0.0,24.298996075144814,0.984541281180109,0.7784556770525559
251,2010-09-09,13.465205835225232,11.545329135340427,11.599195306044164,10.476587714846564,71.07158037885706,4.51,19.36315549402824,0.0,24.748458196453065,0.9863028450745328,0.279106985924081
252,2010-09-10,14.760837251461073,11.346574331907322,12.408985048946716,0.0,113.98474048803864,4.47,20.470940336023578,0.0,24.968778423359065,0.9874205214893526,0.5607491499492581
253,2010-09-11,14.690192090602242,8.428534109927117,10.70670508492226,0.0,179.7272985966358,4.63,19.790993656773463,0.0,24.78206647187503,0.986757405377512,0.7344774087342143
254,2010-09-12,15.382300055346144,9.050038928691192,10.657493929049314,0.0,181.2703545195715,4.7,19.250202884733586,0.0,24.57527715563298,0.986022573668393,0.5894709348749667
255,2010-09-13,13.992885063648323,10.356584393334169,10.890995331476972,1.2631985431658534,87.6461516758299,4.72,18.829502571595658,0.0,24.49620115463389,0.9857399159044716,0.465064357661658
256,2010-09-14,13.275404201975602,9.506511092324638,11.33238797798322,8.145563294145955,63.87532287096679,4.8,19.32892852469603,0.0,24.76521155435508,0.9868173392151192,0.9945224442568372
257,2010-09-15,14.151894952709856,12.217676228900748,12.946104740627412,2.2742869653377915,110.51146481381014,5.42,20.064254642305443,0.0,24.98877253765166,0.9878501775133696,0.554230796669072
258,2010-09-16,13.14909993833478,10.710889651353591,11.437566929330131,0.7181772348040948,153.78814942630507,6.08,19.8331975454519,0.0,24.98819119731686,0.987898154583273,0.406309543896223
259,2010-09-17,12.182604796336031,9.31911627215458,10.28654428960222,3.5177972583158303,131.54942487973267,5.79,19.7283243834917,0.0,25.003507777162348,0.9880396627772324,0.6097060113468701
260,2010-09-18,10.920920854482445,6.776813048632642,9.078112992184623,0.0,138.21334911638235,5.79,19.69118340923366,0.0,24.96920903173187,0.9879970024451832,0.7014811312191704
261,2010-09-19,10.073451502976052,4.42606995245736,6.697336056150757,0.0,150.48530624394587,5.96,19.19207713474771,0.0,24.77790829696305,0.9873161404044738,0.6075518658361604
262,2010-09-20,11.865387413088294,4.176725337768642,7.707986450722262,0.0,119.22253040935554,5.67,18.71837753906188,0.0,24.55623126948026,0.9865278859982012,0.8170622473551669
263,2010-09-21,13.86016141501416,9.679690295813373,12.530740139939208,0.0,145.72728472313196,5.39,18.272485528167856,0.0,24.306682227533248,0.9856407885548498,0.7793684286546118
264,2010-09-22,12.194101537044425,5.163425842944002,6.599464512244643,0.0,168.65135080872875,5.32,17.85221705008781,0.0,24.11781414080737,0.9849697678237308,0.4196201689319878
265,2010-09-23,14.57089768031566,6.35473647821256,9.147443332883906,0.0,173.7877169483212,5.11,17.455569144522013,0.0,23.9431043988465,0.9843496404792575,0.7041190701093366
266,2010-09-24,17.230824690024274,10.60056252372988,11.901460565380315,0.0,165.97994545698188,4.83,17.080704665646,0.0,23.76439784560246,0.9837129891721278,0.4341744603858471
267,2010-09-25,16.667665992392273,10.880592889274386,13.030669123864064,0.0,92.74702495149756,4.76,16.725938310160334,0.0,23.59235355015073,0.983099143686212,0.6751768501500521
268,2010-09-26,14.389927513152813,11.066443210945916,12.513615245238814,7.788238210586274,69.23155672754798,4.97,17.14999536674141,0.0,24.016104021980784,0.9843011837347287,0.701500149958149
269,2010-09-27,11.184769634210229,10.364357971947676,10.393779032291867,27.629257196410727,42.05437927846091,5.11,21.17252904779385,0.0,25.149315981580912,0.9894756377823304,0.1420705990197148
270,2010-09-28,11.44165754108394,9.64103253787312,10.842409978131151,9.857725755294014,40.08452523663388,5.63,33.49493082391276,0.0,25.5107814782992,0.9927599679497384,0.6098835818764704
271,2010-09-29,9.19632395863182,7.559215398228568,7.833665456535071,2.684599260864146,45.86890768903677,5.78,38.04851602123025,0.0,25.54250269652781,0.9933607819754444,0.2941159681729479
272,2010-09-30,6.883896669406227,4.226634460086422,6.409879567854542,0.0,78.96605487009225,6.5,35.213300315401824,0.0,25.49565266141117,0.9932689143084878,0.5125681777853244
273,2010-10-01,6.620808092230967,2.829872198939841,8.934925956688998,0.0,95.017694674613,7.36,30.644604702720653,0.0,25.31051577300026,0.9926114050189548,0.7727608709070077
274,2010-10-02,8.676898052924521,4.302241553918353,12.993679298043231,0.0,113.0,8.18,26.965913559256467,0.0,25.03691268742219,0.9916399948267312,0.9834922919704406
275,2010-10-03,9.999077678456146,4.568397582097978,15.519893849478118,0.0,129.30439193035104,8.28,24.429243558016125,0.0,24.70566764257646,0.9904639601308928,1.1397210886883835
276,2010-10-04,10.908261131684611,6.517962765192536,16.914865723286336,0.0,131.46131062653598,8.28,22.840268584430728,0.0,24.35079334867656,0.989204092431284,1.1304053131214804
277,2010-10-05,10.774342540690515,6.891885877267464,14.985995372611296,0.0,85.0877927226986,8.02,22.10551198120014,0.0,24.02097400937852,0.9880332347785254,0.9756809841911644
278,2010-10-06,10.28409573639688,6.940985001678739,15.441982038180967,0.0,102.91856859653105,7.75,21.50925243356349,0.0,23.717526238761916,0.986955682803696,0.9656541179443008
279,2010-10-07,9.143169443069974,4.30482305051626,14.743398422997329,0.0,104.49706557704148,7.39,20.94974295623086,0.0,23.408391921613987,0.9858580422620136,1.0134180685808374
280,2010-10-08,7.474348306706009,2.7840596959860315,13.546805250866626,0.0,124.43417272212548,7.12,20.424064894681035,0.0,23.10161624389391,0.9847690424337344,0.9474063302469514
281,2010-10-09,7.259754528984621,2.5697526523511134,12.697977446145778,0.0,135.03802277593212,6.75,19.929543244335616,0.0,22.8130646214154,0.9837445371481864,0.8975203526530727
282,2010-10-10,5.525906975637613,-0.6701728227269246,13.594862148224792,0.0,137.05638267403182,6.67,19.46372535704572,0.0,22.520814081867933,0.9827067154399104,0.9744780748907778
283,2010-10-11,3.795969683788548,-1.3559957067929924,9.750657548557426,0.0,107.50224910101852,6.59,19.02436214254587,0.0,22.245205491235108,0.9817280681694276,0.7842473933184886
284,2010-10-12,2.7662175866743826,-1.1872939091852008,8.311595566294212,0.0,92.5080197113712,6.25,18.60939088028484,0.0,22.016688543291277,0.9809163741156706,0.6754616666574239
285,2010-10-13,3.400643097545941,-0.7604629242220434,7.342312652390319,0.0,95.6450299932988,5.99,18.216919501859213,0.0,21.81175596951707,0.9801881710420184,0.6352906919042648
286,2010-10-14,4.276250938442735,0.9330070133956816,7.471046169003894,0.0,55.806517843551006,5.73,17.845212216571646,0.0,21.62119062852381,0.9795111732357248,0.583028530875269
287,2010-10-15,8.390155577082556,5.685020903852669,11.36964728925284,0.0,59.95926424608484,5.56,17.49267636383529,0.0,21.431106503112883,0.9788358389524924,0.6349137318182163
288,2010-10-16,7.143459703164133,3.767791893233071,10.102252175952708,0.0,39.39508057802635,5.14,17.157850386347647,0.0,21.23381791436634,0.9781350690848748,0.6275254328646792
289,2010-10-17,4.584670471592947,0.6994754488154028,9.4257517435297,0.0,107.33835543979642,4.66,16.83939282725164,0.0,21.03433332128064,0.9774268647313864,0.6492452978201917
290,2010-10-18,3.165663829790953,-3.242107503454569,8.811119295535265,0.0,96.968040211656,4.41,16.53607226297048,0.0,20.82330465709376,0.9766775648510212,0.7022298935808352
291,2010-10-19,4.688911872138713,0.7068304687282725,8.683050383714281,0.8615421876148488,31.100822472699548,4.15,16.26196658011661,0.0,20.72421780040385,0.9762430597970444,0.7646336034873187
292,2010-10-20,6.517726373352412,4.054706998409489,8.955291753063541,0.0,38.30581298253389,4.77,16.006906172427403,0.0,20.66467858980716,0.9759609283435232,0.5356832813795351
293,2010-10-21,4.393733617287149,2.337297379643554,6.474849436941935,1.304997620560662,59.421971847399725,6.0,15.76146820169833,0.0,20.682880976732257,0.975867939909073,0.6043087115691306
294,2010-10-22,6.243961376904995,2.471631894842089,10.131167654187712,0.0,70.0589297469299,5.83,15.551525148619811,0.0,20.70620146818624,0.97579593568354,0.6441411779674237
295,2010-10-23,5.571691275227867,0.4919454719730414,11.498761052148598,0.0,106.5355814769235,5.55,15.307216502759616,0.0,20.51381757845901,0.9751129927016252,0.6841947187575651
296,2010-10-24,9.161527827487326,5.428063220005963,11.991865679307482,0.0,54.06787512343284,5.45,15.068925300402464,0.0,20.31299126177293,0.9743996825609118,0.5991651941246707
297,2010-10-25,4.768597358091345,3.23852404986786,8.468126072613876,0.0,44.01981036744361,5.28,14.83992929650997,0.0,20.150071492394787,0.9738209659173628,0.4395247456202932
298,2010-10-26,3.8484239695127673,0.1391436790505123,7.445509174264365,0.0,68.38870204361714,5.17,14.619572587455307,0.0,20.004969219396585,0.973305687600032,0.4901973185326215
299,2010-10-27,2.90571932720469,-3.8764514090190656,9.5591622422275,0.0,83.54476614478872,4.89,14.40725213633049,0.0,19.83144007822345,0.9726894748476808,0.6234721721207288
300,2010-10-28,6.776437332701348,2.5314498834983734,12.796788528458444,0.0,52.086226688340574,4.56,14.20241339234844,0.0,19.635063359709356,0.9719921480520656,0.6332965250362386
301,2010-10-29,8.079291939364728,3.4230988905529163,13.54543353387691,0.0,78.13380944650349,4.44,14.00454627815632,0.0,19.434262865023364,0.9712792304905352,0.6518753423158017
302,2010-10-30,7.246367767855109,2.390270888399071,13.960881891208023,0.0,94.84717615451574,4.13,13.81318151386258,0.0,19.22891213198492,0.9705500538404084,0.6623079708778266
303,2010-10-31,6.6454287056957,1.2005542260708677,13.351508201655204,0.0,72.23552760852824,4.18,13.627887249171907,0.0,19.023823683696836,0.9698218844648068,0.649505029972866
304,2010-11-01,8.949209004073538,4.318455022187132,3.4495274805783587,0.0,59.83188309598635,4.19,13.448265977483196,0.0,18.9086107755608,0.9694122258026332,0.0737736270307541
305,2010-11-02,7.46670212135919,4.508302714496492,5.389493367275043,0.0,37.60746278535717,4.24,13.273951708051948,0.0,18.873033446320864,0.96928542411886,0.15606978986713
306,2010-11-03,9.204621202611955,4.189605117440239,5.776743136780419,4.478523599673487,35.005779426383995,4.53,13.33678208057084,0.0,19.69495428632587,0.970724487646898,0.3361923527967293
307,2010-11-04,12.12329511834386,8.506111228337078,9.103495349982538,4.368685570720384,18.453801678833138,4.68,13.636557013953755,0.0,21.13225809788981,0.9735657956039148,0.1986767969813773
308,2010-11-05,13.969826808346756,11.17231596153074,12.951549897241772,4.391687865898838,22.236836515117325,4.73,13.961618475448404,0.0,22.222535022021358,0.976068491171204,0.4340049449611775
309,2010-11-06,9.499604464265987,7.5776978590648305,9.059270708252392,2.979645389514826,19.281320933985405,4.79,14.235439995276415,0.0,22.917055602735733,0.9778986622098677,0.3299769117029385
310,2010-11-07,4.2480020519297765,1.980829847823216,2.5063332643304594,7.997228656662491,20.216664393453435,4.83,14.93571223388306,0.0,23.766217632277165,0.980611222640796,0.1242794538497898
311,2010-11-08,4.315714325635281,3.170868730470994,3.282354181891128,9.727691361203313,16.232427197661522,4.83,16.374391240681437,0.0,24.64108180902119,0.9843052617042368,0.0556459221736249
312,2010-11-09,4.108594456031532,2.352775857044987,3.187951224714967,5.579803184638125,42.27856355444612,5.01,17.64068225996261,0.0,25.029370231241696,0.9866019166269584,0.1326518599913067
313,2010-11-10,5.164119823046177,2.058045434644768,2.7713830072232004,0.0,48.83971828057843,6.02,17.969663503733056,0.0,25.084761344318487,0.9871109309771592,0.1076066360392256
314,2010-11-11,5.1066618907700105,2.254300011401227,3.095350155004944,3.7679344242518527,38.714613710878965,7.5,17.911852040071256,0.0,25.138749251702546,0.9875826359971324,0.1848139836235346
315,2010-11-12,8.519725886547073,2.78022819725,4.451254728490953,5.4771976838532,43.056382674031866,8.34,18.53635375267015,0.0,25.26751413584796,0.9887287973007164,0.2914400439363847
316,2010-11-13,10.766920905519054,8.154022829565646,8.538102310793276,12.427491881227558,30.273047067485315,10.1,20.21324271016957,0.0,25.42516600328497,0.9906481664302076,0.1417607190529211
317,2010-11-14,12.765132328006818,9.56600558166403,11.369474067136425,0.0,63.689751247494094,11.3,22.147055458730875,0.0,25.474489076743723,0.9916877785568764,0.2782464828789905
318,2010-11-15,10.177860478185924,7.210679724524407,8.891276695488397,0.0,36.114767148148005,11.8,21.08727019665349,0.0,25.414819243756867,0.9914759466619212,0.2084918831582392
319,2010-11-16,7.233438080554269,5.600622779554136,6.516714528677787,6.130287436624063,15.991726133499911,12.3,20.985253827465453,0.0,25.42802858556124,0.9919256584438688,0.1993856295979877
320,2010-11-17,6.3549019746051645,5.041092506027491,5.762623392825874,1.0991112501892415,15.428439394996389,13.0,21.52524710353049,0.0,25.4706255090562,0.9925207609561212,0.1654783709471703
321,2010-11-18,7.025992598321051,5.85307176877119,6.478597465451559,5.5021083961897705,15.992480719522094,13.0,21.659525831248512,0.0,25.49736322702951,0.9929752590127982,0.160417639403492
322,2010-11-19,6.31459725547049,4.252695722295984,5.23318739719126,1.5050181062553216,38.06416390050013,13.0,22.26247461012764,0.0,25.51732229337044,0.993362494711799,0.179866498837448
323,2010-11-20,5.106522451747026,3.9035018163663233,4.342827239727549,0.0,19.04427055035564,14.0,21.74826892668351,0.0,25.513311949303,0.993390085197854,0.0930424824660094
324,2010-11-21,4.452892695301122,1.479815332439343,2.4089628283617084,1.7288835239059428,37.9772830146969,14.8,21.18918859688256,0.0,25.513629713207354,0.9934781265506596,0.1451253036600343
325,2010-11-22,6.567291652297497,5.384987064613847,5.65745124209517,9.214246360811313,11.068570605073427,14.7,22.01956799636089,0.0,25.5433271327175,0.9941238585285642,0.0893156191008305
326,2010-11-23,4.36735040594923,2.721858375137096,3.3640690850146786,0.8576790718331402,13.736375556537997,13.6,23.80300779284856,0.0,25.56105083781717,0.9946087995785768,0.1021411344504299
327,2010-11-24,1.4431684097901678,-0.2341015752873532,1.1050035204110602,1.4587667421338777,15.978099572450244,13.2,22.99967260685936,0.1159642992624528,25.56201392174766,0.9946795002271416,0.1649196682366501
328,2010-11-25,-0.077298760888588,-1.579071524170483,-0.7113870164857462,0.0,40.96228272038417,13.2,22.226404943301684,0.2831325302187416,25.56055823478266,0.9947098581931364,0.1062386516860665
329,2010-11-26,-0.0690501279257588,-2.740249591183725,-1.5222778749006332,1.5552830572801362,26.05778909183321,13.5,21.491184449329253,0.8503695770292917,25.55647916217551,0.9947160297402544,0.1377701621766668
330,2010-11-27,-1.5601108637681709,-3.791403240062754,-1.427983047173206,1.136487506332804,26.05687531406371,14.3,20.96302774427155,1.9584357141783304,25.55512732799552,0.9947328729540555,0.1734935728706528
331,2010-11-28,-3.5299938931624126,-8.623332034907946,-5.037935791155442,0.0,32.20505217040601,14.3,20.40400490432336,2.443191435155936,25.545713273298432,0.9946992839300904,0.160984112931328
332,2010-11-29,-3.121970460475928,-5.471774704691443,-4.746671960770289,4.240824634786629,16.318600699692542,14.0,19.88125991188433,4.514495261411861,25.534614816989848,0.9946598985309258,0.0804175094394864
333,2010-11-30,-8.91939377816428,-11.479812079790165,-12.170124249188088,0.0,29.44474865089449,14.0,19.38986033427824,6.515066743791882,25.534332240803465,0.9946588834455248,0.0182175705650488
334,2010-12-01,-11.286748476298294,-16.950431051698374,-14.653187800404352,5.483450226569476,18.17286866492112,13.1,18.927332651585,9.368447971989893,25.5339132464175,0.994657385901638,0.0617600393885449
335,2010-12-02,-10.64857319740842,-13.503487538723869,-13.654615919659095,0.0,28.119661505220147,13.0,18.49140875978972,12.000963893964524,25.533757011737595,0.9946568183744482,0.0132072397131538
336,2010-12-03,-11.740145937931258,-16.52009976034616,-15.427333672550562,0.0,30.0,12.7,18.080008620748984,12.000963893964524,25.53261592712812,0.9946527247376274,0.0351254432318312
337,2010-12-04,-10.076910683401868,-14.692714058532532,-12.155610339778928,0.0,39.866477560257735,12.7,17.69122439683311,12.000963893964524,25.527568195284942,0.9946347247895668,0.0662072492583085
338,2010-12-05,-6.947649751501749,-16.40423737706546,-12.992849812434134,1.480897085429122,21.783335606546554,12.3,17.323305941542042,12.638402584080245,25.52060243784538,0.9946099117672116,0.1154478723830292
339,2010-12-06,-3.108889968871721,-8.354244845490163,-5.483049178028718,0.0,16.991726133499906,11.9,16.974647528698636,13.276431522313782,25.51150665252951,0.994577619733561,0.1272661614203515
340,2010-12-07,-3.744845613219008,-8.936165268290939,-7.191010778030464,2.162376177406788,20.238555865604965,11.7,16.643775713122455,14.273074425440198,25.50195845380252,0.9945437561137026,0.1079173772216034
341,2010-12-08,-1.194228710844916,-2.3807598242553945,-1.71867159190549,7.654026845140106,13.181586109945178,11.7,16.32933822507008,19.21223767010397,25.501958444199037,0.9945437560628267,0.0740698789066694
342,2010-12-09,-1.3087050734331729,-3.809778272784217,-2.776616707067822,2.0904599295781283,15.451814754910634,11.7,16.03009380927818,23.91772273385773,25.501958444199037,0.9945437560628267,0.1043565994532413
343,2010-12-10,-3.741202283995088,-6.144357077366391,-3.928000942884713,0.2289438875409315,17.280566347963216,11.8,15.744902927237169,24.953945314281043,25.498617307172392,0.994531996325374,0.1176988937697206
344,2010-12-11,0.3724923964800026,-8.056699884602441,-5.929806642224178,8.800160804007549,14.837217366678516,12.8,15.68634725728416,28.45329025054676,25.50250391900341,0.9946506217831492,0.1476372291278826
345,2010-12-12,0.7691441814964122,-0.4227838681011179,0.8076081291479406,1.9935071965141729,9.000754586022182,13.6,15.835416862327074,31.862557086466907,25.51609675489308,0.9948549740232786,0.1266245010592183
346,2010-12-13,-2.7912647745130426,-5.427781650928725,-3.1801896848330053,1.4630124308474295,20.94110660613025,14.5,15.806586628955124,32.74282744445447,25.52058213969017,0.9949178087298765,0.1366106001671527
347,2010-12-14,-3.750224950158688,-6.831796029627457,-5.630579349332189,5.8087918828288485,11.665571656268144,15.7,15.523506032402963,36.34586346318292,25.52058213969017,0.9949178087298765,0.0794142445079366
348,2010-12-15,-8.794919051611641,-12.617035614475764,-10.800938073411464,0.0,14.622861783685542,16.4,15.253173730783988,39.1000126861933,25.51924374945407,0.9949130302023482,0.0567075752525574
349,2010-12-16,-10.578497952795155,-13.34474827043701,-13.417617082689544,0.0,30.937633888215096,16.4,14.994903347507782,39.1000126861933,25.51608080936841,0.9949016565956595,0.0121976686892276
350,2010-12-17,-8.634118375962272,-12.885316831860065,-13.311837234294083,0.0405591141983274,21.00918764426958,16.4,14.747808967514985,39.10991753235648,25.51392387575117,0.994893829494548,0.0179060663674327
351,2010-12-18,-8.796035357441635,-11.80801509925988,-10.901144593225167,0.0,28.99156694175259,16.7,14.51107675568887,39.12485165347827,25.50967348786402,0.9948785954370112,0.0401276566996619
352,2010-12-19,-9.09132654722,-16.374975340043783,-13.645072635382917,2.5058370553033265,20.000754586022182,17.1,14.283958954836724,40.33435372796605,25.50605844050861,0.9948656701252014,0.0754082282244343
353,2010-12-20,-2.1269098827637274,-5.832561235118636,-4.569380988569262,0.0,17.25093092870441,17.4,14.065768390042791,41.50600438983698,25.5032714542589,0.9948556945512014,0.0752995385549266
354,2010-12-21,-5.798422156586629,-13.603033299821584,-11.594754302364835,0.0,16.008273866500087,17.2,13.855873436146547,41.50600438983698,25.491938522256653,0.9948152025794672,0.0604724326637208
355,2010-12-22,-1.4941959621339471,-3.9481674951485504,-3.5522871603485378,0.0,16.139064934176613,16.7,13.653693408839072,41.50600438983698,25.4796269074088,0.9947711988940234,0.0361644887206751
356,2010-12-23,0.4386956580542481,-1.0899649618275695,-0.5250043166054571,0.0,20.67242530552344,16.4,13.460587453729518,41.46351412474515,25.468062319381698,0.9947315493859128,0.0534799519900176
357,2010-12-24,0.4209986308691705,-1.1349787215160236,-0.7385873775311212,12.049035618799616,14.28056634796322,16.1,13.73081901499828,46.16284185567589,25.471556088555968,0.994821398510289,0.061110228040237
358,2010-12-25,-1.9359702369769929,-3.234761615691767,-2.868953954648867,1.4075503902224649,11.272292758153482,15.8,14.062963296054292,51.15827137386888,25.482229815632323,0.9949409316999952,0.0439513071058853
359,2010-12-26,-8.359844716488714,-11.915729152501758,-9.928354903610906,0.0,17.00075458602218,15.8,13.809206373067504,51.83937310914543,25.48067801219963,0.9949354214355096,0.0737264054951959
360,2010-12-27,-7.998281614518282,-16.403181999108615,-12.439034130897792,4.712945878019573,22.97169213859897,15.6,13.590710161485426,54.21787038143154,25.478182971514236,0.9949265622765516,0.1197017254115124
361,2010-12-28,-10.209330246419272,-15.155036449125673,-13.463439408651691,0.0,21.021623775439405,15.3,13.380922286158672,56.46920273403612,25.477313375661332,0.9949234684006192,0.0485820933134126
362,2010-12-29,-12.187391363350486,-19.13969481258763,-18.97241886289068,0.0,18.08198309368627,15.1,13.179223865245897,56.46920273403612,25.474934732458586,0.9949149819624172,0.0140793588284104
363,2010-12-30,-9.848454967676442,-12.094764228495132,-11.992796508179492,0.0,19.55712731650221,15.1,12.985046015627198,56.46920273403612,25.472582583420444,0.9949065065053114,0.0139696169524765
364,2010-12-31,-2.328488768402428,-9.904023169051417,-8.808957128155733,0.8665970331931655,11.139064934176613,14.8,12.79786570147228,56.83224138106859,25.47097819347984,0.9949006542704948,0.0766081057035534


==> expres/river_texdata/6_6458924_2010.csv <==
t,time,tavg,tmin,tmax,prec,rad,Qobs,QsimGlobal,snowpackGlobal,SWC005Global,SMGlobal,ETGlobal
0,2010-01-01,-3.9266152598555615,-4.947396649068771,-4.515858247985759,2.5777152846350204,12.15046520481275,26.3,8.431918709842884,9.535368973367447,25.24919930906736,0.9224363423291831,0.0515163896708486
1,2010-01-02,-4.089015691373174,-4.945178804011328,-4.287572967179721,1.3323603367606736,11.162790874027383,26.8,8.22383013984487,11.41512328380227,25.24919930906736,0.9224363423291831,0.0683158886350373
2,2010-01-03,-9.3766510760801,-12.769398937312728,-8.954814544657083,0.0,22.737181364834967,21.0,8.028109342382397,12.023927036606215,25.24429132023851,0.9224188041243552,0.0830051205079632
3,2010-01-04,-12.675661435683995,-19.94153230372584,-12.675409083777728,0.0,25.82373310735408,15.0,7.843773079839966,12.023927036606215,25.2284087962657,0.9223618827217264,0.0590453369219283
4,2010-01-05,-9.42484915310466,-13.08787630652625,-8.779599755737516,0.0,27.6285350224467,13.0,7.669920310195351,12.023927036606215,25.207958427001778,0.92228850572529,0.0728750657830031
5,2010-01-06,-7.818723857743283,-15.365593285353842,-9.974579007329876,3.266534183279744,10.662899006249306,13.4,7.505725224039678,13.597933069045116,25.19617591152943,0.922246253979214,0.1469322289673766
6,2010-01-07,-6.200936442334901,-6.699528144955382,-5.860344533612754,0.0,12.639996779711607,12.0,7.350430876735355,15.090799003257017,25.19363198675548,0.9222372547750654,0.0555605354918677
7,2010-01-08,-5.878618691850359,-7.446914082088607,-6.529645442892227,3.0596633461503395,14.0065339189349,11.2,7.203343364403125,16.60653195624307,25.18979188171252,0.9222236626016946,0.0702825420741489
8,2010-01-09,-3.9497707690221895,-5.762377973701615,-4.774621413453711,2.41928194945,13.819133822710462,9.54,7.063826496892318,19.263164230562435,25.18979188171252,0.9222236626016946,0.082462257976598
9,2010-01-10,-3.445174710281841,-3.954960826981367,-3.2441518912176024,7.683689325412154,14.212594878186277,10.1,6.931296924959196,24.32261190168783,25.18979188171252,0.9222236626016946,0.0728355348648042
10,2010-01-11,-3.6011945096983315,-4.140997009873043,-3.374532705738257,1.6100685726076518,15.735766928839006,10.1,6.8052196825924405,28.784277868249863,25.18979188171252,0.9222236626016946,0.0739029756839199
11,2010-01-12,-3.8134669349558,-4.166224253488386,-3.608843531313704,0.6178170761525642,23.67540294653688,10.8,6.685104108813271,29.819845270108445,25.18942813154996,0.92222234394169,0.0638827897709688
12,2010-01-13,-9.320290715957569,-14.7814131177438,-8.028755749867496,0.0,30.425610179208565,9.9,6.57050011636986,30.089033358263126,25.178916751041047,0.9221846421864184,0.1155244458291249
13,2010-01-14,-13.637718719967932,-19.89622515147241,-12.896158966378382,0.0,33.53931089001454,9.09,6.46099477756717,30.089033358263126,25.157480242082745,0.9221076905613708,0.0514025985560304
14,2010-01-15,-12.032639412137316,-15.36674660603467,-11.860013542196455,0.0,25.65727577796844,9.61,6.356209200048478,30.089033358263126,25.14169378251179,0.922051098100171,0.0485226802053861
15,2010-01-16,-10.02722337666741,-16.5411400228836,-12.020628351254445,0.0,28.470747940456924,9.25,6.255795667695037,30.089033358263126,25.1216293803474,0.921979300044554,0.079121105519726
16,2010-01-17,-6.489615802510961,-11.016411974148554,-8.064711161007558,0.0,22.55219245747875,9.07,6.159435023955665,30.089033358263126,25.094293592128192,0.9218813724252142,0.0941857137257744
17,2010-01-18,-5.032942373148563,-5.859393101216186,-5.482132774126029,0.0,15.25459281089675,9.35,6.066834276876219,30.089033358263126,25.073417814673288,0.9218068601610024,0.0360095945941756
18,2010-01-19,-9.28003779610241,-10.340790454914217,-8.014816998116347,0.1134966627372444,19.195811542821566,9.08,5.977724406886793,30.14235450270783,25.05879002362755,0.9217546120579968,0.0702670181477363
19,2010-01-20,-10.243881859482366,-10.824822451619251,-11.352925389782722,0.0,14.356493572532626,8.86,5.891858360036715,30.19672927500659,25.049181068694224,0.9217200966098152,0.0032371010192104
20,2010-01-21,-10.823114641091273,-11.831959436664832,-11.0551034066979,0.0,24.796473120941386,8.74,5.809009210857703,30.19672927500659,25.044707999091564,0.9217041878250948,0.0316300827087144
21,2010-01-22,-14.118710070028724,-16.71593899073484,-13.216052781016796,0.0,60.10911933729854,8.82,5.72896848039655,30.19672927500659,25.03502905465292,0.9216695212716556,0.0367955130966012
22,2010-01-23,-18.61725362970864,-20.691961979837107,-18.27896421789148,0.0,55.00642855111852,8.64,5.651544596201524,30.19672927500659,25.02932119411344,0.9216490355240062,0.0
23,2010-01-24,-21.03225913972771,-25.427016347737347,-19.762645702785942,0.0,62.74862602612569,8.91,5.576561482181706,30.19672927500659,25.02932119411344,0.9216490355240062,0.0
24,2010-01-25,-23.005436845428,-27.76810323888424,-21.33846353371941,0.0,50.1797752056045,8.71,5.5038572672952455,30.19672927500659,25.02932119411344,0.9216490355240062,0.0
25,2010-01-26,-20.277285512955068,-27.258006295176006,-19.51159633119944,0.0,58.88777547418149,8.51,5.433283102969603,30.196799753807277,25.02932119411344,0.9216490355240062,0.0
26,2010-01-27,-13.73556392554934,-18.841919426066337,-14.438507013694093,1.929329492457596,29.90366085170025,9.24,5.364702080021768,31.11506684704433,25.02932110424002,0.921649035211368,0.0728525044431498
27,2010-01-28,-5.938646022809684,-11.985718977602314,-6.754661173045384,1.894876911869808,14.134017798108609,9.24,5.2979882366370505,32.89138568397801,25.02931929370844,0.92164902917137,0.2381531219662576
28,2010-01-29,-2.206174927098917,-3.557318645794765,-2.301082890758185,0.0,34.282164514807995,9.46,5.233025649686884,33.68859419229643,25.019570974184678,0.9216143192524656,0.1180681957103816
29,2010-01-30,-2.2713055090064267,-5.380515030929632,-2.1433492608607376,0.0,19.384821543485828,9.34,5.16970760232613,33.690089603916,24.97973744073458,0.921471568169448,0.1740684709153696
30,2010-01-31,-5.491130362375104,-7.658104870432641,-4.293553814299739,0.0,35.05795820599312,10.3,5.1079358214131405,33.690089603916,24.929925150457187,0.9212926922840428,0.1421586755443369
31,2010-02-01,-6.735176654189647,-10.06723243347996,-6.8541844271485015,1.0417269681765449,32.38413794207279,9.27,5.047619778846968,34.09957339835711,24.90686342665031,0.9212099870784454,0.1896634147125943
32,2010-02-02,-3.0655142545851586,-5.662761818594978,-3.4297054861657346,0.0,37.92711617277508,9.1,4.988676051419616,34.49580203564434,24.89199663220118,0.9211568620870276,0.1584416243688434
33,2010-02-03,-4.688254822885207,-7.248280887243888,-4.631187998098976,3.520713324119297,27.88155852297525,9.85,4.931027734241586,36.18168905287279,24.87206230527642,0.921085520373383,0.2076716020601109
34,2010-02-04,-3.948381627142444,-7.140458038809703,-2.8501136774146127,0.0,70.02230888020487,10.3,4.874603903219665,37.7506326873253,24.849683814430698,0.9210051018211232,0.2099335624417019
35,2010-02-05,-6.830869306528775,-12.697063574276918,-6.620386594356219,0.0,63.729029333689965,9.1,4.819339122450546,37.7506326873253,24.792360901266225,0.9207988660576412,0.186596526715473
36,2010-02-06,-6.119104856873995,-9.284298696150792,-7.005409069114743,0.0,18.312907963873787,9.26,4.765172992745522,37.7506326873253,24.743425076061424,0.920623061253786,0.1218568213250355
37,2010-02-07,-9.211563871389274,-12.407229731756102,-9.363933979824235,0.1084531186804683,47.948513499042775,8.65,4.712049737822937,37.79038034197277,24.71071297061889,0.9205059550398704,0.1163414286338777
38,2010-02-08,-8.702885063267532,-9.727841081973288,-8.988250806611706,0.0,36.60148611124293,8.65,4.659917824999075,37.83090229898801,24.68962878138155,0.9204306761009234,0.0563909464150605
39,2010-02-09,-9.167428766431255,-12.133834910713084,-8.806866264736135,0.0,31.084255129133023,9.18,4.608729617476969,37.83090229898801,24.664058993232832,0.9203391835591316,0.1172573817582286
40,2010-02-10,-6.486602866071516,-12.564702957741508,-6.641353435684626,0.0,40.99388829091404,9.22,4.558441055578398,37.83090229898801,24.61336996789134,0.9201570820708592,0.2084745769909031
41,2010-02-11,-3.107778765771076,-7.231926457218573,-3.3453290757350413,4.417336550286282,15.746035599977816,8.84,4.5090113644892105,39.9343533256919,24.578838307136525,0.920033087328611,0.3284378213372057
42,2010-02-12,-2.467854185814286,-3.794907089328184,-1.784024040070012,0.0,19.430849484824808,9.17,4.460402786293657,41.87198080871258,24.55899931930388,0.9199621682805348,0.185120394288993
43,2010-02-13,-3.1781473580594017,-4.104602101721086,-3.2220439136292085,3.4362957339109195,29.895916281067137,9.37,4.412580334261577,43.54175488097588,24.53436239078841,0.9198738690477968,0.1569343042157324
44,2010-02-14,-4.998830594725701,-5.198350820334791,-3.974922549599345,5.239507503172004,20.723858531246787,8.68,4.365511567524286,47.754972919130886,24.53436239078841,0.9198738690477968,0.1709987384096433
45,2010-02-15,-6.279248579592171,-8.173425223872568,-6.081998919271758,0.0,21.3806353240733,8.97,4.3191663844324,50.17296677751507,24.52019795411832,0.9198232446843894,0.1539325848550476
46,2010-02-16,-5.308952574727599,-7.404119212501167,-4.795237409985826,0.0,38.07038688219826,8.94,4.273516833032857,50.17296677751507,24.47480717174143,0.9196605489568324,0.170223437948482
47,2010-02-17,-3.239027060044307,-5.654104983834028,-4.151217670289401,0.0,45.5400588923826,8.81,4.228536937234151,50.17296677751507,24.424677663559457,0.9194803748581096,0.1465952354929738
48,2010-02-18,-0.4956324463092937,-3.281395600282109,0.1031398268204329,0.0,64.77498184538607,8.9,4.187004696660722,50.14134065913252,24.36031958888299,0.9192549848210916,0.2774516128459813
49,2010-02-19,1.546291763700474,-1.5471365665638497,1.303160412124451,6.402014737886788,41.8725389990903,10.0,4.753843349738382,49.55033983639588,24.57451472464613,0.9214329227066136,0.4202080554749113
50,2010-02-20,1.931371330314688,0.82743953583556,2.298101116728655,0.0,25.880145725930834,11.5,6.284615211593303,47.40771201889736,24.851337020842028,0.924465050275698,0.2333182561249967
51,2010-02-21,-0.3212798443071303,-1.8004712672396583,0.2951392109476075,0.0,83.19971805958785,13.0,6.3322604600231225,46.27934410424339,24.83807956640636,0.9249277192283956,0.227485738528569
52,2010-02-22,-0.963446878957684,-5.2156966775110485,-0.5609947390549559,0.0,93.46651948045036,14.4,6.129589335248383,46.26295396375592,24.749209105614156,0.9246161152073316,0.3445456091963229
53,2010-02-23,3.347376044477982,-1.2841869192228712,3.33891953519072,0.6211551065010299,90.29665347152012,17.2,6.516105251504455,43.666142823470345,24.809893949686508,0.9260395971283044,0.5430725564808102
54,2010-02-24,1.4812889403321374,0.7326195978190101,3.0836812055923817,0.0036801790627629,49.91274584967746,24.0,7.492165041670759,40.22584715061139,24.90958902405112,0.9279953674237064,0.2994400408203497
55,2010-02-25,1.821515702082372,0.4421091487621427,2.194055947551772,0.0,59.63889562887847,32.7,7.643867385497138,38.35942285133742,24.909263906930185,0.9288335257375216,0.2585212884962436
56,2010-02-26,1.8469296410653968,-0.6984177587964526,2.145225877717223,0.9502085223168965,65.40684797483149,40.7,8.049361469497342,36.26911823525157,24.950811293620408,0.9300016422451828,0.4324419076719875
57,2010-02-27,1.9969695366635407,0.9579837130690696,2.439311387557454,0.0020561839368627,41.37283575045576,53.9,8.583313012888652,34.04075507873506,24.997654369090235,0.9312420057425648,0.2685423886134306
58,2010-02-28,2.316862719961263,-1.3647890991765317,1.6549595361656817,0.0063365340639941,96.900956344219,62.2,9.005185013598313,31.63699599954064,24.99651875178282,0.9322834622612516,0.35720164900011
59,2010-03-01,4.9425297997025135,2.938521851485029,5.373426372368915,0.2702335584879626,74.82728198953691,74.1,10.149668746680025,26.244031995467,25.07302689226285,0.9348092035300976,0.3983167915011056
60,2010-03-02,1.7422116581503333,1.1542196674981102,2.387805562851116,0.0,66.14937173768485,85.0,11.79664995930396,21.00714210742484,25.14082176136758,0.9372526196446626,0.2186237245182551
61,2010-03-03,-0.2287610716909843,-2.692752824292395,-0.0875647844849579,0.0065335465177424,103.86141645201432,94.0,11.904836332336751,19.396473450580206,25.103659230177733,0.937808895037132,0.3208465651069508
62,2010-03-04,-1.9495997499052384,-4.140728172332013,-0.5856925063475743,0.0,114.26223835158432,124.0,11.602042575709357,19.07170510702517,25.01304318710445,0.9376238960242,0.3355820025635334
63,2010-03-05,-3.45088496008638,-7.804440679571359,-2.75128665616694,0.4246089360563756,94.9442636440036,108.0,11.231332036605734,19.178191161192917,24.92254400467528,0.9373013743458792,0.426115079485611
64,2010-03-06,-3.5768156804886915,-5.896648830621278,-3.6388630933201873,0.0,72.41973588053125,91.9,10.8757335311292,19.27496328623734,24.85183970493301,0.9370505211348504,0.2399019943144063
65,2010-03-07,-6.013821359026192,-9.227443777487824,-6.365561176988086,0.0,108.19532694223072,71.2,10.543983034777662,19.27496328623734,24.781465507091543,0.93679792517684,0.2245836182660345
66,2010-03-08,-6.860970133878717,-11.438906138076485,-7.223202873980141,0.0,123.2159206795352,60.2,10.234138800056568,19.27496328623734,24.70465394824104,0.9365221904862012,0.2668746779653053
67,2010-03-09,-5.645397573104554,-11.855384930955209,-6.027572594780797,0.0,127.83674978980676,51.0,9.94442257598486,19.27496328623734,24.607318182400824,0.9361725175875032,0.3543573299878892
68,2010-03-10,-1.3548884673228645,-3.779827446902618,-0.7047477301049763,0.0,124.10801478264348,42.6,9.673205685474477,19.27496328623734,24.49545861944368,0.9357707926106146,0.3543202182925967
69,2010-03-11,-2.4333155656239818,-6.844105716536385,-3.170641861196655,0.0,109.48483417270856,33.2,9.418996298789034,19.27496328623734,24.382281192479727,0.9353646024109956,0.3625710304507293
70,2010-03-12,-1.943774812033412,-4.108697388525123,-0.7000527321427619,0.6940135549436934,67.195279469959,26.5,9.180427799425445,19.46132969785,24.29718347674813,0.9350600849689336,0.4716293037108232
71,2010-03-13,-0.4645525588248058,-3.940783084623904,-0.2215899560070851,1.6587339351646408,89.50280492593804,23.6,8.99537049460701,19.793186742310613,24.301407090131583,0.9351860985065032,0.6344002723087948
72,2010-03-14,-0.1772691437325881,-1.5880829689036158,0.470267453578613,0.0,83.84639211042659,20.0,9.004004783494272,19.50612854881079,24.322468038992703,0.9354582663561892,0.3470338519640124
73,2010-03-15,-2.455573598326882,-7.04966945314008,-2.9615469212863457,0.7831566542390506,149.28125002156673,20.8,8.929143601815438,19.314035929124994,24.28512511479949,0.9354127749620078,0.5477694596389648
74,2010-03-16,-1.583436477029202,-3.9077835591267873,-0.7295187537681633,0.0,127.18762395410312,20.4,8.733405316684188,19.447903725836973,24.212907458221288,0.9351550920389216,0.4123109548516821
75,2010-03-17,-0.8332125290225832,-5.39589407849549,-1.3912332608324298,0.9318870971729436,86.75322034327509,20.1,8.552538042798977,19.58920773886688,24.136909122469376,0.9348936789985812,0.6093270275123732
76,2010-03-18,3.1223630625281174,1.7319562619406397,2.956779352111317,0.0,53.00975883595574,19.0,8.744764609043951,17.6712275553508,24.26074747698278,0.9358022108027648,0.3136667356065275
77,2010-03-19,7.236651086368968,1.705801538707322,8.098495537210615,0.0,104.7944380283874,18.9,10.73321519623532,9.467788074580806,24.666224806260804,0.9396323886849496,0.907677650199094
78,2010-03-20,10.259569234973316,6.378467976931795,11.630079750354396,1.6913512895126783,94.77553973472018,21.1,13.272275990846124,0.5229272072721283,24.95611597890684,0.9437464644177376,1.2072678327562267
79,2010-03-21,11.721073152167966,9.577968763780918,12.343923650978258,3.396477191547557,69.28603937016074,25.8,14.0117736359008,0.0,24.963575876191964,0.944481011103778,0.954183234545192
80,2010-03-22,5.511912093702745,4.630977557069836,8.765618059164627,0.0,52.82004896172842,35.7,14.168130880255632,0.0,24.884972534429007,0.9445737968747592,0.7231463710549115
81,2010-03-23,7.490293645426078,1.245402782289461,7.749251089127645,0.0,142.97997611106962,37.6,13.75524909614275,0.0,24.6246639142941,0.9436375957465578,0.9679741680580536
82,2010-03-24,6.781572315245776,3.1825437109313537,7.788754350285652,0.0,159.48285013747883,44.0,13.328693882756006,0.0,24.345729178254743,0.9426346655592795,0.7969422104589189
83,2010-03-25,9.654418664549231,2.183640714752436,9.93899373496173,0.0,165.8348317341314,47.5,12.930513590469625,0.0,24.03703689220776,0.9415248346003656,1.170169303182203
84,2010-03-26,13.937840877394052,9.385442513952128,14.866290983661218,0.0,132.79123928186007,45.3,12.55840022370829,0.0,23.669200098504263,0.94020148211416,1.163429650403689
85,2010-03-27,10.06903080106508,7.986480815079981,12.006066613342616,0.7800869731501192,93.57860963157478,38.1,12.226985638471904,0.0,23.419174182933297,0.939311717338259,1.0553729260104852
86,2010-03-28,7.881730334592716,3.6048279498233775,9.357195920885182,0.0,141.54268268860105,33.5,11.9322901664256,0.0,23.20199861111392,0.9385374182265483,1.002146052364943
87,2010-03-29,8.59345434247304,3.2958460968418573,9.2240767837553,1.5737972828395768,130.6307350100845,29.2,11.686255194112896,0.0,23.035203547285374,0.9379283714413816,1.3237041553940856
88,2010-03-30,12.980357647059622,8.051101169058889,13.738848793420376,0.0,113.26223694847968,25.2,11.508294071830058,0.0,22.83171737302437,0.9371875938193952,1.2243047879036644
89,2010-03-31,13.493792470258066,8.625096241126649,14.81895938645279,3.7047746607072622,156.87648449932252,22.2,11.448440189813397,0.0,22.84196695455711,0.9371943867167736,1.6129506996206098
90,2010-04-01,8.278744362406602,5.966881447531336,9.290228181036037,0.0,109.88030463635656,21.0,11.489352936292802,0.0,22.876587463717744,0.9373280662374984,0.821529802212269
91,2010-04-02,6.857861609499302,0.7158315350936085,8.41986919273551,0.3054690826448384,177.0210597099864,19.1,11.214269972512916,0.0,22.599505968176757,0.936328361560532,1.2344887472999515
92,2010-04-03,4.929211648567343,3.309645476224752,5.64306917817209,0.0,112.0146165006128,16.3,10.973759507440574,0.0,22.35327631993635,0.9354418425814324,0.5894349887927002
93,2010-04-04,9.09252625178268,1.2100557530975735,9.835662782744876,0.0,198.274011234729,15.8,10.731586447818415,0.0,22.049213516921405,0.9343480808495952,1.3778115378050426
94,2010-04-05,10.978724715084637,6.793906600351426,12.288663918571578,5.349765153212911,112.04313091862495,14.9,10.734367104086669,0.0,22.258993756817578,0.9347735924523992,1.6257325446646225
95,2010-04-06,6.732676298356075,5.452091556396896,7.801400848737343,5.422846335831801,66.6077674850236,13.5,11.512874563101123,0.0,23.043906363028515,0.9373798407296932,0.9814765087475376
96,2010-04-07,7.325807056252049,4.965076140581052,7.233105796241452,0.0,72.7331626490411,13.4,11.985676944366077,0.0,23.308563532197116,0.9384186189691972,0.7142165913248153
97,2010-04-08,8.027829221933747,3.087158242709787,8.718890138710416,0.0,159.06218954811348,13.7,11.653251559537592,0.0,23.033203126106603,0.9374295082468068,1.1147288951875185
98,2010-04-09,8.079604251192901,1.450023186572884,10.499639073631224,0.0,113.6753917517895,14.0,11.380009895700567,0.0,22.632493816418897,0.935988325486065,1.438271597723778
99,2010-04-10,5.911721614581629,3.747588018445356,7.290662973752112,0.0103620298168199,97.27978650611428,14.6,11.122868726512849,0.0,22.27540280813458,0.9347038256839266,0.8392874189305003
100,2010-04-11,8.504536399279644,3.70997715408176,10.080362580182376,0.0,134.97837167465468,14.2,10.880330069174429,0.0,21.951284137678837,0.9335382521243004,1.2582328097442093
101,2010-04-12,9.728791286765004,3.220183068105223,11.072057135389077,0.0,216.5666100254901,13.4,10.65066511358175,0.0,21.523165574175422,0.9319982005047756,1.4671005035238598
102,2010-04-13,10.480430076186742,4.76783796782786,10.826936355526088,0.0,189.185126614673,12.9,10.4333033602297,0.0,21.080984540013706,0.9304079144376796,1.3355459009074333
103,2010-04-14,10.261313289763072,6.0915817417224,10.36807378070331,0.0,72.96069897279195,11.8,10.227301404131724,0.0,20.692652342307102,0.9290120300283256,1.1227242371844894
104,2010-04-15,12.139956410170814,4.434915774908442,12.697557133061842,0.0,201.25519156329904,11.1,10.031781176557676,0.0,20.25194849121849,0.9274272711576188,1.6878135506943237
105,2010-04-16,9.831925804591943,6.469973245939247,11.213398795140732,0.0,142.92067179037156,10.2,9.845937475921238,0.0,19.79603443269525,0.9257866605403464,1.1935288028135724
106,2010-04-17,7.215004552836399,1.860408242755544,8.435460158107915,0.0,249.88183590819503,9.74,9.669031823574366,0.0,19.40623806130372,0.9243839263582136,1.2830899567119771
107,2010-04-18,11.821394946399328,4.726305006488783,12.83774068932232,0.0,232.1713117807977,9.38,9.50038684250488,0.0,18.93830062315564,0.9226991993353078,1.700042792943385
108,2010-04-19,10.462806789009484,5.539390890653265,11.346822933647598,0.0039507014735616,135.96398611728893,8.72,9.339407413832353,0.0,18.454523978109822,0.920953782031992,1.3869326838563598
109,2010-04-20,6.604254051855692,1.2764342657367422,7.868651908164417,0.0,268.11168817054926,8.53,9.18567826612998,0.0,18.038534195726683,0.9194487025928072,1.2824249546873023
110,2010-04-21,5.349978136626692,-0.854804624792791,6.244967064517964,1.6086467348380191,171.92519212655472,8.15,9.054073365705692,0.0,17.889703006368222,0.9186553551196246,1.592119000928949
111,2010-04-22,3.371950790770441,1.0493901548929516,5.139292898607526,1.5648173670216368,171.96330748083423,7.63,8.966664053163699,0.042871439595948,18.033501006435184,0.918681681012651,1.1965996973449329
112,2010-04-23,5.428997579977992,0.1385769700910994,6.563572129987845,0.0,261.2612653700352,6.85,8.872371786082251,0.0011065204423406,17.95509371980325,0.9181581592513948,1.27005118786324
113,2010-04-24,7.512036141701901,-0.8063859151101528,8.841950147981823,0.0,237.37017557919663,6.64,8.743154513527314,0.0,17.50790899783174,0.9165329468613472,1.66973207244563
114,2010-04-25,7.071106819713608,-1.667287291098759,7.655866611367571,0.0,277.13595598138977,6.56,8.612314935322656,0.0,16.996903266594483,0.9146700650621182,1.615394687250243
115,2010-04-26,11.534913706323904,3.4760312800577893,11.18237139944756,1.5919970341652177,278.6516775780372,6.52,8.5064052018145,0.0,16.732446066174912,0.9134211143522608,2.0520332423059355
116,2010-04-27,10.764151610912371,8.376120756974121,11.857339186017018,0.1527158840790062,128.5336836363804,6.35,8.424028681560422,0.0,16.54342339125388,0.9124753751610114,1.2057454617354937
117,2010-04-28,10.302504229134003,8.385245223324995,12.135041061209025,0.0,148.5637240293508,6.1,8.314727744751428,0.0,16.213623039637383,0.9112303900290644,1.183018378987826
118,2010-04-29,12.225636688182378,3.5886541367341898,12.445140234057217,0.0,135.99259744187566,5.98,8.198584683322217,0.0,15.744641179207484,0.909463247822594,1.9612022846272688
119,2010-04-30,17.95964601078093,10.393142680020365,18.27229231731099,0.0,245.8981177984812,5.88,8.086228543693277,0.0,15.13305262199231,0.9071100287023393,2.195816524441208
120,2010-05-01,13.9837644707007,11.270119424750195,16.664518988124183,4.188896208389068,117.78285188926368,5.96,8.03209748796102,0.0,15.322315417924054,0.9066236476925036,2.3849352085260205
121,2010-05-02,13.03727126223175,8.537676038406087,12.905390401463324,0.0,127.37156300383928,5.95,7.982619680711765,0.0,15.588772081426848,0.9066663660999744,1.5301382138182016
122,2010-05-03,14.283588755854865,9.634647811679706,15.139157914807091,2.2251932511571377,101.72703682757886,5.55,7.893596763134911,0.0,15.438920786504085,0.9057856225129632,2.1710087910374285
123,2010-05-04,9.50060295503813,8.007592905962063,12.073235641015785,3.747448171588439,57.33842273227933,6.71,7.880493887867456,0.0,16.07033778939173,0.9066064266861922,1.8497216120222908
124,2010-05-05,8.073267775153926,6.542520138352142,9.088565054913694,4.441636623522137,95.6606945554122,6.96,7.996319492495161,0.0,17.365072698928692,0.9089436592843924,1.3865093826111448
125,2010-05-06,10.057159686082446,5.828632069097481,11.290566019302757,5.548446334569934,49.04629349235972,6.19,8.24271482075115,0.0,18.8252869398099,0.9119109336877133,2.2293047519602336
126,2010-05-07,14.718240075945944,10.800689067794066,16.226698647743152,1.0756461245323667,161.6735031486475,7.56,8.358655659642894,0.0,19.29439074042249,0.9127743841122118,2.0456703582448843
127,2010-05-08,13.438817313244154,10.601865646014245,14.840520273384229,0.0,219.99538366611245,10.8,8.230154674942312,0.0,18.91650199801081,0.911382633217241,1.5339987611724122
128,2010-05-09,11.85614582782184,6.404246932222481,13.1449507255314,0.0,168.21288933466485,12.6,8.104050318083038,0.0,18.41111036691584,0.9095418488352168,1.8042923406669449
129,2010-05-10,13.318446025689411,8.098723022683568,13.80673362331764,6.770841576096558,215.253974388783,11.7,8.276008502652232,0.0,19.009741356010508,0.9103588093089656,2.60679175109427
130,2010-05-11,14.665997409619235,8.578697874041788,15.82503993181397,0.0,241.983393855295,12.1,8.390850458356867,0.0,19.46560346437885,0.9110247061249108,2.1863134891833407
131,2010-05-12,17.220247401548278,9.953541506433483,17.6785699417725,2.130692776819797,220.7995703951098,13.1,8.13878769198932,0.0,19.01911205354956,0.9093489853075442,2.837715762405206
132,2010-05-13,16.730436015330447,13.294652746586529,18.30799736508512,1.8810449883312923,193.6337910015807,13.2,8.08155760716056,0.0,18.8327938739691,0.908510485823176,2.2748582881031165
133,2010-05-14,13.901780809522135,10.441609457693897,15.497219791969862,16.847319596945706,112.90738609486188,13.0,9.096755406715031,0.0,21.215338547132543,0.9146100423500898,2.5626188187631107
134,2010-05-15,11.339944436156513,9.95216507324095,12.59075739850266,0.3835273285183918,132.73577937369652,16.5,10.197756220701605,0.0,22.77405087389859,0.9198109795257718,1.3087069454575493
135,2010-05-16,13.463681617568083,8.758950905359402,14.406339896406283,16.922591874781126,96.33764107416644,18.0,10.97588312795166,0.0,23.70923220640585,0.924790307682476,2.687871911442608
136,2010-05-17,12.375260586230748,10.246066855805177,12.557894433815324,10.57374725544121,116.80906591177336,24.0,13.544706866061796,0.0,24.714850943339677,0.9325669694808302,1.6468322045450787
137,2010-05-18,12.832952918102082,9.288737598811032,13.280241505411674,3.086787313029616,111.31997482504678,33.2,14.373842293932638,0.0,24.93003194524635,0.9355510511001582,2.1291826578345634
138,2010-05-19,14.54328870081643,11.006968673321287,15.982212455083506,0.0,187.43898897811096,33.7,13.922746784167089,0.0,24.676128048938235,0.934821550747238,1.8929268643879904
139,2010-05-20,15.720576972816607,10.485908215441375,17.88862523572898,0.0,240.6129309600451,31.8,13.537115720787895,0.0,24.051756326035065,0.9325753813607006,2.280353596753016
140,2010-05-21,17.425447033459815,10.479771530376103,18.65692627061292,0.0,284.4039887252361,29.8,13.152144129153804,0.0,23.298617293281342,0.9298645813333212,2.5182796027247654
141,2010-05-22,17.445003792878197,10.814454895916558,19.01642072055743,0.0117604561824575,265.3690285309606,29.5,12.792069831136049,0.0,22.50345530624382,0.9270029864187016,2.5525195558418545
142,2010-05-23,16.582811820019007,10.764681225641851,18.34108262781445,4.456142012431233,301.33152394916635,29.8,12.556354542977394,0.0,22.19642194365117,0.925844868054017,3.2689301035097977
143,2010-05-24,14.93328756285872,11.557857213853596,16.094741783669914,4.494291214540446,227.87890902405084,29.8,12.61449814667087,0.0,22.474152662089296,0.9267637612039952,2.5308630783306736
144,2010-05-25,11.689117555627442,9.779901730203536,13.464205414503736,0.0,239.9809030081039,29.0,12.587524306926056,0.0,22.428892770063243,0.9265952462653592,1.5382740672739534
145,2010-05-26,10.288540204025695,6.067890927472791,11.082155152546273,0.0,264.6347652596272,27.7,12.300014187526155,0.0,21.966463620833757,0.924933031052818,1.5941161422010768
146,2010-05-27,12.174355538844836,3.848677807741224,12.339107787139437,0.0,161.55304724936948,24.0,12.000498939776994,0.0,21.367248213081936,0.9227782022632266,2.2229641103796856
147,2010-05-28,12.722339434402814,10.220901780031522,14.178655937938572,0.0,214.5046767099047,20.3,11.718724228971338,0.0,20.767737499949437,0.9206220257790492,1.5651103786687548
148,2010-05-29,13.873754278713315,6.750856509165631,15.155270986522613,0.0,265.08265975820143,17.0,11.453274488756357,0.0,20.15172417883676,0.9184063329806323,2.3647057794772484
149,2010-05-30,15.361872230531722,6.070743121033956,15.680667410803643,7.083623111685061,259.08135749678667,13.6,11.464735363916818,0.0,20.29657141125163,0.9182521355968764,3.722273608749101
150,2010-05-31,15.255537379093273,13.53740820169469,16.684496914389918,5.159394826682828,135.1700484054286,12.3,11.886948915960009,0.0,21.14830033667093,0.9204501742648764,2.254936138468276
151,2010-06-01,14.966122086452629,11.818736790111814,15.966176752658525,0.0,115.42376435867024,13.0,11.897946428547302,0.0,21.271796682866835,0.9206435180820612,1.820173761771149
152,2010-06-02,18.71693557256399,14.14386862632078,20.09373161863096,14.849618895377205,159.21178555960734,13.2,12.521344734762826,0.0,22.335980460523345,0.9239985132520604,3.416549095025128
153,2010-06-03,18.848418110631027,14.408951006459434,20.36528085460466,4.348977797069256,204.8401501332289,15.2,13.944921409714746,0.0,23.328545517968507,0.9280602634663868,3.1740596735700564
154,2010-06-04,17.062143014512344,13.793111835776632,18.12194040968704,0.0,213.99940361683213,25.3,13.715192473716405,0.0,23.07416749404349,0.927259542454566,2.0157920939910188
155,2010-06-05,14.820436272883878,7.354566489827869,15.85417127352022,0.0,272.1725801391632,32.4,13.398070325105076,0.0,22.400244248081403,0.9248354528818618,2.4914993047043303
156,2010-06-06,17.42739936476266,10.896780939490965,17.66108702888622,0.0,321.03663458390656,26.5,13.062736385837487,0.0,21.627531550269985,0.9220567812982424,2.408869597253344
157,2010-06-07,19.389255024943093,11.637518590193045,20.289983490287803,0.0,289.71608333264896,22.6,12.747596858308915,0.0,20.79726458873021,0.9190702387553682,2.871158077752383
158,2010-06-08,18.834818341447857,14.436831226493863,20.04228771655605,0.0,264.7262298866967,20.7,12.451033564040683,0.0,19.983820350320386,0.9161424357957982,2.2802245275281248
159,2010-06-09,21.757744371678022,12.85985432824773,22.61110799532096,0.0,268.6138596167062,20.2,12.171564498179906,0.0,19.118741290645684,0.9130233831392304,3.248219411018642
160,2010-06-10,24.72277014607851,18.06657945507577,25.9972369558472,0.0,287.7725021360245,20.1,11.907832220136813,0.0,18.116601090252782,0.90939493425963,3.152834321961826
161,2010-06-11,26.091494147006067,18.75389308549977,26.81321540592439,0.0,302.6088888626588,19.1,11.658593242344104,0.0,17.118488284951013,0.9057529084126384,3.278133790998438
162,2010-06-12,22.715319907258195,18.28747670366253,24.307245455183388,3.1798726082893896,291.0728864317535,17.4,11.44563386953819,0.0,16.655091609996845,0.9036448061802644,3.307520183892177
163,2010-06-13,16.080738008171842,14.223260947280236,19.26914694066641,0.0,244.7645910169468,15.9,11.26044195823531,0.0,16.375650537389404,0.9023110720497036,2.092387607628285
164,2010-06-14,11.833931380347511,8.991959140960128,12.307767637298673,4.911780763122085,93.99648613125528,12.8,11.110451670830807,0.0,16.801511347745794,0.9024978659416644,2.005362786221492
165,2010-06-15,14.404821363274468,9.520886519362136,15.014596491416746,0.0065317923617946,249.32475210976136,10.9,11.05393773308198,0.0,17.199787373065167,0.9028077129228714,2.091276028869002
166,2010-06-16,13.994991403083931,10.690119744526935,14.854370270482187,0.0,262.2621490032033,10.6,10.8626006278843,0.0,16.659875079186104,0.9008003885802528,1.684617412411614
167,2010-06-17,14.45961493790962,6.898159029377703,14.916236777431372,0.0,299.4270004942248,9.85,10.666580520208818,0.0,16.055610752226464,0.89851792735248,2.3641238993643654
168,2010-06-18,17.010705254527736,8.226758357569485,16.692943298014786,1.9611862115876209,354.34105291221425,8.96,10.491976008833968,0.0,15.553085940667335,0.8964302572445851,3.1003556559265344
169,2010-06-19,15.400072741857516,13.130420128610044,17.614009012007056,0.077498199969972,127.72074296189616,7.89,10.33137334466941,0.0,15.149353708390237,0.8947134619163576,1.906961059300127
170,2010-06-20,13.792434494445269,10.44709932105052,13.63943251123654,0.9412117741911372,104.94642582687054,6.85,10.165431615206778,0.0,14.898384562448973,0.8933575803211601,1.5938248498316836
171,2010-06-21,14.859633055649413,12.759978685764509,15.444556355766464,0.0,127.69289113789544,6.86,10.02250179082868,0.0,14.683773125135724,0.8922021703268215,1.3867847777315845
172,2010-06-22,14.896681876217093,11.182258195272311,16.028343557403552,0.0,220.33049738578865,6.57,9.870006927359,0.0,14.252545041784243,0.8904298200805053,1.8069000243522608
173,2010-06-23,12.593694281211611,7.388544065144077,14.23213627838012,9.957252529806588,256.5165813014929,6.42,10.030391731570717,0.0,16.04239089705309,0.8928722429693342,3.1129260439467097
174,2010-06-24,13.127731932989423,10.179927595486452,12.909763661532764,1.6826132038347372,112.49717366643064,6.65,10.18616176329272,0.0,17.729387750707907,0.8960153236584699,1.6507033020973116
175,2010-06-25,15.361535214904263,12.744200747261264,16.706341758432846,0.0,114.37167877375325,6.64,9.963218521834982,0.0,17.498829230850717,0.8950584443382144,1.7517623833952232
176,2010-06-26,17.153827372117462,12.743669690602347,18.775207818176604,0.0,197.4913661429136,6.73,9.80388406809706,0.0,16.917345929408267,0.8929019082334901,2.187772888323128
177,2010-06-27,16.985705044058253,9.936392542151903,17.855476089238508,0.0,269.5497210243777,6.56,9.649179337947189,0.0,16.218362586840268,0.8902667165984965,2.4737335525300703
178,2010-06-28,19.16812098899188,12.604386709018971,19.568324071073302,0.0,290.8421409065995,6.32,9.500743779327912,0.0,15.500455811683208,0.8874947424683667,2.4215935540723263
179,2010-06-29,19.37673484642938,11.098083776624083,19.91550431888075,0.0,335.16359614258766,5.91,9.35812079751271,0.0,14.770567660926336,0.8845905688064675,2.7142209648446896
180,2010-06-30,21.219922174517265,12.772852561209458,22.061080547235257,0.0,339.0925760483417,5.4,9.220891437848872,0.0,13.996624896528688,0.8814103225944172,2.9058502546993394
181,2010-07-01,20.04311323348693,14.020186103888856,21.020096756095164,0.0,303.00990379382125,4.24,9.088671211372288,0.0,13.289627452495608,0.8783979595937964,2.40256920748763
182,2010-07-02,19.30477879778584,11.26522488203588,20.74297412246392,0.0,299.8920950709147,4.57,8.96110719072523,0.0,12.639657987973658,0.8755106492971348,2.703027239478525
183,2010-07-03,18.30764394051443,11.100798566421483,19.19428501291033,0.2154628963084033,311.7690350255761,4.16,8.838029308063328,0.0,12.049635197980438,0.87271947868914,2.4395045009765326
184,2010-07-04,19.0857046609907,12.775274447440244,19.851975219963244,0.0,226.45220519000327,3.96,8.719919895447521,0.0,11.539230488959635,0.8701941677675086,2.2535242073924966
185,2010-07-05,20.30952215713744,13.506429245943124,21.19315313717247,0.0,252.29639733694825,3.78,8.604678173978572,0.0,11.026664909324396,0.8675866939258066,2.370853035488357
186,2010-07-06,20.52766570650922,14.172512977796046,23.28114212237785,5.332954612694361,216.23513237986447,4.61,8.535275519882687,0.0,11.61066143533798,0.8671152353264727,3.6288105324517055
187,2010-07-07,17.5758975098567,14.111075614013922,19.38847227184841,0.0,190.14121285605984,7.78,8.471222991383852,0.0,12.044033923570712,0.8668151849573252,1.9144469902143275
188,2010-07-08,17.884966658842917,11.226488451991615,19.350205336666683,0.0,241.9917372555009,5.58,8.357371039662853,0.0,11.58201047684376,0.864557591280924,2.2313813031511365
189,2010-07-09,20.145350751140104,12.40633263992211,21.262598786098632,0.0,319.1408353806601,4.09,8.251005468280319,0.0,11.06283177059406,0.8619157166390264,2.44026564695425
190,2010-07-10,22.66676279961467,13.871714165160038,22.769630481798647,0.0,322.92567645082244,3.76,8.147608106043872,0.0,10.538723784347336,0.8591028538033066,2.5308316574408902
191,2010-07-11,24.00997298491608,16.256465110459416,24.579879419038075,0.0,336.32727293742056,3.41,8.04699115253513,0.0,10.039076297859006,0.8562601666470997,2.490150227306483
192,2010-07-12,24.386939974710387,16.991376777617543,25.31113101995693,0.0,324.84676925837726,3.18,7.948981882440506,0.0,9.571211567172,0.853452320000085,2.4691669968625
193,2010-07-13,22.15025965353442,16.81721112759166,23.51230940990393,0.9788289578806384,229.0144285468774,3.04,7.853795754056719,0.0,9.398145513720072,0.8513227421752574,2.2305238551319584
194,2010-07-14,22.28425135633368,17.310425098873985,23.432103709596444,0.0,231.6748531122173,2.81,7.76391987422151,0.0,9.24597627799138,0.8494854558221678,1.9453365510108236
195,2010-07-15,24.12495774262053,16.923459273584243,25.38536884045829,0.0,285.7566578192494,2.66,7.673831638480755,0.0,8.884533029944508,0.8470803756940272,2.342717245784375
196,2010-07-16,25.898807070013785,18.024115746513083,26.71828162071459,0.0,254.39326567424152,2.51,7.584555790762476,0.0,8.50367353493338,0.8443961267309831,2.402403332342841
197,2010-07-17,26.69835154072948,17.79734771744618,27.332708755477217,0.0,296.23037595296694,2.08,7.497226310165517,0.0,8.135617537618977,0.8416133431587433,2.5174547759427623
198,2010-07-18,22.641872474225828,19.64003266991752,26.578301432576623,4.045268961296531,209.3455839690872,1.77,7.429067646724846,0.0,8.668418012176899,0.8407742487517884,2.9315963943248304
199,2010-07-19,20.748993843812418,17.672646529165977,21.68189301922576,0.0,126.42961628718362,2.71,7.350654680617403,0.0,9.112780042870844,0.8404952240350273,1.4961516468027147
200,2010-07-20,21.568166246911023,17.383935366268492,22.32735124568077,0.0,204.99239943837048,5.34,7.261720745471359,0.0,8.862874530095274,0.8388545503792372,1.5696147109933003
201,2010-07-21,23.21357147161548,15.644155687178635,24.01079027752176,0.2581813549673815,286.9919960939109,4.37,7.180594348616644,0.0,8.604316274589118,0.83690232774716,2.163006288181431
202,2010-07-22,26.09669980603483,18.24337890922935,27.186138949273506,0.0,289.68512719899354,3.53,7.10151307277409,0.0,8.2998037030905,0.8345609173453977,2.255773757919308
203,2010-07-23,26.50282729830901,18.98079952302016,27.955804987242285,0.0,279.90265673251105,3.22,7.023449485381498,0.0,7.961688573613182,0.8320192879376073,2.249971167853534
204,2010-07-24,23.757388462287203,19.96934066441912,26.74328351792592,0.1119627840905449,187.3197314553345,2.69,6.946896523545703,0.0,7.688438297744974,0.8297730650569348,1.8160609937617112
205,2010-07-25,17.030985055443182,15.838204034992538,18.50871820368425,5.976771030584651,98.68367383966648,2.61,6.949151350003554,0.0,9.228109229947693,0.830939936301837,2.011285947787963
206,2010-07-26,15.486516103820945,14.148065607108569,14.750603898293871,3.1182494086760584,88.79314305932475,2.69,6.930720701173107,0.0,11.64753647370248,0.8344623814372226,0.6548841079855143
207,2010-07-27,17.095663586619477,15.053941229803035,17.166509328516785,11.287754433035133,46.10848469260633,3.15,7.296482920422973,0.0,15.688671568896766,0.8413254065949984,1.7718391733422865
208,2010-07-28,16.865261040415408,15.754766610425811,17.3718975049084,0.8883981196245482,110.22918695817224,3.35,7.236371824000837,0.0,18.18063205294305,0.8463171922430477,1.11845324959685
209,2010-07-29,17.049888599711377,14.129464869662048,18.68884155355332,0.0,175.78336971196205,4.9,6.76135809347189,0.0,17.86056483061473,0.845442346552275,1.5153562703541144
210,2010-07-30,20.53674014559752,12.790138945229408,21.31933389276924,4.67305605191374,223.6032457173858,5.09,6.724912382247371,0.0,17.88747892886315,0.8452573579251731,3.40138523790785
211,2010-07-31,20.55219161449873,15.899248314709055,22.28074254801012,0.0,208.66799050050977,5.54,6.648400162987662,0.0,17.776588171042146,0.8447463127759551,2.0426302488193
212,2010-08-01,21.743546629771817,15.353260746061077,23.00981796189766,0.0,244.5909749612427,5.96,6.570496037048433,0.0,17.045000511232317,0.8424946298885765,2.1325048626732115
213,2010-08-02,22.9394592396384,16.014110258027472,23.350346742737305,0.0,273.8970545030239,5.77,6.495984279513621,0.0,16.27584500955378,0.8400968245943825,2.0996378704998397
214,2010-08-03,23.627032392320096,17.59019227038281,25.223925146919616,0.0,235.5250990856712,5.36,6.422967719735655,0.0,15.519353846449526,0.8376941787295605,2.1430678206883766
215,2010-08-04,17.99432133681056,16.55804268709635,19.62314510785795,0.1020994529075941,115.3527333957398,4.86,6.351454176663236,0.0,14.966559287668264,0.8358933291007428,1.1150526243838206
216,2010-08-05,19.24507626703794,14.591420830901155,20.073967923535324,0.0,179.65553979638062,4.48,6.282039018218467,0.0,14.531971373244556,0.834446717904169,1.5544943970388156
217,2010-08-06,21.58026622080041,15.909244394207423,23.27878672362252,23.43950815384787,187.6935460420153,4.05,7.175357774805176,0.0,19.321258576030257,0.8448979599798251,3.4067434342314304
218,2010-08-07,22.36572034449384,17.595924934042674,23.263790571019825,0.0,192.45880849600064,4.23,7.225146822380116,0.0,22.142377286083303,0.8540659677335852,2.016379291459754
219,2010-08-08,20.994563054718306,17.39507481024547,22.539709063965606,0.0,205.03354153859425,4.42,6.489376884069053,0.0,21.49302336475417,0.8519984479603411,1.7772892529180284
220,2010-08-09,19.04583773302036,13.123486815995546,19.976437647314945,0.0,214.0312002238179,5.95,6.406402030184185,0.0,20.837353049247355,0.8499213252616461,1.9043723932257364
221,2010-08-10,18.60196138080244,13.89434662611169,20.27526475978395,2.0415964698543703,214.982656930127,6.58,6.529543064794917,0.0,20.49418664497234,0.8486737667927987,2.253412789698653
222,2010-08-11,20.282332598436835,12.989705819590498,21.694628213124428,0.0,267.640698382806,4.69,6.427353120992339,0.0,20.066823269856037,0.8472236861390707,2.211269045507696
223,2010-08-12,22.28298702123782,14.34085591811887,23.26412004649239,0.0,250.808646443774,4.78,6.174348671284112,0.0,19.26214889369224,0.8447006148307532,2.2911710818829736
224,2010-08-13,24.474267858569984,17.980789379906586,25.281556832674543,0.0,231.87966070492087,4.37,6.098974462690546,0.0,18.45336153470317,0.8421875599833215,2.1404664908005477
225,2010-08-14,25.470665645753304,17.939045340695127,26.579635256170924,0.0,262.319282260584,3.98,6.02550394082479,0.0,17.627122170558323,0.8396443888331235,2.353125870988536
226,2010-08-15,25.792966709770035,20.52981758464364,27.6526439358658,2.5631371595554864,235.04035967802724,3.68,5.975487969776135,0.0,17.18950547897665,0.8382242642360079,2.6177859370871803
227,2010-08-16,23.383776676804214,17.980189240782643,25.57671821293128,5.186020800508527,231.4583920597113,3.56,6.006019335077031,0.0,17.66463463209684,0.8391807954729802,3.2626138329263696
228,2010-08-17,19.731296062253527,16.85873317101098,22.12193272546953,0.0,205.57766353717088,3.82,5.91655063475974,0.0,17.765516589449998,0.8392044278983566,1.6437241416231303
229,2010-08-18,16.154952761439986,14.822687907488325,16.937416155943367,2.895129902025868,109.57863196502127,2.84,5.874669143817303,0.0,17.78882304578002,0.8389780805072472,1.4918219367568366
230,2010-08-19,16.082815366563946,13.509583830871264,18.07998392318344,4.489860649723159,181.273050331652,2.69,5.982174810028829,0.0,18.651640971097954,0.8410195964218659,2.187920473749513
231,2010-08-20,16.677366861915,13.007755792698353,18.72280730647937,0.0,208.1147079498436,2.86,5.81826125521325,0.0,18.81801692734651,0.8413709773158349,1.558557969398141
232,2010-08-21,17.53433830204259,9.707450059955123,19.246742572197395,0.0,240.9998101899663,2.8,5.713796525686629,0.0,18.209426505069484,0.8394948032608022,1.9138980749212533
233,2010-08-22,21.70953899095065,15.218285999412938,22.65223623854424,3.856350055192616,237.33844685213143,2.9,5.684050226254836,0.0,18.09472165464812,0.838998389316552,2.700852271447359
234,2010-08-23,22.109957416454904,17.509296225008903,22.647696139152856,0.1477942061768337,198.5472247804205,2.74,5.65503010691907,0.0,18.00963604457184,0.8387061933352569,1.635891651560753
235,2010-08-24,21.10571352492075,18.69970870760824,22.8897259631512,12.398100208679564,148.67734069840316,2.61,6.330222005515534,0.0,19.98750183274293,0.8434778485037691,2.3480973311666244
236,2010-08-25,17.423722757053433,15.225914666261966,18.03468768743221,0.0,213.2895248321954,2.57,6.293481287235082,0.0,21.49623545400013,0.848084240321923,1.0997110509577128
237,2010-08-26,15.492004685918978,11.621791867220768,16.060305845524347,2.029065964814928,136.8092719360476,3.08,5.617961590710828,0.0,21.32606389363505,0.8476141291633487,1.7311799938199215
238,2010-08-27,16.46884439707971,13.797210324069312,17.27519043312869,12.873714797203046,54.970317240373085,3.75,5.840160931494452,0.0,22.585072673176768,0.8537151825786732,1.828511551968256
239,2010-08-28,14.620378502607505,12.66566351083958,16.828951814725652,2.7511219949474666,82.41313498790318,3.88,6.106076311184683,0.0,23.522229139426862,0.8597148454208308,1.7551964243085407
240,2010-08-29,12.724740159960954,10.249899535119264,14.47018438212505,0.0,152.22365742242434,3.91,5.972042239238157,0.0,23.391776288108925,0.8595638818046641,1.1994428005438769
241,2010-08-30,12.57152230405031,7.651509838295932,14.230446429129248,0.0518801266975882,128.2394530422023,4.39,5.882189741166914,0.0,22.99185088348598,0.8582320630797544,1.3746802610953242
242,2010-08-31,11.76253012977449,10.604782321952628,11.544328114829613,28.40955378979297,85.98153087330998,4.56,7.58425723062193,0.0,24.40265633755659,0.8718334514155126,0.7104984908002306
243,2010-09-01,11.183395606770262,9.430743797617891,10.85382250602422,50.446924091024016,74.57887654414,6.61,13.289488970539557,0.0,25.425512781432623,0.9073573475190658,0.9480167807990914
244,2010-09-02,12.344186902245582,9.71176797521879,13.269370627133258,1.7400323381635054,108.6763256221028,25.8,18.5899732840787,0.0,25.411780814519908,0.9259378688877876,1.2837916126637192
245,2010-09-03,10.545037501728212,7.630667150730769,11.69857895078378,1.770210945204584,195.13374856276363,47.3,15.84636440531378,0.0,25.27863499257148,0.9259984897172364,1.360158110277123
246,2010-09-04,10.010907769980658,3.669339633556069,11.232690936122737,0.0,173.53028922873096,54.5,14.709151559256538,0.0,25.03734172977426,0.9252705296887928,1.408647367390737
247,2010-09-05,10.73271664503633,5.744815268777288,11.1929590426142,6.090756706820514,119.85577901263036,56.1,14.292408047803974,0.0,24.92218003787579,0.9260354464086666,1.7165375035463504
248,2010-09-06,10.268541695095832,8.414973564167108,11.047684835837504,0.8439940099435003,53.21190992265728,56.3,14.694262254623792,0.0,24.925819877717927,0.9271504470736636,0.8936488457631043
249,2010-09-07,10.660990541643224,5.30842094183477,11.738383781743796,7.299635100962731,92.57455994873816,62.8,15.146603032759336,0.0,24.946913480210533,0.9286477968928628,1.8179347133464008
250,2010-09-08,12.286508232154205,6.959843461436207,13.9368899833655,0.0,165.65108698558365,72.8,15.542881563440996,0.0,24.848201972707628,0.9294945398939268,1.404051757412356
251,2010-09-09,12.07150782916021,8.479436323118543,13.144205135609576,5.96148998800992,116.70197023007955,69.7,15.15847073914726,0.0,24.759501063561693,0.9300968816452831,1.5996203536118625
252,2010-09-10,13.666245624603846,12.042016600954502,14.177062507241924,0.4012507012141343,77.94085631076995,64.1,15.34150682500306,0.0,24.788297781490005,0.9310767801097865,0.8564376843853996
253,2010-09-11,12.693624673233805,11.475166316149476,12.78935918668746,1.3294256839790268,89.40232268493554,58.5,14.627898890513483,0.0,24.701183317145738,0.9309428260450378,0.7766344966092724
254,2010-09-12,13.100614050126154,10.452080406464404,13.296968392287123,0.0,105.8342290613968,52.3,14.242037008411636,0.0,24.58861445068645,0.9306581822236136,0.8841501029697174
255,2010-09-13,14.30151752680088,8.853450297899274,16.73868157230337,0.0,151.46382399103717,46.2,13.824452498010196,0.0,24.23580741375477,0.9293892159575052,1.4497734016977166
256,2010-09-14,14.178739369310152,11.05079852780963,15.514419767468684,2.4544828074272464,114.01246350083444,40.4,13.563385305303008,0.0,23.996345877307856,0.928665800603714,1.342957074089268
257,2010-09-15,13.701151717154422,12.411803900902182,14.937545870356931,4.50653687768546,58.13375536151275,35.7,13.772949065329636,0.0,24.15573195798752,0.9298965641259778,1.156644750022187
258,2010-09-16,12.543280184317233,9.53523807473973,14.464047262167616,0.2195003216182539,138.00626664278008,32.1,13.9747732640028,0.0,24.176721727921866,0.9304660606333814,1.110431676670914
259,2010-09-17,12.10509760005928,7.616255785657945,13.21529847668378,1.433530588190112,107.81975652643445,29.8,13.677127168876623,0.0,23.95854882426551,0.9297634044665136,1.24717898960104
260,2010-09-18,10.970784998406211,7.348309937933195,11.945705190739284,0.0,119.22496936549992,27.4,13.47115938170596,0.0,23.742260255907212,0.9290526567838012,0.9442989273008704
261,2010-09-19,9.967769473813089,5.975277708182953,11.130294685568964,0.0,132.85358748920575,25.1,13.12852693626062,0.0,23.451112593565394,0.9280054734603912,0.9378797333813343
262,2010-09-20,10.992190008554234,4.163130194797164,12.029668599636222,0.0,151.23321251093242,22.6,12.788629952706485,0.0,23.11734438407854,0.9268042561193252,1.1867387365076871
263,2010-09-21,12.91208420677053,9.303152709486431,14.270260638731369,0.0,105.99609047487137,20.9,12.469553141194218,0.0,22.77353585327576,0.9255666697784928,0.990777972056934
264,2010-09-22,10.47448118235147,6.920643754697402,11.433179966427826,0.0,144.8368721867059,19.5,12.169625143522902,0.0,22.48360671051015,0.9245243591097758,0.8443776360604095
265,2010-09-23,10.613212793590892,2.48410256616732,11.365905349140544,0.0,166.06688929224728,17.7,11.887315144135426,0.0,22.164913925665022,0.9233791205254406,1.1849331972158836
266,2010-09-24,14.18784764305874,7.70575531227248,15.086020188384076,0.0,175.29934886138236,16.3,11.621220899467495,0.0,21.78859166143681,0.9220256825898048,1.2032211057342626
267,2010-09-25,15.454514891921564,10.371494325702246,16.398356940422495,0.0,155.74900356259133,15.0,11.370057795806424,0.0,21.42345183494213,0.920712797408938,1.1109049393906707
268,2010-09-26,15.259323171443988,11.051337084741832,15.43373715034236,1.6203374089204248,114.453538049129,14.0,11.18043682665182,0.0,21.282180579132365,0.9201276827620292,1.189143052865505
269,2010-09-27,14.131537089992529,11.503191298746875,15.020696081276595,2.2969444535880443,45.924827755186925,13.0,11.13560853091362,0.0,21.4788350387686,0.9206302482693828,1.1700252150842745
270,2010-09-28,10.446839228756469,9.8286256121493,10.640341449252595,6.862945191720841,25.603547561895216,12.4,11.618339596560524,0.0,22.409321711507467,0.923583242425579,0.4568374886906141
271,2010-09-29,8.116057468857928,5.828544434950751,8.899857890230852,8.39485299360381,36.783605728310754,13.5,12.855511013551329,0.0,23.641735103542715,0.9287100296094652,0.8632143153990695
272,2010-09-30,5.117469742354238,3.720457698084688,5.103997209655064,0.0655588980186022,36.72065010940669,18.1,13.417956948676856,0.0,24.06078569330105,0.931072409950973,0.3968529909646902
273,2010-10-01,6.519704865093499,4.667086594808776,8.221513206402202,0.0,56.96602447931418,20.6,12.93321254131258,0.0,23.930956872566917,0.9306075418724276,0.5834930639944121
274,2010-10-02,6.577605887139083,1.0915758670668725,12.401077997001153,0.0,108.7111665526542,20.3,12.628029187425875,0.0,23.680793638389662,0.9297053962900824,1.0233163853451586
275,2010-10-03,8.328364674567183,2.0571906835777574,13.744177216484902,0.0,135.11716893294442,19.0,12.335932595729732,0.0,23.347920917082543,0.9285047207432868,1.0970928620254394
276,2010-10-04,8.09986096889766,4.191682349611803,12.34444550054284,0.0,144.65780290153924,18.4,12.060575815612845,0.0,23.0342115987236,0.9273727570031838,0.8947034880886099
277,2010-10-05,6.833230520799395,1.8421912855141176,11.63948953448213,0.0,153.30321214940145,17.3,11.80063393978383,0.0,22.7495546077839,0.9263457642864962,0.917790990815724
278,2010-10-06,6.66250599150467,2.995043195316456,11.578307345523722,0.0,152.09865939433007,16.8,11.55489299409947,0.0,22.4731680345131,0.9253484293896922,0.8397329210671446
279,2010-10-07,3.27591222729882,-0.2250585510265307,8.450000329454454,0.0,150.9134133557334,15.8,11.322240518188446,0.0,22.228420838988512,0.924465006228639,0.7153678099927461
280,2010-10-08,3.177510136137681,-1.923096025273728,9.973999758772058,0.0,139.57074848379546,14.8,11.1016569529366,0.0,21.98762417761689,0.9235960821192958,0.8201228563200597
281,2010-10-09,4.770319996635331,-2.29372802235661,13.509515873011242,0.0,126.09054293051298,14.0,10.89220776531765,0.0,21.702355095038136,0.9225670060603772,1.0001090507879165
282,2010-10-10,4.65864487501369,-2.121876064646125,13.549530162384755,0.0,117.6277544389364,13.6,10.69303624689456,0.0,21.39207822728893,0.921447595416223,0.9741642077408929
283,2010-10-11,4.215102601641035,0.7388063756153068,10.554199368390105,0.0,101.96785190591696,12.8,10.503356927864376,0.0,21.12137936532006,0.920470924424444,0.7430745952742258
284,2010-10-12,4.959842452449861,-2.250596687499498,11.04169480296611,0.0,99.5537499829251,11.7,10.32244955357898,0.0,20.867029813475447,0.919553371929786,0.8791639439083004
285,2010-10-13,4.096959498402201,-0.2852108062691209,9.109529293958907,0.0,91.774061987659,11.1,10.149653575089427,0.0,20.61842366525949,0.9186564055402964,0.6987048395891017
286,2010-10-14,5.10144529464594,-1.2477514932830445,9.314916003869325,0.0,56.97398939190783,10.7,9.98436310947197,0.0,20.38929986084849,0.9178297171768826,0.7612938428345726
287,2010-10-15,5.663183084022903,1.7412442129373684,10.638174472140944,0.0,92.07624961304968,10.3,9.826022329534869,0.0,20.15888878206584,0.9169986201002762,0.7035911398604391
288,2010-10-16,2.143854608734757,-3.177009965706596,8.695635554183779,0.0,87.01183965260078,10.2,9.674121246009884,0.0,19.94152795652357,0.916214576303347,0.6790191297410864
289,2010-10-17,1.2016973647671028,-3.576982923837183,8.183440842351503,0.0,95.54097046469704,9.87,9.528191848530184,0.0,19.73523494534427,0.9154703232109372,0.632760566777923
290,2010-10-18,1.1711226740785257,-4.840750177208029,4.565371063764789,0.0,57.304982186660894,9.35,9.387804574614742,0.0,19.5482953465803,0.9147959817223276,0.5549337760007294
291,2010-10-19,6.055733155968688,3.499794104377447,7.651746042989579,6.285893525670095,28.98298454255471,9.02,9.680914766669636,0.0,20.533628204680287,0.9171284849036692,0.6664786940342582
292,2010-10-20,5.878580639011933,3.821517754588847,8.466560297559147,0.0,41.607542551464256,9.68,9.919073078996352,0.0,21.33840723249408,0.9192996891994274,0.5103578541018551
293,2010-10-21,3.9345147441191073,2.219307568414556,6.342682975870969,0.8063524546007659,57.43981089901904,10.0,9.56873124763504,0.0,21.31456037457279,0.9191134686081712,0.4562936024918732
294,2010-10-22,6.445166039447296,1.0809350772865491,10.77544798416592,0.0,79.09877064949043,10.0,9.495168496091605,0.0,21.2514580040614,0.9188037344735506,0.6834056949503096
295,2010-10-23,7.123569835147729,3.2385714441829934,11.689086641018369,0.0,98.51825291255656,10.2,9.350096067188575,0.0,21.04913116829756,0.9180737112051782,0.6317910541489827
296,2010-10-24,9.20900458832401,5.012890750732066,14.240529041301144,0.0,62.083534787277294,9.75,9.209041881003872,0.0,20.839871423096064,0.917318579535764,0.7022252289844916
297,2010-10-25,5.688379113081544,3.667674488182751,10.333041647544963,0.0,33.19434828910545,9.38,9.073338139675682,0.0,20.648685118822115,0.9166288755689722,0.5098377167312451
298,2010-10-26,3.556629222866476,2.26236681107554,6.482744855786086,0.0,40.3584734587652,9.06,8.942604870727216,0.0,20.511151328418517,0.9161328155883084,0.361724515185135
299,2010-10-27,1.806421705664229,-0.0362533496374352,5.924667474379103,0.0,61.40676549633812,8.97,8.816493128435097,0.0,20.393497245303283,0.9157083318786208,0.3879092973737074
300,2010-10-28,3.6165875791364575,-1.4328581755898038,7.827226761786584,0.0,48.89771798086145,8.31,8.69468239567871,0.0,20.251703219156745,0.9151964321579994,0.5184032479940889
301,2010-10-29,7.3473173083801,5.06763014352746,10.805470998709843,0.0,47.26915554538128,8.64,8.57687820554836,0.0,20.09622629012693,0.9146352055937442,0.4706815508615028
302,2010-10-30,6.080097964246124,2.231635867563368,11.516797126045384,0.0,85.58043757305319,8.77,8.462809963973761,0.0,19.935056165444408,0.9140535772521236,0.55786259132777
303,2010-10-31,7.6470053328367396,1.3499219749228906,14.781985795580669,0.0,86.16581216296318,8.51,8.352228956238463,0.0,19.73783368261036,0.9133418700944406,0.7012827190600908
304,2010-11-01,9.520103130610666,4.399699879638551,10.34907225844308,0.0,77.25045553738003,8.1,8.244906521718656,0.0,19.550733263419517,0.9126674311690388,0.4828596732786221
305,2010-11-02,10.258837087065976,7.145742672936743,10.861767609180571,0.0,45.49911524764768,7.87,8.140632382530073,0.0,19.413582224528238,0.9121739384338738,0.3849535062513753
306,2010-11-03,9.150266500717624,6.031014547895456,9.30246131214354,3.358416591781088,30.470871113312864,7.76,8.127072949588555,0.0,19.9096329007278,0.9132459104196624,0.4983818960019269
307,2010-11-04,9.197138336761869,6.997279794992419,9.009046673504509,20.693787126754746,22.171139542565587,8.02,9.918671453306404,0.0,22.932232194835635,0.9233047003288612,0.3836266203126715
308,2010-11-05,12.14766966159618,10.251790431540504,11.923192915579326,5.5872491214381945,18.466350782589817,13.1,12.407339247853864,0.0,24.565642710945077,0.9325462759908216,0.3737237666968301
309,2010-11-06,8.142997197524114,6.458268598206256,8.96738702746212,11.202702098895148,13.225862956723212,29.3,13.521061417367648,0.0,24.97767719420148,0.9377526376773472,0.3980093237105036
310,2010-11-07,5.012407202110965,2.3539930247738745,5.584108733817069,2.7637167858712752,24.92065798641841,38.5,15.155408316316612,0.0,25.183107835865563,0.9415726251295328,0.395381388743606
311,2010-11-08,8.407942474088609,3.7414507064682296,8.62656893702894,2.127273214796197,17.021711728093432,41.7,15.163692127296535,0.0,25.204920987976067,0.9424326930020636,0.4984019117841013
312,2010-11-09,9.322535749375946,6.090397805799987,9.53718414681203,4.99610366878909,34.04022923537378,43.7,15.535224835601497,0.0,25.24009801566052,0.9438240384685056,0.4635459055177999
313,2010-11-10,7.773935800581881,5.344822802062701,7.511446745903306,0.2955234174207075,32.61700948019106,45.8,16.19718402363509,0.0,25.255888703142496,0.944798509946566,0.2594841866143066
314,2010-11-11,5.949460698943796,3.2186222493052306,7.503570320207431,1.218533298706762,30.39623677886173,49.8,15.93383619748216,0.0,25.234271287012604,0.944888423678064,0.4369068271076538
315,2010-11-12,5.931327961441182,1.6118751397479776,5.551317348781103,4.983417989509641,29.12442734901363,52.7,16.141564223494942,0.0,25.28103375989909,0.9463281984481576,0.4126743301175841
316,2010-11-13,10.220937126355553,7.508675893016911,10.432519905137529,1.8652529137134124,26.10641104206598,53.0,16.829337698631665,0.0,25.311537049781165,0.9476886587773228,0.379642145623716
317,2010-11-14,12.023752854986247,10.102907297676044,12.7734584324161,0.0,55.08060726591879,53.7,16.68684993285166,0.0,25.273279298255886,0.9477535981371564,0.3026147380792469
318,2010-11-15,8.828364449801274,5.870960243475541,10.715307339217665,0.0,52.17909782210823,55.6,16.231318041690262,0.0,25.183083782305985,0.9474291097166038,0.3311586858449212
319,2010-11-16,6.949002556253265,3.686272632931784,6.166944929754555,0.0,15.875709289591384,55.4,15.770822809040626,0.0,25.096816469020947,0.9471185741237864,0.2139124393234727
320,2010-11-17,6.542557933284042,6.131466841209144,6.543079998674635,0.0,16.79476660092978,51.9,15.339860436489856,0.0,25.05002000743146,0.946950763628433,0.0793188364393769
321,2010-11-18,8.639244473380035,6.409861910986718,8.548264500547512,1.030292623140082,11.834068710452094,46.5,14.979868809222705,0.0,25.04634752572887,0.9470438047565506,0.3051915661537163
322,2010-11-19,7.925090934631168,4.677787304405171,8.49516334963347,2.2644692548982497,40.100294211999525,42.8,15.001849816044896,0.0,25.06481102411274,0.947472623730675,0.3425235294942987
323,2010-11-20,6.348684639502927,2.5945475466486827,6.370303994528293,3.802927436367583,15.47300848047331,39.7,15.613345716783682,0.0,25.118012248536285,0.9486066586324462,0.357410995609303
324,2010-11-21,4.11183586936839,1.882336768347608,4.4415049254896655,0.0,23.491697120791954,37.4,15.958371907865189,0.0,25.148816663269933,0.9493863629863416,0.2102558476625361
325,2010-11-22,3.539423677836975,1.8129644355753955,3.3611553311696643,5.229189844223051,15.007655751965256,35.4,16.007747366107917,0.0,25.182660326806676,0.9503542299998152,0.1920336813372299
326,2010-11-23,5.620806853448403,4.491399187301662,5.737321721952178,0.8949546075481973,15.933408111864848,33.9,16.968771223271656,0.0,25.22576375291033,0.9513743531335244,0.1518035102630568
327,2010-11-24,2.403954371639662,2.0415699792079,3.583423214402676,0.5320231226359189,13.954492336665904,33.8,16.8401235737897,0.0,25.21263157774653,0.9514295662260872,0.1523586861293683
328,2010-11-25,-0.3150513249472788,-0.8622551043787594,0.3855770360071208,0.0,19.60045139749023,32.8,16.522933875066858,0.0,25.197711161530588,0.951418277569184,0.1062088948174713
329,2010-11-26,-1.897770797905352,-4.505932810925912,-1.113501926059843,0.0,40.84887610777783,30.0,16.10078976693848,0.0,25.169066095927462,0.9513158362568698,0.1453902061835145
330,2010-11-27,-2.3096437551873565,-5.661332245371117,-2.0837168901817926,0.0702409057473168,19.35518138869037,26.6,15.696042354767195,0.0367863716399732,25.12865626212693,0.9511709087908754,0.1416854230418184
331,2010-11-28,-1.755269994739752,-2.407893906266486,-2.0421138432802413,0.0005139703092684,20.883136298433342,24.9,15.315728756314648,0.0858478365676173,25.101873805635528,0.9510751942800888,0.0424961386200389
332,2010-11-29,-4.925980554621631,-8.266804482453663,-4.446704715140763,9.96132458641378,12.78091886118158,23.5,14.95789037265284,5.129282204020195,25.09532777936232,0.9510519845292624,0.1690509477446472
333,2010-11-30,-11.494472380734546,-13.050290332972208,-10.830276497195564,0.0,22.25659007074487,18.9,14.620733414210006,9.819798038232626,25.094294585827438,0.9510483042796142,0.056642297050063
334,2010-12-01,-16.576805617134962,-21.848500483439857,-16.830606198594147,0.1536456460956303,20.96807365644516,16.9,14.302614852080069,9.90915045297072,25.09231441414206,0.9510412539208324,0.0159530309045658
335,2010-12-02,-9.9700364448191,-14.00475846884686,-10.30615670410998,0.0,17.902906969132093,16.0,14.002029577440068,9.99641286725956,25.086252629822425,0.9510196533310336,0.0775768921810552
336,2010-12-03,-8.076746324287909,-13.416505845748114,-8.990472936602737,1.9444311490463195,19.586037456931013,14.8,13.717598664321402,10.926643620628848,25.07404398545493,0.9509763637081478,0.1157003213360349
337,2010-12-04,-9.913798485455692,-11.9366474919118,-8.972849174666424,0.0,30.068720085211737,14.9,13.448058640115548,11.811142235430673,25.063547806230005,0.9509392614549098,0.0687962631892421
338,2010-12-05,-11.849214610265015,-19.58206814465222,-11.872871729951978,0.0052861208113638,36.53847497540586,15.2,13.192251676553942,11.81394503789492,25.04803632875286,0.9508836899885328,0.0734582517130131
339,2010-12-06,-1.6931790129288369,-8.944731298007701,-3.731138988064487,0.0179918296960022,15.339869002471422,14.1,12.949116621523372,11.821225509486958,25.015324597624176,0.950765985918448,0.1572300303046548
340,2010-12-07,-1.6024792504740286,-2.253660207611797,-1.67749478180319,1.6619256375519926,17.008850960105406,15.3,12.71768079902827,12.596687219434132,24.990768306164387,0.9506776522255008,0.0647923830937001
341,2010-12-08,-0.646545341783834,-1.5903105570531133,-0.8066853413584177,2.28239420601912,14.78482156865286,15.3,12.497052510949432,14.50220996274934,24.989931982431152,0.9506747204198588,0.0836306601752527
342,2010-12-09,-0.3074420325805827,-2.683144734325118,1.1535186357116267,0.0,9.425766539733846,15.7,12.286414180029167,15.55883221784118,24.97750076923079,0.95063017821974,0.1633787120503386
343,2010-12-10,-2.516476843891459,-3.5993890791779943,-2.382044691398495,0.0,12.001250935378858,17.2,12.08501607878548,15.55883221784118,24.949182829670704,0.9505285494771044,0.0689568370535018
344,2010-12-11,-4.696978569139341,-8.764491388580584,-5.399563483897932,1.2495659211692416,25.41331947561197,18.6,11.892170593867398,16.082204010194648,24.93799236903796,0.9504883562465848,0.1439720813968021
345,2010-12-12,-0.162542620533368,-3.553064038312153,-1.0392166493212516,1.4366005143716687,12.289780236664487,19.5,11.707246979750892,17.28383658595504,24.937990814521104,0.9504883507861216,0.1644018305970115
346,2010-12-13,-5.113313490450192,-7.26122973713354,-2.5961522705687314,0.4463089860860518,14.310537629955103,20.7,11.52966655967804,18.090138298223657,24.93347231829913,0.9504724645238504,0.1466633618276359
347,2010-12-14,-9.934583858381975,-12.22974396349504,-8.972049150175682,0.0612636090715724,9.83931717286056,21.5,11.35889833539408,18.29638576032644,24.92167796202121,0.950430763208217,0.0660908421199379
348,2010-12-15,-8.915601141975534,-11.765205829535487,-9.909201151001405,0.0,17.925583222591964,22.1,11.194454970569897,18.32466824757246,24.90931457782917,0.9503865750453468,0.0507554050174158
349,2010-12-16,-9.726331518984413,-10.81922082914262,-9.386678677481846,0.0,20.339804577453783,22.4,11.035889115838662,18.32466824757246,24.89704540398632,0.9503425728908172,0.0383474370540213
350,2010-12-17,-10.571371229498723,-13.113222808709894,-10.991599750519669,0.0,32.160801294331065,21.2,10.882790046150935,18.32466824757246,24.885091724456284,0.9502995761245876,0.0409448401699826
351,2010-12-18,-9.454475120644435,-11.440239703694392,-9.80035618937198,1.008448026238492,22.582696551981808,20.5,10.734780583685897,18.756500432572956,24.87859809131521,0.9502762067743512,0.0603104578885872
352,2010-12-19,-8.452929078529655,-11.169559045121607,-7.969435463089057,0.0604895001900627,30.96420971470743,19.8,10.591514281868664,19.243381045868222,24.875255476084455,0.9502642496930032,0.0843245376293615
353,2010-12-20,-1.9683469641146936,-8.377176592134902,-1.364485473227799,1.354870481373554,18.54650892721056,19.4,10.452672848154618,19.81591318295423,24.869118742595923,0.9502424488930172,0.2407953460860841
354,2010-12-21,-4.207487764115797,-7.3096816537292355,-4.938732760605215,1.0471317344130529,16.824129814917757,19.0,10.317963785168589,20.85351510983736,24.86542202615462,0.9502295848622122,0.1117925451072973
355,2010-12-22,-0.8300411613521065,-3.4720203705928903,-1.2629047881530706,0.0,13.278549200665624,18.8,10.187118231546306,21.33049230539412,24.85150564596414,0.9501802401115856,0.1117689180420605
356,2010-12-23,0.5235431498264165,-0.4749562761871298,0.0169497068888031,0.0,16.246342247388764,18.5,10.060890860190856,21.278010483876223,24.835339408605947,0.9501391961490968,0.0457509359343379
357,2010-12-24,4.159304311787152,1.3166385144634518,4.510169661771686,1.4570387769002382,21.345241264887832,17.6,11.081015729738796,16.95046832980437,24.98877274334453,0.9520037710332218,0.1856442092163217
358,2010-12-25,0.5420763735530456,-0.7707455037692762,2.0388369438107663,0.0,9.905071066933823,19.1,13.359032265588343,12.850108415578733,25.095489210140617,0.9536607678082514,0.1333013264884604
359,2010-12-26,-3.57027297098822,-5.4321684735366125,-3.017246076965204,0.0,12.01852546310136,23.2,13.02856066812368,12.797525817314929,25.06781838747787,0.9535855982438778,0.0882657484820723
360,2010-12-27,-8.767860188169424,-10.553376200379008,-8.198113202672737,0.0,25.885057603109644,24.5,12.750026620090134,12.797525817314929,25.045335823686468,0.9535048007949568,0.0553508307887347
361,2010-12-28,-9.19137120895696,-11.9763640433081,-9.703916548318226,1.2066073514246674,23.75528544270517,22.0,12.49182816302394,13.31540834708137,25.036400386964864,0.953472646331837,0.0760419061435225
362,2010-12-29,-8.688121098647978,-9.679015042655577,-8.596581612717953,1.511765783356518,18.837636562993094,19.6,12.247132199517983,14.638277572345478,25.035543667599025,0.95346961721186,0.0500075792825747
363,2010-12-30,-5.039941787176205,-8.584229938239854,-5.128684843082288,0.224455454404714,12.14756347282751,15.7,12.014887820526743,15.467001953285829,25.02686722409624,0.9534385923633072,0.1180071852682515
364,2010-12-31,-5.577894914835573,-8.9378547774098,-5.550749224417086,1.2168306760431826,9.085273652291844,15.8,11.79413196785805,16.08189794473733,25.018056339173565,0.9534069412913736,0.1359408820153668


==> expres/river_texdata/6_6604220_2010.csv <==
colid,t,time,tavg,tmin,tmax,prec,rad,Qobs,QsimGlobal,snowpackGlobal,SWC005Global,SMGlobal,ETGlobal
21915,0,2010-01-01,-2.203175694214253,-5.473698716718785,1.4789511760949,0.0,21.456628544231062,35.43,19.89867230664201,17.694674500184142,27.107203779202585,0.99817406857928,0.1172240908320393
21916,1,2010-01-02,-1.1990043431349124,-3.9000521387188174,-0.1323390632660088,0.3912212125905828,18.63104548324474,34.06,19.576719476862696,17.89044124084496,27.08234867532648,0.998081418844344,0.0992971198417983
21917,2,2010-01-03,-2.6590795325637155,-5.89669817755042,3.118765757413327,0.0,15.412643227786964,32.46,19.26812766453961,18.08473767581836,27.05691932508041,0.9979868580503616,0.1340098642315589
21918,3,2010-01-04,-2.099248212717633,-6.334293889604514,1.5029193928609748,0.0,19.270544241434383,31.29,18.97190959663425,18.08473767581836,27.02312613933676,0.997860296565476,0.1262467743562734
21919,4,2010-01-05,-2.341475466559672,-5.049448354374168,0.4352723510001883,0.0,20.891756749533297,30.32,18.687161626690887,18.08473767581836,26.99130784925515,0.997740994700882,0.1050163433670419
21920,5,2010-01-06,-2.8655408839267005,-4.105132365116901,-2.976304810623796,0.0,23.980356574761785,28.71,18.413056368237115,18.08473767581836,26.97019926654584,0.9976619271548482,0.0470452616716634
21921,6,2010-01-07,-4.940972771980918,-6.620563126298831,-2.5946247414528822,0.0,26.87262050255579,27.58,18.148835975385627,18.08473767581836,26.953191894564817,0.9975982486382324,0.0773330006821955
21922,7,2010-01-08,-5.296719610144766,-9.249189392510218,0.9433538085784848,0.0,30.83214148292104,21.59,17.89380603370628,18.08473767581836,26.92600053255522,0.997496323602528,0.121665513499198
21923,8,2010-01-09,-3.1000634851859807,-7.762588506157427,3.301691619305471,0.0,20.936866203606566,20.96,17.64733000429644,18.08473767581836,26.888592558101607,0.9973560893695226,0.1513507480338946
21924,9,2010-01-10,-0.4326146573870513,-4.255354641606548,3.3831749095085795,0.0,12.41861343155908,20.48,17.408824169474677,18.08473767581836,26.847010853588,0.997200184536984,0.1513415151918479
21925,10,2010-01-11,2.683880559051674,0.8091965241236533,3.368023087040439,1.7298016103919602,7.368105265763028,19.7,17.81127550397425,15.858201693434449,26.941487818758308,0.9973707175656532,0.1509491414213034
21926,11,2010-01-12,1.7864066626313166,1.5949988435512783,2.5390508717195024,1.8344715862508216,10.177552912479852,9.087,18.783401316707486,12.745071394886166,27.093878031231878,0.9977217331122116,0.0869144943990055
21927,12,2010-01-13,1.6726669948365984,1.8291822471998,4.126358674152898,0.0249546180292186,14.019394572410471,9.126,19.255318026359856,11.125653508911052,27.149300232028317,0.9978535937714806,0.1209090588212425
21928,13,2010-01-14,1.7736010974734344,-0.0194563405855436,7.99868493209167,4.0477056485066205,16.223071597358615,9.245,19.87429668126,9.21435841838601,27.22195928306938,0.9980413673248276,0.2682607576921437
21929,14,2010-01-15,3.1433540505079223,-0.3024210975679222,5.263872668709102,12.059441532050784,6.709660814630792,19.72,23.961379417868915,3.1950000480036698,27.397717580512204,0.9986247821454228,0.2445200278998761
21930,15,2010-01-16,3.707533196772382,2.255584998952522,6.8235933702159866,10.646937820825949,22.25914721791309,27.05,33.27079871082328,0.0837063113667019,27.482608266174733,0.9990150955189904,0.231358426168789
21931,16,2010-01-17,2.5253886014610254,0.0872521733413001,6.460945890208387,10.067183501883475,28.5879001883753,29.51,39.57867328859776,0.5652727224745216,27.506840059889747,0.999187528532858,0.263486340120193
21932,17,2010-01-18,3.3922273420546176,1.1356463759247228,3.3272715688256373,3.7939195707834,26.62337018117157,44.7,42.3484249536972,0.3708335006990927,27.51651265493147,0.999280912922514,0.1657075920815037
21933,18,2010-01-19,1.3894622163481498,-0.5520015545533932,4.512841980843702,0.0,14.57037646759069,46.12,40.25254919549232,0.0176561241085113,27.50647831871323,0.999260358133264,0.1887956727681276
21934,19,2010-01-20,1.89012663410144,0.4864406991685198,4.96299195835347,3.482928995558665,12.657577438111804,44.91,37.00636412607833,0.0882159397334129,27.49323442501613,0.9992187291873156,0.2277574649541603
21935,20,2010-01-21,2.345799130378395,0.7153332607288828,5.228658406935982,14.58995689253426,10.63854911986293,45.23,40.44862396192307,0.1820780305267565,27.512365334517305,0.9993422464102004,0.2389188396410214
21936,21,2010-01-22,2.674047249885081,1.4712347597902171,4.083917603236014,8.18161203034684,24.33415650739313,48.95,47.04275147976856,0.2154652248107704,27.52714864414995,0.9994654530965305,0.1882763843499652
21937,22,2010-01-23,0.9117908247673238,-1.8687933017867413,4.116488989254206,1.6779662102096615,21.642206338787524,48.2,46.71022510628965,0.4148317359347847,27.527899816689477,0.9994951624112088,0.2676397047155945
21938,23,2010-01-24,1.478435004324645,-0.4111021942225519,3.1080200530582727,1.6217269904712015,22.23090864772085,46.94,42.536487703949525,0.5298601019826791,27.52469574723186,0.9994912278785894,0.2166932572726764
21939,24,2010-01-25,1.2403147862877346,0.9039973394680187,8.281153118292142,0.0,25.38818770676034,45.68,38.66224735601886,0.4136070862844394,27.504481622480267,0.9994201490584173,0.2490138435113042
21940,25,2010-01-26,3.7174880352505553,-0.2855380093813443,8.671674112250022,0.5392569123547131,14.518285403899688,44.04,34.772561424631434,0.1664002880495002,27.45555182720441,0.9992381679914252,0.3293679106537818
21941,26,2010-01-27,4.863900565265297,1.4441781378302256,7.476835900234518,1.7918658860311725,15.76507272679879,43.89,32.128568905323114,0.01310648434058,27.42939312509385,0.9991387825929854,0.3459447144620157
21942,27,2010-01-28,3.1202437195256536,1.8923215690610529,2.292089846680035,2.139435011337428,22.06282373909586,42.8,30.57489264943104,0.0031059869731838,27.43270914116318,0.999145391303198,0.081492693120011
21943,28,2010-01-29,0.2913227204085063,-1.534647835494116,1.896486798646675,0.2092786291620861,43.450328463562656,41.46,28.79861444018537,0.0957576103619237,27.425897000867643,0.9991176276300988,0.1867782085085878
21944,29,2010-01-30,-1.5825670725026184,-5.088372775341725,2.5698604621590944,0.0,44.05115113074308,39.99,26.23134465153913,0.1765213077434461,27.38473586997552,0.9989643543654032,0.2201689820329232
21945,30,2010-01-31,-0.8212386387210634,-4.549640746648692,4.00519208990038,0.0,38.45921747047841,38.88,24.251085561354056,0.1765213077434461,27.322690010289264,0.998732007948354,0.2439390294396613
21946,31,2010-02-01,0.2531613238461077,-3.0983002809097004,2.271572573521865,5.700463912831356,20.261634745920297,37.87,23.78157021112872,1.276335512453416,27.311947044555364,0.9986610594971485,0.2993816257553392
21947,32,2010-02-02,0.8156900449631095,-0.5478904245540474,2.371009371659082,3.6139865968444016,27.89634505455264,37.46,24.49666822097344,2.3504681582052727,27.351897178455364,0.9987644366330234,0.23075759203299
21948,33,2010-02-03,-1.7348999180210798,-5.269260698437616,4.827122380458486,2.640461448647184,11.574736147370288,36.38,24.42158106341976,3.453735476267516,27.36377734576528,0.9987923775701508,0.3791767559359548
21949,34,2010-02-04,-0.3724568258380902,-4.736896473913946,4.993125469228536,5.534864564623658,12.778376294247586,35.69,23.5543942219547,6.406454751483329,27.36426491923536,0.9987861009656172,0.4170099175719373
21950,35,2010-02-05,2.496369101785661,-0.1951452823131605,5.698699199529099,3.502660763031778,44.053074604903415,35.96,24.932721159114266,5.868298206292307,27.40367413503621,0.9989053816258796,0.3860197917701596
21951,36,2010-02-06,3.947183241008659,2.2835548358644617,4.852287099224725,2.010958793428322,31.5707355813002,36.17,27.16566422607035,2.917354580213569,27.43542466018833,0.9990118425176132,0.2622749622983977
21952,37,2010-02-07,3.836576213837665,3.894538909831292,3.961479316125159,0.2462561300418396,22.91508678581968,35.7,26.82998611697711,1.5977932049711514,27.438297380045483,0.9990213243139716,0.0450790715394487
21953,38,2010-02-08,2.461752058147702,0.5258015468667878,5.599692628381707,0.0,35.928063722932684,35.62,25.222337496869503,0.9162404906960134,27.412088767106617,0.9989219131680596,0.2908839463791166
21954,39,2010-02-09,1.787910966988964,-1.0797358629210492,5.451163026859217,0.0,51.61257609156844,34.75,23.586641169091056,0.6855980375724414,27.339878732588883,0.9986499622459466,0.3014704617376164
21955,40,2010-02-10,-0.0174837099479265,-4.5323822848623605,5.021374928282257,0.0,61.55769053160159,33.57,22.68296528256104,0.6190161034852557,27.25252347785548,0.9983218525871108,0.340719646813259
21956,41,2010-02-11,0.2000247251614519,-4.892518845381551,7.279671569640385,0.0,62.177765515276654,32.7,22.032874001032027,0.6190161034852557,27.15121747939889,0.9979422281380618,0.3978847301119332
21957,42,2010-02-12,1.5416299808500684,-2.6548489816605816,4.757583948577408,0.0,54.02593028094846,31.53,21.440340493179157,0.532583733109254,27.051343897215435,0.9975653812390324,0.3417315241013565
21958,43,2010-02-13,1.1163676543396257,-2.403089654244132,7.318773665850726,7.708626847507793e-05,50.96112440337426,30.38,20.913020709880787,0.4385771410604235,26.953658969173787,0.9971964967547808,0.3945687336226596
21959,44,2010-02-14,2.522636149413473,-0.5872625459084492,5.966800098917896,2.1942611798847014,40.57161507426839,29.27,20.58429823208981,0.3473795682784174,26.928248515725024,0.9970531501920004,0.5036115216315669
21960,45,2010-02-15,2.3938587419433133,2.5080253598318363,3.0538252772379755,3.7621904052995743,30.21490923472017,28.8,20.79016025635796,0.2828429662008376,27.01461230254241,0.9972548657807512,0.144187863107396
21961,46,2010-02-16,0.6167756371794108,-2.011562069907668,3.406935892662289,0.0829142725672398,38.24405396147843,19.75,20.84292427187457,0.2896147989621279,27.04253926883987,0.9972952237926884,0.3519418475119316
21962,47,2010-02-17,-0.1959173019675859,-3.446738011590909,3.2702306072241774,0.0,56.26063756720534,16.87,20.32803271880717,0.2505679399658843,26.969043810287666,0.9970189116741848,0.3335719387581166
21963,48,2010-02-18,-0.3021574531693345,-4.389219132833023,2.3542551914240715,0.0,58.610727031327016,16.52,19.81879696188473,0.2505679399658843,26.878137328254557,0.9966781259903248,0.3376051073931781
21964,49,2010-02-19,-1.1325464486578194,-5.451882390674067,3.7573924143000696,0.0,75.65787469084741,16.13,19.340396560456583,0.2505679399658843,26.77921876075285,0.9963074101685356,0.3834443205192437
21965,50,2010-02-20,-1.8994087346711144,-6.673850918441636,2.1490345609720944,0.0,55.963724316978926,15.78,18.890343172627617,0.2505679399658843,26.67600948847345,0.9959206219214812,0.3671226691751858
21966,51,2010-02-21,-1.2778238866827365,-5.285382347441312,3.1917990555086013,0.0,54.54149209532565,15.5,18.466321091635265,0.2505679399658843,26.57303380487683,0.9955348525721264,0.3821213552486833
21967,52,2010-02-22,-1.8408801706838616,-6.425061504624967,2.766396084872158,0.0,79.21650206482842,15.27,18.066218057445496,0.2505679399658843,26.46668091326954,0.995136284888442,0.39188118714828
21968,53,2010-02-23,-2.716163493554375,-8.06058560295624,0.7503905976068367,0.0,57.39910144702947,10.09,17.68810675303974,0.2505679399658843,26.361777230777808,0.9947429978243412,0.3711584327180678
21969,54,2010-02-24,-1.768137759008986,-4.6803244631368734,2.456495542333819,13.750159293464138,29.260839167938457,10.36,17.330228035900728,7.0842183723417405,26.30328761360777,0.9945248508894328,0.5172187387098479
21970,55,2010-02-25,0.6932682001187743,0.3714449688762642,2.9906928715109835,30.369101115893933,23.77790751124788,13.32,18.860260950918555,20.584288125662624,26.733301410332533,0.9955994111664174,0.3665486772174433
21971,56,2010-02-26,0.8930698603066286,-0.187372090909927,2.7629256812401946,6.247926733806989,54.66410117121291,16.18,22.25438346371362,26.16486376814949,27.18277330773489,0.996873938669722,0.4049057661785408
21972,57,2010-02-27,1.5655786875053022,-0.345182945307128,3.258796047435616,2.65147769344211,63.76415097863693,16.5,23.92377414137283,25.31230448826159,27.26503212795821,0.9972036546363514,0.4698102108663792
21973,58,2010-02-28,1.4249503795062546,-0.4933067313409848,5.498436806281901,0.0,75.76813915701976,16.22,24.363110272469964,23.51776748176559,27.259948111370957,0.9972121743950396,0.4696828527356574
21974,59,2010-03-01,0.094256232723947,-5.372042019981531,5.622906369765811,0.0,113.80820687553114,10.99,23.56346439212848,22.255976560001656,27.153408942605235,0.9968184662942102,0.5590152585500626
21975,60,2010-03-02,0.8663199003563831,-4.731732114127948,4.568955164042248,0.0,103.31892919165035,10.5,22.810381503256792,21.02614377135146,27.03517861992425,0.9963618022110794,0.5475403329503596
21976,61,2010-03-03,0.194263720743484,-4.308058471470663,5.565988204716774,0.0,58.776295525519856,10.35,22.29472006068974,19.717528015484696,26.926438258498557,0.9959281235752138,0.5548844563885516
21977,62,2010-03-04,0.5764213206404175,-5.163499184735907,7.875571956641191,0.0,106.2374337543612,10.54,21.735666503066245,18.53151690271922,26.80706164192538,0.9954425993534058,0.6615973315302723
21978,63,2010-03-05,1.6424790167166496,-2.740288075267496,9.028620500827897,0.0,89.57444298623197,16.39,21.53493470851663,16.732234473275575,26.707111175276687,0.994988493752146,0.6815305464229996
21979,64,2010-03-06,5.010950019249068,0.6717601776184038,6.701679071236596,0.0,51.51013028055137,17.06,22.61824482326608,12.036043202059906,26.760282068208845,0.9949803017164148,0.5809658519296086
21980,65,2010-03-07,3.9957908156852793,1.171481320895981,7.639679264534925,0.0,93.48427483382363,17.63,24.468679194708827,6.572762835552873,26.838361123231067,0.9950973856328832,0.5856166332043579
21981,66,2010-03-08,1.2681740459601256,-3.7017337090173625,7.16305198758005,0.0,112.03647340461866,10.77,24.186123330794047,4.414738353560067,26.75433256152215,0.9947274786266824,0.6762031820109753
21982,67,2010-03-09,2.471498949887715,-2.1020166705083825,7.924521877466054,0.0,118.5724902366637,10.54,22.794074350400194,3.4925579339991444,26.60889872587161,0.994149224708143,0.7028447053755335
21983,68,2010-03-10,1.124336299568061,-4.624613514872384,7.976610315369017,0.0,100.41799711079808,10.57,21.656017857204176,2.7015469841406508,26.45059386711193,0.9935220947192562,0.7501469889390078
21984,69,2010-03-11,2.278202558585111,-3.155128611389965,9.091760282730675,0.9916356200074824,95.201156981645,11.49,20.9521501060966,2.084463299085153,26.330003170957323,0.9930222748669212,0.9352696926133482
21985,70,2010-03-12,4.8286116997711055,0.9484700824113828,10.10629618992659,0.0,94.7894281780778,17.01,20.589895933949823,1.0293736600448082,26.2313840997016,0.9925907988903492,0.8053508730353107
21986,71,2010-03-13,5.140071715930279,0.6909396415562458,10.3061534611441,0.554718465007835,96.01252757520372,18.0,20.225850743882337,0.2745634980095769,26.08231058485493,0.9919983909276162,0.9358887299934552
21987,72,2010-03-14,7.241822408529472,4.039841856413776,8.593183678412801,1.1606130853174572,91.21411407060351,18.96,19.845014757213956,0.0290327687233067,25.9669511327774,0.9915459121657162,0.7194231887208956
21988,73,2010-03-15,7.736074378205524,5.267796350721279,8.911842384172887,1.6757921974245609,74.75359765532578,14.31,19.60213729855545,0.0003350267404986,25.89652704276921,0.9912631029372764,0.6955703975211392
21989,74,2010-03-16,5.963570532487179,2.596169609830403,12.03104241510876,0.4814600271749941,46.25381118978554,14.4,19.35348043657582,0.0,25.78739546822117,0.990813807474242,0.979642650946528
21990,75,2010-03-17,7.836926892887871,4.333571141675556,10.533081733162248,4.107916171362974,66.47557340748986,15.58,19.168269158561213,0.0,25.817573461808955,0.9907318051235008,1.135423538461577
21991,76,2010-03-18,8.710361888946117,7.668525089730727,10.79931763219315,10.091982318240092,41.34748549845627,14.64,20.474905879433237,0.0,26.264143191338423,0.9919167896044534,0.8502311234652394
21992,77,2010-03-19,8.606385975078116,5.758180678530854,11.866779828786354,3.017196546304467,93.53884168860289,51.71,22.536838674547468,0.0,26.54179150517073,0.9927438810765092,1.163569868597754
21993,78,2010-03-20,6.67906175843291,2.819791050268141,9.988194947445477,0.0,106.95165247115484,50.97,22.015275021543317,0.0,26.4434200758258,0.992374055932988,0.9037665853382948
21994,79,2010-03-21,4.795008959492064,-1.3272600766279343,10.637584794708143,5.09497804365957,111.97328433911466,49.19,21.37367294967422,0.0018897048302577,26.432931638452683,0.9922200272444608,1.4351317119375668
21995,80,2010-03-22,6.60041064455148,2.791196260258486,9.558220197135965,10.68205869558842,75.40123108613824,50.86,23.294921801670256,0.0,26.73169544166749,0.9931926226264888,1.2271981060941135
21996,81,2010-03-23,4.916968252151277,0.262192314351403,9.605736344391078,0.0,58.947576669046406,50.61,25.24388552162445,0.0,26.77609237664621,0.9933605349771508,0.997522353144642
21997,82,2010-03-24,6.235294751325416,3.3728078819244023,7.606762963285811,8.362180539454172,61.879775238411504,50.49,25.188819359436035,0.0,26.80409616160428,0.9934348453406264,0.9865058822437868
21998,83,2010-03-25,4.108553112392345,-0.0024667801428378,8.17348900916739,3.864889665311804,47.596557924969474,50.99,26.67438139641661,0.0038938474318259,26.96271349039336,0.9940572915605516,1.266686487456184
21999,84,2010-03-26,5.6847648887289,3.465795718381971,10.026320468657747,6.844272996615914,83.71734932087034,52.89,26.96548807427357,0.0002312393647964,27.06758646262459,0.9945249294896252,1.2327232523123024
22000,85,2010-03-27,5.585478627136735,2.724651679928049,9.759328456136878,1.1751807993713934,121.20767589701713,53.0,26.92379383628109,0.0,27.069947869311275,0.9946051651455244,1.1127891795657077
22001,86,2010-03-28,5.500189393098931,3.735825568817583,4.8300386738764844,4.632541662587697,129.20566491105328,52.24,25.90377841227011,0.0,27.056541487929174,0.9945955963262432,0.5100419414442883
22002,87,2010-03-29,3.1743688777794223,0.4720288861642994,4.664097413922101,12.888597944957535,72.83627438569363,51.95,29.210376444573228,0.3166947034156883,27.232240676074888,0.9954708382504972,0.920685011719996
22003,88,2010-03-30,2.146899378441553,-0.1317464875345369,4.799162302410857,14.82075979489647,40.38278275579032,54.89,35.372444490308105,2.2279659272372605,27.370546764747623,0.9963981226151248,0.9677091980786756
22004,89,2010-03-31,1.4240356838960986,-0.6966607799812339,7.750062079656407,2.555282256179128,89.4046120420633,54.28,38.79559144626413,2.5985097230703493,27.395185632895767,0.996757586821786,1.1905700432249458
22005,90,2010-04-01,3.657851515399228,1.0058209473458857,8.33462504085048,0.6004186705158618,147.1899042306801,52.9,36.66645689090949,0.8283419145865095,27.297102405654925,0.9964783552678984,1.0500548778799268
22006,91,2010-04-02,1.590085656679746,-4.283926998449837,8.680647798998669,0.5674734946802813,120.6908373427642,51.78,33.535396957914145,0.1437672742558558,27.082565819857447,0.995702912983436,1.2286785107026863
22007,92,2010-04-03,5.109319997613636,1.82842654552676,9.156081926887271,5.279471330517311,103.2062933157552,52.25,31.232256852921648,0.053359983448869,27.00738056434264,0.9954104882625472,1.4450606596708944
22008,93,2010-04-04,4.987312096138112,2.047521514887952,10.897708540723354,6.236081999338308,145.68070763992984,52.07,31.52415864232499,0.0278080448331512,27.109922449606117,0.9957727531255388,1.5989181205512053
22009,94,2010-04-05,6.081744463317118,3.0492881177152613,8.567539663888304,31.520760376376884,70.965996034088,63.28,41.69245791962837,0.0001648532699761,27.3712173142563,0.9970436068468016,1.3470102633481291
22010,95,2010-04-06,7.973869574439674,7.262337860363677,11.618767997782925,21.63039850491709,53.247221100135626,83.88,61.353499255432325,0.0,27.496446004480852,0.998134781709391,1.3059877689569106
22011,96,2010-04-07,5.46337291760593,1.91727134523248,11.226587686530769,3.377331489291357,128.7812055976169,87.07,66.28149100988738,0.0,27.47677753684257,0.9982931486565478,1.6727970622587245
22012,97,2010-04-08,8.384410009612346,5.100005637318019,14.691116921285449,3.315902590462468,110.68075487095206,85.41,59.726547293534985,0.0,27.40053900654984,0.9980296113181546,1.9085580595646376
22013,98,2010-04-09,8.264332054299937,4.050059941830124,16.217275415600763,0.0,128.51135413302617,82.49,52.935643921513964,0.0,27.16204354499148,0.9971380329079986,1.651057321392414
22014,99,2010-04-10,8.067062646204384,1.0441703832753402,18.53386266042712,0.0,190.9236566919876,78.66,46.32453696210575,0.0,26.6822504578019,0.9953387755540914,1.930823179462184
22015,100,2010-04-11,9.222191048790558,1.7751536528609717,18.15082268626056,0.0,242.7635935379395,74.46,40.68044811338452,0.0,26.1461990235318,0.9933288458007048,1.9726303277355424
22016,101,2010-04-12,9.60420640628024,1.5826830853045857,13.580344023491936,0.0,183.59831716672696,70.49,35.88172426013896,0.0,25.636949674656904,0.9914192457391025,1.7290461739657832
22017,102,2010-04-13,9.44034104532891,6.228719746150605,12.677757044680614,0.0,189.96690190097152,66.85,31.79752836962314,0.0,25.222722889039947,0.989865487881966,1.2767066156079525
22018,103,2010-04-14,6.954494053333973,1.474479130675905,14.131892086542871,0.0,174.89790224127785,63.67,28.339165689314967,0.0,24.822713250726263,0.9883655179022096,1.644926454855157
22019,104,2010-04-15,7.028977474354576,1.3297328014700354,14.44791404544758,0.0,121.1156605470439,60.5,25.464392996130627,0.0,24.363469382606173,0.9866439650076232,1.6987240073285284
22020,105,2010-04-16,6.987941070236776,0.0397347482749652,12.78915294834258,0.0,219.66115179796896,57.39,23.1676096927257,0.0,23.89754984772092,0.9848969062766596,1.6928955391243323
22021,106,2010-04-17,8.301571925749341,4.0786992744303765,10.05849222821527,2.759498224997928,152.35105774905986,54.53,21.883124041164777,0.0,23.771992533096665,0.9841129923725236,1.615964124605423
22022,107,2010-04-18,6.820196657736237,3.9872155140302135,10.09593893103246,2.306034443702264,152.25386762421832,52.09,21.35412773741364,0.0,23.935341002268768,0.984221937970231,1.539928124837857
22023,108,2010-04-19,4.985159434994423,0.4967847171964628,9.485500507847076,2.5944114454804508,163.11559311321926,49.62,20.93085039293029,0.0,24.05369410440205,0.9842473275479264,1.7537933543229385
22024,109,2010-04-20,6.127778868058116,2.745613373709031,11.64113473460136,0.0,190.66051829726524,47.39,20.457986082931157,0.0,23.910536400881035,0.983546826076187,1.466679746704482
22025,110,2010-04-21,4.779200183029329,-0.7650769429689496,11.237237747382908,0.0,224.7833107477698,42.09,19.88654337914873,0.0,23.505156520826134,0.9820261359573436,1.5722509178968915
22026,111,2010-04-22,5.04891676577525,-1.0259985539838568,11.143013501243685,0.332507911640431,202.6875762089119,11.6,19.35241987049012,0.0,23.09474240369973,0.9804793479871592,1.6937634868051952
22027,112,2010-04-23,8.070100970563542,4.575171585532897,15.926268794863756,6.781493612792378,107.49935640851722,16.35,19.185889016401216,0.0,23.40109256989412,0.9806490855879832,2.448230969214344
22028,113,2010-04-24,9.019921843017528,4.416261835430933,12.928451560804657,1.807171919223764,127.36556830949296,16.38,19.20550985967707,0.0,23.76069799562131,0.9811392357029712,1.9687097400831357
22029,114,2010-04-25,10.579278475739466,7.263354388596952,14.288527167880918,3.188066789917739,90.07885936593722,16.14,18.90952146894289,0.0,23.820833126649347,0.9809613184850978,2.0880911493577554
22030,115,2010-04-26,10.52050548120108,7.300135455881668,14.191572363302756,0.8663241583207666,139.1717497869483,10.77,18.588803446430425,0.0,23.77205561618273,0.9805174481965514,1.744387664774488
22031,116,2010-04-27,9.598368656434817,5.7743768346115205,14.038194571975572,6.7723581314679,87.35710376241823,11.27,18.50703868347264,0.0,24.057108419901272,0.9808576872797352,2.325978924079698
22032,117,2010-04-28,11.280105639573067,8.382562826391684,13.583871278507836,7.50150433845653,82.15709199401618,14.31,18.98374809188772,0.0,24.831957838007877,0.9827004487823288,2.011704413807463
22033,118,2010-04-29,11.18248399947442,9.35998199266085,13.400778576085132,0.9229011539499956,122.8482167528472,14.72,19.1827030193213,0.0,25.072658162200437,0.9832341198490612,1.452791803876453
22034,119,2010-04-30,9.144495754433168,6.571076713312822,10.131188612112034,3.644087706375896,162.61233491509196,17.81,18.8839600133344,0.0,25.07941216435526,0.9831387700003844,1.5506887898662256
22035,120,2010-05-01,6.697781935404538,3.6239074034375,9.568168243803845,0.0,154.38727417969804,17.81,18.61138731669841,0.0,25.014760688925527,0.9828092705408497,1.3618038756507056
22036,121,2010-05-02,6.522643494283602,3.616751722536982,11.72177362013922,0.0,184.7959000316066,17.48,18.131275207323068,0.0,24.63042390320913,0.9813682346213642,1.5376022823082345
22037,122,2010-05-03,4.60611311448148,-0.9969048875519164,13.639558061513236,0.0,275.0074642849767,17.05,17.676662742464696,0.0,24.157294944874327,0.979594465622132,1.9160143845183095
22038,123,2010-05-04,8.272387385053525,3.7203656061512,15.83942434249714,0.0,151.3563977298897,10.66,17.249496486949432,0.0,23.61351160583257,0.9775556971571688,2.0452198339742176
22039,124,2010-05-05,11.014837122659651,6.670645325318654,13.576837075696396,0.6776796759918262,130.44698757961856,10.43,16.849353734649043,0.0,23.153589662031347,0.9758214010722146,1.890824810489618
22040,125,2010-05-06,10.85633342270655,7.262012457124847,12.935688878367896,0.0192144845944877,143.6312102220886,11.07,16.47253806688315,0.0,22.76903001539248,0.9743762531990678,1.6032754889302268
22041,126,2010-05-07,8.647037076448274,4.392473474099675,14.530526765160223,0.0,241.2569680235169,16.67,16.114835984444696,0.0,22.295708588726125,0.9726033687287058,1.938622967285771
22042,127,2010-05-08,6.274124374972459,-1.4539726898442336,13.229244753341549,0.0,261.5477510534134,16.06,15.7767228426475,0.0,21.736169875385023,0.970505591360722,2.1406998560222763
22043,128,2010-05-09,7.0854391826987575,1.5173727549474016,9.203472074862804,0.0,227.4024922272195,15.56,15.45666657379442,0.0,21.21903801891907,0.9685652264502386,1.6131291542522428
22044,129,2010-05-10,6.680158948905975,2.7960024701276405,10.00040212014414,0.0,181.8291066009121,11.0,15.153241518851711,0.0,20.78651177541813,0.9669382153300452,1.543454275317929
22045,130,2010-05-11,3.944439151500938,-1.4850387685205333,11.545069228824968,2.0558829966046024,244.5088780646479,10.37,14.885871894171522,0.0135644193192744,20.553150888063087,0.965845131862807,2.2554966177980766
22046,131,2010-05-12,5.584053935844386,0.067956747551681,11.482019431722414,0.0,285.3932537110607,9.893,14.640303966662865,0.0033217225083635,20.28236079147799,0.964643192251722,1.956157475886762
22047,132,2010-05-13,6.92053436380093,3.0454237413527907,12.85798157459829,4.711944135566914,167.20879998818134,9.677,14.476965602872362,0.0,20.440158662174827,0.9643324819864892,2.50350008907127
22048,133,2010-05-14,8.373335639111561,4.871711597043558,12.700517105759962,1.9017826923495849,209.90960291442963,16.31,14.399159593448005,0.0,20.8116048541064,0.9647102082722284,2.1519153899662977
22049,134,2010-05-15,8.422637376388192,4.079249628466262,12.80178272973449,1.783105672603843,242.00797974212583,16.5,14.212651120982208,0.0,20.75074204807189,0.9641045869997086,2.2552915989500333
22050,135,2010-05-16,9.01391653062078,5.202003531623309,14.76064661816398,1.1953755801907848,174.04702057222124,16.17,14.010797086065802,0.0,20.55939028108221,0.9631389818862188,2.330839645428646
22051,136,2010-05-17,9.159454084763611,3.899382020738186,18.07335846328577,0.0,156.94996467360247,10.99,13.784816188391083,0.0,20.0912197216601,0.9612768376926772,2.5281692006257623
22052,137,2010-05-18,10.781597232967917,4.302837763856234,15.540003593132496,0.0,177.61817929367837,9.816,13.552216428323687,0.0,19.45884933495248,0.9588065450739696,2.3484435721153347
22053,138,2010-05-19,12.637658398460346,8.606053276943916,17.98138310127545,1.8852229611208653,117.44493430591685,9.798,13.344271644365293,0.0,19.067569651494026,0.9570516005893492,2.6824435322032323
22054,139,2010-05-20,14.20496291242696,10.830578673346034,22.611429452835125,0.0,136.3049693442659,9.613,13.152267017792468,0.0,18.63993334674535,0.9551537886245268,2.766018893754863
22055,140,2010-05-21,15.896339625994813,11.78969517797913,24.53078299097354,0.0,213.72380550717588,17.19,12.945816910867476,0.0,17.944110953377635,0.95227112657311,2.952966634452825
22056,141,2010-05-22,16.787624021873764,10.31453289638217,23.43909871822748,0.0,236.900927413683,17.35,12.746837901692734,0.0,17.222611731916402,0.9491741968434626,3.063179201599504
22057,142,2010-05-23,16.5293001848612,10.931827936795532,18.30142319238345,0.8583489021900512,245.948651942012,16.99,12.569576668824496,0.0,16.75593130883483,0.9467564092632084,2.352872905587531
22058,143,2010-05-24,13.64297050689526,9.78334466400431,14.407271677875748,0.0,231.22970394114787,10.66,12.416452672687582,0.0,16.45162663088431,0.9450551496048004,1.654548094746663
22059,144,2010-05-25,10.48198296755402,5.033615579470431,13.946202691496223,0.0,273.4013866470888,9.175,12.237719095598171,0.0,16.054532342636808,0.943161444742868,2.048629338860792
22060,145,2010-05-26,8.823724005326575,3.198951397649415,12.568293622092868,0.0,254.22026314951555,8.896,12.063464261933428,0.0,15.63207133030602,0.9410931565634738,1.966208529149163
22061,146,2010-05-27,8.170502263655907,2.8475762436100704,12.985491737775842,1.2984672734925284,249.16381476800169,9.132,11.899724556100344,0.0,15.371466858213903,0.9394896194181244,2.2927214981579622
22062,147,2010-05-28,6.985620323709705,1.5670419053010878,13.234907626744354,1.7478521568324588,212.8521777175998,15.75,11.754156864781873,0.0,15.33839849477427,0.93847215715223,2.4668709093158085
22063,148,2010-05-29,9.241203720181456,5.746372227933499,14.604629416346842,3.692422018995782,86.7483363011883,15.72,11.641900293895167,0.0,15.78593564011042,0.9384507767271072,2.6385713902434023
22064,149,2010-05-30,9.662740228876666,4.750745199742086,18.55045132260257,0.0227080280052359,238.6099277837429,14.63,11.516066897652664,0.0,15.837325476624772,0.9375448179594078,2.5850215127451506
22065,150,2010-05-31,9.635540662133222,2.832908832418885,16.461036749317355,0.0,264.5684522878681,10.11,11.362513340008876,0.0,15.326564738860734,0.9350398673872116,2.4553512872625034
22066,151,2010-06-01,13.126512522755643,8.496354885453183,17.759814361370463,3.46374839966193,203.74353801982983,10.22,11.23030795775144,0.0,15.37490955970303,0.9338747350101724,3.011909339961017
22067,152,2010-06-02,12.067929055576723,8.013041072537751,21.944615758776656,0.0,220.1807265023796,9.952,11.09632833620889,0.0,15.333361146290931,0.9325989865285804,2.8248013700613117
22068,153,2010-06-03,12.970091772263729,6.04952501076145,21.39798048463993,0.0,264.52653443501924,10.79,10.95332164407518,0.0,14.771606127496192,0.9297523350118616,2.903087305930152
22069,154,2010-06-04,15.741986748319995,9.509646138751764,21.69146339859544,0.0,236.86575794492904,16.49,10.8146645572876,0.0,14.221683261701616,0.9268206133146986,2.7889655921727527
22070,155,2010-06-05,15.64473995532378,9.25630719997069,17.97679994169084,0.0,247.5557176707761,16.17,10.679733845763511,0.0,13.7504447284016,0.9241787448902588,2.3322682295135664
22071,156,2010-06-06,14.345345990393426,11.59552871901714,17.066206635751147,4.870351635386936,141.88454076240245,16.32,10.578787479065388,0.0,14.283016868354462,0.9239157723109784,2.686051676364575
22072,157,2010-06-07,13.208203139337414,10.78204171086885,14.022504710811734,5.331986690749885,159.93632519472024,11.44,10.537847414017644,0.0,16.052903672382737,0.9264611581594212,2.0613679573460644
22073,158,2010-06-08,12.931743658389154,10.227562141286992,14.736716718565264,9.008638682741529,99.51067303853614,11.27,10.56026542337339,0.0,18.71331679422697,0.9310911948999686,2.436247300583798
22074,159,2010-06-09,12.106509101441045,10.322992630484023,18.09044539131196,3.776401717028519,152.8413121443715,11.17,10.485345846824004,0.0,20.341102578313315,0.9343145328101392,2.8358228035195445
22075,160,2010-06-10,11.965247458464026,6.498626106477361,16.55325347790866,0.0,234.62061798193253,11.42,10.365375057921591,0.0,20.146140583381257,0.933353641528702,2.5385044780778583
22076,161,2010-06-11,12.255960847610377,7.732568318115301,16.9628962989906,0.0,177.59139957691585,17.71,10.230910981961443,0.0,19.487089558989663,0.9309389443549968,2.3409873791235496
22077,162,2010-06-12,11.474231050406098,7.668932803571577,16.569151921372015,0.0,186.82798806543548,16.86,10.099738119380442,0.0,18.85372584581029,0.928585343919131,2.226491345026539
22078,163,2010-06-13,12.484452089599552,8.722531436121521,16.86840661025964,3.950447022162371,134.76456915912374,15.97,9.99525936689428,0.0,18.804934800431425,0.9277928483322536,2.942090483625101
22079,164,2010-06-14,12.058696289348264,7.990441222756836,18.7493826980514,0.0,223.07415400200185,10.72,9.895905554501145,0.0,18.690124658623464,0.9268855245664458,2.5999236696189008
22080,165,2010-06-15,11.315537147495403,4.077630072071069,21.02837146829368,0.0,246.70843912903425,10.11,9.772570911008096,0.0,17.96987727603382,0.9241015116813598,3.0128336494896817
22081,166,2010-06-16,15.995718416127492,11.243005512311017,22.78558820024801,0.0,144.12724403952004,9.679,9.6519468242223,0.0,17.210589533297444,0.921079173692434,2.8531953805462478
22082,167,2010-06-17,16.470270283128826,10.290338897226054,21.023693166426,0.0,147.91104305115104,12.6,9.534361336536046,0.0,16.511936767360083,0.9181928988797776,2.750206569627649
22083,168,2010-06-18,16.901891850779396,12.399876015101672,17.936544947321902,0.0,204.8569964301514,16.36,9.419636451272837,0.0,15.94415690994227,0.91575255196866,1.971895198276584
22084,169,2010-06-19,12.68997089046919,6.36706176844573,20.328012850796284,0.0,260.27865538235864,15.77,9.307608095030323,0.0,15.410113599031945,0.9133436508087628,2.723460642272079
22085,170,2010-06-20,12.50370607788988,5.332027242793831,19.720747791523085,0.0,279.2586885648469,14.62,9.198124955604843,0.0,14.818267418661891,0.910547976515796,2.7062258672222312
22086,171,2010-06-21,13.83128178637555,7.999116001533874,21.43623310343941,0.0,227.6287256111424,10.7,9.091047419834185,0.0,14.261251643402442,0.9077716839280264,2.6859766200949315
22087,172,2010-06-22,14.963498323155338,9.08220141395156,19.884732839012184,0.0,194.90663195281184,10.1,8.986246602542902,0.0,13.756975529552545,0.9051218040682908,2.4564224758814213
22088,173,2010-06-23,16.06837746336041,11.340904742157036,18.07953285050361,2.465167195708011,139.93869342346332,9.578,8.886959688930366,0.0,13.653439827126476,0.9036507999213016,2.645983291311749
22089,174,2010-06-24,14.959944093101257,11.54700241772049,21.45640268665134,0.7416268287422085,135.5412062628281,10.19,8.789122100361004,0.0,13.63458346080322,0.9025392312851322,2.627591648546673
22090,175,2010-06-25,14.848950543482172,10.098867626917588,20.79020318130148,0.0,138.11404830119483,16.0,8.690956320179263,0.0,13.276503887445836,0.9004057105147744,2.4043205627601245
22091,176,2010-06-26,15.553195926760765,11.26484860593815,20.70174034384185,0.0,149.44006255379335,15.4,8.593798753642563,0.0,12.868097031291462,0.8980433193142453,2.240570214093704
22092,177,2010-06-27,16.68466481971528,11.973129249736107,19.784531744753213,3.794851367142137,213.09519569780807,14.4,8.504958161985273,0.0,13.110067316265168,0.8971866539224604,3.0381195108427024
22093,178,2010-06-28,16.00872188580247,11.616127313532996,19.95572010265901,2.9586674578036978,148.17546223627556,11.19,8.424984825163277,0.0,13.808693467634628,0.8974925270947363,2.9438901325523483
22094,179,2010-06-29,15.009381163579691,10.42904520575888,21.45573199451552,0.0,160.5536225729897,11.02,8.329765910312348,0.0,13.719478328766822,0.8961809986423999,2.515016632955707
22095,180,2010-06-30,14.990711927437598,9.79019859674738,18.683197872170968,0.0,174.47407634562717,10.36,8.238211467919902,0.0,13.291808999553828,0.8939076789483843,2.100198195618299
22096,181,2010-07-01,16.14390116143869,13.616649885485185,19.78199941780321,6.36809765242918,143.3327585558064,11.13,8.193040883117806,0.0,14.163342936334397,0.8943457545720013,3.144259738162954
22097,182,2010-07-02,16.216189692685006,13.421042787733423,16.83873221303368,2.6027724605235387,233.38807034863623,15.47,8.09517784831029,0.0,15.371707832675204,0.8960685522600919,2.017326751626204
22098,183,2010-07-03,14.694445567397516,11.711395027617334,17.646949356057878,11.993404617127624,205.3127626897719,15.43,8.24174070357907,0.0,18.12265769854632,0.9009438520193124,2.9818083739118517
22099,184,2010-07-04,14.596199268567425,11.554745215127204,15.555078243499027,23.93195427552961,165.3273442857858,18.4,8.556973057834375,0.0,23.187869828900315,0.9155620739998817,2.4418840262982293
22100,185,2010-07-05,13.234772792984243,10.015332353421114,15.50361908768648,4.272918553770132,232.42877891538416,12.81,8.581263564391344,0.0,25.175510148122637,0.925483806422444,2.5792751649547987
22101,186,2010-07-06,12.032965330032743,9.21527738326628,17.664275583225663,10.237693167610033,121.7359124053704,11.97,8.775621586345972,0.0,25.52056518303489,0.929006025984223,3.2502937141176256
22102,187,2010-07-07,13.74153137706904,11.138374625584126,17.129219844008137,3.5249643796231926,169.5595705841975,11.62,8.848062931130732,0.0,25.731068846216527,0.9318620681804368,2.653838436061003
22103,188,2010-07-08,14.288198348052385,11.630413372146124,16.228138256248638,1.6601197850217455,166.27496361193585,11.79,8.772815357249213,0.0,25.556770749498884,0.9317679953626404,2.091016931357087
22104,189,2010-07-09,14.087420065425112,11.89086216969591,14.99047218805044,5.746631479466577,79.89955132269849,18.29,8.800726629939994,0.0,25.54019228860995,0.9327579610008554,2.099800738227587
22105,190,2010-07-10,12.910579562345909,10.643858469439929,15.336675846499094,19.809462989286743,94.22299807775978,20.85,9.62439736196328,0.0,26.276723626021703,0.9405640826157587,2.487724407298717
22106,191,2010-07-11,13.384542850466744,11.574691626487354,17.68646403926123,5.474079898172212,158.4407993648735,25.98,10.280084800334503,0.0,26.70114121390922,0.9470989610947758,2.7983529944703127
22107,192,2010-07-12,13.23455002694931,9.518044156044636,18.470254575187568,4.212766863136823,175.54781741016694,50.94,10.301375085019435,0.0,26.64703203142513,0.948069837710336,3.168275586184654
22108,193,2010-07-13,13.712985270570648,10.302309435063782,14.81579910677375,0.0,176.96602955196573,49.59,10.129568026758394,0.0,26.375919688939277,0.9473665248452984,1.818212735727431
22109,194,2010-07-14,12.99582438068991,10.695418379133947,17.14730002767094,14.9501051425979,136.70023066049112,50.28,10.47748835307023,0.0,26.573987205622508,0.95071202583145,2.880320573350845
22110,195,2010-07-15,13.19909226590417,10.952324235324111,13.864784657818596,8.223890928561401,111.75066987650136,53.96,11.16082112195876,0.0,26.977727597469656,0.9563852516470188,1.9393850491419664
22111,196,2010-07-16,13.364207758872348,10.90909099568489,15.104608571833996,8.423181811648755,147.9885161478326,55.78,11.68058126828763,0.0,27.1181574393378,0.9597653873044072,2.325791986407093
22112,197,2010-07-17,13.148976773465384,10.073251285243987,18.678582896679806,2.7290614432000644,163.28882994477894,55.91,11.918934639281032,0.0,27.03573536395757,0.9609553822521182,2.8629140618104603
22113,198,2010-07-18,14.154494526668431,10.635305717429487,16.719092781823537,2.989969703656391,112.40966340866572,55.06,11.7202561049753,0.0,26.812741249343304,0.9605010462170996,2.5797260867325345
22114,199,2010-07-19,14.86849922764939,12.786977327753927,19.994022990731853,7.549332646418856,87.09481621111814,55.78,11.765761547718228,0.0,26.812953269587403,0.9616220167663688,3.1453240583209023
22115,200,2010-07-20,15.452114143386126,12.107803371987623,14.8926311198294,4.180903511003953,153.36745480307297,56.53,11.905812995986116,0.0,26.8976109709405,0.9631522790632172,1.945555424392955
22116,201,2010-07-21,14.985654594229183,13.141409629670354,17.740559158187192,14.81652413995048,91.48725256700456,56.43,12.61886412638546,0.0,27.098386541180773,0.9670935018182656,2.4967954241626797
22117,202,2010-07-22,12.985989124013466,9.009231117834249,18.10903355359331,0.7376970526044194,153.31064534646038,55.65,13.17300609148233,0.0,26.996730058122804,0.9692968502111442,2.558429768618062
22118,203,2010-07-23,13.637420600592083,8.372443702563325,16.372393506281067,0.0,248.48463583685887,53.36,12.678106852841864,0.0,26.446187282971657,0.9672524641459314,2.231358592510123
22119,204,2010-07-24,13.397870467916738,8.782880616055253,17.888320918756918,0.0,114.16752311708466,51.3,12.238073425000948,0.0,25.830891331998703,0.964944442429828,2.3125484739748616
22120,205,2010-07-25,15.206110938621958,11.686483791097713,17.571507643762203,0.0,153.26935858770497,49.03,11.840985129235872,0.0,25.2435061636155,0.9627395556661132,1.9599920655937488
22121,206,2010-07-26,14.52115872435174,10.777106735581626,17.372192127375715,2.683863336385855,120.66373784647718,47.65,11.510166256001613,0.0,24.92143784064152,0.9615240424493104,2.550713246310324
22122,207,2010-07-27,14.800368369052556,12.627094653896808,17.24518485401832,0.3287169149787601,162.83059942648288,45.63,11.213584914587877,0.0,24.68406485896043,0.9606198790672136,1.862983351617519
22123,208,2010-07-28,14.1377584799549,11.362326826344557,18.861887233904028,0.8898301541810758,127.27642447678522,13.97,10.906751679608474,0.0,24.287010367565752,0.9591076086800328,2.29035078577813
22124,209,2010-07-29,14.3144887267686,10.465609728443091,15.724999616851171,0.4785128687262928,137.3994863581904,12.43,10.619687165102883,0.0,23.88018070624604,0.957558485206434,1.8973826405824656
22125,210,2010-07-30,13.109032144045376,9.34902984495781,15.814402617579232,2.65793474070448,56.23364023974735,16.46,10.396643744377409,0.0,23.68894196690632,0.9567063202197936,2.330827272857601
22126,211,2010-07-31,13.745239645776948,11.45136244171792,17.70370587790712,3.034257418081672,139.37720539936757,16.73,10.260168592484344,0.0,23.732911208676686,0.9566317368814704,2.422152529924732
22127,212,2010-08-01,14.80141760008432,12.037301906218936,17.36389393049832,5.414605125576225,85.17319355434644,16.68,10.213189864431046,0.0,24.03759247403852,0.9574762912276236,2.4798529876664404
22128,213,2010-08-02,14.129082228563156,10.123258033282177,17.317635600575045,0.0,85.36322133044307,11.23,10.142652930425069,0.0,24.030035501787644,0.9573307346649058,2.105139566829293
22129,214,2010-08-03,14.363055050099645,11.27314111097879,17.28928026901212,0.6068216558278016,114.11728538520336,10.7,9.887027303245176,0.0,23.56746411199575,0.9555952306577438,1.9783676047156036
22130,215,2010-08-04,13.873088347463996,10.623694403688978,17.746944034734334,0.0,169.97054768516435,10.52,9.640293104889745,0.0,23.10604018415105,0.9538639863755524,1.976059552963733
22131,216,2010-08-05,13.65591405680332,9.865584307894238,15.953621335412384,0.0,150.6489800011471,11.07,9.406569074941634,0.0,22.598160027756755,0.9519599789283976,1.7757247586231
22132,217,2010-08-06,12.50746099742402,9.424478012367985,20.50616138689688,3.804636347372613,66.69669006411718,17.1,9.232803660618254,0.0,22.450996524658382,0.9511565910383236,3.004942050126654
22133,218,2010-08-07,15.294347538885916,11.987630746812656,18.845050915883345,0.4997465375833783,138.4772042971712,17.1,9.078411361509255,0.0,22.32961648238468,0.9504827439553626,2.148007220353091
22134,219,2010-08-08,14.827462991051483,10.166024008696196,17.092379994851175,0.0,173.52991350421948,16.04,8.880786745387754,0.0,21.85477873676045,0.9487007259522744,1.9385496289098765
22135,220,2010-08-09,14.501260270251665,11.332568328319702,16.27406454052535,6.91642105380338,141.09448833136952,10.56,8.913532154273907,0.0,22.271386687213685,0.9493030178399808,2.258385394799586
22136,221,2010-08-10,12.761062381107202,9.665744330632302,16.156379141146264,8.427674891069772,180.0004508758748,12.04,9.178345304877304,0.0,23.622199034171263,0.9529925507081124,2.443902849265168
22137,222,2010-08-11,12.885151717401268,10.127735286703436,17.969801885813336,1.8803596683372084,125.5685951764016,12.12,9.254929890472498,0.0,24.154621577809323,0.9546417257013864,2.316699791081884
22138,223,2010-08-12,14.253112903699602,11.294246455366055,18.989733721079894,0.0,174.96074454260756,12.65,9.058248961839976,0.0,23.819064089761103,0.9533842708430532,2.011979660717701
22139,224,2010-08-13,14.065138827519725,9.463868013649044,17.374781015633825,0.0,162.61965892673885,17.48,8.847759175800606,0.0,23.30296108236123,0.9514513111625718,1.9215557214273893
22140,225,2010-08-14,13.535054842665478,9.308667563522857,20.89338863340312,0.0,191.02004367913003,16.9,8.648884168113403,0.0,22.728245507878437,0.949297195703264,2.268947396444564
22141,226,2010-08-15,13.61043011415005,6.784019924692711,15.358634632592288,0.0,229.0406952581343,15.71,8.461042120089797,0.0,22.148885479286967,0.947124822050087,1.9404214984474588
22142,227,2010-08-16,12.326288689853213,6.904279132615495,17.014717211080114,11.974753959948645,108.61038718953056,11.25,8.698686492482382,0.0,23.110158377509155,0.9494116237989132,2.845746609283965
22143,228,2010-08-17,14.596350929548008,11.946647683922318,16.52012033881406,4.887651056729368,150.09388235995857,11.61,9.05089326154818,0.0,24.33834852826811,0.9533359445719066,2.022054236047866
22144,229,2010-08-18,11.76826787358412,7.495745691665594,17.906115387129187,2.3817695719270344,144.796007777654,11.19,9.05582707305942,0.0,24.49907722422805,0.9540172504195452,2.454521119486337
22145,230,2010-08-19,12.829874105075564,8.705349944730415,19.90524749321011,3.6161984190940752,151.3364923736781,11.92,8.978640391656738,0.0,24.45412892791134,0.9539138971450228,2.7334803770990783
22146,231,2010-08-20,15.5901240223836,11.960528168446125,16.958858923175413,6.391822667227022,133.3946207739201,18.71,9.098958265493046,0.0,24.75699610947486,0.9552249789239602,2.139178666632328
22147,232,2010-08-21,14.74704625058856,12.866199157889278,14.421710745320349,5.705145317456299,144.7666785873819,19.01,9.45048479972867,0.0,25.251128474329654,0.9576019434388988,1.1378779335827682
22148,233,2010-08-22,12.796115057289647,10.393269903945772,13.067247549120776,8.049675375428164,188.77237647884573,19.23,10.0465629614045,0.0,25.749139986464247,0.9604832022365606,1.3949815735690518
22149,234,2010-08-23,12.231975827988832,10.56739821450738,14.800928032631584,25.186658903950995,105.43573501461256,18.01,12.67528217271476,0.0,26.65884080199124,0.9677096762975884,1.7219757238341444
22150,235,2010-08-24,11.772013202393152,9.298562500274487,16.703801419678907,5.706320052040021,76.64528132809947,53.36,17.439333919494256,0.0,27.084450847570743,0.9729892934070646,2.209183171023893
22151,236,2010-08-25,11.37913486606045,6.629822845025884,16.741868516482725,0.0,122.14374899867752,52.82,16.72554974445038,0.0,26.903030793549966,0.9727354579277564,1.88458323198087
22152,237,2010-08-26,11.742536912122643,6.382992959415739,15.798322454714818,0.2789582640444786,162.66966738245517,51.94,14.903081832662672,0.0,26.4672574330137,0.9711054877120782,1.8066418758062777
22153,238,2010-08-27,11.326052106298809,6.551744091594688,15.032695509301725,1.2456403493752748,173.78405636189487,49.93,13.537556749782176,0.0,26.122076913379697,0.9698430225636164,1.8084102876035104
22154,239,2010-08-28,11.990316481668948,8.784867965874406,14.381747238879449,5.592071927891722,109.75146081183571,48.51,13.198242224754168,0.0,26.10186588431428,0.9699899179521017,1.8495076269310105
22155,240,2010-08-29,11.559422571098589,8.87828464371342,15.463397536290564,1.4739849719950018,164.28793870121956,46.18,13.166968246779026,0.0,26.143829120608764,0.9703899204527184,1.6972924198234491
22156,241,2010-08-30,9.858645312928608,3.935155476967239,16.905761054939063,0.0,199.7853078091709,14.32,12.315886150147785,0.0,25.8380805740318,0.9692634447973544,1.8703102815298156
22157,242,2010-08-31,10.444039738274336,4.425688327887109,17.334911434180444,0.0,158.7614098310312,12.34,11.787583539957366,0.0,25.351235902385657,0.9674385133021652,1.8125063107873416
22158,243,2010-09-01,11.843400234655723,5.686457816081253,20.019223947101377,0.0,115.56080150152236,11.97,11.38623178553678,0.0,24.83103325121021,0.9654879075681913,1.978701405563012
22159,244,2010-09-02,13.779388926710904,8.42785562473724,19.52350376533654,0.0,201.4409453829805,12.29,11.012722479437464,0.0,24.306997878743445,0.9635224221169996,1.8338582497100344
22160,245,2010-09-03,14.203053451997794,8.442526204038186,20.428135964019123,0.0,181.26334373045933,17.27,10.664686485293304,0.0,23.79388890577371,0.961597795094862,1.904852770488012
22161,246,2010-09-04,14.714817412783098,9.135964012391993,19.78377158236128,0.0,112.8911838270123,16.82,10.340003455253402,0.0,23.28488283808773,0.9596884276470372,1.7999163817152328
22162,247,2010-09-05,15.842551916163767,12.00323991797922,17.97766782083294,0.6701877237207025,89.72349037222911,16.46,10.042074473690732,0.0,22.91282623577393,0.95826085057398,1.5225474068232234
22163,248,2010-09-06,15.713613271914726,12.832252798368264,16.32024711594858,3.867175726479325,87.70888244488225,17.17,9.914459226269328,0.0,23.08079377678935,0.958443805261965,1.4536171432459746
22164,249,2010-09-07,13.21993504440027,10.958035263105986,20.14836888098066,17.2086080838435,73.11983928465727,17.64,10.763048205910287,0.0,24.71486312472449,0.963352513565413,2.172905607920658
22165,250,2010-09-08,13.531218763521125,9.250744330159538,18.9151714189239,0.0,153.2112009837453,17.74,11.706281032231836,0.0,25.434198652117093,0.9661060395802604,1.65601687585915
22166,251,2010-09-09,14.15679313974359,10.161898932246665,17.058212829631145,5.10194118082519,128.51876876219,17.9,11.58238843260719,0.0,25.394969176262936,0.9660328771610904,1.8158553297665183
22167,252,2010-09-10,13.59654989848544,9.930552081726017,16.478307814057892,9.37634819360129,113.57281668539144,19.21,12.149338759181289,0.0,25.91662102052554,0.9685315123986088,1.7871928448015095
22168,253,2010-09-11,13.409348811795155,10.21587029553566,16.270055208773123,6.922578114157671,109.15918183997104,21.1,13.314236766736274,0.0,26.37817846611653,0.9712242329404406,1.6902547209292007
22169,254,2010-09-12,13.014387449479804,9.881386888294829,16.695084085270768,5.625848732280825,118.00928475125758,21.45,14.520985777864915,0.0,26.581249257237797,0.9727808501858995,1.721641184213331
22170,255,2010-09-13,13.685972389549908,10.84839968917023,14.400856595183493,28.14528539377612,19.088994836112523,54.68,20.822930646628244,0.0,27.070679431608774,0.9777879016739158,1.259824179427058
22171,256,2010-09-14,12.308492695227669,10.632165136348954,14.719691440066589,13.47846391597985,104.94023315295752,63.93,31.459842774408497,0.0,27.357918782103408,0.9826705829158818,1.277679987378881
22172,257,2010-09-15,10.537661538285844,6.5853360203756095,13.848209561476564,9.264738161566497,120.76002369085155,66.75,35.27936373686287,0.0,27.397069046904043,0.9844164067456636,1.5845214889271135
22173,258,2010-09-16,11.102565856880098,8.511394962742262,13.171309745177084,0.0,109.22356530319028,65.26,34.325478915268114,0.0,27.315975384248325,0.984605827980238,0.990260600672812
22174,259,2010-09-17,10.099676069915391,6.884047088812976,14.824413058420667,0.0,110.99021011936004,62.81,29.857729388440063,0.0,27.056865645568323,0.98363498191942,1.1156127346575897
22175,260,2010-09-18,10.82500506033912,7.754329238717397,12.9780751898194,8.556955576978476,72.24658817699445,60.6,28.309008171831607,0.0,26.993226232546792,0.9837111167302028,1.2463956650782444
22176,261,2010-09-19,10.959089691807463,8.44027026774039,16.247523683932428,15.8256891854797,61.26824389336289,59.89,32.06556859271704,0.0,27.21544581042816,0.985876165096188,1.5667788696217702
22177,262,2010-09-20,13.132986646672258,9.904612016238884,16.960355563431392,4.262256210539682,115.3926502507436,60.84,34.661108137124096,0.0,27.31733745418562,0.9873521917171896,1.5665347274678794
22178,263,2010-09-21,12.90937969778602,10.077895492482066,15.322881671882334,0.0,69.50894524313387,59.09,31.45135670996883,0.0,27.221857202353583,0.9871233695530628,1.0255853528047123
22179,264,2010-09-22,14.124145028059187,11.600176834903989,15.227868473365266,25.096934088055686,44.09872659904545,63.25,34.99521743705242,0.0,27.314166034063422,0.9888558385182936,1.1265579258700396
22180,265,2010-09-23,10.999997063589944,10.329249493635237,12.215859138468597,11.133643337960056,55.475794117621135,69.51,44.77556371328006,0.0,27.45455614636702,0.991226969780138,0.7114555850090298
22181,266,2010-09-24,9.052882734925843,5.593458519058714,11.552805312741466,0.0,105.35600303955236,67.81,43.76870283046959,0.0,27.39619577788836,0.9915010057539216,0.9220679494082394
22182,267,2010-09-25,6.49352429524448,1.3627277330288114,13.356606980660544,0.0,102.43697142887105,64.86,37.78927910010939,0.0,27.15530035153403,0.9905982877365852,1.048045600193911
22183,268,2010-09-26,6.566571459841658,1.269771016380978,12.296447128996368,0.0,140.25193290118844,62.12,32.61193491427807,0.0,26.875150376357595,0.9895479165639188,0.9899417504319776
22184,269,2010-09-27,7.114605900527318,2.308635919469539,13.057917379319129,0.0262015693336704,96.88345049677204,59.63,28.24723361709457,0.0,26.605188463454702,0.9885363434434044,0.9935241322210308
22185,270,2010-09-28,9.301388499185094,6.419749988535026,12.768762044593176,10.958903673081489,60.90340820395618,57.74,27.684683019172,0.0,26.72383697997508,0.9889434338919348,1.1501260597088818
22186,271,2010-09-29,12.126243184848551,11.282693946693982,13.90062959480436,20.12613625841463,62.40946252493011,63.92,34.872987323904354,0.0,27.18382306892404,0.9912754871942412,0.8039849918050568
22187,272,2010-09-30,9.139898246454036,5.042352303239476,13.758850198008028,0.0,91.46072506860648,63.19,39.74902721782977,0.0,27.257854177755245,0.9921519852898882,1.001960808595178
22188,273,2010-10-01,11.194431678104136,8.062871403976219,13.062729038953876,12.712487122146635,32.61301107985633,64.6,38.8449022615366,0.0,27.25423714328031,0.9923968751892788,1.039756075066936
22189,274,2010-10-02,9.108272493418074,5.301569443734941,14.146676881455972,13.455935459112563,66.15915141380545,65.71,44.23121093144616,0.0,27.385292495709763,0.9935006725835456,1.2571915166977117
22190,275,2010-10-03,11.287827205646886,9.013535181866672,14.88666001264433,6.830602427274013,60.151363181996885,69.08,46.6677435716546,0.0,27.43211643194048,0.9941742506080584,1.0881263080539136
22191,276,2010-10-04,10.559546971063416,6.548696959932906,14.415266936202883,8.21556302929181,91.08148344573782,68.7,46.17847522620665,0.0,27.44828369650205,0.9945684124196392,1.2061293878435717
22192,277,2010-10-05,11.758884744076695,9.33548660982835,13.677799151380196,5.439607777765523,103.43273442654048,68.72,45.429491557293886,0.0,27.45874727258798,0.9948663173396616,0.9182961736647556
22193,278,2010-10-06,10.721260252041994,7.306600234556978,14.356213029444568,5.847700049204816,82.33568507117234,67.48,43.48707484072883,0.0,27.462953930342717,0.995098829289345,1.104937903565201
22194,279,2010-10-07,10.61260975502523,6.688490831719229,15.801569005147194,2.2119040465956914,99.75653919316548,66.13,40.89653212582291,0.0,27.42742215735146,0.9950816817751972,1.1097475345713563
22195,280,2010-10-08,10.965008748259574,7.12815169644251,14.15984179657291,0.0,62.15689099788087,64.32,36.295947395955714,0.0,27.295880498424783,0.9945998913417696,0.7814580368475855
22196,281,2010-10-09,11.567891561171136,10.89491705534519,12.807729478171012,0.0,50.76379352282177,61.68,31.53786170887496,0.0,27.14437453664946,0.9940305205020276,0.3814328245841675
22197,282,2010-10-10,10.54264820725259,9.638151757262808,12.55876319271334,0.0,43.83268789364456,58.57,27.48039384402023,0.0,27.030440718749357,0.9936017942330712,0.4534427774059926
22198,283,2010-10-11,8.561634700432625,5.2156678589645065,9.265097754381136,0.0,93.40092844774831,55.76,24.05335637000347,0.0,26.901827253659505,0.9931188855472804,0.4853871930635483
22199,284,2010-10-12,5.90274833172063,3.8401468828026366,9.624806100070828,0.0,88.1048883007881,53.57,21.211173411308994,0.0,26.764427282162245,0.9926034839817358,0.5163127572329091
22200,285,2010-10-13,7.516265041009148,5.845693862857687,11.924304975762157,0.0,32.972198260005484,51.12,18.932761849168006,0.0,26.61737602492427,0.99205189640144,0.5556695829622043
22201,286,2010-10-14,8.242781085967044,5.724277689820422,11.358963101770266,0.0,42.54477972581254,49.24,17.44196884051807,0.0,26.4671810929252,0.9914884219135548,0.5380187595475174
22202,287,2010-10-15,9.729149829544989,7.255610557676806,11.397332075720367,0.4556810790949214,46.8965825041773,46.97,16.709087696723433,0.0,26.351494159856557,0.9910496600727524,0.5478669701076357
22203,288,2010-10-16,6.635165177767625,2.3494571950169525,10.599997121396612,0.0,68.70878639008701,44.88,16.169626780906373,0.0,26.237623044730125,0.9906185629066254,0.605771554957435
22204,289,2010-10-17,6.585274515486373,2.518376173586986,11.141550408131238,4.91764822956465,39.94674342419447,42.98,16.081112352336632,0.0,26.30785270517368,0.9906945322163424,0.8365599019280793
22205,290,2010-10-18,7.932013648922334,6.8916885005752935,8.268658860909149,6.260217388975987,24.318403473698023,42.07,16.7955698159493,0.0,26.61383322578285,0.991556787116282,0.3421430761211327
22206,291,2010-10-19,5.549923144683046,2.620362353194098,7.651787189453041,0.0,38.32847733765612,41.05,17.139972955416464,0.0,26.720160596672585,0.9918721221645284,0.4649710290157538
22207,292,2010-10-20,2.9994997080904486,-1.4491815398684609,10.471574213497204,6.849774566409405,78.36278528071549,39.59,17.37409277799164,0.1872612734180954,26.80389940661041,0.99213362332991,0.787938172767657
22208,293,2010-10-21,4.853756855460271,0.3189050139476991,9.2469320009468,10.627551821423586,45.44743689679381,39.21,20.940621313888965,0.031717005143849,27.06422844823518,0.9931435662955138,0.7246742615420582
22209,294,2010-10-22,7.253888228726871,6.806405349427166,8.22701683861466,23.71283373565993,33.421175324309885,47.09,31.740730321313418,0.0,27.339945406216376,0.9947187011227958,0.3135513357432001
22210,295,2010-10-23,6.331621997892459,3.7630669844777778,7.667622921870359,2.017330170994516,61.551282962237046,50.18,41.04734959528072,0.0,27.438544655087068,0.9955826813178562,0.4892655976781132
22211,296,2010-10-24,3.4578638565608943,-1.2156922942738833,9.482805774972274,0.0,90.50921778245556,49.39,36.72882574586725,0.0,27.393524920213103,0.9954533304120806,0.5434148300226835
22212,297,2010-10-25,3.0679023107223937,-2.946140482683416,13.187826962349304,0.0,56.97736915706021,48.73,31.95830399084278,0.0,27.25693184749357,0.9949414903004716,0.5767831221580669
22213,298,2010-10-26,6.648085904836506,0.351851548681044,11.111400656383116,20.048827182134488,18.87396832075084,52.98,34.947567652119915,0.0,27.327647904160983,0.9954232462092696,0.7682392354557573
22214,299,2010-10-27,10.314328981827153,8.697486689888168,13.384674045157336,19.29129335713257,42.36968012778751,60.11,47.84723242097264,0.0,27.467046942818204,0.996510763282024,0.5707632019436092
22215,300,2010-10-28,9.974798124797582,6.080854571677634,12.281825446851874,13.883066109306087,23.560508898792826,68.27,57.38265163559165,0.0,27.50537416142067,0.9971031074539088,0.6335253660675073
22216,301,2010-10-29,10.33712833521182,8.668749597853532,11.104467962742866,31.09105306334349,18.22585024734625,80.83,69.74206976443124,0.0,27.529164868383205,0.9977129345183184,0.3941583238878944
22217,302,2010-10-30,8.180247457163953,6.139870853689375,8.184725547339815,4.369453292938829,47.22638162639685,86.76,79.50069319277621,0.0,27.53544663461637,0.9980621780011728,0.328687467409216
22218,303,2010-10-31,5.884898417932583,2.416094871700473,10.281983964663237,0.0,55.41337632200161,85.36,71.30690964794505,0.0,27.499580783553903,0.9979538927553996,0.4530707168169803
22219,304,2010-11-01,5.614039595779143,1.213347480027326,9.788716618841365,24.38472262597053,38.82058600639841,86.94,70.9215519058397,0.0,27.49591145107517,0.9980723619477008,0.5739763938516994
22220,305,2010-11-02,6.924885821643472,3.630296690788565,8.036534222967283,13.450784311680156,31.57238347858463,93.41,79.85024754924515,0.0,27.52486666656256,0.9984048751998208,0.4241148961286638
22221,306,2010-11-03,6.817111851190225,5.079541918048948,10.924432363111253,7.362738580927134,19.70053873304217,95.12,79.54888658830106,0.0,27.527699133292437,0.9985369792439388,0.4767642550289305
22222,307,2010-11-04,7.664332916342333,5.270466022659868,9.275676905172048,12.355739661836108,20.631941274021425,95.91,77.48628796949947,0.0,27.530119034687612,0.9986502078883692,0.3986176601037661
22223,308,2010-11-05,7.553579971143867,5.8262062318675,5.302218106667135,7.819099414463533,13.605929567516132,99.45,76.92908493462292,0.0,27.535810314144037,0.9987711051504706,0.0023030267830324
22224,309,2010-11-06,3.042993458854493,-0.4604975826499657,4.884422382330968,4.773106542370974,38.10740015618613,98.41,72.87933290774977,0.0238247960430153,27.53640959990964,0.9988365871975564,0.359223044505363
22225,310,2010-11-07,1.4465149855713575,-1.7209735531948442,6.073339218993643,12.416189542749438,44.78299108278901,95.63,69.20044067110568,1.8616157643038656,27.53490229790114,0.9988908870656988,0.39154388831076
22226,311,2010-11-08,2.921526874483085,0.1454250485901294,5.943243102946485,9.88303513978273,26.14636920108836,98.76,69.74917801698031,2.3258711763404256,27.53614478796908,0.998966970773381,0.3548918548953527
22227,312,2010-11-09,4.577935292000336,3.2820774453657555,6.858947625638496,6.887218596313395,27.08291370652531,98.37,69.9963152564105,1.408650005829829,27.535508232211587,0.9990192089706764,0.2950381827360471
22228,313,2010-11-10,2.2250187555105203,-2.091358103051649,8.467745115899243,6.570071008729311,45.50486718690877,95.08,67.9394836737385,1.1478845709744878,27.529201529205142,0.9990276771027092,0.4152102488767774
22229,314,2010-11-11,3.58237932077034,-0.8022965013284835,8.412582557262262,34.92791427653565,26.00050617828717,104.0,76.7883345852757,0.6518754709469978,27.533453236180083,0.9991429985534548,0.4313471899004324
22230,315,2010-11-12,6.16882460332602,4.482334005032331,6.322112101985908,17.466485424994723,30.30975937832974,111.3,94.48572792320437,0.0511961747832241,27.54203751128733,0.999306777531996,0.2131454967432161
22231,316,2010-11-13,5.357435209375406,3.906279662881977,5.07091024658404,4.933973744194344,25.609258954144632,111.7,93.77412054523823,0.0,27.542224706546357,0.9993597787648943,0.1608851832679174
22232,317,2010-11-14,3.353557829227941,0.9600322779902022,4.389644092411804,0.5440232742192624,34.11805130341121,108.4,84.1290358671667,0.0,27.533486427200177,0.9993411591589546,0.2211689488476599
22233,318,2010-11-15,0.5090018418868306,-3.311256998950615,6.463732327259296,2.659991470577824,40.47696539327116,104.2,73.54489167193769,0.6190737682035563,27.520108362726067,0.999296479148816,0.3480284124592993
22234,319,2010-11-16,2.287769699301254,-1.524621628192428,6.923256108386539,0.9710016045033611,21.07440692354199,99.37,65.31432202545774,0.5134389967976264,27.508402245440266,0.99925480028147,0.3151461228601401
22235,320,2010-11-17,4.701749078635489,1.7753840714096092,8.007073277100899,2.8314522506423114,23.075932673925063,94.92,59.08941577985448,0.0015286985507671,27.48554429898313,0.9991687456375042,0.2911209940470943
22236,321,2010-11-18,5.478863943854478,4.733996193726902,7.673126812638359,6.739525442778714,30.393646061863528,92.14,55.92888651645094,0.0,27.484788413071563,0.9991594842286646,0.227042449098342
22237,322,2010-11-19,5.5224042310180375,3.931173654726337,6.667177758894927,0.1005849148225216,40.73998785350235,89.74,52.829289381176274,0.0,27.4865198194311,0.9991630544126964,0.1962375411945118
22238,323,2010-11-20,4.615050172449763,2.543479977390364,5.560623550399419,0.3405895320754867,16.129595699671732,85.94,46.43659058218987,0.0,27.464389363341635,0.9990823955103726,0.1687363207720865
22239,324,2010-11-21,3.513754763970032,0.7843196794632638,6.318074761897625,0.0,27.47239561617249,81.78,40.99075839591571,0.0,27.427901329174944,0.9989472819270347,0.1976566875260092
22240,325,2010-11-22,3.824044269437645,1.7016059862592472,4.727975068400528,0.0,19.204702494169183,78.07,36.21623005353652,0.0,27.387206048874297,0.9987950704904972,0.1408738607872667
22241,326,2010-11-23,2.5128048944624406,0.3799124446594343,3.1658295205944285,0.0,26.383968591157696,75.28,32.14425980914505,0.0,27.352643284225135,0.9986658576150944,0.1222858963704822
22242,327,2010-11-24,0.9415253309539512,-1.4801234609270677,1.715078127655052,0.0,21.085826022787675,71.81,28.69904213788212,0.0,27.31997116298764,0.9985436161431992,0.1179337390742044
22243,328,2010-11-25,-0.0065365037221334,-2.623483022353844,1.697841114265867,0.0,24.99960009430725,68.17,25.882484017481637,0.0,27.28641713254913,0.9984178277078576,0.1269622579199529
22244,329,2010-11-26,-0.3818422643463645,-2.3579894504278176,1.047788089351394,0.5658682912467905,27.51936616805985,65.98,23.731926600867997,0.2279702561551891,27.257149563715863,0.9983087729650932,0.1180912219495585
22245,330,2010-11-27,-1.706946288532119,-5.686109437649156,1.0100290809295147,4.632965610273411,18.9517308981765,63.43,22.227307787603024,2.6056032533444786,27.243181039256346,0.9982574703455532,0.1965109275601534
22246,331,2010-11-28,-2.7302175497103502,-6.24051561155397,0.7541169749800065,9.7407394545314,22.606648974808262,62.08,21.347516705266912,9.559619417837489,27.239230404468227,0.9982433259933974,0.1854027221216651
22247,332,2010-11-29,-1.2567183488865024,-3.138306876573548,0.2485688925893122,2.228020027449516,24.2808135194652,59.49,20.730027533006258,15.141981589738592,27.235854430927755,0.9982311184118708,0.1368167404447961
22248,333,2010-11-30,-1.5270349445974698,-3.3807090442856778,-0.8578105530857143,0.0,19.355948548227023,56.55,20.16288640763728,16.145333851235154,27.2307435326048,0.998212125566698,0.1042500371740041
22249,334,2010-12-01,-3.403644463785563,-5.528799247801069,-1.4543430440758662,0.0,23.99073099438487,53.9,19.63156098664037,16.151492253388273,27.220742834544357,0.9981747308884114,0.1102503162035828
22250,335,2010-12-02,-4.950907303953132,-7.408737562918351,2.432933850739656,0.0,29.240490566576995,51.46,19.13337594705853,16.151492253388273,27.19912498502923,0.9980937053824775,0.1279782065853137
22251,336,2010-12-03,-4.3259156229423485,-10.794309930531568,3.051467396461087,4.455572342799671,14.999999999999996,50.41,18.66558290056426,18.26054497872167,27.181067736337585,0.9980263775983892,0.2150246933354404
22252,337,2010-12-04,-0.1439158022431524,-4.586459266037993,2.618547634671664,0.0,12.801914405136658,48.48,18.228486748027557,20.277517628684137,27.17052070159158,0.9979869070701104,0.1703523651565209
22253,338,2010-12-05,-0.7995082764867778,-3.13558746041176,1.7129319927383215,0.0,22.36124924284408,46.26,17.817429875477988,20.263258065613527,27.14502316173729,0.9978908595095992,0.1107729585762983
22254,339,2010-12-06,-3.037447257161024,-5.473658441513875,-5.3840292360117,4.698305180922179,23.4927190541608,45.05,17.426274943704865,22.612528880744254,27.12971517195785,0.9978334560270388,0.0213293946711745
22255,340,2010-12-07,-5.551285231588913,-8.6589723113571,2.898624300932827,0.0,24.216380612754385,43.37,17.05679521076816,24.878461572362912,27.12208261557559,0.9978049683405024,0.145299815150591
22256,341,2010-12-08,-2.8673779213848207,-9.196465799927951,7.123655998706191,0.0,28.568719739969804,41.58,16.70725633026765,24.878461572362912,27.09131019529436,0.997689696662456,0.1731428335570979
22257,342,2010-12-09,-0.0420015543239665,-7.726077921022623,7.11185722537387,5.232970389339132,13.272790275016511,40.43,16.431062808002306,27.258780470375832,27.07058026696512,0.9976042000904124,0.2713206820333119
22258,343,2010-12-10,4.587401795213601,0.9044507052530636,7.567057303498377,0.6039439438968545,1.1876219023140433,45.56,17.018763062295665,25.663537928301253,27.161869176990542,0.9978055637252856,0.2011094128791099
22259,344,2010-12-11,3.702369012109784,1.9515405966035697,1.9943346022450683,0.0,12.846824072932073,48.22,18.56729640665368,19.60093090297537,27.271636433319603,0.9980765061951986,0.0204044130769058
22260,345,2010-12-12,1.1651938195358649,-1.7578690915876645,-1.071175158827034,0.0,17.907474469837055,47.12,18.97650634485976,17.003414295674716,27.30759782149627,0.9981738977319218,0.04444693986175
22261,346,2010-12-13,-2.35681326137511,-5.04412204195137,1.877995890709096,0.0,13.88944617802182,45.38,18.59798033848773,16.680573620736283,27.293877436399864,0.9981187808216988,0.1118688629001304
22262,347,2010-12-14,-1.6910762256633067,-4.925924535172208,8.53999013643683,0.0,16.205711988465325,43.54,18.117096417195107,16.680573620736283,27.25831331760298,0.9979854133031456,0.1572484492152112
22263,348,2010-12-15,1.6463206126827543,-3.161020835052974,2.182446812798758,3.127227318723462,10.28839761679347,41.91,18.26591865426205,15.732212679108748,27.2780560765639,0.9980217599233197,0.170472428114278
22264,349,2010-12-16,-0.1879169856793709,-2.812713117442788,-1.0789753203807615,2.721922366791257,16.384100470515047,41.3,18.61305733871318,15.971054697905656,27.31713851062376,0.9981374764612432,0.0866530961539809
22265,350,2010-12-17,-3.308902652131064,-4.819050552258793,-1.858737900542719,0.0,19.74146909237649,39.65,18.142070970715626,17.106941822809656,27.31533686016313,0.998130329924106,0.0865574057897739
22266,351,2010-12-18,-5.256588387322486,-7.192480528172468,-1.5404563701534273,0.0,13.35336072028423,38.02,17.67810235481981,17.106941822809656,27.304522670862927,0.9980900615135436,0.0884690109128866
22267,352,2010-12-19,-6.226800620974713,-9.662173353785962,-5.162505798831366,0.0,20.95598315099821,36.5,17.242539491524635,17.106941822809656,27.28816277998568,0.998028891156658,0.0664983487653529
22268,353,2010-12-20,-6.847687493988895,-9.004987817486981,-5.267661233677786,0.0,16.974110048515872,35.88,16.833047711013403,17.106941822809656,27.27223752932103,0.9979692832880273,0.0556293544318196
22269,354,2010-12-21,-7.611572222792011,-10.33273234796963,-4.279111499554142,0.0,20.181284027194312,34.65,16.44749724467398,17.106941822809656,27.255775014011032,0.9979076570243216,0.0654030588050665
22270,355,2010-12-22,-6.847368425358924,-10.051893440923308,-3.502942675847841,0.0,24.47362216977231,33.26,16.083945091313332,17.106941822809656,27.236802734520744,0.9978365633422626,0.0731733171791854
22271,356,2010-12-23,-6.312386197061824,-9.40206836639842,-1.0181098858112354,0.0,24.91788105194266,31.79,15.740618065753589,17.106941822809656,27.21488695237551,0.9977543706888786,0.0869031160610038
22272,357,2010-12-24,-4.830904059293292,-9.210591179289557,0.03662531588939,0.0,26.665070319605512,30.57,15.415897433673129,17.106941822809656,27.188784192439936,0.99765650849041,0.103644105412768
22273,358,2010-12-25,-3.847002294689674,-8.230702102224651,1.370573133936474,2.4235879988012203,18.11998321076289,29.69,15.108304979654887,18.13823156052452,27.172651023405237,0.9975963128755476,0.1639907913989405
22274,359,2010-12-26,-2.1839775517438795,-5.955011572086528,1.6944273054435508,5.687117903016953,1.3519772560758032,28.99,14.816490370632067,22.038452042309107,27.169493671569956,0.9975850463023402,0.164726198419332
22275,360,2010-12-27,0.4571092890899099,-3.2592899223525893,3.171594928990135,6.983871343402544,2.7522893266241635,29.25,14.857726675342684,27.05786234539213,27.193917000310112,0.997651443700454,0.1769422699144021
22276,361,2010-12-28,2.0350392904510684,0.589670038143466,3.8858495533062807,3.9416366877331344,4.019302588089223,29.91,15.87347050994329,27.05656967847923,27.28659546183712,0.997936560995264,0.1389182355346452
22277,362,2010-12-29,2.8818407039134764,1.7981261709527,5.187683124530072,1.3117001824934305,9.86016653644889,30.99,17.65404712257592,22.623469632937923,27.369691649946976,0.9982338922867252,0.1420683340411055
22278,363,2010-12-30,3.7962515365333376,2.0760625780740254,7.906175608556331,0.0,14.533436805863248,32.04,19.19179633672264,17.806993720332763,27.4031427304078,0.99837703966453,0.1645581396836501
22279,364,2010-12-31,4.75416311253893,1.6074440071833334,3.862903713004576,0.8467846211011112,9.93657327794162,32.3,21.47243069625826,11.741511173741156,27.43523760899121,0.9985255904825848,0.1240828440004015


==> expres/river_texdata/6_6939500_2010.csv <==
t,time,tavg,tmin,tmax,prec,rad,Qobs,QsimGlobal,snowpackGlobal,SWC005Global,SMGlobal,ETGlobal
0,2010-01-01,-5.1714137514604,-7.160222529203136,-2.2079779403146844,10.613359613019885,44.11652380533049,54.958,44.51920510567184,597.3688105449526,25.77149259355604,0.9831898242247378,0.240604710670642
1,2010-01-02,-11.323569006743591,-13.947280921229336,-8.429855824627252,1.919088728111381,51.9059782011873,51.696,43.22581285388421,603.3626359367048,25.75386568957625,0.983130306176062,0.1214434165986633
2,2010-01-03,-13.60177145373857,-16.634077707150595,-9.577382056252109,0.0,39.69393329988096,51.409,42.075680336694354,604.2486184926062,25.73548529953068,0.98306536357201,0.0775094263886388
3,2010-01-04,-9.873006440985272,-11.64634501936146,-7.412378813195262,0.5435236305877199,32.20586104277523,66.452,41.03272797547871,604.4832665001317,25.71433189584516,0.982992029374514,0.1290318152820664
4,2010-01-05,-8.704240138960143,-10.99389187023138,-3.813349438161666,0.0,58.21097993224076,75.062,40.08193099689793,604.7041193724685,25.680974302488437,0.9828779732976772,0.1660651548789145
5,2010-01-06,-10.703785039598122,-13.259860357249318,-6.6384852179241856,0.0,69.55214347758373,82.312,39.2069081850749,604.7041193724685,25.63866911371913,0.9827316186052978,0.1229961851331915
6,2010-01-07,-10.826742716692255,-13.448647263329295,-8.023859748151343,1.4838383673397952,52.28747077415899,120.956,38.44494505025556,605.4392213043167,25.60930621020429,0.9826285584296542,0.1287435007364716
7,2010-01-08,-7.186281245703552,-9.742693540990764,-4.647850389089358,5.850882408940443,34.504890995583146,111.867,37.77346274013159,609.1006162080548,25.589621021227977,0.982560997732639,0.2067910235568814
8,2010-01-09,-8.381353375210594,-9.46639916221394,-5.859624270137459,6.124752564180015,30.211610309767323,62.807,37.132928459521736,614.9952262003171,25.574687168023964,0.982512317961056,0.1604670025418974
9,2010-01-10,-10.122684618430952,-11.63290150444542,-7.942376713162065,0.0,59.94392936508269,50.295,36.52070032533664,617.8990908097423,25.55595772021021,0.9824495836729202,0.1062109190346003
10,2010-01-11,-9.69548568183687,-12.953735060118747,-5.6806385142899565,0.0,68.61052821518004,113.398,35.93462208669202,617.8990908097423,25.519340303227317,0.9823240268237888,0.1509878490642855
11,2010-01-12,-7.96393987280327,-11.087617926336115,-3.101597840508978,2.075052931246923,69.70968564753525,124.989,35.37272447765255,618.904180569612,25.478821371707696,0.982184611897592,0.2308360762137034
12,2010-01-13,-6.674451390222393,-8.54227644838228,-4.210230261194377,1.5161758633496851,49.62742389080592,90.967,34.83320823410533,620.5760249833122,25.448649208787227,0.9820825068590308,0.2077932174670392
13,2010-01-14,-6.516621208920478,-9.346653703004955,-2.8877549034941,0.988059964056658,52.621240482345705,94.604,34.31442871069514,621.7460805104475,25.4099472213356,0.9819511938018936,0.21880334532203
14,2010-01-15,-5.697188932077187,-8.66937840992907,-1.2192983557337562,0.0,70.89924809968778,90.09,33.81488194150237,622.2025490129681,25.345858640323225,0.9817308229599386,0.2400417371389873
15,2010-01-16,-4.606894553761285,-7.802234000274809,-1.5222719651078984,7.231370062658118,56.18238274224578,80.306,33.3331920039877,625.8363288691337,25.29363906613939,0.9815540894330664,0.3113169241914561
16,2010-01-17,-5.1297185009506645,-7.387031560380684,-1.1941120543439896,4.614085129315276,63.7416068673112,53.358,32.86809955990511,631.5152969948964,25.263336724170987,0.9814543625139912,0.3039113343252359
17,2010-01-18,-7.020510575704455,-9.797814561105657,-2.6215593855912727,0.0,87.51480614347808,81.118,32.41845145957651,633.6349932745156,25.219118681260092,0.9813044753413566,0.2235496562964622
18,2010-01-19,-5.931014599016447,-8.928070517632472,-0.7515780899132171,0.0,73.57720351140237,97.859,31.98319130729133,633.6349932745156,25.14819945668638,0.9810601433135372,0.2606359726550475
19,2010-01-20,-6.326460964844178,-9.286424092207762,-3.024502688590318,4.722089034528364,58.81487768232723,93.458,31.56135089578321,635.968928021302,25.09598581509425,0.9808817126838516,0.2909635662802319
20,2010-01-21,-7.8209542025581875,-10.247951865469611,-2.8548459278883858,0.0,68.39382273567853,99.313,31.1520424268721,638.1376766096995,25.05426871371278,0.9807395893339984,0.2201179378657321
21,2010-01-22,-6.999927828974988,-11.11126694611746,-1.860982795643664,0.0,83.80375568352095,88.024,30.75445144355626,638.1376766096995,24.984043164611005,0.9804977239483628,0.2594185370413273
22,2010-01-23,-4.75830721455651,-8.536814280957406,1.1798103362085572,0.0,92.47542431395398,69.737,30.367830406194724,638.1376766096995,24.8966848549952,0.980198261646208,0.3218184642542707
23,2010-01-24,-4.401543423550182,-8.540770284602448,-0.2450565426705412,0.0,85.68648509616884,55.739,29.99149285202632,638.1376766096995,24.80127801954721,0.9798719170570594,0.3094780403995154
24,2010-01-25,-6.455325112241941,-8.591944491711347,-3.3964324566402726,0.0,58.38156079074803,102.609,29.62480808320571,638.1376766096995,24.72243649179586,0.9796020768426968,0.2103211797014561
25,2010-01-26,-9.226147583914829,-10.939920010571612,-6.839338208478711,2.7884355801287364,53.60219175916497,130.181,29.267196333870555,639.5045864517328,24.68281355386342,0.9794669204270392,0.1917440503283433
26,2010-01-27,-7.963285627666546,-11.259628735255088,-4.294395602109344,1.4792960925617953,78.60749797293957,129.924,28.918124371550476,641.4813397645763,24.658307489735044,0.9793842090133728,0.2658943244812152
27,2010-01-28,-8.45453334419547,-10.852758293306431,-6.248814457044628,7.218462377823337,43.7152180884916,128.363,28.577101492542837,645.7809897644138,24.63153516198608,0.9792941082660712,0.2195735036857167
28,2010-01-29,-8.944789294104545,-10.886602398597482,-7.229207721044028,12.312894408254063,55.44181731731644,110.773,28.243675874764254,655.522262875148,24.616213452441063,0.9792437373006432,0.1936043521351556
29,2010-01-30,-11.183822230622235,-13.29791814049772,-8.15482917244075,5.192902179085013,74.76736716962796,66.553,27.917431255083077,664.0507479847447,24.603628157662587,0.9792019275663713,0.172765619309403
30,2010-01-31,-15.129116784301956,-17.422019810039355,-11.826392552502604,0.0853003795317372,92.02936597408106,79.222,27.59798390128829,666.5286602496291,24.59040870201189,0.9791559245506084,0.071367551798206
31,2010-02-01,-16.84022379201165,-19.6320890693967,-14.56512645260925,3.378117692002012,77.29241662755501,136.764,27.28497985168902,668.280048126556,24.58051763266226,0.979120371153699,0.0706580205797246
32,2010-02-02,-12.18361985140062,-14.898892914136836,-9.687276934742126,2.9086616471803084,78.92056273372226,122.254,26.97809239789773,671.345615842238,24.56978386087224,0.979082260489178,0.1425844978566859
33,2010-02-03,-6.56596635425924,-9.726677826835935,-3.1702112440932844,0.2319933506048912,77.8082081063408,121.687,26.67701978865931,672.8189176319281,24.523309940904348,0.97892131160357,0.2662113794329925
34,2010-02-04,-3.330057338188935,-7.86519684473698,1.148279920572571,2.7315465694230934,94.8720174555506,122.936,26.39193999829497,674.3033504392915,24.433663282360147,0.9786121196760362,0.4276381867016583
35,2010-02-05,-4.877148548194249,-6.1167453466117925,-3.839932933897683,15.020546483765145,37.940798374798185,122.873,26.15767158946242,683.2832898221573,24.376189161781262,0.978414222263844,0.2213062635726525
36,2010-02-06,-6.508646795634545,-8.897632719428525,-4.057323920690092,3.334237664663932,69.60524728095932,91.855,25.92665789641113,692.0576078730891,24.350469783243312,0.978327227520789,0.2820970044565927
37,2010-02-07,-7.107353691763836,-9.305227594678634,-2.3084151639254955,0.0426501897658686,81.49978624266986,73.301,25.638408931625808,693.6154789911401,24.28984309833173,0.97811835157274,0.2722674212090236
38,2010-02-08,-7.589861003827497,-11.219752684070682,-2.1661696817961658,0.0,126.01091228829952,109.706,25.35540723553874,693.6315999059469,24.205284942020583,0.9778271831614078,0.3040832482542374
39,2010-02-09,-8.420344186812482,-12.465093362682632,-5.0098538692186905,2.421319468641683,76.26594799203664,124.876,25.07740926051616,694.7897027792646,24.13909461690987,0.9776012794889216,0.3203522313036422
40,2010-02-10,-11.025610218045136,-12.75221870389011,-9.263418646624222,2.799265147798545,73.1864349096427,118.867,24.80418879471033,697.2543782863231,24.111098063969283,0.977507208929618,0.1652263961664809
41,2010-02-11,-14.273040106765093,-16.612196891977547,-10.625787478877069,0.3803513452622424,84.59165677768674,125.151,24.535536520655327,698.7255679159172,24.09347456197015,0.9774465194842712,0.0966944251286566
42,2010-02-12,-13.4230506933942,-16.111762915696914,-10.007350000150009,0.0,115.6315087159576,127.378,24.271258593928085,698.8995518618789,24.065433225040987,0.9773485343056362,0.115207612523268
43,2010-02-13,-12.139185019416376,-15.63497537167678,-6.097741733215034,0.0,105.26768378165492,82.177,24.01117534671228,698.8995518618789,24.02107231184417,0.977194555800021,0.185253521805042
44,2010-02-14,-11.963478528239651,-14.876296257149283,-6.516104639097481,0.0,121.16182350830304,58.487,23.755120104901,698.8995518618789,23.966803885324254,0.9770062647422012,0.1793083678249528
45,2010-02-15,-11.0097387337125,-15.189028841980695,-5.137113365286992,0.0,140.58550802993167,114.978,23.50293810844458,698.8995518618789,23.905272819578894,0.9767922483220868,0.2367028808728385
46,2010-02-16,-7.302085502269604,-11.620100727984342,-3.3063739125260883,0.4320503069068906,92.93944701187957,121.394,23.254485525615653,699.1165737849797,23.82126612700604,0.9765006959169674,0.3405194747316246
47,2010-02-17,-3.0165607396101315,-6.612366745340069,-0.6390805627327389,3.9864339192620286,54.66679694206379,111.968,23.108321850057575,701.0935040656688,23.75578401740791,0.976271313141139,0.4522578494991226
48,2010-02-18,-2.133556914160485,-4.773203033351354,2.178174750393153,0.6920617134125415,120.45781698618424,96.38,23.14019426532607,702.815792434805,23.703017573483613,0.9760934648083502,0.4830583481555623
49,2010-02-19,-4.605731851708085,-6.593208852929698,-2.1665692890111,15.752537153117888,52.96782310600058,108.123,23.14047591486201,710.8957195956223,23.64824194901169,0.97592240385573,0.3896812621003931
50,2010-02-20,-8.461833704908704,-11.14595416827028,-5.762989072419361,0.3799318903898154,108.57283676286984,78.233,22.971360061122507,718.4193678904754,23.597891262605945,0.9757602768132104,0.2633816349805224
51,2010-02-21,-7.642535723108377,-12.969603735443153,-3.67323766759806,0.9656597199875776,122.91778019721023,53.203,22.698176406318364,719.0877937537165,23.507687790489697,0.9754462527479536,0.3766242509656029
52,2010-02-22,-4.596315986298295,-7.929545385673776,-1.1864704733619689,3.847555304750349,118.03508290383392,80.32,22.559016494803583,721.2658835695423,23.432949628697653,0.975185287210702,0.4827265897498052
53,2010-02-23,-3.6244956691228345,-6.218836467036868,-0.3895076581301764,4.328540635369087,99.48887773587796,78.429,22.6017166525061,724.7985479614232,23.38998803553949,0.9750475247069528,0.4837397028154139
54,2010-02-24,-3.9941922589097927,-6.541504659864877,0.8328036190815674,1.8938067274659127,109.6610554071248,83.534,22.577604813070053,727.3577655840496,23.329507166423493,0.9748585890622732,0.5250969293502316
55,2010-02-25,-3.111944817543905,-6.602455045773829,0.2066740552009963,14.138208167039734,93.60470065312224,76.025,22.971121820912938,734.1708153276882,23.37489097874729,0.9751201105322662,0.5672482984377665
56,2010-02-26,-4.892178184043447,-7.839185058291987,-2.818678324233733,9.012871867502398,104.9167252560045,82.322,23.99973053454857,744.1683022722915,23.426261612959,0.9754304935562724,0.4422191686717843
57,2010-02-27,-5.498582394054852,-10.465580338192874,-0.2867801621972578,2.669148484228073,112.3007816132028,61.455,23.642341800051344,749.6508240155043,23.337728722485053,0.9751342120902536,0.5658996337881249
58,2010-02-28,-4.409790105149298,-6.849781004332503,-1.1534631920011251,3.8803487990087806,82.39335373497319,49.364,23.507393512014747,752.5594897382907,23.249264749915312,0.9748613430299676,0.498329306019355
59,2010-03-01,-4.292843587865338,-8.7989120109218,0.3182489978576094,0.0731804773689951,141.62335147099165,77.323,23.56526218001855,754.0307788030509,23.149369592180225,0.9745647083779636,0.5566112818333203
60,2010-03-02,-5.656519348519845,-7.697181825358714,-1.130090198081587,1.5246341056426758,143.2362786710098,73.246,23.383760112993983,754.6142758282938,23.02815441618632,0.974172797329834,0.4527915288748018
61,2010-03-03,-4.526014885823118,-8.671222235170392,-0.2575705950414891,0.6295786713242216,78.76430119626812,89.636,23.1039073944802,755.4728386899984,22.908223461334337,0.9737763536612754,0.5277679251024252
62,2010-03-04,-6.436327996387761,-8.787719972335765,-3.8002279687522353,2.548971743723844,83.63521581106393,91.393,22.732902074576085,756.9088172411477,22.80575675001474,0.9734348513274356,0.414992994632475
63,2010-03-05,-12.971872351815676,-15.52699948079468,-8.36608684830859,0.2080126315313231,137.88068971676944,77.087,22.25015157648241,758.1170891424064,22.75273848904125,0.973253177843404,0.1864732010652388
64,2010-03-06,-13.625626333331546,-17.35307107795574,-9.710058868523175,2.890176253431463,95.58826539616916,69.002,21.826754573361157,759.6604843112493,22.716778595575143,0.973126558095892,0.20390103320947
65,2010-03-07,-11.50680499071536,-15.991775650264632,-5.657116061998489,0.2991366264151574,126.90574281853024,63.117,21.466864975284174,761.124948710667,22.66808908485579,0.9729560965317566,0.2958532747327396
66,2010-03-08,-9.84548883620877,-15.595937294807385,-7.187116848714912,0.0,163.1207512058695,106.491,21.14044018580085,761.2587414365233,22.577571520435797,0.9726400561687552,0.3400691615562942
67,2010-03-09,-12.876127985602029,-17.38993329462717,-10.09836573088991,0.9337372144873136,162.5404156908512,120.841,20.8267277228818,761.7320572441422,22.498701057389056,0.9723644117809398,0.1981929156942848
68,2010-03-10,-8.585240838727398,-12.163151928539309,-6.2318586242600364,1.2657821491144925,134.655898626056,131.568,20.524779956272617,762.8054012094798,22.42536391831604,0.9721079618801888,0.3461748373966307
69,2010-03-11,-8.7515802969366,-11.476253902386167,-5.703014843210979,0.0,122.2388783722221,133.145,20.233732458193508,763.3889651710471,22.33140970851777,0.9717819378488424,0.3247627438402894
70,2010-03-12,-7.49312434162208,-9.8370983391745,-2.816116470174569,0.0,174.95862517094358,104.966,19.95279630563332,763.3889651710471,22.22095110893357,0.9713995698336776,0.4193183159680894
71,2010-03-13,-7.720945764085285,-11.729992343130654,-2.879629867259604,0.0,188.42038494317367,66.837,19.68152904231616,763.3886635815247,22.08879383212288,0.9709413972870063,0.4695233240652789
72,2010-03-14,-6.979998286634316,-11.84838571015422,-1.6958583647369936,1.8953423037155088,182.8379697434442,55.951,19.42508448878577,764.2933969177733,21.953975820256137,0.9704750528697428,0.5862112703938782
73,2010-03-15,-7.733493251556112,-10.986084731030296,-3.788317227541981,0.645416405265687,154.87227359297623,83.805,19.186102700994734,765.4154839101,21.83253218831746,0.9700532416573446,0.442767888344339
74,2010-03-16,-5.643943750348467,-9.215337123850192,-0.5102941885071136,0.5726556319672474,150.9414373558888,85.946,18.969885259511056,765.931628650731,21.69944513652785,0.9695873227286068,0.5846846076384092
75,2010-03-17,-2.829813171991092,-7.969360216954453,2.974581267405884,0.0,199.41987892356968,67.754,18.8352137843012,765.930470268925,21.549312425912667,0.9690350231301008,0.8045650942252135
76,2010-03-18,1.1186914014947091,-3.217707491788186,5.643669227978881,0.0,186.65472072571825,68.51,19.08652252438697,764.4531016121098,21.65195222357952,0.9690428920906846,0.9260944748884192
77,2010-03-19,1.3483988620779803,-1.5744337540401412,6.459560075867408,0.0,196.6039992070833,63.252,20.197191744992107,761.8030733906716,21.97316879748061,0.9696498425211229,0.9072776535273352
78,2010-03-20,2.2443804929692384,0.1312968256094002,5.051355157306669,4.527346961873192,121.08030443725896,59.037,23.577738047184557,757.3040463649834,22.906631888079644,0.9724063423453017,0.8508105721931971
79,2010-03-21,1.0763352252912044,0.4755573796000086,2.957995962867133,6.923285755412958,83.36447715738291,58.052,35.49819764367036,752.7556084807085,23.84102756954989,0.9762237206351244,0.5904340573650978
80,2010-03-22,1.805338437562935,-0.5902777401404692,5.678999030523102,0.0,187.0717816830856,71.905,46.10971743337928,749.8732097410963,24.071636189007744,0.9777300048556522,0.8501180830683396
81,2010-03-23,1.9870295634863164,-1.656071428703741,6.499879143780554,0.0,210.91398334407103,75.536,47.47308077892489,747.0100619522533,23.98666607886817,0.9777380020538072,0.983270014552854
82,2010-03-24,1.4947537739574304,-1.4823409242250047,4.51941321128874,1.179220628507658,173.3169843281163,71.621,49.42139965878794,744.4011059749566,23.91452990205534,0.9778380911262796,0.8472638674272615
83,2010-03-25,1.443469174069805,-0.4003277447463403,2.978722925810932,0.886045965926736,131.96377197911522,67.652,52.18795101767893,742.0667501550587,23.897815246634263,0.9781327296728006,0.5856732699630743
84,2010-03-26,-1.386591185963746,-3.751880677797369,1.2215009634644158,21.481178995724463,99.85494083057252,72.445,56.51166467487196,748.3613053726328,24.0530303164533,0.9791310660591284,0.7596565623411262
85,2010-03-27,-3.991337777096079,-5.596029623098561,-1.2935853708140768,11.50392188419534,148.6302320585952,67.329,65.67152463479717,759.9126026886896,24.161672955378663,0.9799340748733774,0.6217613942072509
86,2010-03-28,-1.9659324118067736,-3.45727706347541,-0.1648900845860246,4.407857766579182,123.19238740917392,59.977,63.44879202223719,765.9989355894443,24.11065710173268,0.979920441672468,0.6113072931531212
87,2010-03-29,0.6204652841323468,-2.289218808200323,3.380140818220936,0.1553641262060919,150.05691170436688,57.419,60.91715454784833,766.467135884611,23.999363548628423,0.979707560511702,0.8254122984084388
88,2010-03-30,-2.1068126891623447,-4.097900677470289,-0.1068717255706419,11.41261476992629,103.5862976438912,57.614,59.62046735964646,770.3425761910884,23.90117962130628,0.979557085387738,0.6826323026030622
89,2010-03-31,-5.372008404159004,-7.973769418194529,-3.8115408950062606,5.35753876238613,182.41398318945863,71.843,59.36304525488793,777.008971267951,23.8539617604561,0.979518266860446,0.5749346284002845
90,2010-04-01,-6.887609258832382,-7.91714813220215,-4.332198036626415,4.666266145251984,133.22885204972715,59.822,53.55557264619271,781.5437667938727,23.797118566328045,0.979334844432282,0.5044188125619999
91,2010-04-02,-5.869687993907201,-10.364238842329792,-1.2044825473928746,0.0,235.1224611197319,50.911,48.14816877011264,783.5127167809229,23.683126547244715,0.9789493490643424,0.7169348273931448
92,2010-04-03,-3.205846832270561,-5.759838374503191,-1.104618379168529,7.865224669460896,110.77161469331423,40.972,45.760923437516624,786.2711152754503,23.58791087467665,0.9786796916401256,0.7638819033775602
93,2010-04-04,-3.6331325075235656,-5.799182871571822,-2.1218980537810275,7.388918735716194,132.29818699586028,42.246,47.014441325073854,792.0049142879468,23.571495954538523,0.97872454493159,0.6637050801169495
94,2010-04-05,-4.091804370253822,-8.159700178652528,0.140140467820395,0.1085971735876925,234.24655773465304,41.532,44.98943402711424,794.8650809699847,23.45240619375337,0.9783583820971712,0.7930448627765104
95,2010-04-06,0.5694678700866674,-6.343548075512385,8.165431376022346,0.0,257.3925025027945,58.115,42.017267046591805,794.0910641361037,23.203262893961707,0.9775142857865396,1.3901853462771776
96,2010-04-07,2.431224371025165,-2.617103999907391,8.345735862483519,0.0,199.0587367507448,57.729,41.847255544234265,791.8691917860458,23.05805484387144,0.9768916183788984,1.3474104658302075
97,2010-04-08,1.0969779652752771,-1.0292422085852488,4.205531672240715,0.0,160.634632225398,60.575,42.854979058379705,789.4891072556592,23.027580595710365,0.976623286997099,0.8638733671869987
98,2010-04-09,2.529008554806561,-1.5148569681158186,7.3188161266261105,0.0,227.26596384975429,53.874,43.195852416695125,787.0312255980234,23.000941452608643,0.9764261493737004,1.2357496185659171
99,2010-04-10,0.9880674307311104,-2.36871594657901,6.28974412842413,0.0,256.3084618205701,46.658,44.88970362117367,784.606773276457,22.91191192757863,0.976047980514752,1.13609977336618
100,2010-04-11,-2.778264301893349,-5.329842776042716,1.3080010571150285,2.9597259822819733,248.206349449396,48.618,44.76679284941573,784.831264236207,22.753673037665525,0.9755236883924427,0.93373247624683
101,2010-04-12,-5.267061235000928,-7.158989980947098,-2.2606198715886374,0.3745703665736425,247.2660597223997,65.389,42.37330645185515,785.954251699955,22.60867077966063,0.975034210330742,0.6116026701760778
102,2010-04-13,-4.29500628248803,-7.618889409640816,0.8273871675811325,0.0,284.5511177105207,64.809,39.16507912036428,786.0824346959444,22.405635095585875,0.9743270870838598,0.8360128345268109
103,2010-04-14,-3.284734775327701,-7.901612453049331,2.4507477827581585,0.0,268.61858984421576,59.571,36.683537451789725,785.9895428336181,22.14224217644814,0.9734114909994191,0.997034628689406
104,2010-04-15,-2.7609308152834053,-4.780970047871713,0.8844260731048923,0.530203245321025,208.2736125042574,60.105,34.913003805444674,786.0458203854304,21.905423148055284,0.9725823731779945,0.8043283287496963
105,2010-04-16,-1.202904869829346,-4.870194767447476,3.833953282926816,0.0,276.8795239341916,53.868,33.64998072744237,785.8364542607337,21.69582253615877,0.9718278827035424,1.0618102998332948
106,2010-04-17,1.090548760101537,-3.837428969238815,6.108831509781032,0.0,272.6334279126894,49.35,33.290158621452754,784.6207188175505,21.525363578167862,0.9711101981819892,1.3023926838001736
107,2010-04-18,0.5338596265935516,-1.87501698581122,3.400270170061145,3.227344996642499,199.76732123932524,47.592,34.6758671015934,783.506626000917,21.59782063176663,0.9711550669188164,1.080736267535368
108,2010-04-19,0.9659831847951956,-3.26340399389518,5.22876299439235,0.0,236.45478835734468,55.144,37.6823792194486,782.2494184383829,21.63628845673432,0.971201555707134,1.23002644169902
109,2010-04-20,1.0015392874869786,-2.971358823976987,5.041661726157141,0.0221780998984834,210.630909431074,56.59,38.73204983236945,780.4503034069818,21.473142589087686,0.9706057896789344,1.1902555350158754
110,2010-04-21,2.227001009303609,-1.6383075282179511,7.28254741879116,0.0,240.15927978388933,60.947,39.822856893860106,778.327681806732,21.36207138019907,0.9701076058065612,1.3484509081424525
111,2010-04-22,3.461977798929122,-1.6337290267170022,9.243451739666524,0.0,295.1000593481641,63.593,41.36554662637338,775.4785430027595,21.380466324254105,0.9698015289869388,1.5884277048822464
112,2010-04-23,4.363690091066734,0.2788594429748417,7.6949415076270204,0.0,164.79239417360844,67.782,43.68233454983871,771.8558676761635,21.566966041528318,0.9698759215733856,1.372628627516325
113,2010-04-24,5.446980933105433,0.6314858261187607,10.044375597873469,0.0,264.5764474589026,61.162,46.979885290867976,767.2838096767399,21.875708058631197,0.970318456795799,1.638933024394115
114,2010-04-25,5.999054112334663,2.2300398408254662,10.121724942686733,0.0324141438153162,254.8874769236141,68.678,51.94029373729729,761.8080019746012,22.244573836829105,0.9709984723821414,1.5443047781544332
115,2010-04-26,4.698968260168578,1.9117367140605253,7.48923778480546,0.4280252650453209,206.0181291907148,91.64,57.54507017851383,756.8324992743848,22.550117569585225,0.9716741558996792,1.2310689913386323
116,2010-04-27,3.968979130122149,1.6141714192538617,8.425680529743609,0.0,199.20113768074623,100.291,60.80140747988282,753.1020313865127,22.63969155344694,0.9718424284552072,1.3271437806755788
117,2010-04-28,6.214422996526968,1.097132196842254,11.335193005682322,0.0,296.79774385942176,105.524,63.01842548411721,748.5023569785913,22.688553704473502,0.971897508710948,1.8028304786360567
118,2010-04-29,7.751021833934774,2.767120790293622,11.722478641623306,0.0,285.96420245075683,107.667,69.17981987284358,741.843478651485,22.91412754580524,0.972501760313494,1.7992108784277123
119,2010-04-30,6.779491538598822,3.6639176066427166,10.210093369449163,8.54464190588647,173.70640820181652,125.416,83.9904318305582,729.7491437462309,23.82793911810232,0.9762436340928472,1.713569264791733
120,2010-05-01,2.779340076538624,1.746770085639844,4.3536051834501714,10.8254786726435,95.90959229690787,129.969,128.92359450730956,720.6779848187086,24.84337793264721,0.9804524719564468,1.0514288231943671
121,2010-05-02,0.8342136321496602,0.3493771541582198,2.346416861982922,22.23197219280629,130.12868584203383,128.477,155.21396959557316,724.4346073524824,25.567451735677707,0.983081004233618,0.8292321794768069
122,2010-05-03,-0.3617066670741632,-2.3327437353655425,3.171449859696489,7.181908757851642,203.77811811104164,131.808,174.38903022249715,730.4183696102411,25.81228192974084,0.984218330053782,1.309044300039311
123,2010-05-04,1.195034200909186,-1.3035126895449385,5.529782730953168,8.382315913396797,128.67509230502685,137.188,167.169361837843,733.063130239186,25.772500299772577,0.9843159037247108,1.54607279092826
124,2010-05-05,0.3255025976454285,-1.0739831786000338,1.983363992365036,27.73246610061045,104.47680326712756,149.279,167.21616818042597,741.122186855771,26.01536731050032,0.9857442058285018,1.0131088550772476
125,2010-05-06,-0.3334713990909968,-2.974585321712787,4.635694683864802,3.429080523124925,181.64799898461405,171.24,183.88896120689125,747.5545979795132,26.104539005960948,0.9867437739218764,1.4552265772074124
126,2010-05-07,-0.8497762224521233,-3.0638396064458857,1.0298093824583787,1.903189981757989,157.0673943536255,130.558,170.13851948397715,748.1894393445642,25.95039184655861,0.9862935627966578,0.9881729485632194
127,2010-05-08,1.539585606145136,-1.340714655651627,5.681220873759675,3.0590943889039504,247.2609942230085,102.807,149.94033981047752,748.2506452253735,25.82870672813976,0.9859309722934751,1.6304954525089208
128,2010-05-09,0.8908144962020516,-1.7208736024301854,4.793688723840613,13.003052419940516,142.8380471863223,92.523,142.41556776608195,749.7300051681486,25.85985644009207,0.9864145104155952,1.570697868383437
129,2010-05-10,1.995489510512966,0.2146124482765178,6.186185398084387,11.00454996091048,178.41394941160473,115.646,149.65848946225117,752.1092612314807,25.93818350568909,0.9871941019573716,1.60324104207855
130,2010-05-11,2.649076298178394,0.5072971904088974,7.897045645909991,8.911761987501377,143.04330579922745,114.528,162.21740981885193,752.3408999901361,25.968494051571884,0.9876510418406792,1.8119988742282955
131,2010-05-12,2.2957247520848343,-0.441062183638114,5.97962877151648,11.157620864954342,143.82140244272125,122.503,175.4961550556466,751.9545970966045,25.99290696957389,0.988205396120824,1.6919520213891417
132,2010-05-13,0.4985866304926571,-1.780601747966278,3.689383616855096,13.307431333865823,210.31658495387325,111.966,188.3579425228457,754.4242623050984,25.998103715173414,0.9886979341430446,1.3910060090254432
133,2010-05-14,-0.2905787017049512,-2.7858728950275777,2.8999023236200725,5.443442771828802,179.8223276215593,120.793,192.7198429217844,757.525902871219,25.94186506820516,0.9887641757913388,1.3808268978428242
134,2010-05-15,-0.4284252334442059,-3.2652279575195107,1.3116792982347252,4.853545284766788,167.02726007686132,107.914,178.92856879821886,759.4409967530171,25.84757687583167,0.988536894015134,1.172772141162873
135,2010-05-16,-1.33082139390679,-3.9375241901290696,1.0493221151512029,2.723891951896761,191.95376423583016,98.468,161.6567161386093,761.3855139988832,25.709973668710496,0.9880842348473818,1.1197231041231042
136,2010-05-17,-0.3559616934602792,-4.534669170347423,3.1572261710601555,0.7996178338260765,166.41118874709872,115.137,142.10889077922118,762.29809488268,25.460354039247274,0.9872217390198166,1.2935133400067824
137,2010-05-18,1.0281480888060246,-1.7163790780729689,3.3238009058442097,0.7939233784145059,195.49724559312185,110.739,125.34063240180316,762.1755712245588,25.154386437030794,0.9861461077382714,1.1229148392693489
138,2010-05-19,-0.1923892860082129,-3.9681704675900606,3.670692307461758,0.4402318782052973,248.5365027371329,89.049,113.29845041574866,761.8400960391881,24.854727515878267,0.9850834520396698,1.3132277815576667
139,2010-05-20,3.135287480749272,-2.4480708720831426,6.87710394871606,0.0307081378516571,246.8299113854675,92.02,102.1180853345043,760.8248989856239,24.530110887890668,0.9838668900178578,1.6621116185286051
140,2010-05-21,4.939415743316887,0.2078872777340981,8.576485938163353,0.0,314.1392551709226,92.585,96.0234696609304,758.3554219646461,24.27849347182805,0.9827322002945288,1.7174109958404853
141,2010-05-22,5.721720207921692,0.1494718948549232,10.636392715692605,0.0,353.9267643952241,100.465,94.5885599036572,754.9273270953113,24.087261852133707,0.9817052149121837,2.006984952227582
142,2010-05-23,6.943719425009169,2.0120271241711465,12.268662956582263,0.0,316.6258782630125,108.719,95.72696053865668,750.8475231979832,23.909592218351257,0.980701997428322,2.0921547938773117
143,2010-05-24,8.750540048890164,3.049746502070992,14.358517416387684,0.0,347.0720610198128,130.99,99.33457832174712,745.4753608690783,23.80798916624841,0.9799389778432344,2.362784266215722
144,2010-05-25,10.208406193349347,4.932830095394854,15.993518474671871,0.0,339.51637630694734,162.541,107.16929053955285,738.5141707612959,23.74550279809757,0.9794313083184144,2.473488637637609
145,2010-05-26,7.645422902775438,5.379388829778182,11.466878433825718,6.571970580460643,199.7738831771057,201.024,122.05920933715744,728.2306301210913,24.2319575498985,0.9809838690511354,2.138155397769443
146,2010-05-27,4.763928305262187,2.52087680559006,8.444263450337859,2.752852783259048,168.68980347326388,196.452,159.65050835247297,719.8941305462686,24.630803796716258,0.98261211388034,1.771281277921107
147,2010-05-28,6.099911079814817,3.11681220441328,9.914766220391629,0.0075734747112262,226.8654576959216,172.905,166.8541134137724,716.2510294995926,24.429046668190665,0.9821267280441642,1.6958366937568965
148,2010-05-29,6.381863250814219,4.096272726172981,10.27989957505369,9.05566919979154,219.63238347970488,152.024,164.8289507949414,710.1845594217066,24.74205407774206,0.9830542638984968,2.0858054403117263
149,2010-05-30,3.845823194253783,2.9773977922563537,5.763439478837772,45.146022647674,127.74517224698668,168.735,202.12796641064088,709.2679989706045,26.230874480390376,0.9886363294496734,1.266728831348336
150,2010-05-31,2.325146179437461,0.5348808412531528,6.227997759907139,3.814390459280261,189.62604037579013,237.896,285.40669140464644,711.4601366167071,26.629682510119878,0.9915028258791316,1.5857562741026885
151,2010-06-01,2.7979421973648475,-1.6616786564681794,7.771784964681462,4.326423874019805,192.9383754954993,189.3,277.63898556199973,710.6647243748587,26.45508467851246,0.991000181047079,2.137337556222857
152,2010-06-02,3.254271061550735,1.463241657895885,8.22733794667163,0.9791934019050652,211.8504050964584,166.788,253.6958510319691,709.3173742913864,26.21138029778677,0.9902017813479538,1.5754165333084502
153,2010-06-03,6.16023396721222,2.238163881860672,11.62404176871085,0.0622716673439687,271.03187787406495,157.597,228.4916177288284,706.8749775005233,25.834001266045806,0.9888587400717096,1.9953325142918088
154,2010-06-04,9.097433025286367,4.594342942860054,15.118360190231996,0.0,340.2092855144423,164.844,212.0318646553699,701.716543967202,25.469087378904515,0.9874595820165568,2.362823805522416
155,2010-06-05,11.72385283079957,6.403013258746899,15.916230624035595,0.0,338.3200325250225,187.796,208.51538882359603,693.8836245426834,25.182471229392892,0.9863084516583824,2.470446205712036
156,2010-06-06,10.582231288853858,7.768775325555961,15.00388986161616,7.493801540949882,236.4753724540716,214.289,222.6047559723845,679.2436250837898,25.427404166051183,0.987274881507606,2.7067986758722866
157,2010-06-07,9.201503161150072,6.33937275770647,12.78101625255321,0.0,212.09298293142663,285.232,278.0542673918242,666.8296148427785,25.45160895761458,0.9877364263308084,1.9077211326535624
158,2010-06-08,9.28243550239455,6.532829983939333,13.162893150830186,1.83771493393454,182.1841481059883,293.449,281.7661302482511,659.341260998255,25.17420456214337,0.9868692510239075,2.1123278483071
159,2010-06-09,9.60584583848448,6.898599222860618,12.904867888990871,1.305334126080108,168.31976072979765,298.922,285.3222237150545,650.8138415241908,24.94235453046647,0.986175064961312,1.941298514965948
160,2010-06-10,10.301453585499292,7.501819758552639,11.674528509276248,0.6275550507414746,185.9973914696172,320.081,286.9967857655052,643.5229882216948,24.64549501050725,0.9852194094757316,1.612243844205569
161,2010-06-11,10.764983345108629,8.106531108038464,13.956173249156382,5.837588864558019,269.8263188862708,348.783,287.4990937489072,631.3620173213066,24.61352395950327,0.9851454865642438,2.343353399095643
162,2010-06-12,7.950570913211759,7.134517746531121,11.695540156828942,7.560167650970753,166.15943904052116,356.653,334.1011805000846,617.975154256729,24.90319221911064,0.9859750042803682,1.9893418495594892
163,2010-06-13,6.908121822059832,6.324132808329938,10.10911423526912,5.404165948662066,199.6511282469855,330.833,361.9814105930057,609.7778448095613,25.19312466235532,0.9867457118837878,1.7677779733986103
164,2010-06-14,6.558937920736093,4.519007624075953,11.537527526100558,4.523382890403409,171.68685717922878,330.868,361.7868001105132,603.849734036304,25.307641924321977,0.9870149380597932,2.240865498089996
165,2010-06-15,7.3303749642483,5.3319240018697,9.893482914747713,3.236073788744883,110.63519384546846,302.195,350.4517394372244,598.1942641166041,25.238010420869728,0.9867156194350472,1.7123602623614442
166,2010-06-16,8.07102050476973,6.509598054342335,10.153139232865753,12.937666727443103,105.1364371710183,308.36,347.9035715678904,589.6188410534218,25.51916753377058,0.9874755967574232,1.8098331281627067
167,2010-06-17,5.405987479579772,3.9453000159510574,7.360256758848739,10.114036591861302,155.12829222548996,308.923,379.1008972640753,583.1204093662216,25.966048685690712,0.988969306144356,1.580251986074794
168,2010-06-18,4.909145778656682,3.1684097607679136,8.253547011554057,4.092089800397991,87.25787694019868,262.016,379.6722699480024,580.7671724584933,26.08352452329147,0.9894533095793548,1.8026994939374876
169,2010-06-19,2.9828620560102403,1.8911752869702847,5.8747154500334124,7.76183585117305,115.06558655107588,205.383,351.4795825286324,579.9013953383919,26.14197901674596,0.9897313128470232,1.52572652059603
170,2010-06-20,-0.1140003964199014,-1.7683973659848682,2.5468460202194896,2.630300194172431,184.56471714863304,160.351,324.60346118355386,580.6251879654262,26.129518492696032,0.9897661830196418,1.187706518579368
171,2010-06-21,2.8247388724393403,-1.3698868109338895,7.085587321231314,0.1002624749929977,236.2554583201089,182.614,285.66228783262846,580.8000828568255,25.829733713833253,0.9887333031100134,1.6756176878874884
172,2010-06-22,4.89360598098489,1.0744615786489682,9.45097749323572,0.0,255.94746395699207,156.651,251.4674704588671,579.5691087158893,25.380802764079984,0.9871245882784944,1.8010892130608342
173,2010-06-23,7.433413014413702,1.2530517533601435,12.576908251103047,0.0,351.74709680695616,156.382,225.2986316028968,577.4042045778622,24.906134388990782,0.9853201078523444,2.326095367179352
174,2010-06-24,9.421698304273304,3.4041454258615538,14.061142880184232,0.0,358.4634203203469,194.708,208.14348533860857,574.057470687705,24.432456593597973,0.9834227798798522,2.435572739977826
175,2010-06-25,9.798234227075453,5.059227546474708,14.758619938935636,0.0,330.6452602321618,194.9,197.77182611559505,570.1371716431787,23.985147227501248,0.9816298289287138,2.3567375147880885
176,2010-06-26,10.528317350245374,5.826773377454637,16.437188916333902,0.0,314.0093168711925,180.085,190.3631156078548,565.9748249967379,23.520208619299183,0.9798382291399804,2.5241418671793903
177,2010-06-27,11.874611197330909,6.447596495275203,16.941904704638734,0.0,334.85739502574216,176.357,185.6669813792203,561.2998837967392,23.027921564134928,0.9779912671701378,2.625047376302176
178,2010-06-28,12.759051835085431,7.846385628708931,17.053615809157684,0.0,303.0370101642287,222.0,184.58945596911795,556.0251610208095,22.544149374798785,0.97620663752105,2.5211773945747877
179,2010-06-29,11.383355619183869,7.946280507746102,15.683088277042437,0.3966626343587465,275.4962395183281,260.491,185.773739142508,551.0658189689466,22.113968677397533,0.9746391746483732,2.289508997035491
180,2010-06-30,11.928157878118627,7.265237377711103,16.599834968165343,0.0,280.9945383720869,263.926,184.51505147111277,546.3640424545605,21.677606581583543,0.9730537075091824,2.4637090668315724
181,2010-07-01,13.342762140199978,8.558002572461488,17.661512045435042,0.0,305.9637072683765,260.728,184.59356847898,541.0571090470287,21.196158386826102,0.9712613446550707,2.5249134612941164
182,2010-07-02,13.38299501637086,9.398176066120904,18.988918697950755,5.0419749397806335,315.45215394516805,264.17,192.3588306937785,531.5423497490419,21.266421282950823,0.9709673364749112,3.2368160653610847
183,2010-07-03,12.232245030782018,9.359626103154216,16.656058287194583,6.379245258264331,279.87700979711616,266.803,232.30252182875455,519.0327349832546,21.885811941464045,0.972079747977248,2.8560668552148747
184,2010-07-04,11.954077016283868,7.77252939416131,16.066038381963523,0.0110825044463391,270.03089495056014,263.914,269.438293684417,511.1595217222656,21.88936991359174,0.9716217019816696,2.3684924001269496
185,2010-07-05,12.519412293499393,8.639836391325806,16.760507236393543,0.0,234.80182043196444,276.028,263.7083031627713,507.2492856691821,21.34812494451927,0.9696045582588612,2.293717226195558
186,2010-07-06,11.386712768460988,7.339750953278895,14.957522267921432,0.0,211.81845362069936,265.814,248.05092138074505,503.8013385965949,20.851697932092065,0.9676789199211702,2.125102051471565
187,2010-07-07,12.227672657440824,5.962657242758825,17.582126451922505,0.0,315.38270036928424,261.51,232.30261797818463,500.4435020099521,20.32358570928336,0.9655992441642088,2.693842835086273
188,2010-07-08,14.865268683875676,9.870464969122937,19.35942139836033,0.0,337.1135973931944,267.519,220.21702236231965,496.13439592336886,19.784062047863788,0.963409294895297,2.6262243678572976
189,2010-07-09,16.273627525201185,9.980929665647992,20.846258073991308,0.0,309.91625625010084,278.488,215.0550629502172,490.9826645842291,19.242750598650314,0.961187063504591,2.90704264140325
190,2010-07-10,14.994191590589324,11.67096471378445,19.77212203980228,7.49062141362627,271.97075461716935,265.272,219.2919272404554,481.9318526800052,19.62831416173819,0.961128456977398,3.1813504647718984
191,2010-07-11,13.930471953924936,9.978342795122384,17.946882200063765,0.0,291.2880264708111,271.231,252.30942826340836,474.0512305461706,19.84940570019592,0.9609308925731658,2.38189714585084
192,2010-07-12,14.7173628509015,10.680359615620928,20.532943584567924,12.193827775636985,262.79881702492514,272.499,255.8971156761353,466.4511429952569,20.93125991605621,0.96218331453346,3.549736810255031
193,2010-07-13,13.309424880850433,9.174531361627627,17.352768627577166,0.0,281.0713988987089,304.75,283.85524027074075,459.3431303382613,21.645884406830547,0.9630584466377764,2.3847326732196734
194,2010-07-14,15.43578527824416,11.15727052836835,19.48717487469644,0.0,253.8671432351265,270.38,274.8595917067529,455.736953261194,21.05676129542045,0.960883650259872,2.4461977854488355
195,2010-07-15,14.33313910081154,11.227097888932912,17.664693558782638,0.0,287.9761774400332,269.655,258.4452377811974,451.8271008137582,20.52721041054901,0.9588732276867062,2.0685879035717174
196,2010-07-16,14.509284867401735,11.37102103022671,19.687850104862097,7.640074273402478,315.4436914343353,285.331,249.65709355095476,445.3975350523262,20.976316631938055,0.9592332009741492,3.221655825393799
197,2010-07-17,12.005737778033234,9.32967099751028,15.792854925769314,5.72973085390477,194.18891779092647,309.242,265.14066000988043,438.054673474452,21.873051007336272,0.9609850800440796,2.506235787987905
198,2010-07-18,10.025043154816832,5.506241164110598,15.846959322313914,0.0,287.70772497318274,260.276,268.3115122345611,434.3323748715591,21.82577635597136,0.9604698005207284,2.3504703091841304
199,2010-07-19,12.515726424224342,7.168590406277602,17.336738333613866,0.0,326.00390819768336,247.677,249.42176759456663,432.12956922993305,21.217049375546477,0.9582612096512136,2.437841670526913
200,2010-07-20,13.822141350233762,8.757709249856811,18.686381579191394,0.0,326.12346858481294,254.616,230.31729898455228,429.3400247721245,20.61533367524596,0.956016724865669,2.4941212004015263
201,2010-07-21,13.516869159512478,10.507273276889231,18.62104267448269,7.135174574352125,240.12001885040127,255.931,219.42982584169516,424.0828729503351,20.907345846571623,0.9560543911337666,2.9411474240016915
202,2010-07-22,12.230159404627802,8.993465758081273,15.904937130020569,11.284906539798042,162.97035065563483,275.02,234.34590956643217,417.0672395372892,22.486259024964124,0.9594472297945654,2.712571893096556
203,2010-07-23,7.919869801098355,6.092843576543988,10.327244237423711,18.148998851691736,113.86311740122656,314.313,254.6586741094831,412.9285401994659,24.51720721079403,0.96549948658749,1.8093119098788164
204,2010-07-24,4.7925789111444255,2.8517886900709715,8.28996842590584,0.5540356430567392,157.14999350229508,245.414,265.86880741251525,411.71003713333806,25.18355330064453,0.9683751478968764,1.4350245926869365
205,2010-07-25,5.580998594801754,2.24044870036212,10.741584788938516,0.0,196.7478902482263,171.438,243.28504403107436,411.4094581160262,24.76603971241248,0.966979826461234,1.7426818025059705
206,2010-07-26,6.385419573687549,3.847899850962747,11.059889390371849,11.266105506920852,172.84665687361516,188.431,217.3348551369646,411.3071249414291,24.90370182473323,0.9677184727890747,2.237003418767038
207,2010-07-27,7.961661261420313,4.517757360102095,12.013855820006272,0.1734314737312411,216.2571640538904,180.372,208.80765476932467,410.7940285710234,25.00937400961385,0.9684306462762166,1.8694182888738344
208,2010-07-28,7.533380828049949,2.021004813919944,14.07598144078495,10.545393771830476,214.2770977676396,176.955,194.36177102008867,409.9895937341401,25.131390309982308,0.9691443818897844,2.951545919105266
209,2010-07-29,6.234620522638176,4.7940277124670345,9.354577460947562,15.381197420754,152.4259270797161,202.26,192.70812182496488,409.4234340692883,25.854039326326426,0.9730952870046804,1.740848643805626
210,2010-07-30,6.226222823119387,3.763560837652587,9.67612595646088,0.5796288448336816,259.1380686848866,168.935,200.55578134339888,408.9353499684296,26.00811028568788,0.9747858382835528,1.589834744964181
211,2010-07-31,8.830044953304624,3.108856664610012,14.518981879374282,0.0,328.5484199495955,148.317,187.7531951953836,408.26622447031946,25.512170214971864,0.973094270324395,2.260212687381821
212,2010-08-01,12.690939453789948,7.572262122226568,18.059981393720527,6.86035748369992,261.96118205657007,127.933,172.82181989770788,405.76643703857866,25.31233070332454,0.9724903183556772,3.1927542452240467
213,2010-08-02,8.830897202285701,8.214565094792098,11.329790195415958,11.14852736852916,96.66900594642708,205.687,180.55351388575585,403.01219709408895,25.730480839466907,0.9746088351174104,1.5563623444427452
214,2010-08-03,7.664489664313732,5.206415044669827,10.971794737232887,1.9605639130362584,194.04363875687065,216.793,191.27731261234655,402.0007369554215,25.883481079334697,0.9757635107989384,1.7631697345508734
215,2010-08-04,8.19733338350745,3.8459177390640233,12.742783404158972,6.040791141381354,247.40115496277176,189.987,184.1578510955784,401.1916552414074,25.80387301050969,0.9756905930230269,2.525263046310005
216,2010-08-05,4.323875995151634,3.602940593286047,6.474529472932908,13.325480014268798,115.8323791982366,187.895,179.96172405121266,401.4607873314362,26.090722567322587,0.977635214136404,1.1738608235333494
217,2010-08-06,5.141731782700651,1.7677543906389157,9.391616550012156,0.0,226.30251672863025,161.289,187.0004535959151,401.47832867339497,26.11596623498709,0.9785268525589316,1.615230110363159
218,2010-08-07,7.549599229306256,1.8857258816601872,13.10225279010128,0.0,286.4942957204746,109.746,175.53886337962786,400.5962509444301,25.62479034701772,0.9768513161032334,2.045340533675416
219,2010-08-08,10.569054980576688,5.5832742757664695,14.998566750212664,0.0690745477555551,216.2401864962927,99.485,159.06436470345847,399.83134297686365,25.05212518470835,0.9748438506198558,2.092859781399009
220,2010-08-09,11.136376742144018,5.4364290253033625,16.571081805800418,0.0,304.6903956698619,138.79,146.48569553957518,398.78267976186544,24.457596734505422,0.972753997692794,2.304524566113548
221,2010-08-10,11.902856811078465,7.728381425635797,15.78179417318865,0.0,243.16428357067204,161.522,136.94485227212758,397.67650898544827,23.868807145759178,0.970695344677806,1.995255752859488
222,2010-08-11,11.594685341572928,8.39183996250845,14.964573620596262,5.368687181337956,164.4504438781358,180.738,130.4892913005995,396.0657738630829,23.841847126546693,0.970312478144152,2.3377735753812363
223,2010-08-12,8.392905302882792,6.285915875369352,10.665473109372837,7.83520674622347,129.46361580229575,209.813,134.25133560517938,394.7058043775299,24.490945677753786,0.972088710604088,1.7121658038381116
224,2010-08-13,8.720170261278625,5.704293093754163,11.675577833487448,6.288147243432896,182.6342217947524,186.827,140.39474952887073,393.82666143471727,25.01664858354386,0.97379249549188,1.9425753454931147
225,2010-08-14,6.082912323055616,4.344466336553649,7.661720771748858,36.60003306334927,118.61937395587924,159.021,151.8872049655424,394.99654778663466,26.16230565709048,0.979834716158152,1.3644371081052753
226,2010-08-15,3.7103500466690695,1.8041117630959147,7.143170440083968,7.503519247003074,107.08181409150124,197.821,212.3376580327491,396.19407393490246,26.699423050325677,0.9847626379213482,1.5462751673135142
227,2010-08-16,2.862077145120799,1.511631289322896,5.880679037910367,4.50637324597766,98.8875263560367,194.418,222.32127779833743,396.1709436219228,26.689905618764605,0.98541328434208,1.31068894898288
228,2010-08-17,6.672256740271922,3.571374649688541,10.785806380841915,0.0,169.19624376700182,176.405,209.84994905628528,395.2950351897253,26.513175061668942,0.9850150467525408,1.5654829664728966
229,2010-08-18,7.212772791132303,4.852648892055609,9.553113176698185,4.696985122371875,106.11800902857686,158.505,192.41703715477965,394.2654314654393,26.349601753832957,0.984582958713065,1.6319999007854358
230,2010-08-19,9.886035955660178,5.7035183795568365,15.224603270926991,0.0,254.77901596898224,159.536,181.9132015202973,393.4670962912114,26.143630259314985,0.9840111456064046,1.9948432503360527
231,2010-08-20,11.554059818006015,8.848654902151353,14.326377704551671,0.4344172646213711,179.56818937572342,171.443,165.91061388814612,392.6690597844857,25.690439980584628,0.9824313838929448,1.5692307634196296
232,2010-08-21,13.09848908124157,8.498583572120303,17.55462491017841,0.0,287.4158925381964,154.086,152.46731079443586,391.69392839145263,25.211377610210267,0.9807702809334736,2.059400888551832
233,2010-08-22,14.62529668462049,9.647771001042823,19.09382719641231,0.0,280.2594321493056,147.105,141.35973896709763,390.7178257032896,24.60629882203558,0.9786872102512773,2.1886330269925702
234,2010-08-23,12.3300438689977,10.386910596227494,14.46546524824852,2.945804120609524,141.4553894071939,203.708,132.7946630814308,389.56739343974687,24.357494786529895,0.9777166294124806,1.7113309008738566
235,2010-08-24,10.94511689024514,8.556828434351221,14.817461514648985,1.322287472516236,162.34410952234805,205.058,129.4855373071516,388.4852480636286,24.330082191740207,0.9774664788896325,1.762764914193981
236,2010-08-25,10.492788809847374,5.300957316717994,16.579717701588965,0.0,276.2551219036497,205.287,126.32271603483896,387.83093328721947,23.928130612628447,0.9760302939452148,2.0664718977819136
237,2010-08-26,14.66030530904009,9.274377482195034,19.60852868093672,0.0,265.63410497464446,246.816,120.3909139867016,387.338554849376,23.30567131056048,0.9738890961098184,2.2264911243697143
238,2010-08-27,11.290364311451668,9.59164969381569,14.275756522546953,18.1819533994852,111.10851785361008,261.396,118.02224816754553,386.6220974265093,24.455199734401557,0.9765541128298736,1.7921574444604826
239,2010-08-28,5.720023338066787,3.44677710189388,10.175821803643178,6.090218384528792,155.94792349383948,234.596,132.92555261310565,386.3265995137781,25.54125498952121,0.9801028829245888,1.6655490780913813
240,2010-08-29,3.5186209384268063,-0.8528741551665431,9.38268010942768,5.066442384972125,240.85957359684133,162.997,139.6210446494358,386.759738999856,25.63558488955877,0.980597323799578,1.8438532163154515
241,2010-08-30,2.945391522237892,0.7398110873285956,5.330441353663678,7.114578737245101,210.97244006385105,175.154,138.38438455190158,387.77446961787786,25.740825843146755,0.9811815320097312,1.2299682156110017
242,2010-08-31,2.595492548566751,-1.7447688788607545,8.072790941779271,0.0525099242271514,199.98808217251863,160.298,138.4132290488374,388.08818485665046,25.673622342140817,0.9811100552194508,1.4004797974133742
243,2010-09-01,4.922590016392153,0.1228451718723266,10.36057551348275,0.0,268.29748399419947,142.823,130.61757737385338,387.62032094035874,25.292420640185004,0.9798110293463782,1.4785938946042654
244,2010-09-02,7.024989791452639,2.875804928390256,11.805079293386344,0.0,248.89338923586448,127.968,121.353689294934,387.1612218994486,24.871929864647917,0.9783512492642352,1.5002473422624911
245,2010-09-03,8.149530256029657,3.806703394637225,13.167141375698325,0.0,233.438275446593,134.597,114.41885346257942,386.7593642454249,24.439108239331944,0.9768373911209444,1.5874232677560605
246,2010-09-04,7.83145408258452,4.292269266464215,11.733669584005188,0.0,191.6518733006193,104.14,108.52820573956932,386.4720487220496,24.01740985423613,0.9753630448814608,1.381754657936917
247,2010-09-05,8.399283890116795,4.948233611455498,12.704666800547566,0.0,251.8860279799431,93.296,103.25863693756264,386.2235834288928,23.617041094104906,0.97396329381814,1.4341265860932038
248,2010-09-06,9.415020712732884,5.669759020299681,12.408349301403478,2.2452427196154225,176.47174394634678,118.909,99.16463054447551,385.7927977285228,23.433085634185225,0.9731131610666388,1.5256309676296724
249,2010-09-07,8.738114697723432,7.412771891638556,9.266677156422938,9.426985149369496,61.99621382356568,140.6,99.87324364623728,385.49149385603766,24.10252310536992,0.9746540412177096,0.8505553489277002
250,2010-09-08,7.588267324571502,4.571328445695922,10.287842257613418,5.645061260857553,143.20027842776216,166.851,106.22667712538424,385.4293033864057,24.70301911903004,0.9764641654515278,1.3045679794213842
251,2010-09-09,4.262907985695721,0.8925554817442763,9.10156562380948,0.5712403229021873,198.39381296889653,183.07,113.33837934399732,385.51056620613616,24.566484638662654,0.9760988081419708,1.255123680693112
252,2010-09-10,5.780731761959779,2.626116585382537,10.12274827160051,0.0,198.67177854934883,148.073,110.14084113758206,385.4816065547568,24.23357471117251,0.9749619317062304,1.2204506274907465
253,2010-09-11,7.780712941677237,2.691527740209014,12.824600348077972,0.0,245.0291527231984,95.651,103.37865310791447,385.33133238296085,23.8350469335847,0.97359008154092,1.5081604157748374
254,2010-09-12,8.958854639847573,5.074916409320184,13.964098839430712,13.112947065878222,199.61703908078977,77.343,99.98292313986514,385.109581232748,24.443792151475087,0.9750543404483012,1.957753452943263
255,2010-09-13,5.261195594951688,3.0277908840638714,8.089952937359373,1.263168659692235,172.10823465455422,156.757,109.57433284646172,384.9949600075877,24.982043722150888,0.976691345470546,1.0832159741537617
256,2010-09-14,5.900102163055604,1.5433408740703154,9.876584994871022,0.0,187.03002433787225,143.774,108.75559351785598,384.952200408217,24.73313140565651,0.9758442995360418,1.2555374419341512
257,2010-09-15,8.113537258821426,5.287199921103351,11.550613987154692,4.326337417239736,172.1019759128345,139.54,103.0016331373579,384.7946326984485,24.65962520915119,0.9755510995680612,1.5090529840801954
258,2010-09-16,7.740362514013286,5.504097683560911,11.838710922850527,2.678078463223953,184.74252273172948,133.801,102.24982392902535,384.602041141296,24.75902172746374,0.9758610717029946,1.3673674696199063
259,2010-09-17,5.416523515942419,4.353639012251048,6.65427105006646,0.1002576983926022,112.99333299042686,128.554,101.04776314785424,384.45709323280977,24.676553251463847,0.9755744090324447,0.5918585285497344
260,2010-09-18,3.678105810391143,2.5103763948336515,5.424507416297112,3.682785667995168,109.4410478360206,93.733,97.07312586761164,384.7302965653373,24.6463220502317,0.975471615938637,0.7249459591874776
261,2010-09-19,4.651933820820989,1.3741853835688538,8.487559183950962,0.0,225.47287420066456,80.007,96.4656943089668,384.7481051203159,24.556432495804977,0.9751785536837468,1.0553429077569434
262,2010-09-20,7.119292295369286,2.674985718529511,11.562910411460756,0.0,220.3246294122448,111.933,93.3049362278994,384.4597227440411,24.23746933350505,0.9740831905676168,1.2508836299037929
263,2010-09-21,7.961206958044247,3.965796960132193,11.341912718100556,0.0,196.296746657348,114.617,89.65930296325138,384.3092499358866,23.883319949272103,0.9728580458974864,1.1616989146117835
264,2010-09-22,8.97334749933611,4.699028070092407,12.971664343346486,0.0,206.40613548433524,128.476,87.01310059015039,384.116190040147,23.529056576349078,0.971632681136225,1.2680496475159313
265,2010-09-23,7.860919149652042,4.358239336718289,11.16055354070842,0.0,198.80862031215412,134.586,84.97005791209223,383.9419403493285,23.185114987980278,0.9704434075036822,1.079987401442491
266,2010-09-24,4.334852468283743,2.7492886016234546,5.850416022822508,16.250498890790396,89.37300765067309,122.367,84.57224967476617,385.01885621193776,24.12148485246784,0.9727664372885132,0.8210129422276982
267,2010-09-25,0.4769528633555129,-0.335326260283787,1.6462070719248585,18.40319144146825,108.41680121817772,85.513,93.84881307274226,391.62529330176943,25.371763336939942,0.97687123002234,0.5475705464941791
268,2010-09-26,-1.09992337752373,-2.535406149154002,0.6346146390732217,2.8544296851594533,150.70106465445463,65.727,100.70049996208276,397.5100330422058,25.70671110812643,0.9783927114912015,0.6040268432588447
269,2010-09-27,-0.3975371928737074,-2.736984975652456,3.440968108550646,0.1063740450155658,111.14956948823377,110.254,97.45886131648588,398.09820611240434,25.643142535726845,0.978265538943593,0.7310445711021377
270,2010-09-28,0.0149988939746918,-2.9227188576286203,3.740121476622818,0.0,149.7395395721899,121.83,92.82604406237226,397.8119685318778,25.46588021631189,0.9776949525646778,0.7137159262705051
271,2010-09-29,2.5620401029592603,-2.4995046804930343,8.053267506003758,0.0,166.0144988092807,102.573,89.30745998163951,397.0966691656314,25.2494732854382,0.976979341073584,1.008275619937215
272,2010-09-30,3.1914520661172303,-0.2331754231824714,5.565769142374875,3.903228976240659,84.40941344100595,104.813,88.04401797655709,395.8404007433916,25.249910852902275,0.9770601645931112,1.0198592573370096
273,2010-10-01,3.11405520538217,1.4590312115112951,6.99355437576199,0.0,153.53131953270275,91.1,91.152426830562,394.8354204356005,25.292633280115083,0.977298477340356,0.7607610373212664
274,2010-10-02,5.977438120314511,2.706801615274069,10.97835018058842,0.0,168.6288904717846,66.184,89.72611543713883,393.6345461475899,25.11355806386381,0.976688906118313,1.008289105620266
275,2010-10-03,6.606991435152914,3.974809740494199,10.596911952118711,0.277463913917994,154.80826155607596,53.063,88.66121941004089,391.66090567072825,24.977238762377223,0.9762068926944254,0.9267979494634347
276,2010-10-04,6.365769521483988,3.51635573939069,10.188045240667243,16.209371107426403,56.63003262406456,78.578,92.36443573700409,390.5247723513365,25.398866354505856,0.9779588114127185,1.1779278138905085
277,2010-10-05,5.382723813892204,3.950910240179536,7.801117758072993,0.8881002138920424,114.0482976633351,114.111,118.77541001577887,390.1688590151644,25.66256838891371,0.9793051886129268,0.6847944994563325
278,2010-10-06,8.013324466192772,3.654706033340593,13.114800845325554,0.0,177.32278092887773,99.133,121.1613058979138,389.255579331185,25.45293403917937,0.9786377896059536,1.1154767633850506
279,2010-10-07,9.080678499627597,4.623702445768445,14.975967600750655,0.0,191.0248840892518,104.347,115.33410514687397,387.7241540852392,25.161004518300025,0.9776818994506644,1.1900730556990915
280,2010-10-08,9.358766360572655,5.592090248980249,14.129598790561566,0.0,132.30648871732146,96.563,111.58737143373322,386.2552956871154,24.870239185130867,0.9767212262728178,1.0780171117448716
281,2010-10-09,8.153300110559663,5.781185638233636,12.538828358298607,0.0,136.0144105204796,85.077,106.75552061703767,385.3789198536224,24.60148586424699,0.9758181606421864,0.9010422028346184
282,2010-10-10,6.1077255089646085,3.5516215684094607,9.954539263091878,0.0,81.80623423127564,73.129,100.9324036835718,384.98903108294667,24.35891475213544,0.9749917256087672,0.8005281497077041
283,2010-10-11,4.370849396329623,1.8384665492529664,8.842774184839008,0.0,106.86259200342884,86.96,94.81953181653256,384.8901730769953,24.12764141779855,0.9741981030889152,0.7624357382457844
284,2010-10-12,5.231395694932972,1.9536455531153545,10.296986767863544,0.0,151.38402682393684,106.163,89.32396313895856,384.8347547363318,23.886942609623468,0.9733711393397136,0.8581402716042651
285,2010-10-13,4.165193169786623,0.8839592332340982,9.176426452769237,0.0,143.17530992466345,105.883,84.90825487504452,384.7561656088858,23.64063380211848,0.9725264426579115,0.8027732058147385
286,2010-10-14,3.2946951848773693,1.3354901536414734,6.985478317275227,0.0,148.79411351100774,100.383,81.53764312792946,384.707001128058,23.427660332425784,0.9717981060481456,0.6200687406351183
287,2010-10-15,2.105696800721279,-0.4661669914193408,6.203687697310325,0.0,144.5385400530694,110.542,78.71530431795149,384.6931405798306,23.238274610777417,0.9711519692277172,0.6353102795933041
288,2010-10-16,-2.437621911737567,-3.363517616148162,-0.6057020555599119,9.108145156912528,42.10036224563633,73.229,76.57509703372375,388.8309632684395,23.271703584755457,0.9711204496263406,0.4144763142892673
289,2010-10-17,-2.872967907142158,-4.311927771978802,-0.1774564992859584,3.7160877636916543,83.24077693518876,58.411,74.89357969096407,394.33752573633774,23.39526610479916,0.9714011913293084,0.453341025416539
290,2010-10-18,-2.2051609837545403,-4.235353324924469,0.3627016859823012,0.0,104.45067501341735,119.477,73.27328617067757,395.8331950916552,23.35669076504891,0.971244588171114,0.4114499012930466
291,2010-10-19,-2.0302328690683726,-4.436074136066805,1.7401233919827672,13.809997732976449,131.14025063904484,122.035,71.92194780333605,402.0475768324184,23.484336416810965,0.9715653716973116,0.6252878174568732
292,2010-10-20,-2.3649379021500034,-3.87302286602149,0.6003192709787342,10.323805540460087,94.25504811963827,127.922,70.88574287690801,412.2163483669563,23.766449063032745,0.9724624328082544,0.5124403516753994
293,2010-10-21,-3.3182837938291296,-7.198875062027429,2.2165771816125512,0.0,148.183984587972,131.556,69.91517037939853,416.1712844332321,23.831176990126117,0.9727081491634196,0.5324559644169241
294,2010-10-22,-0.231722004286702,-3.5321892432576414,4.4815447156836,0.0,107.9786337006282,124.25,68.59534531532084,415.8883945068594,23.728775594819147,0.97235045313874,0.5587605084483055
295,2010-10-23,-0.600794101050383,-2.6334228684727083,3.4108226838975084,1.9353566803291595,77.26345784775468,66.014,67.65557968703484,415.9372405180118,23.76143332791699,0.9723920023802888,0.5165604136862925
296,2010-10-24,-2.330915360381106,-3.5804269911490643,-0.696459247107087,17.014409315983222,43.75368036704904,57.446,67.33453546021038,423.4436535025877,24.04905073420376,0.973571067505792,0.3780411677137203
297,2010-10-25,-5.246808094335375,-6.367502225998517,-3.1665117176687536,6.68945918610264,56.12262085618888,135.75,67.10811690409146,433.1996934536333,24.23703875857692,0.9745840840362788,0.3276887081644192
298,2010-10-26,-4.144737820550865,-7.646444156499399,0.3153435160861051,0.0,140.07421225418932,145.993,65.89579745228134,436.16835037025095,24.188706755866672,0.9744487267861738,0.4334951620282843
299,2010-10-27,-1.091977968138525,-5.776763523800502,3.491288865135262,0.0,118.62594916002244,137.185,64.75278958148813,435.9230804783796,24.081415001864045,0.9741409430585412,0.5340171493738985
300,2010-10-28,2.203718391984757,-1.0862862889938671,6.886733875615136,0.0,105.0882622113437,134.004,64.08209991988926,434.3943560585059,24.140183806444217,0.9743947132194448,0.5873338942601728
301,2010-10-29,4.527133456889485,0.4508977372582431,9.711753512265185,0.0,123.49696071159026,82.404,64.79802678020953,430.78927868284393,24.49931357655273,0.9754232436237844,0.6974060159809397
302,2010-10-30,2.706842230496454,-0.0400921378739797,6.287575244971307,5.028015014106163,72.45505313721294,51.303,67.33696398002914,428.1272065529647,24.9762902897099,0.9770393848353366,0.6730966663552592
303,2010-10-31,0.2719371179443541,-1.4450057315977602,2.161276651548877,13.264334470930974,48.45874701820362,47.037,70.5210204967919,432.2756399318368,25.290936699320465,0.9786510263520622,0.4729378504519528
304,2010-11-01,2.517725323600424,0.4204498136516101,5.937832842791121,0.0,60.31207118676384,58.423,72.85538714265563,435.5228732568727,25.35359490948252,0.9793199427328432,0.4833576938716327
305,2010-11-02,1.4703935360933096,-0.2238252526091819,3.2370034946568,2.231417946744454,52.76944551175309,76.274,72.83403097923185,435.24777202681446,25.31128264942453,0.9792977147391664,0.4114516641875115
306,2010-11-03,1.7069340574480127,-0.4939792308412736,5.255838189029567,0.0,91.21491688810436,82.701,72.43191776905587,435.31079045964526,25.25257744559276,0.9791866695301948,0.4580107672669375
307,2010-11-04,3.01546794641006,-0.939615975590694,8.406341702209422,0.0,99.46047616594716,81.622,71.29196690154932,434.30141527993663,25.155238588860158,0.9788994316505194,0.5987819209240219
308,2010-11-05,4.898403706493292,1.7858794943179117,10.02485363449936,0.0,98.2869684549695,83.859,71.21595011559307,431.64629402262847,25.229218498791887,0.9790373170925868,0.6034387688146046
309,2010-11-06,3.3105085102176,0.1267887040744175,7.569440065833502,0.0,103.19594928231524,57.248,72.86374110125065,428.8779080292469,25.30760437765023,0.9792114940388752,0.5246431708695068
310,2010-11-07,-0.985101440306066,-3.8422745698101903,2.7488642723585053,9.264344274875445,36.52650099570051,52.168,73.15802451181062,431.45023259505166,25.351318889081664,0.979498064259614,0.5089712444682709
311,2010-11-08,-5.007909127542035,-6.07303548412467,-3.39346589687498,5.012821163937387,63.42458913892735,86.641,74.01991007535773,437.0455707594269,25.402050928264867,0.9798129742281162,0.2475777752892917
312,2010-11-09,-3.348525802644866,-5.743415504009074,-0.6002894319436163,2.9124167322972383,55.44074673007132,85.62,71.87339378699163,440.6946318763101,25.38513261664701,0.9797794279187,0.3403541026854973
313,2010-11-10,-2.72562006708527,-4.083239757655897,0.0627109750899681,10.039596553935484,50.38793761888954,87.014,69.44610554053453,446.5279441436951,25.411685041285185,0.9800173636159734,0.3570963690266954
314,2010-11-11,-4.006803900492651,-7.150111528365388,0.1829170186526841,17.80792892634014,88.88834752414972,77.462,67.84189636802158,459.368153813183,25.48101408721133,0.9805842057860528,0.4252528664240849
315,2010-11-12,0.1154305119627494,-3.6679152186555184,2.67353915034046,25.6218658547361,38.56804844241319,92.797,68.49963526698275,474.9769160163861,25.70052737037843,0.9828022628282652,0.4882249550276976
316,2010-11-13,3.4611270887984595,1.142151766117957,7.231287682004199,0.0,93.29789256303772,85.916,80.04133511972815,480.0790029037096,25.821990656574613,0.9845387068782464,0.4544424015939174
317,2010-11-14,3.8577713722894216,0.8712467281860846,7.509124123940559,0.6101306915785049,65.8791448410718,66.007,85.73365195502971,476.6269440510729,25.839013677027918,0.9848861969052536,0.468329589033277
318,2010-11-15,2.087156919797481,0.8243191138889119,3.6087510318990415,27.10710695722705,21.95040454943581,83.363,96.15128474855386,478.35982469487874,26.066410485320343,0.9868866435102802,0.3559810549305498
319,2010-11-16,-2.533612578072695,-3.2687533802902227,-0.8544730028988574,10.084952875925415,34.06219172426504,95.635,138.16987810082676,486.0246264619433,26.19951356616588,0.9884393542770872,0.2370469657721254
320,2010-11-17,-1.836657475266272,-5.151359681430514,2.922855616703852,0.0494789209521622,82.46741494159322,90.952,136.61245576902635,490.444576433693,26.14997303775585,0.9883742013835778,0.3818452087592593
321,2010-11-18,-3.525405060869508,-4.6698077194831145,-1.4713643289061156,5.710298257504337,47.42500301360973,89.238,122.30364316443956,493.1340223089196,26.09234120063072,0.9882355770992296,0.2632403129056246
322,2010-11-19,-5.138735724786259,-6.662948351119095,-2.269278345813319,0.0,85.94974242392806,82.297,110.05565428784082,495.6671259490136,26.06171628164215,0.9881702385314408,0.2165674953587253
323,2010-11-20,-3.975868492898016,-6.176026973863856,-1.7090859182648723,4.386273033725064,48.86869514006162,60.406,99.86464372035611,497.83851452952274,26.015493855805325,0.9880203921926392,0.2592497778758547
324,2010-11-21,-2.6035839463247656,-4.834054137277021,0.3480596122575389,7.780941405993845,43.53920077394889,53.815,91.647219971102,503.561642607827,25.988364534458327,0.9879884790213594,0.3527043472202205
325,2010-11-22,-5.180069918191644,-5.661548247643736,-4.377923412671943,7.874770423381784,42.309406834753474,97.814,85.05342784415797,510.9687428634102,25.977576569993083,0.9880191288155252,0.1415743648812823
326,2010-11-23,-7.021993769676297,-8.341422947587745,-5.870255395647981,6.912618484949302,52.50482029066147,91.151,79.28777698696446,518.2008782135681,25.969301685516637,0.9880039581633888,0.1573947475360122
327,2010-11-24,-8.04982756508168,-9.69203855334801,-5.559024263545386,2.892506314275662,46.32748097322433,112.004,74.88491377655579,522.8944796835048,25.955070955391776,0.9879565345524098,0.1786321381122325
328,2010-11-25,-9.47239538083821,-11.229868024591436,-7.004223835714131,6.326880905111843,55.97136001972796,109.021,71.75784210558818,527.4429570859805,25.9401776362724,0.987906005807508,0.1745542228515736
329,2010-11-26,-11.694923534854258,-13.240255458192664,-9.92285795937214,4.547994650615272,48.04512356695039,120.45,69.52837117405711,532.7298131024563,25.93407238499165,0.9878858894583106,0.1165729562363194
330,2010-11-27,-12.592976686289132,-15.430884006586684,-10.535278100650498,1.880866177815144,40.49632219886791,89.474,67.74273800008224,535.8192508264804,25.927179689532743,0.9878623378993482,0.1100739621031392
331,2010-11-28,-8.554588812653822,-11.34498670348795,-6.1069045531078485,5.003564003218521,45.62616721354873,86.958,66.08715602192619,539.2152922553037,25.91595342405348,0.9878245866841644,0.2035504800532042
332,2010-11-29,-10.740255200859862,-13.062754695503427,-7.17933476755229,0.128834731495473,73.4115689624908,127.096,64.52961749815559,541.5851512757206,25.89879813168229,0.9877664859820664,0.138801680359868
333,2010-11-30,-10.833044223663146,-13.971166438823886,-8.224483861894436,1.9323670775805728,33.84933917179121,142.687,63.06218795192063,542.609692112999,25.87493173413083,0.987683607530334,0.1462413975578405
334,2010-12-01,-7.104626647602147,-9.009135697518806,-4.92778347744863,7.741485310374887,24.212106417667737,149.251,61.67762264111084,547.4830474253555,25.857732183014853,0.987625807560856,0.1871942993591872
335,2010-12-02,-10.099585128326472,-11.916159332163554,-6.953459012129261,0.0,57.44561142299892,154.609,60.36930389647653,551.1545531471011,25.83657973353547,0.987554311694187,0.1273752834637551
336,2010-12-03,-12.288341298929012,-15.042775909532285,-8.72824514333086,0.3709050858995084,59.58756023323587,160.965,59.13118496942113,551.3310707892424,25.80937203331981,0.987459162754304,0.1049325865283129
337,2010-12-04,-12.748756745360009,-15.833182751402116,-7.686262242895078,0.0,80.92312273680828,104.028,57.95773906114293,551.4970512286908,25.78483940649822,0.9873730148754744,0.098826265375776
338,2010-12-05,-6.69984840682775,-11.030897648711932,-3.358735472947509,14.53537173355727,25.707290257369195,77.654,56.84391304027267,558.9161003768832,25.76061752132742,0.9872906989292703,0.2741722225954286
339,2010-12-06,-3.7648789991308926,-8.125573988186037,-1.1091488428887526,21.96561749440859,21.663535726410007,134.986,55.84280637046738,577.05940465565,25.73789330242703,0.9872365735934135,0.3165710688745259
340,2010-12-07,-0.1991593955943474,-2.678995115805713,1.4861276149591705,2.41183996975626,39.32149716708107,145.789,55.58305427664198,587.4485500015311,25.74356525779024,0.9874931997986176,0.286493480501356
341,2010-12-08,0.3745625400095557,-1.5300204436755147,2.321035379694969,12.93068017134128,36.36384968867309,127.449,60.64291703745968,587.3567781032581,25.86605347643893,0.9888793426492454,0.3085916739272806
342,2010-12-09,-6.7969404419669495,-10.013005034212076,-2.163730831572973,4.774570881662624,56.10180686339208,120.306,75.56643719939034,589.5722615487396,25.924042786952658,0.98977268830345,0.258057921866763
343,2010-12-10,-8.388458224050929,-10.872016862262166,-4.864699559348442,1.4237820462894335,43.16272035136536,122.268,72.9538944437594,592.5025010941231,25.89693804685393,0.9896817201626252,0.160271839656854
344,2010-12-11,-4.465346689957537,-8.3092681459618,0.0868716417923545,0.2179891293333155,44.49777817971128,92.143,68.86014057586098,593.2741552019132,25.8449538940024,0.989503332392239,0.2572085148525694
345,2010-12-12,-8.107047857501001,-10.375656448645028,-3.591645066467717,3.2176136503950064,48.75349232606093,57.904,65.69243396333552,594.9641022257524,25.79713750864849,0.989339834692642,0.1945518929312031
346,2010-12-13,-11.298371580224254,-13.04786593916464,-7.504796634242334,0.0341201518126949,54.76901202965646,134.965,63.28989900562068,596.4654029873792,25.77261160306118,0.9892553600016444,0.1034062351238947
347,2010-12-14,-13.677035466724329,-15.631120900141113,-9.953808232394843,3.014355775048017,52.16943243430848,150.744,61.41510863892808,597.9861049148819,25.755998510826096,0.989197096155822,0.0868733336428822
348,2010-12-15,-15.69705788304878,-16.805842564528987,-13.014029512746465,1.3542547129614402,52.658261608042864,150.585,59.82517248142369,600.0775990337424,25.749264194398386,0.9891729818878308,0.0440278052055108
349,2010-12-16,-14.877871694589087,-17.595645735286745,-11.126494465242931,6.659688123572355,63.1813712204068,142.107,58.40937156520655,604.1256631348115,25.74470195897649,0.9891566107281788,0.0756037554654718
350,2010-12-17,-12.640880039866206,-15.587260256474972,-10.7130690331957,7.523731654064183,31.9083788379844,139.007,57.082141590823,611.1702242464607,25.74196198127032,0.9891474504207178,0.1008246682372509
351,2010-12-18,-14.977624567118694,-18.0748511353214,-11.817665280364114,0.0,58.24516685867047,107.323,55.83057230950151,614.746453905488,25.735628415240736,0.9891254324081028,0.0603960759453772
352,2010-12-19,-9.688577951604929,-13.505442711794757,-6.329146959933552,1.8782310971388296,39.95903790570767,60.888,54.64853009918775,615.6427927595262,25.723365554888364,0.9890833483481284,0.1863980114611546
353,2010-12-20,-5.56304605751868,-9.282375147437255,-2.808562483803901,0.0,49.4708145713762,115.203,53.53042011228672,616.480517657446,25.691366749420386,0.9889748349602124,0.205870035884896
354,2010-12-21,-5.089626424228156,-8.574387996427799,-1.4985048808423145,4.561332191455344,34.23838705761826,125.427,52.471137148404345,618.7861246864361,25.63874412366231,0.9887936736830856,0.2349363854128651
355,2010-12-22,-1.4614776705629764,-3.474210751299884,1.9005303418699784,4.167135752716653,35.404327597761835,76.875,51.74884592950792,622.519360202269,25.61410339349012,0.9887600684824522,0.3158971466622031
356,2010-12-23,-0.3560139603845552,-2.1721636941890794,1.5072162764426182,15.211842252451072,19.51346499236676,51.916,53.48491137532786,629.0670808890982,25.658602425787404,0.989272068583203,0.2796625192625958
357,2010-12-24,-4.799532311153871,-6.878093346716914,-2.4213977721620523,12.989739739788943,24.786579098542152,49.987,57.658945037342846,640.3445560630206,25.681429323192724,0.9896457350649324,0.2233886176410245
358,2010-12-25,-9.739591818909002,-10.230335733858048,-8.23508243246521,2.397665885263064,34.89784546411044,43.3,55.91280345478035,647.7397829319832,25.66876000542373,0.9896047568401046,0.0912458523326329
359,2010-12-26,-13.584827973643586,-15.160246525398478,-10.514614234211855,0.0,55.41867184571803,46.19,54.40512346379529,648.8601032691354,25.659383516321054,0.9895733933783256,0.0650597931627343
360,2010-12-27,-11.659779689699928,-16.303650915475433,-7.489863904058228,0.0,54.18508095635661,87.773,53.16178052078521,648.8601032691354,25.63579160565697,0.9894922611230076,0.1164637461266141
361,2010-12-28,-5.152318483516379,-8.339600338979057,-3.55278956244774,3.591975539490361,35.52357855302999,81.983,52.00278440091052,650.6318325007198,25.60818426102378,0.989399243145142,0.2309653113547861
362,2010-12-29,-3.515808049387707,-5.941182649269698,0.6778921671342034,0.0,57.49457910057687,57.793,50.91295513167412,652.2809260688531,25.566844966765423,0.9892603579980296,0.2455438969058655
363,2010-12-30,-3.3581431788092275,-5.595892629134576,0.7617021897462931,0.0,53.85668517189099,52.243,49.88280836471646,652.2773419748135,25.497208545826084,0.989021971702263,0.2347146590103181
364,2010-12-31,-4.259400559656901,-6.491443616357085,-1.505265262331289,0.0,58.29524097253236,50.096,48.9018083660097,652.2773419748135,25.43209289723038,0.9887987269412964,0.1965722935264975


==> figs/illustrations/timeseries1.csv <==
t,a,b,c
1.000000000000000000e+00,1.279946684837341309e+00,-2.087127208709716797e+00,-1.243609666824340820e+00
2.000000000000000000e+00,-2.166117668151855469e+00,5.412141680717468262e-01,2.406646966934204102e+00
3.000000000000000000e+00,1.932146191596984863e+00,7.411209493875503540e-02,8.522156476974487305e-01
4.000000000000000000e+00,-2.131908178329467773e+00,-8.855526894330978394e-02,1.484222531318664551e+00
5.000000000000000000e+00,4.690646380186080933e-02,2.581359744071960449e-01,3.417485475540161133e+00
6.000000000000000000e+00,9.240422844886779785e-01,-5.574724078178405762e-01,2.937932729721069336e+00
7.000000000000000000e+00,-1.276581168174743652e+00,6.350730061531066895e-01,1.833246707916259766e+00
8.000000000000000000e+00,2.105356216430664062e+00,1.088043689727783203e+00,2.552847385406494141e+00
9.000000000000000000e+00,2.203313112258911133e+00,-1.764096975326538086e+00,3.174894094467163086e+00
1.000000000000000000e+01,-1.046411156654357910e+00,9.310413002967834473e-01,3.112883806228637695e+00
1.100000000000000000e+01,6.283103227615356445e-01,-1.477659821510314941e+00,4.865007698535919189e-01
1.200000000000000000e+01,-2.797350168228149414e+00,-8.275877237319946289e-01,3.219552040100097656e+00
1.300000000000000000e+01,-2.728543281555175781e+00,-1.428408145904541016e+00,1.289729118347167969e+00
1.400000000000000000e+01,-1.087475419044494629e+00,-5.467607975006103516e-01,-7.500188946723937988e-01
1.500000000000000000e+01,-3.135889768600463867e+00,1.128794074058532715e+00,-3.605823993682861328e+00
1.600000000000000000e+01,5.554108619689941406e-01,-1.627470374107360840e+00,-4.899519920349121094e+00
1.700000000000000000e+01,-2.559450626373291016e+00,2.381863832473754883e+00,-4.170652389526367188e+00
1.800000000000000000e+01,8.204281926155090332e-01,-7.222597599029541016e-01,-4.271979808807373047e+00
1.900000000000000000e+01,-6.831209063529968262e-01,-2.916787564754486084e-01,-2.885210990905761719e+00
2.000000000000000000e+01,-2.781369388103485107e-01,1.608187913894653320e+00,-2.754200220108032227e+00
2.100000000000000000e+01,1.568817138671875000e+00,-8.631244301795959473e-01,-1.734701871871948242e+00
2.200000000000000000e+01,7.269514203071594238e-01,8.786556124687194824e-01,-1.031062602996826172e+00
2.300000000000000000e+01,2.793471813201904297e+00,5.338000655174255371e-01,-8.161220550537109375e-01
2.400000000000000000e+01,2.117100715637207031e+00,1.411504596471786499e-01,4.381138682365417480e-01
2.500000000000000000e+01,1.106359720230102539e+00,4.543963074684143066e-01,6.493035554885864258e-01
2.600000000000000000e+01,2.682893037796020508e+00,-1.821681410074234009e-01,-1.772889792919158936e-01
2.700000000000000000e+01,1.721023559570312500e+00,2.430134862661361694e-01,6.403048038482666016e-01
2.800000000000000000e+01,5.200527906417846680e-01,9.343676567077636719e-01,3.441876471042633057e-01
2.900000000000000000e+01,3.993303477764129639e-01,-6.471994519233703613e-01,8.750271797180175781e-01
3.000000000000000000e+01,-7.313418388366699219e-01,1.023358106613159180e+00,1.929697632789611816e+00
3.100000000000000000e+01,2.090393543243408203e+00,-7.522675395011901855e-01,1.585188269615173340e+00
3.200000000000000000e+01,-1.552733778953552246e+00,-1.366620063781738281e+00,2.775053977966308594e+00
3.300000000000000000e+01,-2.546184301376342773e+00,1.876184344291687012e+00,3.068037927150726318e-01
3.400000000000000000e+01,2.146737813949584961e+00,2.834957540035247803e-01,-1.518734931945800781e+00
3.500000000000000000e+01,-3.091066837310791016e+00,-5.253487229347229004e-01,-1.027876496315002441e+00
3.600000000000000000e+01,3.632878065109252930e+00,1.345649600028991699e+00,-8.287829905748367310e-02
3.700000000000000000e+01,-1.871048927307128906e+00,-2.131523847579956055e+00,-1.714112997055053711e+00
3.800000000000000000e+01,1.495642900466918945e+00,1.199594140052795410e+00,6.189047694206237793e-01
3.900000000000000000e+01,6.309411488473415375e-03,-2.042440414428710938e+00,-1.809570193290710449e+00
4.000000000000000000e+01,-1.807785511016845703e+00,-4.655943810939788818e-01,-1.523513197898864746e+00
4.100000000000000000e+01,7.071283459663391113e-01,8.573322296142578125e-01,-2.960421562194824219e+00
4.200000000000000000e+01,8.680410385131835938e-01,-2.248066425323486328e+00,-4.396895885467529297e+00
4.300000000000000000e+01,-2.437076091766357422e+00,-8.147091865539550781e-01,-2.870161533355712891e+00
4.400000000000000000e+01,1.045211434364318848e+00,9.780503511428833008e-01,-5.478726863861083984e+00
4.500000000000000000e+01,-7.130820751190185547e-01,-2.777074813842773438e+00,-4.511981964111328125e+00
4.600000000000000000e+01,-6.931077241897583008e-01,3.116335630416870117e+00,-3.257068872451782227e+00
4.700000000000000000e+01,2.187383890151977539e+00,-1.053012490272521973e+00,-5.665173053741455078e+00
4.800000000000000000e+01,-2.513324499130249023e+00,1.947123050689697266e+00,-1.520797491073608398e+00
4.900000000000000000e+01,4.257122993469238281e+00,-6.945030689239501953e-01,-1.777813196182250977e+00
5.000000000000000000e+01,-3.008997678756713867e+00,8.083834648132324219e-01,-2.332199662923812866e-01
5.100000000000000000e+01,1.114986896514892578e+00,1.829665303230285645e-01,-2.640888690948486328e+00
5.200000000000000000e+01,-2.235827445983886719e+00,3.070847094058990479e-01,-6.142342686653137207e-01
5.300000000000000000e+01,1.950515389442443848e+00,-1.173690676689147949e+00,-1.299913287162780762e+00
5.400000000000000000e+01,-3.643152236938476562e+00,9.031565487384796143e-02,-2.560037374496459961e-01
5.500000000000000000e+01,2.353173494338989258e+00,2.523163333535194397e-03,-1.647078394889831543e+00
5.600000000000000000e+01,-2.499692440032958984e+00,-5.588249862194061279e-02,-1.253958940505981445e-01
5.700000000000000000e+01,1.350504636764526367e+00,4.906545281410217285e-01,-6.322373747825622559e-01
5.800000000000000000e+01,-6.820498704910278320e-01,-2.547914505004882812e+00,-9.479309618473052979e-02
5.900000000000000000e+01,-3.008676767349243164e+00,1.677521824836730957e+00,1.372776746749877930e+00
6.000000000000000000e+01,5.282915592193603516e+00,-7.009000182151794434e-01,-2.161087512969970703e+00
6.100000000000000000e+01,-4.919688224792480469e+00,9.539199471473693848e-01,6.164191961288452148e-01
6.200000000000000000e+01,3.987257003784179688e+00,-1.542910575866699219e+00,-5.685229897499084473e-01
6.300000000000000000e+01,-3.677270412445068359e+00,2.703783512115478516e-01,1.270398378372192383e+00
6.400000000000000000e+01,1.678652882575988770e+00,-8.856394290924072266e-01,-1.218570470809936523e+00
6.500000000000000000e+01,-2.056830883026123047e+00,4.492397420108318329e-03,-4.249370098114013672e-01
6.600000000000000000e+01,2.077043294906616211e+00,-1.151849508285522461e+00,-1.552083015441894531e+00
6.700000000000000000e+01,-1.107922792434692383e+00,-1.396315217018127441e+00,-1.542771220207214355e+00
6.800000000000000000e+01,-1.180565476417541504e+00,8.693016320466995239e-02,-5.956348776817321777e-01
6.900000000000000000e+01,1.669237136840820312e+00,-8.889011144638061523e-01,-2.694728612899780273e+00
7.000000000000000000e+01,4.826910197734832764e-01,1.158272981643676758e+00,-1.280552387237548828e+00
7.100000000000000000e+01,1.016518115997314453e+00,-5.693069696426391602e-01,-2.160572528839111328e+00
7.200000000000000000e+01,-1.723520040512084961e+00,-4.419358447194099426e-02,-1.769972324371337891e+00
7.300000000000000000e+01,-6.383699774742126465e-01,-2.949494123458862305e-01,-2.550597906112670898e+00
7.400000000000000000e+01,5.909603834152221680e-01,-2.041607618331909180e+00,-2.683104038238525391e+00
7.500000000000000000e+01,-4.828740358352661133e-01,1.417049050331115723e+00,-4.243996620178222656e+00
7.600000000000000000e+01,-1.257880091667175293e+00,-4.869548678398132324e-01,-6.214194774627685547e+00
7.700000000000000000e+01,-4.229774773120880127e-01,8.456382751464843750e-01,-3.127902746200561523e+00
7.800000000000000000e+01,-5.508219599723815918e-01,-1.174788475036621094e+00,-1.378555655479431152e+00
7.900000000000000000e+01,-2.523094654083251953e+00,9.664046168327331543e-01,-1.651850223541259766e+00
8.000000000000000000e+01,-8.969691991806030273e-01,-2.766754865646362305e+00,-5.965046882629394531e-01
8.100000000000000000e+01,-2.498473167419433594e+00,2.380185842514038086e+00,3.012363910675048828e-01
8.200000000000000000e+01,3.087271451950073242e+00,-9.092592000961303711e-01,-3.124730587005615234e+00
8.300000000000000000e+01,6.819559931755065918e-01,7.244387269020080566e-01,7.000983357429504395e-01
8.400000000000000000e+01,2.402096748352050781e+00,-2.421508133411407471e-01,4.194370657205581665e-02
8.500000000000000000e+01,-5.555216223001480103e-02,-2.921876907348632812e-01,1.100149035453796387e+00
8.600000000000000000e+01,1.188816666603088379e+00,-2.502249240875244141e+00,1.661003708839416504e+00
8.700000000000000000e+01,-2.537476301193237305e+00,1.562549591064453125e+00,1.790949821472167969e+00
8.800000000000000000e+01,-1.022886410355567932e-01,-6.185106039047241211e-01,-2.097962945699691772e-01
8.900000000000000000e+01,-8.578704595565795898e-01,-1.481951951980590820e+00,1.882564067840576172e+00
9.000000000000000000e+01,-2.041375875473022461e+00,8.198274374008178711e-01,1.731953144073486328e+00
9.100000000000000000e+01,-2.300925999879837036e-01,-1.228255033493041992e+00,-9.207908511161804199e-01
9.200000000000000000e+01,9.016869217157363892e-02,6.406145691871643066e-01,9.504309296607971191e-01
9.300000000000000000e+01,2.965748608112335205e-01,-2.378525137901306152e-01,-1.139034152030944824e+00
9.400000000000000000e+01,-9.443468451499938965e-01,-6.731663346290588379e-01,-1.322422027587890625e-01
9.500000000000000000e+01,1.011571884155273438e+00,4.664754867553710938e-01,-1.124580025672912598e+00
9.600000000000000000e+01,-9.335914254188537598e-01,9.102798700332641602e-01,-1.362876892089843750e+00
9.700000000000000000e+01,1.364636540412902832e+00,1.118839979171752930e-01,-4.732345640659332275e-01
9.800000000000000000e+01,-1.053903475403785706e-01,-1.063631176948547363e+00,7.347182631492614746e-01
9.900000000000000000e+01,1.475568413734436035e-01,1.418060779571533203e+00,-4.432547986507415771e-01
1.000000000000000000e+02,2.116446018218994141e+00,7.353648543357849121e-01,-1.239028573036193848e+00


==> figs/illustrations/timeseries2.csv <==
t,a,b,c
1.000000000000000000e+00,-7.314616441726684570e-01,-9.807209670543670654e-02,1.158209443092346191e+00
2.000000000000000000e+00,-6.397560238838195801e-01,2.054152250289916992e+00,6.990435123443603516e-01
3.000000000000000000e+00,2.303827047348022461e+00,-1.149242401123046875e+00,1.081416368484497070e+00
4.000000000000000000e+00,6.652975678443908691e-01,5.764109492301940918e-01,7.934352010488510132e-02
5.000000000000000000e+00,-1.938750036060810089e-02,-2.250497341156005859e+00,-1.086731076240539551e+00
6.000000000000000000e+00,-3.192098140716552734e+00,-2.323197871446609497e-01,-1.246250629425048828e+00
7.000000000000000000e+00,6.442901492118835449e-01,1.066485404968261719e+00,-4.599908828735351562e+00
8.000000000000000000e+00,8.203002214431762695e-01,-4.832004904747009277e-01,-3.869640350341796875e+00
9.000000000000000000e+00,-6.712402105331420898e-01,5.658073425292968750e-01,-9.762045741081237793e-01
1.000000000000000000e+01,1.431712508201599121e+00,-1.013340950012207031e-01,-1.627699613571166992e+00
1.100000000000000000e+01,-1.296511769294738770e+00,-1.017486214637756348e+00,-3.783284187316894531e+00
1.200000000000000000e+01,2.871795892715454102e-01,9.943611621856689453e-01,-3.025905132293701172e+00
1.300000000000000000e+01,1.431839823722839355e+00,6.857808828353881836e-01,-3.791449546813964844e+00
1.400000000000000000e+01,1.216294527053833008e+00,-8.950591683387756348e-01,-3.365406513214111328e+00
1.500000000000000000e+01,-2.417936086654663086e+00,9.491757154464721680e-01,-8.068240284919738770e-01
1.600000000000000000e+01,-1.903413981199264526e-01,-1.624516844749450684e+00,-9.781051874160766602e-01
1.700000000000000000e+01,-1.615484356880187988e+00,1.732914090156555176e+00,-3.031225800514221191e-01
1.800000000000000000e+01,1.038156867027282715e+00,-1.810909271240234375e+00,-1.245694279670715332e+00
1.900000000000000000e+01,-1.479511260986328125e+00,6.014974117279052734e-01,-1.078707456588745117e+00
2.000000000000000000e+01,7.438200712203979492e-01,2.071713924407958984e+00,-1.614733934402465820e+00
2.100000000000000000e+01,1.566924929618835449e+00,-8.507266640663146973e-01,1.166236281394958496e+00
2.200000000000000000e+01,8.428346514701843262e-01,2.969132661819458008e-01,3.784306764602661133e+00
2.300000000000000000e+01,-5.243172645568847656e-01,4.692021310329437256e-01,1.195835113525390625e+00
2.400000000000000000e+01,-6.074649691581726074e-01,-1.784022688865661621e+00,2.145291268825531006e-01
2.500000000000000000e+01,-2.251924991607666016e+00,3.675831854343414307e-01,1.703487634658813477e+00
2.600000000000000000e+01,3.106812834739685059e-01,-6.228787302970886230e-01,1.454721987247467041e-01
2.700000000000000000e+01,3.459288179874420166e-01,1.021751761436462402e-02,1.375014632940292358e-01
2.800000000000000000e+01,4.292374551296234131e-01,1.174162149429321289e+00,8.390283584594726562e-01
2.900000000000000000e+01,-5.961174890398979187e-02,7.962356805801391602e-01,1.585670590400695801e+00
3.000000000000000000e+01,1.995784640312194824e+00,-9.252790808677673340e-01,4.918702840805053711e-01
3.100000000000000000e+01,7.158823013305664062e-01,1.626887172460556030e-01,-6.403952836990356445e-02
3.200000000000000000e+01,1.593088731169700623e-02,2.810998201370239258e+00,-9.787775874137878418e-01
3.300000000000000000e+01,1.665598392486572266e+00,-1.942329525947570801e+00,1.016939878463745117e+00
3.400000000000000000e+01,-4.128008842468261719e+00,6.444571018218994141e-01,4.305396080017089844e+00
3.500000000000000000e+01,1.991042017936706543e+00,-4.808588325977325439e-01,4.316877365112304688e+00
3.600000000000000000e+01,-1.781210184097290039e+00,-4.812024831771850586e-01,4.660136222839355469e+00
3.700000000000000000e+01,9.743980765342712402e-01,-2.866576984524726868e-02,5.129733085632324219e+00
3.800000000000000000e+01,-2.695577859878540039e+00,-3.807659745216369629e-01,3.575732231140136719e+00
3.900000000000000000e+01,7.729645371437072754e-01,-1.428055047988891602e+00,2.876908779144287109e+00
4.000000000000000000e+01,-1.551264762878417969e+00,-1.170507371425628662e-01,5.441357493400573730e-01
4.100000000000000000e+01,5.741667747497558594e-01,-7.149224281311035156e-01,-1.119502782821655273e+00
4.200000000000000000e+01,1.047086596488952637e+00,6.064296364784240723e-01,-2.956471443176269531e+00
4.300000000000000000e+01,4.242684543132781982e-01,7.651345133781433105e-01,-3.149321794509887695e+00
4.400000000000000000e+01,-7.440741062164306641e-01,-6.499989628791809082e-01,-2.304414510726928711e+00
4.500000000000000000e+01,-5.145808681845664978e-02,1.632828712463378906e+00,-1.641883373260498047e+00
4.600000000000000000e+01,2.434795618057250977e+00,-1.649801135063171387e+00,-1.554874777793884277e+00
4.700000000000000000e+01,-3.138924121856689453e+00,1.695715665817260742e+00,-7.252541780471801758e-01
4.800000000000000000e+01,3.949671506881713867e+00,3.248073458671569824e-01,-2.304810047149658203e+00
4.900000000000000000e+01,-2.829043865203857422e+00,-5.532898902893066406e-01,-9.594500064849853516e-01
5.000000000000000000e+01,1.805856466293334961e+00,1.131730675697326660e+00,-5.080385208129882812e-01
5.100000000000000000e+01,-4.101609289646148682e-01,-1.793646574020385742e+00,-2.125375986099243164e+00
5.200000000000000000e+01,-1.186757087707519531e+00,2.222913950681686401e-01,-1.831249713897705078e+00
5.300000000000000000e+01,9.332327842712402344e-01,-8.780785202980041504e-01,-4.118259429931640625e+00
5.400000000000000000e+01,-2.948758602142333984e+00,1.180628776550292969e+00,-3.248927593231201172e+00
5.500000000000000000e+01,2.230661153793334961e+00,5.216559171676635742e-01,-3.720412969589233398e+00
5.600000000000000000e+01,-1.690973281860351562e+00,-1.697144389152526855e+00,-1.324949145317077637e+00
5.700000000000000000e+01,2.117590159177780151e-01,1.321975827217102051e+00,-2.571503639221191406e+00
5.800000000000000000e+01,1.053886175155639648e+00,1.597267627716064453e+00,-3.146346807479858398e+00
5.900000000000000000e+01,4.252235591411590576e-01,-1.912119388580322266e+00,-2.185811042785644531e+00
6.000000000000000000e+01,-2.050666809082031250e+00,1.814844489097595215e+00,-6.099022626876831055e-01
6.100000000000000000e+01,3.834290504455566406e+00,-1.414343595504760742e+00,-2.607171058654785156e+00
6.200000000000000000e+01,-4.594636917114257812e+00,1.108286976814270020e+00,4.995670318603515625e-01
6.300000000000000000e+01,4.331637382507324219e+00,4.304084479808807373e-01,1.027478575706481934e+00
6.400000000000000000e+01,-3.570184230804443359e+00,-1.334941983222961426e+00,3.213268041610717773e+00
6.500000000000000000e+01,1.095807790756225586e+00,-6.173748373985290527e-01,3.372707128524780273e+00
6.600000000000000000e+01,-2.194736480712890625e+00,1.809605397284030914e-02,2.159890413284301758e+00
6.700000000000000000e+01,-1.017430067062377930e+00,1.114606022834777832e+00,1.537338256835937500e+00
6.800000000000000000e+01,5.236188694834709167e-02,-5.463640093803405762e-01,7.364167571067810059e-01
6.900000000000000000e+01,-5.728344321250915527e-01,-3.210522532463073730e-01,8.390678763389587402e-01
7.000000000000000000e+01,-4.720070958137512207e-01,-1.236370921134948730e+00,-2.942813932895660400e-01
7.100000000000000000e+01,-2.547212123870849609e+00,1.507281541824340820e+00,-5.126807689666748047e-01
7.200000000000000000e+01,1.103585839271545410e+00,-8.227638602256774902e-01,-4.364969730377197266e-01
7.300000000000000000e+01,-3.635727465152740479e-01,1.878985315561294556e-01,1.327214837074279785e+00
7.400000000000000000e+01,1.848765611648559570e+00,1.631861478090286255e-01,7.163234353065490723e-01
7.500000000000000000e+01,3.110876083374023438e+00,-1.607066273689270020e+00,7.125529050827026367e-01
7.600000000000000000e+01,1.728169023990631104e-01,-8.239926695823669434e-01,3.187572956085205078e-01
7.700000000000000000e+01,-1.726865291595458984e+00,7.304041981697082520e-01,6.655965447425842285e-01
7.800000000000000000e+01,-3.273938596248626709e-01,-1.879640340805053711e+00,4.591056704521179199e-01
7.900000000000000000e+01,-9.965671300888061523e-01,3.592190980911254883e+00,2.383784055709838867e+00
8.000000000000000000e+01,4.257035255432128906e+00,-1.750012755393981934e+00,1.005973458290100098e+00
8.100000000000000000e+01,-1.334820985794067383e+00,3.772520303726196289e+00,3.579875469207763672e+00
8.200000000000000000e+01,2.594665527343750000e+00,-2.051483869552612305e+00,1.615445613861083984e+00
8.300000000000000000e+01,-5.112975835800170898e-01,1.216140747070312500e+00,3.325259447097778320e+00
8.400000000000000000e+01,1.771172285079956055e+00,-6.194960474967956543e-01,2.446770429611206055e+00
8.500000000000000000e+01,6.450428366661071777e-01,-5.895687937736511230e-01,4.034642696380615234e+00
8.600000000000000000e+01,3.209994137287139893e-01,-2.026059776544570923e-01,3.312863111495971680e+00
8.700000000000000000e+01,-1.366813927888870239e-01,-2.374888658523559570e+00,3.089874982833862305e+00
8.800000000000000000e+01,-1.289183974266052246e+00,-1.714716255664825439e-01,2.575712442398071289e+00
8.900000000000000000e+01,-3.433380424976348877e-01,8.168216943740844727e-01,-1.276314407587051392e-01
9.000000000000000000e+01,2.198214769363403320e+00,-1.081085324287414551e+00,1.345054745674133301e+00
9.100000000000000000e+01,4.971455931663513184e-01,6.753839254379272461e-01,2.306175231933593750e+00
9.200000000000000000e+01,1.178970456123352051e+00,-1.759349465370178223e+00,1.644496679306030273e+00
9.300000000000000000e+01,-3.298959136009216309e-01,6.886002421379089355e-01,3.325442790985107422e+00
9.400000000000000000e+01,1.842943072319030762e+00,-2.067266106605529785e-01,9.878668785095214844e-01
9.500000000000000000e+01,-5.539811253547668457e-01,1.534429788589477539e+00,4.196590483188629150e-01
9.600000000000000000e+01,5.792969837784767151e-02,1.517871469259262085e-01,3.490405976772308350e-01
9.700000000000000000e+01,-1.239610016345977783e-01,-1.160649418830871582e+00,1.897486209869384766e+00
9.800000000000000000e+01,-5.544364452362060547e-02,1.370328307151794434e+00,3.552367210388183594e+00
9.900000000000000000e+01,1.256984233856201172e+00,-8.015636205673217773e-01,1.221429824829101562e+00
1.000000000000000000e+02,1.001798734068870544e-01,2.196229249238967896e-01,2.570443630218505859e+00


==> figs/line/timeseries1.csv <==
t,a,b,c
1.000000000000000000e+00,1.279946684837341309e+00,-2.087127208709716797e+00,-1.243609666824340820e+00
2.000000000000000000e+00,-2.166117668151855469e+00,5.412141680717468262e-01,2.406646966934204102e+00
3.000000000000000000e+00,1.932146191596984863e+00,7.411209493875503540e-02,8.522156476974487305e-01
4.000000000000000000e+00,-2.131908178329467773e+00,-8.855526894330978394e-02,1.484222531318664551e+00
5.000000000000000000e+00,4.690646380186080933e-02,2.581359744071960449e-01,3.417485475540161133e+00
6.000000000000000000e+00,9.240422844886779785e-01,-5.574724078178405762e-01,2.937932729721069336e+00
7.000000000000000000e+00,-1.276581168174743652e+00,6.350730061531066895e-01,1.833246707916259766e+00
8.000000000000000000e+00,2.105356216430664062e+00,1.088043689727783203e+00,2.552847385406494141e+00
9.000000000000000000e+00,2.203313112258911133e+00,-1.764096975326538086e+00,3.174894094467163086e+00
1.000000000000000000e+01,-1.046411156654357910e+00,9.310413002967834473e-01,3.112883806228637695e+00
1.100000000000000000e+01,6.283103227615356445e-01,-1.477659821510314941e+00,4.865007698535919189e-01
1.200000000000000000e+01,-2.797350168228149414e+00,-8.275877237319946289e-01,3.219552040100097656e+00
1.300000000000000000e+01,-2.728543281555175781e+00,-1.428408145904541016e+00,1.289729118347167969e+00
1.400000000000000000e+01,-1.087475419044494629e+00,-5.467607975006103516e-01,-7.500188946723937988e-01
1.500000000000000000e+01,-3.135889768600463867e+00,1.128794074058532715e+00,-3.605823993682861328e+00
1.600000000000000000e+01,5.554108619689941406e-01,-1.627470374107360840e+00,-4.899519920349121094e+00
1.700000000000000000e+01,-2.559450626373291016e+00,2.381863832473754883e+00,-4.170652389526367188e+00
1.800000000000000000e+01,8.204281926155090332e-01,-7.222597599029541016e-01,-4.271979808807373047e+00
1.900000000000000000e+01,-6.831209063529968262e-01,-2.916787564754486084e-01,-2.885210990905761719e+00
2.000000000000000000e+01,-2.781369388103485107e-01,1.608187913894653320e+00,-2.754200220108032227e+00
2.100000000000000000e+01,1.568817138671875000e+00,-8.631244301795959473e-01,-1.734701871871948242e+00
2.200000000000000000e+01,7.269514203071594238e-01,8.786556124687194824e-01,-1.031062602996826172e+00
2.300000000000000000e+01,2.793471813201904297e+00,5.338000655174255371e-01,-8.161220550537109375e-01
2.400000000000000000e+01,2.117100715637207031e+00,1.411504596471786499e-01,4.381138682365417480e-01
2.500000000000000000e+01,1.106359720230102539e+00,4.543963074684143066e-01,6.493035554885864258e-01
2.600000000000000000e+01,2.682893037796020508e+00,-1.821681410074234009e-01,-1.772889792919158936e-01
2.700000000000000000e+01,1.721023559570312500e+00,2.430134862661361694e-01,6.403048038482666016e-01
2.800000000000000000e+01,5.200527906417846680e-01,9.343676567077636719e-01,3.441876471042633057e-01
2.900000000000000000e+01,3.993303477764129639e-01,-6.471994519233703613e-01,8.750271797180175781e-01
3.000000000000000000e+01,-7.313418388366699219e-01,1.023358106613159180e+00,1.929697632789611816e+00
3.100000000000000000e+01,2.090393543243408203e+00,-7.522675395011901855e-01,1.585188269615173340e+00
3.200000000000000000e+01,-1.552733778953552246e+00,-1.366620063781738281e+00,2.775053977966308594e+00
3.300000000000000000e+01,-2.546184301376342773e+00,1.876184344291687012e+00,3.068037927150726318e-01
3.400000000000000000e+01,2.146737813949584961e+00,2.834957540035247803e-01,-1.518734931945800781e+00
3.500000000000000000e+01,-3.091066837310791016e+00,-5.253487229347229004e-01,-1.027876496315002441e+00
3.600000000000000000e+01,3.632878065109252930e+00,1.345649600028991699e+00,-8.287829905748367310e-02
3.700000000000000000e+01,-1.871048927307128906e+00,-2.131523847579956055e+00,-1.714112997055053711e+00
3.800000000000000000e+01,1.495642900466918945e+00,1.199594140052795410e+00,6.189047694206237793e-01
3.900000000000000000e+01,6.309411488473415375e-03,-2.042440414428710938e+00,-1.809570193290710449e+00
4.000000000000000000e+01,-1.807785511016845703e+00,-4.655943810939788818e-01,-1.523513197898864746e+00
4.100000000000000000e+01,7.071283459663391113e-01,8.573322296142578125e-01,-2.960421562194824219e+00
4.200000000000000000e+01,8.680410385131835938e-01,-2.248066425323486328e+00,-4.396895885467529297e+00
4.300000000000000000e+01,-2.437076091766357422e+00,-8.147091865539550781e-01,-2.870161533355712891e+00
4.400000000000000000e+01,1.045211434364318848e+00,9.780503511428833008e-01,-5.478726863861083984e+00
4.500000000000000000e+01,-7.130820751190185547e-01,-2.777074813842773438e+00,-4.511981964111328125e+00
4.600000000000000000e+01,-6.931077241897583008e-01,3.116335630416870117e+00,-3.257068872451782227e+00
4.700000000000000000e+01,2.187383890151977539e+00,-1.053012490272521973e+00,-5.665173053741455078e+00
4.800000000000000000e+01,-2.513324499130249023e+00,1.947123050689697266e+00,-1.520797491073608398e+00
4.900000000000000000e+01,4.257122993469238281e+00,-6.945030689239501953e-01,-1.777813196182250977e+00
5.000000000000000000e+01,-3.008997678756713867e+00,8.083834648132324219e-01,-2.332199662923812866e-01
5.100000000000000000e+01,1.114986896514892578e+00,1.829665303230285645e-01,-2.640888690948486328e+00
5.200000000000000000e+01,-2.235827445983886719e+00,3.070847094058990479e-01,-6.142342686653137207e-01
5.300000000000000000e+01,1.950515389442443848e+00,-1.173690676689147949e+00,-1.299913287162780762e+00
5.400000000000000000e+01,-3.643152236938476562e+00,9.031565487384796143e-02,-2.560037374496459961e-01
5.500000000000000000e+01,2.353173494338989258e+00,2.523163333535194397e-03,-1.647078394889831543e+00
5.600000000000000000e+01,-2.499692440032958984e+00,-5.588249862194061279e-02,-1.253958940505981445e-01
5.700000000000000000e+01,1.350504636764526367e+00,4.906545281410217285e-01,-6.322373747825622559e-01
5.800000000000000000e+01,-6.820498704910278320e-01,-2.547914505004882812e+00,-9.479309618473052979e-02
5.900000000000000000e+01,-3.008676767349243164e+00,1.677521824836730957e+00,1.372776746749877930e+00
6.000000000000000000e+01,5.282915592193603516e+00,-7.009000182151794434e-01,-2.161087512969970703e+00
6.100000000000000000e+01,-4.919688224792480469e+00,9.539199471473693848e-01,6.164191961288452148e-01
6.200000000000000000e+01,3.987257003784179688e+00,-1.542910575866699219e+00,-5.685229897499084473e-01
6.300000000000000000e+01,-3.677270412445068359e+00,2.703783512115478516e-01,1.270398378372192383e+00
6.400000000000000000e+01,1.678652882575988770e+00,-8.856394290924072266e-01,-1.218570470809936523e+00
6.500000000000000000e+01,-2.056830883026123047e+00,4.492397420108318329e-03,-4.249370098114013672e-01
6.600000000000000000e+01,2.077043294906616211e+00,-1.151849508285522461e+00,-1.552083015441894531e+00
6.700000000000000000e+01,-1.107922792434692383e+00,-1.396315217018127441e+00,-1.542771220207214355e+00
6.800000000000000000e+01,-1.180565476417541504e+00,8.693016320466995239e-02,-5.956348776817321777e-01
6.900000000000000000e+01,1.669237136840820312e+00,-8.889011144638061523e-01,-2.694728612899780273e+00
7.000000000000000000e+01,4.826910197734832764e-01,1.158272981643676758e+00,-1.280552387237548828e+00
7.100000000000000000e+01,1.016518115997314453e+00,-5.693069696426391602e-01,-2.160572528839111328e+00
7.200000000000000000e+01,-1.723520040512084961e+00,-4.419358447194099426e-02,-1.769972324371337891e+00
7.300000000000000000e+01,-6.383699774742126465e-01,-2.949494123458862305e-01,-2.550597906112670898e+00
7.400000000000000000e+01,5.909603834152221680e-01,-2.041607618331909180e+00,-2.683104038238525391e+00
7.500000000000000000e+01,-4.828740358352661133e-01,1.417049050331115723e+00,-4.243996620178222656e+00
7.600000000000000000e+01,-1.257880091667175293e+00,-4.869548678398132324e-01,-6.214194774627685547e+00
7.700000000000000000e+01,-4.229774773120880127e-01,8.456382751464843750e-01,-3.127902746200561523e+00
7.800000000000000000e+01,-5.508219599723815918e-01,-1.174788475036621094e+00,-1.378555655479431152e+00
7.900000000000000000e+01,-2.523094654083251953e+00,9.664046168327331543e-01,-1.651850223541259766e+00
8.000000000000000000e+01,-8.969691991806030273e-01,-2.766754865646362305e+00,-5.965046882629394531e-01
8.100000000000000000e+01,-2.498473167419433594e+00,2.380185842514038086e+00,3.012363910675048828e-01
8.200000000000000000e+01,3.087271451950073242e+00,-9.092592000961303711e-01,-3.124730587005615234e+00
8.300000000000000000e+01,6.819559931755065918e-01,7.244387269020080566e-01,7.000983357429504395e-01
8.400000000000000000e+01,2.402096748352050781e+00,-2.421508133411407471e-01,4.194370657205581665e-02
8.500000000000000000e+01,-5.555216223001480103e-02,-2.921876907348632812e-01,1.100149035453796387e+00
8.600000000000000000e+01,1.188816666603088379e+00,-2.502249240875244141e+00,1.661003708839416504e+00
8.700000000000000000e+01,-2.537476301193237305e+00,1.562549591064453125e+00,1.790949821472167969e+00
8.800000000000000000e+01,-1.022886410355567932e-01,-6.185106039047241211e-01,-2.097962945699691772e-01
8.900000000000000000e+01,-8.578704595565795898e-01,-1.481951951980590820e+00,1.882564067840576172e+00
9.000000000000000000e+01,-2.041375875473022461e+00,8.198274374008178711e-01,1.731953144073486328e+00
9.100000000000000000e+01,-2.300925999879837036e-01,-1.228255033493041992e+00,-9.207908511161804199e-01
9.200000000000000000e+01,9.016869217157363892e-02,6.406145691871643066e-01,9.504309296607971191e-01
9.300000000000000000e+01,2.965748608112335205e-01,-2.378525137901306152e-01,-1.139034152030944824e+00
9.400000000000000000e+01,-9.443468451499938965e-01,-6.731663346290588379e-01,-1.322422027587890625e-01
9.500000000000000000e+01,1.011571884155273438e+00,4.664754867553710938e-01,-1.124580025672912598e+00
9.600000000000000000e+01,-9.335914254188537598e-01,9.102798700332641602e-01,-1.362876892089843750e+00
9.700000000000000000e+01,1.364636540412902832e+00,1.118839979171752930e-01,-4.732345640659332275e-01
9.800000000000000000e+01,-1.053903475403785706e-01,-1.063631176948547363e+00,7.347182631492614746e-01
9.900000000000000000e+01,1.475568413734436035e-01,1.418060779571533203e+00,-4.432547986507415771e-01
1.000000000000000000e+02,2.116446018218994141e+00,7.353648543357849121e-01,-1.239028573036193848e+00


==> regime_exp_data/res_linear.csv <==
precision,recall,dist,ari,ami
1.0,1.0,2.75,0.9354587674305284,0.9063942863659445
0.5,0.6666666666666666,8.0,0.8327461490923058,0.853657402067335
1.0,1.0,5.2,0.8986027329696901,0.8513724958031724
1.0,1.0,3.875,0.7506119340827111,0.6794631232970164
0.75,0.75,3.3333333333333335,0.8269187879263844,0.7986224944029845
0.5,0.3333333333333333,2.0,0.44664962123530483,0.5676399706952155
0.0,0.0,0.0,0.6116549788426175,0.6834525295962987
0.5,0.5,7.666666666666667,0.3493777907729916,0.49090424145373956
0.75,0.75,3.3333333333333335,0.848050092293067,0.7642893232177432
0.2857142857142857,0.4,5.5,0.471217095052692,0.616930612317106
1.0,1.0,0.5,0.997461264536574,0.9931422321472502
0.6666666666666666,0.6666666666666666,16.5,0.8418328839790641,0.8188419435217393
0.0,0.0,0.0,0.0,0.0
1.0,1.0,3.125,0.5965120399950089,0.7207179938334215
0.6666666666666666,0.6666666666666666,2.25,0.4318137471071335,0.4704431542832262
1.0,1.0,6.375,0.8575485069773248,0.8352874677520169
0.6,0.75,0.0,0.8247115788163476,0.8619214356292452
1.0,1.0,2.7142857142857144,0.9253692972812678,0.8644486591028132
0.25,0.5,14.0,0.6591728197062124,0.6229568794679848
1.0,1.0,2.1666666666666665,0.948596031756129,0.9032399275458192
1.0,1.0,3.25,0.960995801592198,0.9548934455337299
1.0,0.25,10.5,-0.0037917903704659866,0.08495921998203264
0.75,0.75,7.666666666666667,0.7220355559769682,0.5398248493575314
0.8,0.8,2.75,0.7733278131938057,0.8203952470972605
0.7142857142857143,0.7142857142857143,6.2,0.6340511161270047,0.617067167718942
1.0,1.0,8.0,0.9610453107385805,0.9157991948155875
1.0,0.4,0.0,0.39267123048385116,0.6153698784558201
0.6666666666666666,0.6666666666666666,3.0,0.7460111443350611,0.778394787874467
0.2857142857142857,0.3333333333333333,16.0,0.38217156736389646,0.4868377358192952
1.0,1.0,0.0,0.7496867952894012,0.7997683794772855
1.0,1.0,7.375,0.7776659953205004,0.6739808102181338
0.0,0.0,0.0,0.47753162040560215,0.5778224981326998
1.0,1.0,2.0,0.9597392201715476,0.9504568962298464
0.2,0.14285714285714285,20.0,0.19975617799127904,0.38315423724163544
1.0,1.0,3.0,0.9339641313507856,0.8898949841309024
0.8571428571428571,0.8571428571428571,4.166666666666667,0.7268640827372453,0.7332726630927138
0.875,0.875,6.857142857142857,0.7859220387457613,0.7875356178118279
0.5,0.5,9.5,0.13283043527284336,0.22642421236272875
1.0,1.0,2.0,0.9809320905532263,0.9669758172696074
0.5714285714285714,0.5,6.75,0.36337897359220256,0.47949815334370505
0.8571428571428571,0.8571428571428571,8.166666666666666,0.8132355874361746,0.8042240603203236
0.8,0.8,8.0,0.8738700431009357,0.8135374695174347
1.0,1.0,4.714285714285714,0.7888000011998897,0.8084562228855433
0.5,0.5,8.5,0.7692897506558137,0.7584631061036615
1.0,1.0,2.125,0.7421594553210153,0.7319161428731178
1.0,1.0,1.5714285714285714,0.9698757542481017,0.9464850049038608
0.6666666666666666,1.0,7.0,0.9056856522232459,0.8750711779765513
0.5,0.42857142857142855,9.333333333333334,0.5185559757824271,0.5405234300091776
0.75,1.0,3.3333333333333335,0.9059944582377677,0.8849005176731538
1.0,0.8571428571428571,2.8333333333333335,0.5987213642838858,0.7386579812922883


==> regime_exp_data/res_nonlinear.csv <==
precision,recall,dist,ari,ami
1.0,0.875,5.428571428571429,0.5117996020509828,0.5868175346147684
1.0,1.0,1.125,0.9760053319259984,0.9671777062850099
1.0,1.0,1.6666666666666667,0.9799683301405254,0.9536590831589953
0.25,0.5,12.0,0.6957132910139219,0.604549599478257
1.0,1.0,1.0,0.9840236994219653,0.9613450770617237
1.0,0.7142857142857143,1.4,0.46584229257189197,0.6955422718497809
1.0,1.0,0.0,1.0,1.0
1.0,1.0,1.0,0.869030446907684,0.8806703490996408
0.0,0.0,0.0,0.0,0.0
1.0,1.0,1.8571428571428572,0.959430280386806,0.9355376631621678
0.0,0.0,0.0,0.0,0.0
0.8571428571428571,0.8571428571428571,0.16666666666666666,0.7497069921345438,0.7871818404521161
0.8,0.8,0.25,0.721308988474068,0.807363758024046
1.0,0.5,4.0,0.4894923058845303,0.5443305677161407
0.0,0.0,0.0,0.0,0.0
1.0,1.0,0.0,1.0,1.0
1.0,0.6,1.3333333333333333,0.6636576557424905,0.7458777389869331
0.0,0.0,0.0,0.0,0.0
1.0,0.8571428571428571,1.5,0.7440239729999103,0.7857985627457292
1.0,0.8,1.5,0.5923620279186697,0.686851391702783
1.0,1.0,6.666666666666667,0.9215062845871779,0.8770018882916101
1.0,0.75,3.1666666666666665,0.5621613622472595,0.7085347136458132
1.0,0.5,0.5,0.43078140636468093,0.621469868165629
1.0,1.0,1.75,0.9810288525306764,0.9657559475620567
1.0,1.0,3.6666666666666665,0.9708349771476417,0.9599312527252083
1.0,0.125,8.0,0.17834525346842892,0.3764317084733171
0.0,0.0,0.0,0.0,0.0
1.0,1.0,3.6666666666666665,0.954869108343353,0.9073863274526766
0.0,0.0,0.0,0.0,0.0
0.6,0.75,2.3333333333333335,0.6473635212592981,0.7756062318966586
0.3333333333333333,0.14285714285714285,12.0,0.07320504690144622,0.10046029096750549
0.5,0.5,2.5,0.6902321391342084,0.7196677156677087
0.0,0.0,0.0,0.0,0.0
1.0,1.0,1.0,0.9800800605181602,0.9546968107185715
1.0,1.0,5.333333333333333,0.7024082109787613,0.7087842914522109
0.8333333333333334,0.8333333333333334,8.0,0.5781237525216741,0.49477412280400285
0.8571428571428571,0.75,10.666666666666666,0.480351667455671,0.5778771128635866
1.0,0.875,5.285714285714286,0.5388320973890379,0.5847874542005285
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
1.0,1.0,3.4285714285714284,0.9509048187035113,0.9320702420231567
1.0,1.0,2.8333333333333335,0.7904254596468908,0.7490381740852105
1.0,0.875,0.2857142857142857,0.8083843027049067,0.854436917024064
0.0,0.0,0.0,0.0,0.0
0.5,0.3333333333333333,0.0,0.7879243737993934,0.8043407944758051
0.5,1.0,0.0,0.7821344613815597,0.815379452205035
1.0,1.0,0.25,0.9920068563552316,0.9810097256260408
0.6,0.6,3.0,0.6500464709302185,0.7119833332295675
1.0,1.0,0.16666666666666666,0.9959981978435353,0.9894301675423366
0.0,0.0,0.0,0.0,0.0

